Time-Bandwidth Product Perspective for Multi-Soliton Phase Modulation

Multi-soliton pulses are potential candidates for fiber optical transmission where the information is modulated and recovered in the so-called nonlinear Fourier domain. While this is an elegant technique to account for the channel nonlinearity, the obtained spectral efficiency, so far, is not competitive with classic Nyquist-based schemes. This is especially due to the observation that soliton pulses generally exhibit a large time-bandwidth product. We consider the phase modulation of spectral amplitudes of higher order solitons, taking into account their varying spectral and temporal behavior when propagating along the fiber. For second and third order solitons, we numerically optimize the pulse shapes to minimize the time-bandwidth product. We study the behavior of multi-soliton pulse duration and bandwidth and generally observe two corner cases where we approximate them analytically. We use these results to give an estimate on the minimal achievable time-bandwidth product per eigenvalue.

==> 2Sol_imag_optPulse1.dat <==
  -1.5000000e+01   7.8110601e-06
  -1.4984992e+01   7.9291767e-06
  -1.4969985e+01   8.0490795e-06
  -1.4954977e+01   8.1707955e-06
  -1.4939970e+01   8.2943521e-06
  -1.4924962e+01   8.4197771e-06
  -1.4909955e+01   8.5470988e-06
  -1.4894947e+01   8.6763458e-06
  -1.4879940e+01   8.8075474e-06
  -1.4864932e+01   8.9407330e-06
  -1.4849925e+01   9.0759326e-06
  -1.4834917e+01   9.2131768e-06
  -1.4819910e+01   9.3524964e-06
  -1.4804902e+01   9.4939227e-06
  -1.4789895e+01   9.6374878e-06
  -1.4774887e+01   9.7832239e-06
  -1.4759880e+01   9.9311638e-06
  -1.4744872e+01   1.0081341e-05
  -1.4729865e+01   1.0233789e-05
  -1.4714857e+01   1.0388542e-05
  -1.4699850e+01   1.0545636e-05
  -1.4684842e+01   1.0705105e-05
  -1.4669835e+01   1.0866986e-05
  -1.4654827e+01   1.1031315e-05
  -1.4639820e+01   1.1198129e-05
  -1.4624812e+01   1.1367465e-05
  -1.4609805e+01   1.1539362e-05
  -1.4594797e+01   1.1713859e-05
  -1.4579790e+01   1.1890994e-05
  -1.4564782e+01   1.2070809e-05
  -1.4549775e+01   1.2253342e-05
  -1.4534767e+01   1.2438636e-05
  -1.4519760e+01   1.2626731e-05
  -1.4504752e+01   1.2817671e-05
  -1.4489745e+01   1.3011499e-05
  -1.4474737e+01   1.3208258e-05
  -1.4459730e+01   1.3407992e-05
  -1.4444722e+01   1.3610746e-05
  -1.4429715e+01   1.3816567e-05
  -1.4414707e+01   1.4025500e-05
  -1.4399700e+01   1.4237593e-05
  -1.4384692e+01   1.4452893e-05
  -1.4369685e+01   1.4671449e-05
  -1.4354677e+01   1.4893310e-05
  -1.4339670e+01   1.5118527e-05
  -1.4324662e+01   1.5347149e-05
  -1.4309655e+01   1.5579228e-05
  -1.4294647e+01   1.5814817e-05
  -1.4279640e+01   1.6053968e-05
  -1.4264632e+01   1.6296737e-05
  -1.4249625e+01   1.6543176e-05
  -1.4234617e+01   1.6793342e-05
  -1.4219610e+01   1.7047291e-05
  -1.4204602e+01   1.7305081e-05
  -1.4189595e+01   1.7566769e-05
  -1.4174587e+01   1.7832414e-05
  -1.4159580e+01   1.8102077e-05
  -1.4144572e+01   1.8375818e-05
  -1.4129565e+01   1.8653698e-05
  -1.4114557e+01   1.8935780e-05
  -1.4099550e+01   1.9222129e-05
  -1.4084542e+01   1.9512807e-05
  -1.4069535e+01   1.9807882e-05
  -1.4054527e+01   2.0107419e-05
  -1.4039520e+01   2.0411485e-05
  -1.4024512e+01   2.0720150e-05
  -1.4009505e+01   2.1033483e-05
  -1.3994497e+01   2.1351554e-05
  -1.3979490e+01   2.1674435e-05
  -1.3964482e+01   2.2002199e-05
  -1.3949475e+01   2.2334919e-05
  -1.3934467e+01   2.2672671e-05
  -1.3919460e+01   2.3015531e-05
  -1.3904452e+01   2.3363576e-05
  -1.3889445e+01   2.3716884e-05
  -1.3874437e+01   2.4075535e-05
  -1.3859430e+01   2.4439610e-05
  -1.3844422e+01   2.4809191e-05
  -1.3829415e+01   2.5184361e-05
  -1.3814407e+01   2.5565204e-05
  -1.3799400e+01   2.5951807e-05
  -1.3784392e+01   2.6344257e-05
  -1.3769385e+01   2.6742641e-05
  -1.3754377e+01   2.7147050e-05
  -1.3739370e+01   2.7557575e-05
  -1.3724362e+01   2.7974308e-05
  -1.3709355e+01   2.8397343e-05
  -1.3694347e+01   2.8826775e-05
  -1.3679340e+01   2.9262702e-05
  -1.3664332e+01   2.9705222e-05
  -1.3649325e+01   3.0154433e-05
  -1.3634317e+01   3.0610438e-05
  -1.3619310e+01   3.1073339e-05
  -1.3604302e+01   3.1543240e-05
  -1.3589295e+01   3.2020248e-05
  -1.3574287e+01   3.2504469e-05
  -1.3559280e+01   3.2996014e-05
  -1.3544272e+01   3.3494992e-05
  -1.3529265e+01   3.4001515e-05
  -1.3514257e+01   3.4515699e-05
  -1.3499250e+01   3.5037659e-05
  -1.3484242e+01   3.5567513e-05
  -1.3469235e+01   3.6105379e-05
  -1.3454227e+01   3.6651380e-05
  -1.3439220e+01   3.7205638e-05
  -1.3424212e+01   3.7768278e-05
  -1.3409205e+01   3.8339427e-05
  -1.3394197e+01   3.8919213e-05
  -1.3379190e+01   3.9507767e-05
  -1.3364182e+01   4.0105223e-05
  -1.3349175e+01   4.0711713e-05
  -1.3334167e+01   4.1327376e-05
  -1.3319160e+01   4.1952349e-05
  -1.3304152e+01   4.2586774e-05
  -1.3289145e+01   4.3230793e-05
  -1.3274137e+01   4.3884552e-05
  -1.3259130e+01   4.4548198e-05
  -1.3244122e+01   4.5221880e-05
  -1.3229115e+01   4.5905751e-05
  -1.3214107e+01   4.6599963e-05
  -1.3199100e+01   4.7304675e-05
  -1.3184092e+01   4.8020044e-05
  -1.3169085e+01   4.8746232e-05
  -1.3154077e+01   4.9483402e-05
  -1.3139070e+01   5.0231720e-05
  -1.3124062e+01   5.0991356e-05
  -1.3109055e+01   5.1762479e-05
  -1.3094047e+01   5.2545265e-05
  -1.3079040e+01   5.3339889e-05
  -1.3064032e+01   5.4146530e-05
  -1.3049025e+01   5.4965371e-05
  -1.3034017e+01   5.5796595e-05
  -1.3019010e+01   5.6640390e-05
  -1.3004002e+01   5.7496946e-05
  -1.2988994e+01   5.8366456e-05
  -1.2973987e+01   5.9249116e-05
  -1.2958979e+01   6.0145125e-05
  -1.2943972e+01   6.1054684e-05
  -1.2928964e+01   6.1977999e-05
  -1.2913957e+01   6.2915278e-05
  -1.2898949e+01   6.3866732e-05
  -1.2883942e+01   6.4832576e-05
  -1.2868934e+01   6.5813026e-05
  -1.2853927e+01   6.6808304e-05
  -1.2838919e+01   6.7818634e-05
  -1.2823912e+01   6.8844244e-05
  -1.2808904e+01   6.9885365e-05
  -1.2793897e+01   7.0942231e-05
  -1.2778889e+01   7.2015081e-05
  -1.2763882e+01   7.3104157e-05
  -1.2748874e+01   7.4209703e-05
  -1.2733867e+01   7.5331969e-05
  -1.2718859e+01   7.6471208e-05
  -1.2703852e+01   7.7627676e-05
  -1.2688844e+01   7.8801634e-05
  -1.2673837e+01   7.9993347e-05
  -1.2658829e+01   8.1203083e-05
  -1.2643822e+01   8.2431115e-05
  -1.2628814e+01   8.3677719e-05
  -1.2613807e+01   8.4943177e-05
  -1.2598799e+01   8.6227773e-05
  -1.2583792e+01   8.7531797e-05
  -1.2568784e+01   8.8855543e-05
  -1.2553777e+01   9.0199309e-05
  -1.2538769e+01   9.1563398e-05
  -1.2523762e+01   9.2948117e-05
  -1.2508754e+01   9.4353779e-05
  -1.2493747e+01   9.5780700e-05
  -1.2478739e+01   9.7229201e-05
  -1.2463732e+01   9.8699609e-05
  -1.2448724e+01   1.0019226e-04
  -1.2433717e+01   1.0170748e-04
  -1.2418709e+01   1.0324562e-04
  -1.2403702e+01   1.0480702e-04
  -1.2388694e+01   1.0639203e-04
  -1.2373687e+01   1.0800102e-04
  -1.2358679e+01   1.0963434e-04
  -1.2343672e+01   1.1129236e-04
  -1.2328664e+01   1.1297546e-04
  -1.2313657e+01   1.1468402e-04
  -1.2298649e+01   1.1641841e-04
  -1.2283642e+01   1.1817904e-04
  -1.2268634e+01   1.1996629e-04
  -1.2253627e+01   1.2178058e-04
  -1.2238619e+01   1.2362231e-04
  -1.2223612e+01   1.2549189e-04
  -1.2208604e+01   1.2738974e-04
  -1.2193597e+01   1.2931630e-04
  -1.2178589e+01   1.3127200e-04
  -1.2163582e+01   1.3325727e-04
  -1.2148574e+01   1.3527258e-04
  -1.2133567e+01   1.3731836e-04
  -1.2118559e+01   1.3939508e-04
  -1.2103552e+01   1.4150321e-04
  -1.2088544e+01   1.4364323e-04
  -1.2073537e+01   1.4581561e-04
  -1.2058529e+01   1.4802085e-04
  -1.2043522e+01   1.5025944e-04
  -1.2028514e+01   1.5253189e-04
  -1.2013507e+01   1.5483871e-04
  -1.1998499e+01   1.5718042e-04
  -1.1983492e+01   1.5955754e-04
  -1.1968484e+01   1.6197062e-04
  -1.1953477e+01   1.6442019e-04
  -1.1938469e+01   1.6690682e-04
  -1.1923462e+01   1.6943105e-04
  -1.1908454e+01   1.7199346e-04
  -1.1893447e+01   1.7459463e-04
  -1.1878439e+01   1.7723513e-04
  -1.1863432e+01   1.7991558e-04
  -1.1848424e+01   1.8263657e-04
  -1.1833417e+01   1.8539871e-04
  -1.1818409e+01   1.8820262e-04
  -1.1803402e+01   1.9104895e-04
  -1.1788394e+01   1.9393832e-04
  -1.1773387e+01   1.9687140e-04
  -1.1758379e+01   1.9984884e-04
  -1.1743372e+01   2.0287131e-04
  -1.1728364e+01   2.0593949e-04
  -1.1713357e+01   2.0905409e-04
  -1.1698349e+01   2.1221578e-04
  -1.1683342e+01   2.1542531e-04
  -1.1668334e+01   2.1868337e-04
  -1.1653327e+01   2.2199071e-04
  -1.1638319e+01   2.2534808e-04
  -1.1623312e+01   2.2875622e-04
  -1.1608304e+01   2.3221592e-04
  -1.1593297e+01   2.3572794e-04
  -1.1578289e+01   2.3929308e-04
  -1.1563282e+01   2.4291215e-04
  -1.1548274e+01   2.4658595e-04
  -1.1533267e+01   2.5031532e-04
  -1.1518259e+01   2.5410110e-04
  -1.1503252e+01   2.5794414e-04
  -1.1488244e+01   2.6184530e-04
  -1.1473237e+01   2.6580547e-04
  -1.1458229e+01   2.6982554e-04
  -1.1443222e+01   2.7390642e-04
  -1.1428214e+01   2.7804901e-04
  -1.1413207e+01   2.8225427e-04
  -1.1398199e+01   2.8652313e-04
  -1.1383192e+01   2.9085657e-04
  -1.1368184e+01   2.9525554e-04
  -1.1353177e+01   2.9972105e-04
  -1.1338169e+01   3.0425411e-04
  -1.1323162e+01   3.0885573e-04
  -1.1308154e+01   3.1352695e-04
  -1.1293147e+01   3.1826883e-04
  -1.1278139e+01   3.2308243e-04
  -1.1263132e+01   3.2796883e-04
  -1.1248124e+01   3.3292915e-04
  -1.1233117e+01   3.3796450e-04
  -1.1218109e+01   3.4307601e-04
  -1.1203102e+01   3.4826483e-04
  -1.1188094e+01   3.5353214e-04
  -1.1173087e+01   3.5887912e-04
  -1.1158079e+01   3.6430697e-04
  -1.1143072e+01   3.6981693e-04
  -1.1128064e+01   3.7541023e-04
  -1.1113057e+01   3.8108813e-04
  -1.1098049e+01   3.8685192e-04
  -1.1083042e+01   3.9270289e-04
  -1.1068034e+01   3.9864236e-04
  -1.1053027e+01   4.0467167e-04
  -1.1038019e+01   4.1079218e-04
  -1.1023012e+01   4.1700526e-04
  -1.1008004e+01   4.2331233e-04
  -1.0992996e+01   4.2971480e-04
  -1.0977989e+01   4.3621411e-04
  -1.0962981e+01   4.4281173e-04
  -1.0947974e+01   4.4950915e-04
  -1.0932966e+01   4.5630787e-04
  -1.0917959e+01   4.6320943e-04
  -1.0902951e+01   4.7021539e-04
  -1.0887944e+01   4.7732732e-04
  -1.0872936e+01   4.8454683e-04
  -1.0857929e+01   4.9187554e-04
  -1.0842921e+01   4.9931510e-04
  -1.0827914e+01   5.0686721e-04
  -1.0812906e+01   5.1453354e-04
  -1.0797899e+01   5.2231584e-04
  -1.0782891e+01   5.3021586e-04
  -1.0767884e+01   5.3823538e-04
  -1.0752876e+01   5.4637621e-04
  -1.0737869e+01   5.5464017e-04
  -1.0722861e+01   5.6302915e-04
  -1.0707854e+01   5.7154502e-04
  -1.0692846e+01   5.8018970e-04
  -1.0677839e+01   5.8896515e-04
  -1.0662831e+01   5.9787335e-04
  -1.0647824e+01   6.0691629e-04
  -1.0632816e+01   6.1609603e-04
  -1.0617809e+01   6.2541463e-04
  -1.0602801e+01   6.3487418e-04
  -1.0587794e+01   6.4447683e-04
  -1.0572786e+01   6.5422474e-04
  -1.0557779e+01   6.6412010e-04
  -1.0542771e+01   6.7416515e-04
  -1.0527764e+01   6.8436215e-04
  -1.0512756e+01   6.9471340e-04
  -1.0497749e+01   7.0522123e-04
  -1.0482741e+01   7.1588801e-04
  -1.0467734e+01   7.2671616e-04
  -1.0452726e+01   7.3770810e-04
  -1.0437719e+01   7.4886631e-04
  -1.0422711e+01   7.6019332e-04
  -1.0407704e+01   7.7169168e-04
  -1.0392696e+01   7.8336397e-04
  -1.0377689e+01   7.9521283e-04
  -1.0362681e+01   8.0724094e-04
  -1.0347674e+01   8.1945100e-04
  -1.0332666e+01   8.3184576e-04
  -1.0317659e+01   8.4442802e-04
  -1.0302651e+01   8.5720063e-04
  -1.0287644e+01   8.7016645e-04
  -1.0272636e+01   8.8332840e-04
  -1.0257629e+01   8.9668947e-04
  -1.0242621e+01   9.1025266e-04
  -1.0227614e+01   9.2402103e-04
  -1.0212606e+01   9.3799768e-04
  -1.0197599e+01   9.5218576e-04
  -1.0182591e+01   9.6658848e-04
  -1.0167584e+01   9.8120907e-04
  -1.0152576e+01   9.9605085e-04
  -1.0137569e+01   1.0111171e-03
  -1.0122561e+01   1.0264114e-03
  -1.0107554e+01   1.0419370e-03
  -1.0092546e+01   1.0576974e-03
  -1.0077539e+01   1.0736963e-03
  -1.0062531e+01   1.0899372e-03
  -1.0047524e+01   1.1064238e-03
  -1.0032516e+01   1.1231598e-03
  -1.0017509e+01   1.1401490e-03
  -1.0002501e+01   1.1573952e-03
  -9.9874937e+00   1.1749024e-03
  -9.9724862e+00   1.1926743e-03
  -9.9574787e+00   1.2107152e-03
  -9.9424712e+00   1.2290289e-03
  -9.9274637e+00   1.2476197e-03
  -9.9124562e+00   1.2664918e-03
  -9.8974487e+00   1.2856494e-03
  -9.8824412e+00   1.3050968e-03
  -9.8674337e+00   1.3248384e-03
  -9.8524262e+00   1.3448786e-03
  -9.8374187e+00   1.3652221e-03
  -9.8224112e+00   1.3858733e-03
  -9.8074037e+00   1.4068369e-03
  -9.7923962e+00   1.4281177e-03
  -9.7773887e+00   1.4497204e-03
  -9.7623812e+00   1.4716500e-03
  -9.7473737e+00   1.4939113e-03
  -9.7323662e+00   1.5165095e-03
  -9.7173587e+00   1.5394495e-03
  -9.7023512e+00   1.5627365e-03
  -9.6873437e+00   1.5863759e-03
  -9.6723362e+00   1.6103729e-03
  -9.6573287e+00   1.6347330e-03
  -9.6423212e+00   1.6594616e-03
  -9.6273137e+00   1.6845643e-03
  -9.6123062e+00   1.7100468e-03
  -9.5972986e+00   1.7359149e-03
  -9.5822911e+00   1.7621743e-03
  -9.5672836e+00   1.7888310e-03
  -9.5522761e+00   1.8158909e-03
  -9.5372686e+00   1.8433603e-03
  -9.5222611e+00   1.8712453e-03
  -9.5072536e+00   1.8995522e-03
  -9.4922461e+00   1.9282873e-03
  -9.4772386e+00   1.9574572e-03
  -9.4622311e+00   1.9870685e-03
  -9.4472236e+00   2.0171277e-03
  -9.4322161e+00   2.0476417e-03
  -9.4172086e+00   2.0786174e-03
  -9.4022011e+00   2.1100617e-03
  -9.3871936e+00   2.1419818e-03
  -9.3721861e+00   2.1743848e-03
  -9.3571786e+00   2.2072781e-03
  -9.3421711e+00   2.2406691e-03
  -9.3271636e+00   2.2745652e-03
  -9.3121561e+00   2.3089743e-03
  -9.2971486e+00   2.3439039e-03
  -9.2821411e+00   2.3793620e-03
  -9.2671336e+00   2.4153566e-03
  -9.2521261e+00   2.4518958e-03
  -9.2371186e+00   2.4889879e-03
  -9.2221111e+00   2.5266411e-03
  -9.2071036e+00   2.5648641e-03
  -9.1920960e+00   2.6036654e-03
  -9.1770885e+00   2.6430538e-03
  -9.1620810e+00   2.6830382e-03
  -9.1470735e+00   2.7236275e-03
  -9.1320660e+00   2.7648310e-03
  -9.1170585e+00   2.8066579e-03
  -9.1020510e+00   2.8491177e-03
  -9.0870435e+00   2.8922199e-03
  -9.0720360e+00   2.9359743e-03
  -9.0570285e+00   2.9803907e-03
  -9.0420210e+00   3.0254792e-03
  -9.0270135e+00   3.0712500e-03
  -9.0120060e+00   3.1177132e-03
  -8.9969985e+00   3.1648796e-03
  -8.9819910e+00   3.2127595e-03
  -8.9669835e+00   3.2613640e-03
  -8.9519760e+00   3.3107039e-03
  -8.9369685e+00   3.3607904e-03
  -8.9219610e+00   3.4116347e-03
  -8.9069535e+00   3.4632484e-03
  -8.8919460e+00   3.5156431e-03
  -8.8769385e+00   3.5688306e-03
  -8.8619310e+00   3.6228229e-03
  -8.8469235e+00   3.6776321e-03
  -8.8319160e+00   3.7332707e-03
  -8.8169085e+00   3.7897512e-03
  -8.8019010e+00   3.8470864e-03
  -8.7868934e+00   3.9052891e-03
  -8.7718859e+00   3.9643725e-03
  -8.7568784e+00   4.0243500e-03
  -8.7418709e+00   4.0852350e-03
  -8.7268634e+00   4.1470414e-03
  -8.7118559e+00   4.2097830e-03
  -8.6968484e+00   4.2734740e-03
  -8.6818409e+00   4.3381287e-03
  -8.6668334e+00   4.4037618e-03
  -8.6518259e+00   4.4703881e-03
  -8.6368184e+00   4.5380226e-03
  -8.6218109e+00   4.6066805e-03
  -8.6068034e+00   4.6763774e-03
  -8.5917959e+00   4.7471290e-03
  -8.5767884e+00   4.8189511e-03
  -8.5617809e+00   4.8918602e-03
  -8.5467734e+00   4.9658725e-03
  -8.5317659e+00   5.0410048e-03
  -8.5167584e+00   5.1172740e-03
  -8.5017509e+00   5.1946974e-03
  -8.4867434e+00   5.2732924e-03
  -8.4717359e+00   5.3530768e-03
  -8.4567284e+00   5.4340685e-03
  -8.4417209e+00   5.5162858e-03
  -8.4267134e+00   5.5997473e-03
  -8.4117059e+00   5.6844719e-03
  -8.3966983e+00   5.7704785e-03
  -8.3816908e+00   5.8577867e-03
  -8.3666833e+00   5.9464161e-03
  -8.3516758e+00   6.0363867e-03
  -8.3366683e+00   6.1277189e-03
  -8.3216608e+00   6.2204331e-03
  -8.3066533e+00   6.3145505e-03
  -8.2916458e+00   6.4100921e-03
  -8.2766383e+00   6.5070796e-03
  -8.2616308e+00   6.6055348e-03
  -8.2466233e+00   6.7054800e-03
  -8.2316158e+00   6.8069377e-03
  -8.2166083e+00   6.9099308e-03
  -8.2016008e+00   7.0144825e-03
  -8.1865933e+00   7.1206164e-03
  -8.1715858e+00   7.2283565e-03
  -8.1565783e+00   7.3377271e-03
  -8.1415708e+00   7.4487528e-03
  -8.1265633e+00   7.5614588e-03
  -8.1115558e+00   7.6758704e-03
  -8.0965483e+00   7.7920134e-03
  -8.0815408e+00   7.9099142e-03
  -8.0665333e+00   8.0295992e-03
  -8.0515258e+00   8.1510955e-03
  -8.0365183e+00   8.2744305e-03
  -8.0215108e+00   8.3996320e-03
  -8.0065033e+00   8.5267282e-03
  -7.9914957e+00   8.6557480e-03
  -7.9764882e+00   8.7867203e-03
  -7.9614807e+00   8.9196747e-03
  -7.9464732e+00   9.0546413e-03
  -7.9314657e+00   9.1916504e-03
  -7.9164582e+00   9.3307330e-03
  -7.9014507e+00   9.4719204e-03
  -7.8864432e+00   9.6152446e-03
  -7.8714357e+00   9.7607379e-03
  -7.8564282e+00   9.9084331e-03
  -7.8414207e+00   1.0058363e-02
  -7.8264132e+00   1.0210563e-02
  -7.8114057e+00   1.0365066e-02
  -7.7963982e+00   1.0521907e-02
  -7.7813907e+00   1.0681122e-02
  -7.7663832e+00   1.0842746e-02
  -7.7513757e+00   1.1006816e-02
  -7.7363682e+00   1.1173369e-02
  -7.7213607e+00   1.1342443e-02
  -7.7063532e+00   1.1514076e-02
  -7.6913457e+00   1.1688307e-02
  -7.6763382e+00   1.1865174e-02
  -7.6613307e+00   1.2044717e-02
  -7.6463232e+00   1.2226978e-02
  -7.6313157e+00   1.2411998e-02
  -7.6163082e+00   1.2599817e-02
  -7.6013007e+00   1.2790479e-02
  -7.5862931e+00   1.2984026e-02
  -7.5712856e+00   1.3180503e-02
  -7.5562781e+00   1.3379953e-02
  -7.5412706e+00   1.3582421e-02
  -7.5262631e+00   1.3787953e-02
  -7.5112556e+00   1.3996596e-02
  -7.4962481e+00   1.4208397e-02
  -7.4812406e+00   1.4423403e-02
  -7.4662331e+00   1.4641662e-02
  -7.4512256e+00   1.4863225e-02
  -7.4362181e+00   1.5088141e-02
  -7.4212106e+00   1.5316460e-02
  -7.4062031e+00   1.5548235e-02
  -7.3911956e+00   1.5783517e-02
  -7.3761881e+00   1.6022360e-02
  -7.3611806e+00   1.6264817e-02
  -7.3461731e+00   1.6510943e-02
  -7.3311656e+00   1.6760794e-02
  -7.3161581e+00   1.7014426e-02
  -7.3011506e+00   1.7271896e-02
  -7.2861431e+00   1.7533262e-02
  -7.2711356e+00   1.7798584e-02
  -7.2561281e+00   1.8067920e-02
  -7.2411206e+00   1.8341332e-02
  -7.2261131e+00   1.8618881e-02
  -7.2111056e+00   1.8900631e-02
  -7.1960980e+00   1.9186643e-02
  -7.1810905e+00   1.9476984e-02
  -7.1660830e+00   1.9771718e-02
  -7.1510755e+00   2.0070911e-02
  -7.1360680e+00   2.0374632e-02
  -7.1210605e+00   2.0682948e-02
  -7.1060530e+00   2.0995930e-02
  -7.0910455e+00   2.1313647e-02
  -7.0760380e+00   2.1636171e-02
  -7.0610305e+00   2.1963576e-02
  -7.0460230e+00   2.2295933e-02
  -7.0310155e+00   2.2633320e-02
  -7.0160080e+00   2.2975811e-02
  -7.0010005e+00   2.3323483e-02
  -6.9859930e+00   2.3676416e-02
  -6.9709855e+00   2.4034687e-02
  -6.9559780e+00   2.4398379e-02
  -6.9409705e+00   2.4767573e-02
  -6.9259630e+00   2.5142353e-02
  -6.9109555e+00   2.5522801e-02
  -6.8959480e+00   2.5909005e-02
  -6.8809405e+00   2.6301051e-02
  -6.8659330e+00   2.6699027e-02
  -6.8509255e+00   2.7103023e-02
  -6.8359180e+00   2.7513130e-02
  -6.8209105e+00   2.7929440e-02
  -6.8059030e+00   2.8352046e-02
  -6.7908954e+00   2.8781044e-02
  -6.7758879e+00   2.9216531e-02
  -6.7608804e+00   2.9658603e-02
  -6.7458729e+00   3.0107361e-02
  -6.7308654e+00   3.0562906e-02
  -6.7158579e+00   3.1025339e-02
  -6.7008504e+00   3.1494765e-02
  -6.6858429e+00   3.1971289e-02
  -6.6708354e+00   3.2455019e-02
  -6.6558279e+00   3.2946062e-02
  -6.6408204e+00   3.3444530e-02
  -6.6258129e+00   3.3950534e-02
  -6.6108054e+00   3.4464187e-02
  -6.5957979e+00   3.4985606e-02
  -6.5807904e+00   3.5514906e-02
  -6.5657829e+00   3.6052208e-02
  -6.5507754e+00   3.6597631e-02
  -6.5357679e+00   3.7151297e-02
  -6.5207604e+00   3.7713331e-02
  -6.5057529e+00   3.8283860e-02
  -6.4907454e+00   3.8863009e-02
  -6.4757379e+00   3.9450911e-02
  -6.4607304e+00   4.0047695e-02
  -6.4457229e+00   4.0653497e-02
  -6.4307154e+00   4.1268450e-02
  -6.4157079e+00   4.1892694e-02
  -6.4007004e+00   4.2526368e-02
  -6.3856928e+00   4.3169613e-02
  -6.3706853e+00   4.3822574e-02
  -6.3556778e+00   4.4485395e-02
  -6.3406703e+00   4.5158227e-02
  -6.3256628e+00   4.5841218e-02
  -6.3106553e+00   4.6534522e-02
  -6.2956478e+00   4.7238292e-02
  -6.2806403e+00   4.7952687e-02
  -6.2656328e+00   4.8677866e-02
  -6.2506253e+00   4.9413990e-02
  -6.2356178e+00   5.0161223e-02
  -6.2206103e+00   5.0919731e-02
  -6.2056028e+00   5.1689685e-02
  -6.1905953e+00   5.2471255e-02
  -6.1755878e+00   5.3264615e-02
  -6.1605803e+00   5.4069941e-02
  -6.1455728e+00   5.4887413e-02
  -6.1305653e+00   5.5717212e-02
  -6.1155578e+00   5.6559523e-02
  -6.1005503e+00   5.7414532e-02
  -6.0855428e+00   5.8282428e-02
  -6.0705353e+00   5.9163406e-02
  -6.0555278e+00   6.0057658e-02
  -6.0405203e+00   6.0965385e-02
  -6.0255128e+00   6.1886786e-02
  -6.0105053e+00   6.2822065e-02
  -5.9954977e+00   6.3771428e-02
  -5.9804902e+00   6.4735087e-02
  -5.9654827e+00   6.5713252e-02
  -5.9504752e+00   6.6706140e-02
  -5.9354677e+00   6.7713970e-02
  -5.9204602e+00   6.8736964e-02
  -5.9054527e+00   6.9775345e-02
  -5.8904452e+00   7.0829344e-02
  -5.8754377e+00   7.1899190e-02
  -5.8604302e+00   7.2985120e-02
  -5.8454227e+00   7.4087370e-02
  -5.8304152e+00   7.5206183e-02
  -5.8154077e+00   7.6341803e-02
  -5.8004002e+00   7.7494477e-02
  -5.7853927e+00   7.8664459e-02
  -5.7703852e+00   7.9852003e-02
  -5.7553777e+00   8.1057367e-02
  -5.7403702e+00   8.2280814e-02
  -5.7253627e+00   8.3522610e-02
  -5.7103552e+00   8.4783024e-02
  -5.6953477e+00   8.6062330e-02
  -5.6803402e+00   8.7360804e-02
  -5.6653327e+00   8.8678727e-02
  -5.6503252e+00   9.0016384e-02
  -5.6353177e+00   9.1374063e-02
  -5.6203102e+00   9.2752057e-02
  -5.6053027e+00   9.4150661e-02
  -5.5902951e+00   9.5570175e-02
  -5.5752876e+00   9.7010904e-02
  -5.5602801e+00   9.8473155e-02
  -5.5452726e+00   9.9957242e-02
  -5.5302651e+00   1.0146348e-01
  -5.5152576e+00   1.0299219e-01
  -5.5002501e+00   1.0454369e-01
  -5.4852426e+00   1.0611832e-01
  -5.4702351e+00   1.0771641e-01
  -5.4552276e+00   1.0933829e-01
  -5.4402201e+00   1.1098431e-01
  -5.4252126e+00   1.1265481e-01
  -5.4102051e+00   1.1435015e-01
  -5.3951976e+00   1.1607067e-01
  -5.3801901e+00   1.1781673e-01
  -5.3651826e+00   1.1958870e-01
  -5.3501751e+00   1.2138695e-01
  -5.3351676e+00   1.2321185e-01
  -5.3201601e+00   1.2506377e-01
  -5.3051526e+00   1.2694310e-01
  -5.2901451e+00   1.2885021e-01
  -5.2751376e+00   1.3078551e-01
  -5.2601301e+00   1.3274938e-01
  -5.2451226e+00   1.3474223e-01
  -5.2301151e+00   1.3676445e-01
  -5.2151076e+00   1.3881646e-01
  -5.2001001e+00   1.4089866e-01
  -5.1850925e+00   1.4301148e-01
  -5.1700850e+00   1.4515533e-01
  -5.1550775e+00   1.4733064e-01
  -5.1400700e+00   1.4953784e-01
  -5.1250625e+00   1.5177737e-01
  -5.1100550e+00   1.5404966e-01
  -5.0950475e+00   1.5635515e-01
  -5.0800400e+00   1.5869430e-01
  -5.0650325e+00   1.6106755e-01
  -5.0500250e+00   1.6347536e-01
  -5.0350175e+00   1.6591820e-01
  -5.0200100e+00   1.6839652e-01
  -5.0050025e+00   1.7091079e-01
  -4.9899950e+00   1.7346149e-01
  -4.9749875e+00   1.7604909e-01
  -4.9599800e+00   1.7867406e-01
  -4.9449725e+00   1.8133691e-01
  -4.9299650e+00   1.8403810e-01
  -4.9149575e+00   1.8677813e-01
  -4.8999500e+00   1.8955750e-01
  -4.8849425e+00   1.9237671e-01
  -4.8699350e+00   1.9523624e-01
  -4.8549275e+00   1.9813661e-01
  -4.8399200e+00   2.0107832e-01
  -4.8249125e+00   2.0406188e-01
  -4.8099050e+00   2.0708780e-01
  -4.7948974e+00   2.1015660e-01
  -4.7798899e+00   2.1326878e-01
  -4.7648824e+00   2.1642487e-01
  -4.7498749e+00   2.1962539e-01
  -4.7348674e+00   2.2287085e-01
  -4.7198599e+00   2.2616178e-01
  -4.7048524e+00   2.2949869e-01
  -4.6898449e+00   2.3288212e-01
  -4.6748374e+00   2.3631258e-01
  -4.6598299e+00   2.3979060e-01
  -4.6448224e+00   2.4331670e-01
  -4.6298149e+00   2.4689140e-01
  -4.6148074e+00   2.5051523e-01
  -4.5997999e+00   2.5418869e-01
  -4.5847924e+00   2.5791231e-01
  -4.5697849e+00   2.6168661e-01
  -4.5547774e+00   2.6551209e-01
  -4.5397699e+00   2.6938926e-01
  -4.5247624e+00   2.7331863e-01
  -4.5097549e+00   2.7730071e-01
  -4.4947474e+00   2.8133597e-01
  -4.4797399e+00   2.8542492e-01
  -4.4647324e+00   2.8956804e-01
  -4.4497249e+00   2.9376581e-01
  -4.4347174e+00   2.9801869e-01
  -4.4197099e+00   3.0232715e-01
  -4.4047024e+00   3.0669164e-01
  -4.3896948e+00   3.1111260e-01
  -4.3746873e+00   3.1559047e-01
  -4.3596798e+00   3.2012568e-01
  -4.3446723e+00   3.2471862e-01
  -4.3296648e+00   3.2936970e-01
  -4.3146573e+00   3.3407930e-01
  -4.2996498e+00   3.3884780e-01
  -4.2846423e+00   3.4367553e-01
  -4.2696348e+00   3.4856285e-01
  -4.2546273e+00   3.5351006e-01
  -4.2396198e+00   3.5851747e-01
  -4.2246123e+00   3.6358535e-01
  -4.2096048e+00   3.6871397e-01
  -4.1945973e+00   3.7390356e-01
  -4.1795898e+00   3.7915432e-01
  -4.1645823e+00   3.8446646e-01
  -4.1495748e+00   3.8984012e-01
  -4.1345673e+00   3.9527545e-01
  -4.1195598e+00   4.0077253e-01
  -4.1045523e+00   4.0633145e-01
  -4.0895448e+00   4.1195224e-01
  -4.0745373e+00   4.1763491e-01
  -4.0595298e+00   4.2337943e-01
  -4.0445223e+00   4.2918572e-01
  -4.0295148e+00   4.3505369e-01
  -4.0145073e+00   4.4098319e-01
  -3.9994997e+00   4.4697402e-01
  -3.9844922e+00   4.5302595e-01
  -3.9694847e+00   4.5913871e-01
  -3.9544772e+00   4.6531195e-01
  -3.9394697e+00   4.7154531e-01
  -3.9244622e+00   4.7783834e-01
  -3.9094547e+00   4.8419057e-01
  -3.8944472e+00   4.9060145e-01
  -3.8794397e+00   4.9707038e-01
  -3.8644322e+00   5.0359671e-01
  -3.8494247e+00   5.1017969e-01
  -3.8344172e+00   5.1681855e-01
  -3.8194097e+00   5.2351244e-01
  -3.8044022e+00   5.3026041e-01
  -3.7893947e+00   5.3706149e-01
  -3.7743872e+00   5.4391459e-01
  -3.7593797e+00   5.5081857e-01
  -3.7443722e+00   5.5777221e-01
  -3.7293647e+00   5.6477419e-01
  -3.7143572e+00   5.7182314e-01
  -3.6993497e+00   5.7891757e-01
  -3.6843422e+00   5.8605593e-01
  -3.6693347e+00   5.9323657e-01
  -3.6543272e+00   6.0045775e-01
  -3.6393197e+00   6.0771764e-01
  -3.6243122e+00   6.1501430e-01
  -3.6093047e+00   6.2234572e-01
  -3.5942971e+00   6.2970976e-01
  -3.5792896e+00   6.3710422e-01
  -3.5642821e+00   6.4452675e-01
  -3.5492746e+00   6.5197493e-01
  -3.5342671e+00   6.5944623e-01
  -3.5192596e+00   6.6693801e-01
  -3.5042521e+00   6.7444752e-01
  -3.4892446e+00   6.8197190e-01
  -3.4742371e+00   6.8950820e-01
  -3.4592296e+00   6.9705334e-01
  -3.4442221e+00   7.0460413e-01
  -3.4292146e+00   7.1215730e-01
  -3.4142071e+00   7.1970943e-01
  -3.3991996e+00   7.2725701e-01
  -3.3841921e+00   7.3479644e-01
  -3.3691846e+00   7.4232397e-01
  -3.3541771e+00   7.4983579e-01
  -3.3391696e+00   7.5732794e-01
  -3.3241621e+00   7.6479640e-01
  -3.3091546e+00   7.7223702e-01
  -3.2941471e+00   7.7964555e-01
  -3.2791396e+00   7.8701766e-01
  -3.2641321e+00   7.9434892e-01
  -3.2491246e+00   8.0163481e-01
  -3.2341171e+00   8.0887071e-01
  -3.2191096e+00   8.1605195e-01
  -3.2041021e+00   8.2317375e-01
  -3.1890945e+00   8.3023128e-01
  -3.1740870e+00   8.3721963e-01
  -3.1590795e+00   8.4413384e-01
  -3.1440720e+00   8.5096887e-01
  -3.1290645e+00   8.5771966e-01
  -3.1140570e+00   8.6438108e-01
  -3.0990495e+00   8.7094800e-01
  -3.0840420e+00   8.7741523e-01
  -3.0690345e+00   8.8377757e-01
  -3.0540270e+00   8.9002981e-01
  -3.0390195e+00   8.9616673e-01
  -3.0240120e+00   9.0218313e-01
  -3.0090045e+00   9.0807381e-01
  -2.9939970e+00   9.1383359e-01
  -2.9789895e+00   9.1945734e-01
  -2.9639820e+00   9.2493997e-01
  -2.9489745e+00   9.3027642e-01
  -2.9339670e+00   9.3546172e-01
  -2.9189595e+00   9.4049096e-01
  -2.9039520e+00   9.4535931e-01
  -2.8889445e+00   9.5006204e-01
  -2.8739370e+00   9.5459454e-01
  -2.8589295e+00   9.5895228e-01
  -2.8439220e+00   9.6313087e-01
  -2.8289145e+00   9.6712607e-01
  -2.8139070e+00   9.7093376e-01
  -2.7988994e+00   9.7454999e-01
  -2.7838919e+00   9.7797098e-01
  -2.7688844e+00   9.8119311e-01
  -2.7538769e+00   9.8421293e-01
  -2.7388694e+00   9.8702723e-01
  -2.7238619e+00   9.8963294e-01
  -2.7088544e+00   9.9202724e-01
  -2.6938469e+00   9.9420751e-01
  -2.6788394e+00   9.9617135e-01
  -2.6638319e+00   9.9791660e-01
  -2.6488244e+00   9.9944131e-01
  -2.6338169e+00   1.0007438e+00
  -2.6188094e+00   1.0018226e+00
  -2.6038019e+00   1.0026766e+00
  -2.5887944e+00   1.0033047e+00
  -2.5737869e+00   1.0037062e+00
  -2.5587794e+00   1.0038808e+00
  -2.5437719e+00   1.0038283e+00
  -2.5287644e+00   1.0035487e+00
  -2.5137569e+00   1.0030423e+00
  -2.4987494e+00   1.0023098e+00
  -2.4837419e+00   1.0013519e+00
  -2.4687344e+00   1.0001698e+00
  -2.4537269e+00   9.9876488e-01
  -2.4387194e+00   9.9713863e-01
  -2.4237119e+00   9.9529292e-01
  -2.4087044e+00   9.9322983e-01
  -2.3936968e+00   9.9095165e-01
  -2.3786893e+00   9.8846091e-01
  -2.3636818e+00   9.8576035e-01
  -2.3486743e+00   9.8285293e-01
  -2.3336668e+00   9.7974180e-01
  -2.3186593e+00   9.7643033e-01
  -2.3036518e+00   9.7292205e-01
  -2.2886443e+00   9.6922067e-01
  -2.2736368e+00   9.6533010e-01
  -2.2586293e+00   9.6125437e-01
  -2.2436218e+00   9.5699769e-01
  -2.2286143e+00   9.5256438e-01
  -2.2136068e+00   9.4795892e-01
  -2.1985993e+00   9.4318589e-01
  -2.1835918e+00   9.3824999e-01
  -2.1685843e+00   9.3315600e-01
  -2.1535768e+00   9.2790882e-01
  -2.1385693e+00   9.2251339e-01
  -2.1235618e+00   9.1697475e-01
  -2.1085543e+00   9.1129798e-01
  -2.0935468e+00   9.0548821e-01
  -2.0785393e+00   8.9955061e-01
  -2.0635318e+00   8.9349038e-01
  -2.0485243e+00   8.8731274e-01
  -2.0335168e+00   8.8102291e-01
  -2.0185093e+00   8.7462611e-01
  -2.0035018e+00   8.6812758e-01
  -1.9884942e+00   8.6153250e-01
  -1.9734867e+00   8.5484605e-01
  -1.9584792e+00   8.4807339e-01
  -1.9434717e+00   8.4121962e-01
  -1.9284642e+00   8.3428980e-01
  -1.9134567e+00   8.2728894e-01
  -1.8984492e+00   8.2022198e-01
  -1.8834417e+00   8.1309382e-01
  -1.8684342e+00   8.0590927e-01
  -1.8534267e+00   7.9867307e-01
  -1.8384192e+00   7.9138987e-01
  -1.8234117e+00   7.8406426e-01
  -1.8084042e+00   7.7670072e-01
  -1.7933967e+00   7.6930365e-01
  -1.7783892e+00   7.6187736e-01
  -1.7633817e+00   7.5442605e-01
  -1.7483742e+00   7.4695381e-01
  -1.7333667e+00   7.3946467e-01
  -1.7183592e+00   7.3196250e-01
  -1.7033517e+00   7.2445112e-01
  -1.6883442e+00   7.1693420e-01
  -1.6733367e+00   7.0941532e-01
  -1.6583292e+00   7.0189795e-01
  -1.6433217e+00   6.9438546e-01
  -1.6283142e+00   6.8688109e-01
  -1.6133067e+00   6.7938798e-01
  -1.5982991e+00   6.7190918e-01
  -1.5832916e+00   6.6444760e-01
  -1.5682841e+00   6.5700607e-01
  -1.5532766e+00   6.4958729e-01
  -1.5382691e+00   6.4219386e-01
  -1.5232616e+00   6.3482830e-01
  -1.5082541e+00   6.2749298e-01
  -1.4932466e+00   6.2019021e-01
  -1.4782391e+00   6.1292218e-01
  -1.4632316e+00   6.0569098e-01
  -1.4482241e+00   5.9849861e-01
  -1.4332166e+00   5.9134697e-01
  -1.4182091e+00   5.8423787e-01
  -1.4032016e+00   5.7717302e-01
  -1.3881941e+00   5.7015406e-01
  -1.3731866e+00   5.6318252e-01
  -1.3581791e+00   5.5625985e-01
  -1.3431716e+00   5.4938743e-01
  -1.3281641e+00   5.4256655e-01
  -1.3131566e+00   5.3579842e-01
  -1.2981491e+00   5.2908418e-01
  -1.2831416e+00   5.2242488e-01
  -1.2681341e+00   5.1582152e-01
  -1.2531266e+00   5.0927502e-01
  -1.2381191e+00   5.0278623e-01
  -1.2231116e+00   4.9635594e-01
  -1.2081041e+00   4.8998487e-01
  -1.1930965e+00   4.8367369e-01
  -1.1780890e+00   4.7742300e-01
  -1.1630815e+00   4.7123335e-01
  -1.1480740e+00   4.6510523e-01
  -1.1330665e+00   4.5903909e-01
  -1.1180590e+00   4.5303533e-01
  -1.1030515e+00   4.4709428e-01
  -1.0880440e+00   4.4121624e-01
  -1.0730365e+00   4.3540146e-01
  -1.0580290e+00   4.2965017e-01
  -1.0430215e+00   4.2396252e-01
  -1.0280140e+00   4.1833866e-01
  -1.0130065e+00   4.1277867e-01
  -9.9799900e-01   4.0728262e-01
  -9.8299150e-01   4.0185054e-01
  -9.6798399e-01   3.9648241e-01
  -9.5297649e-01   3.9117822e-01
  -9.3796898e-01   3.8593788e-01
  -9.2296148e-01   3.8076132e-01
  -9.0795398e-01   3.7564842e-01
  -8.9294647e-01   3.7059903e-01
  -8.7793897e-01   3.6561300e-01
  -8.6293147e-01   3.6069015e-01
  -8.4792396e-01   3.5583026e-01
  -8.3291646e-01   3.5103311e-01
  -8.1790895e-01   3.4629848e-01
  -8.0290145e-01   3.4162609e-01
  -7.8789395e-01   3.3701568e-01
  -7.7288644e-01   3.3246697e-01
  -7.5787894e-01   3.2797966e-01
  -7.4287144e-01   3.2355343e-01
  -7.2786393e-01   3.1918797e-01
  -7.1285643e-01   3.1488294e-01
  -6.9784892e-01   3.1063801e-01
  -6.8284142e-01   3.0645283e-01
  -6.6783392e-01   3.0232705e-01
  -6.5282641e-01   2.9826031e-01
  -6.3781891e-01   2.9425223e-01
  -6.2281141e-01   2.9030246e-01
  -6.0780390e-01   2.8641061e-01
  -5.9279640e-01   2.8257631e-01
  -5.7778889e-01   2.7879919e-01
  -5.6278139e-01   2.7507886e-01
  -5.4777389e-01   2.7141494e-01
  -5.3276638e-01   2.6780705e-01
  -5.1775888e-01   2.6425481e-01
  -5.0275138e-01   2.6075784e-01
  -4.8774387e-01   2.5731576e-01
  -4.7273637e-01   2.5392819e-01
  -4.5772886e-01   2.5059477e-01
  -4.4272136e-01   2.4731513e-01
  -4.2771386e-01   2.4408889e-01
  -4.1270635e-01   2.4091571e-01
  -3.9769885e-01   2.3779521e-01
  -3.8269135e-01   2.3472706e-01
  -3.6768384e-01   2.3171090e-01
  -3.5267634e-01   2.2874641e-01
  -3.3766883e-01   2.2583324e-01
  -3.2266133e-01   2.2297108e-01
  -3.0765383e-01   2.2015960e-01
  -2.9264632e-01   2.1739850e-01
  -2.7763882e-01   2.1468748e-01
  -2.6263132e-01   2.1202624e-01
  -2.4762381e-01   2.0941451e-01
  -2.3261631e-01   2.0685201e-01
  -2.1760880e-01   2.0433848e-01
  -2.0260130e-01   2.0187366e-01
  -1.8759380e-01   1.9945730e-01
  -1.7258629e-01   1.9708919e-01
  -1.5757879e-01   1.9476909e-01
  -1.4257129e-01   1.9249680e-01
  -1.2756378e-01   1.9027211e-01
  -1.1255628e-01   1.8809483e-01
  -9.7548774e-02   1.8596480e-01
  -8.2541271e-02   1.8388184e-01
  -6.7533767e-02   1.8184581e-01
  -5.2526263e-02   1.7985655e-01
  -3.7518759e-02   1.7791395e-01
  -2.2511256e-02   1.7601789e-01
  -7.5037519e-03   1.7416826e-01
   7.5037519e-03   1.7236496e-01
   2.2511256e-02   1.7060793e-01
   3.7518759e-02   1.6889709e-01
   5.2526263e-02   1.6723239e-01
   6.7533767e-02   1.6561378e-01
   8.2541271e-02   1.6404123e-01
   9.7548774e-02   1.6251473e-01
   1.1255628e-01   1.6103426e-01
   1.2756378e-01   1.5959984e-01
   1.4257129e-01   1.5821146e-01
   1.5757879e-01   1.5686916e-01
   1.7258629e-01   1.5557298e-01
   1.8759380e-01   1.5432296e-01
   2.0260130e-01   1.5311915e-01
   2.1760880e-01   1.5196163e-01
   2.3261631e-01   1.5085046e-01
   2.4762381e-01   1.4978573e-01
   2.6263132e-01   1.4876753e-01
   2.7763882e-01   1.4779595e-01
   2.9264632e-01   1.4687111e-01
   3.0765383e-01   1.4599311e-01
   3.2266133e-01   1.4516207e-01
   3.3766883e-01   1.4437812e-01
   3.5267634e-01   1.4364137e-01
   3.6768384e-01   1.4295196e-01
   3.8269135e-01   1.4231003e-01
   3.9769885e-01   1.4171571e-01
   4.1270635e-01   1.4116914e-01
   4.2771386e-01   1.4067046e-01
   4.4272136e-01   1.4021981e-01
   4.5772886e-01   1.3981734e-01
   4.7273637e-01   1.3946318e-01
   4.8774387e-01   1.3915747e-01
   5.0275138e-01   1.3890036e-01
   5.1775888e-01   1.3869199e-01
   5.3276638e-01   1.3853249e-01
   5.4777389e-01   1.3842199e-01
   5.6278139e-01   1.3836063e-01
   5.7778889e-01   1.3834854e-01
   5.9279640e-01   1.3838584e-01
   6.0780390e-01   1.3847266e-01
   6.2281141e-01   1.3860911e-01
   6.3781891e-01   1.3879532e-01
   6.5282641e-01   1.3903140e-01
   6.6783392e-01   1.3931745e-01
   6.8284142e-01   1.3965360e-01
   6.9784892e-01   1.4003994e-01
   7.1285643e-01   1.4047659e-01
   7.2786393e-01   1.4096364e-01
   7.4287144e-01   1.4150119e-01
   7.5787894e-01   1.4208936e-01
   7.7288644e-01   1.4272824e-01
   7.8789395e-01   1.4341793e-01
   8.0290145e-01   1.4415853e-01
   8.1790895e-01   1.4495016e-01
   8.3291646e-01   1.4579291e-01
   8.4792396e-01   1.4668690e-01
   8.6293147e-01   1.4763224e-01
   8.7793897e-01   1.4862905e-01
   8.9294647e-01   1.4967745e-01
   9.0795398e-01   1.5077757e-01
   9.2296148e-01   1.5192955e-01
   9.3796898e-01   1.5313352e-01
   9.5297649e-01   1.5438964e-01
   9.6798399e-01   1.5569806e-01
   9.8299150e-01   1.5705896e-01
   9.9799900e-01   1.5847252e-01
   1.0130065e+00   1.5993891e-01
   1.0280140e+00   1.6145833e-01
   1.0430215e+00   1.6303101e-01
   1.0580290e+00   1.6465716e-01
   1.0730365e+00   1.6633702e-01
   1.0880440e+00   1.6807083e-01
   1.1030515e+00   1.6985885e-01
   1.1180590e+00   1.7170137e-01
   1.1330665e+00   1.7359867e-01
   1.1480740e+00   1.7555105e-01
   1.1630815e+00   1.7755883e-01
   1.1780890e+00   1.7962235e-01
   1.1930965e+00   1.8174196e-01
   1.2081041e+00   1.8391802e-01
   1.2231116e+00   1.8615090e-01
   1.2381191e+00   1.8844101e-01
   1.2531266e+00   1.9078876e-01
   1.2681341e+00   1.9319457e-01
   1.2831416e+00   1.9565888e-01
   1.2981491e+00   1.9818215e-01
   1.3131566e+00   2.0076487e-01
   1.3281641e+00   2.0340751e-01
   1.3431716e+00   2.0611058e-01
   1.3581791e+00   2.0887460e-01
   1.3731866e+00   2.1170011e-01
   1.3881941e+00   2.1458766e-01
   1.4032016e+00   2.1753781e-01
   1.4182091e+00   2.2055115e-01
   1.4332166e+00   2.2362826e-01
   1.4482241e+00   2.2676975e-01
   1.4632316e+00   2.2997625e-01
   1.4782391e+00   2.3324839e-01
   1.4932466e+00   2.3658682e-01
   1.5082541e+00   2.3999219e-01
   1.5232616e+00   2.4346518e-01
   1.5382691e+00   2.4700648e-01
   1.5532766e+00   2.5061676e-01
   1.5682841e+00   2.5429675e-01
   1.5832916e+00   2.5804715e-01
   1.5982991e+00   2.6186869e-01
   1.6133067e+00   2.6576210e-01
   1.6283142e+00   2.6972812e-01
   1.6433217e+00   2.7376749e-01
   1.6583292e+00   2.7788098e-01
   1.6733367e+00   2.8206933e-01
   1.6883442e+00   2.8633332e-01
   1.7033517e+00   2.9067371e-01
   1.7183592e+00   2.9509127e-01
   1.7333667e+00   2.9958678e-01
   1.7483742e+00   3.0416100e-01
   1.7633817e+00   3.0881473e-01
   1.7783892e+00   3.1354872e-01
   1.7933967e+00   3.1836375e-01
   1.8084042e+00   3.2326058e-01
   1.8234117e+00   3.2823999e-01
   1.8384192e+00   3.3330273e-01
   1.8534267e+00   3.3844954e-01
   1.8684342e+00   3.4368117e-01
   1.8834417e+00   3.4899836e-01
   1.8984492e+00   3.5440180e-01
   1.9134567e+00   3.5989223e-01
   1.9284642e+00   3.6547031e-01
   1.9434717e+00   3.7113673e-01
   1.9584792e+00   3.7689213e-01
   1.9734867e+00   3.8273716e-01
   1.9884942e+00   3.8867241e-01
   2.0035018e+00   3.9469847e-01
   2.0185093e+00   4.0081590e-01
   2.0335168e+00   4.0702523e-01
   2.0485243e+00   4.1332694e-01
   2.0635318e+00   4.1972149e-01
   2.0785393e+00   4.2620932e-01
   2.0935468e+00   4.3279079e-01
   2.1085543e+00   4.3946624e-01
   2.1235618e+00   4.4623597e-01
   2.1385693e+00   4.5310022e-01
   2.1535768e+00   4.6005917e-01
   2.1685843e+00   4.6711297e-01
   2.1835918e+00   4.7426168e-01
   2.1985993e+00   4.8150532e-01
   2.2136068e+00   4.8884383e-01
   2.2286143e+00   4.9627710e-01
   2.2436218e+00   5.0380491e-01
   2.2586293e+00   5.1142701e-01
   2.2736368e+00   5.1914302e-01
   2.2886443e+00   5.2695251e-01
   2.3036518e+00   5.3485495e-01
   2.3186593e+00   5.4284970e-01
   2.3336668e+00   5.5093603e-01
   2.3486743e+00   5.5911313e-01
   2.3636818e+00   5.6738004e-01
   2.3786893e+00   5.7573572e-01
   2.3936968e+00   5.8417899e-01
   2.4087044e+00   5.9270856e-01
   2.4237119e+00   6.0132302e-01
   2.4387194e+00   6.1002080e-01
   2.4537269e+00   6.1880022e-01
   2.4687344e+00   6.2765945e-01
   2.4837419e+00   6.3659650e-01
   2.4987494e+00   6.4560924e-01
   2.5137569e+00   6.5469538e-01
   2.5287644e+00   6.6385247e-01
   2.5437719e+00   6.7307788e-01
   2.5587794e+00   6.8236883e-01
   2.5737869e+00   6.9172234e-01
   2.5887944e+00   7.0113526e-01
   2.6038019e+00   7.1060427e-01
   2.6188094e+00   7.2012582e-01
   2.6338169e+00   7.2969621e-01
   2.6488244e+00   7.3931151e-01
   2.6638319e+00   7.4896761e-01
   2.6788394e+00   7.5866019e-01
   2.6938469e+00   7.6838472e-01
   2.7088544e+00   7.7813646e-01
   2.7238619e+00   7.8791047e-01
   2.7388694e+00   7.9770158e-01
   2.7538769e+00   8.0750442e-01
   2.7688844e+00   8.1731341e-01
   2.7838919e+00   8.2712273e-01
   2.7988994e+00   8.3692638e-01
   2.8139070e+00   8.4671813e-01
   2.8289145e+00   8.5649153e-01
   2.8439220e+00   8.6623995e-01
   2.8589295e+00   8.7595653e-01
   2.8739370e+00   8.8563424e-01
   2.8889445e+00   8.9526581e-01
   2.9039520e+00   9.0484382e-01
   2.9189595e+00   9.1436067e-01
   2.9339670e+00   9.2380854e-01
   2.9489745e+00   9.3317951e-01
   2.9639820e+00   9.4246544e-01
   2.9789895e+00   9.5165810e-01
   2.9939970e+00   9.6074908e-01
   3.0090045e+00   9.6972987e-01
   3.0240120e+00   9.7859185e-01
   3.0390195e+00   9.8732632e-01
   3.0540270e+00   9.9592446e-01
   3.0690345e+00   1.0043774e+00
   3.0840420e+00   1.0126763e+00
   3.0990495e+00   1.0208122e+00
   3.1140570e+00   1.0287762e+00
   3.1290645e+00   1.0365593e+00
   3.1440720e+00   1.0441526e+00
   3.1590795e+00   1.0515473e+00
   3.1740870e+00   1.0587347e+00
   3.1890945e+00   1.0657059e+00
   3.2041021e+00   1.0724526e+00
   3.2191096e+00   1.0789662e+00
   3.2341171e+00   1.0852386e+00
   3.2491246e+00   1.0912616e+00
   3.2641321e+00   1.0970274e+00
   3.2791396e+00   1.1025284e+00
   3.2941471e+00   1.1077573e+00
   3.3091546e+00   1.1127068e+00
   3.3241621e+00   1.1173703e+00
   3.3391696e+00   1.1217413e+00
   3.3541771e+00   1.1258136e+00
   3.3691846e+00   1.1295815e+00
   3.3841921e+00   1.1330397e+00
   3.3991996e+00   1.1361831e+00
   3.4142071e+00   1.1390073e+00
   3.4292146e+00   1.1415080e+00
   3.4442221e+00   1.1436816e+00
   3.4592296e+00   1.1455248e+00
   3.4742371e+00   1.1470351e+00
   3.4892446e+00   1.1482100e+00
   3.5042521e+00   1.1490478e+00
   3.5192596e+00   1.1495472e+00
   3.5342671e+00   1.1497075e+00
   3.5492746e+00   1.1495283e+00
   3.5642821e+00   1.1490100e+00
   3.5792896e+00   1.1481531e+00
   3.5942971e+00   1.1469591e+00
   3.6093047e+00   1.1454295e+00
   3.6243122e+00   1.1435666e+00
   3.6393197e+00   1.1413732e+00
   3.6543272e+00   1.1388523e+00
   3.6693347e+00   1.1360076e+00
   3.6843422e+00   1.1328432e+00
   3.6993497e+00   1.1293637e+00
   3.7143572e+00   1.1255738e+00
   3.7293647e+00   1.1214790e+00
   3.7443722e+00   1.1170850e+00
   3.7593797e+00   1.1123979e+00
   3.7743872e+00   1.1074240e+00
   3.7893947e+00   1.1021702e+00
   3.8044022e+00   1.0966434e+00
   3.8194097e+00   1.0908511e+00
   3.8344172e+00   1.0848007e+00
   3.8494247e+00   1.0785002e+00
   3.8644322e+00   1.0719575e+00
   3.8794397e+00   1.0651809e+00
   3.8944472e+00   1.0581788e+00
   3.9094547e+00   1.0509596e+00
   3.9244622e+00   1.0435321e+00
   3.9394697e+00   1.0359049e+00
   3.9544772e+00   1.0280869e+00
   3.9694847e+00   1.0200870e+00
   3.9844922e+00   1.0119140e+00
   3.9994997e+00   1.0035769e+00
   4.0145073e+00   9.9508460e-01
   4.0295148e+00   9.8644595e-01
   4.0445223e+00   9.7766979e-01
   4.0595298e+00   9.6876491e-01
   4.0745373e+00   9.5973999e-01
   4.0895448e+00   9.5060364e-01
   4.1045523e+00   9.4136435e-01
   4.1195598e+00   9.3203049e-01
   4.1345673e+00   9.2261030e-01
   4.1495748e+00   9.1311188e-01
   4.1645823e+00   9.0354316e-01
   4.1795898e+00   8.9391191e-01
   4.1945973e+00   8.8422574e-01
   4.2096048e+00   8.7449206e-01
   4.2246123e+00   8.6471810e-01
   4.2396198e+00   8.5491089e-01
   4.2546273e+00   8.4507726e-01
   4.2696348e+00   8.3522385e-01
   4.2846423e+00   8.2535707e-01
   4.2996498e+00   8.1548315e-01
   4.3146573e+00   8.0560808e-01
   4.3296648e+00   7.9573764e-01
   4.3446723e+00   7.8587742e-01
   4.3596798e+00   7.7603276e-01
   4.3746873e+00   7.6620882e-01
   4.3896948e+00   7.5641053e-01
   4.4047024e+00   7.4664260e-01
   4.4197099e+00   7.3690955e-01
   4.4347174e+00   7.2721568e-01
   4.4497249e+00   7.1756509e-01
   4.4647324e+00   7.0796169e-01
   4.4797399e+00   6.9840917e-01
   4.4947474e+00   6.8891105e-01
   4.5097549e+00   6.7947063e-01
   4.5247624e+00   6.7009104e-01
   4.5397699e+00   6.6077525e-01
   4.5547774e+00   6.5152602e-01
   4.5697849e+00   6.4234595e-01
   4.5847924e+00   6.3323747e-01
   4.5997999e+00   6.2420285e-01
   4.6148074e+00   6.1524420e-01
   4.6298149e+00   6.0636348e-01
   4.6448224e+00   5.9756250e-01
   4.6598299e+00   5.8884292e-01
   4.6748374e+00   5.8020627e-01
   4.6898449e+00   5.7165395e-01
   4.7048524e+00   5.6318722e-01
   4.7198599e+00   5.5480722e-01
   4.7348674e+00   5.4651497e-01
   4.7498749e+00   5.3831139e-01
   4.7648824e+00   5.3019727e-01
   4.7798899e+00   5.2217332e-01
   4.7948974e+00   5.1424012e-01
   4.8099050e+00   5.0639818e-01
   4.8249125e+00   4.9864790e-01
   4.8399200e+00   4.9098960e-01
   4.8549275e+00   4.8342353e-01
   4.8699350e+00   4.7594985e-01
   4.8849425e+00   4.6856863e-01
   4.8999500e+00   4.6127990e-01
   4.9149575e+00   4.5408359e-01
   4.9299650e+00   4.4697959e-01
   4.9449725e+00   4.3996772e-01
   4.9599800e+00   4.3304774e-01
   4.9749875e+00   4.2621937e-01
   4.9899950e+00   4.1948226e-01
   5.0050025e+00   4.1283603e-01
   5.0200100e+00   4.0628024e-01
   5.0350175e+00   3.9981442e-01
   5.0500250e+00   3.9343805e-01
   5.0650325e+00   3.8715058e-01
   5.0800400e+00   3.8095142e-01
   5.0950475e+00   3.7483997e-01
   5.1100550e+00   3.6881556e-01
   5.1250625e+00   3.6287754e-01
   5.1400700e+00   3.5702518e-01
   5.1550775e+00   3.5125778e-01
   5.1700850e+00   3.4557458e-01
   5.1850925e+00   3.3997482e-01
   5.2001001e+00   3.3445772e-01
   5.2151076e+00   3.2902248e-01
   5.2301151e+00   3.2366828e-01
   5.2451226e+00   3.1839430e-01
   5.2601301e+00   3.1319969e-01
   5.2751376e+00   3.0808361e-01
   5.2901451e+00   3.0304520e-01
   5.3051526e+00   2.9808358e-01
   5.3201601e+00   2.9319790e-01
   5.3351676e+00   2.8838725e-01
   5.3501751e+00   2.8365077e-01
   5.3651826e+00   2.7898757e-01
   5.3801901e+00   2.7439674e-01
   5.3951976e+00   2.6987741e-01
   5.4102051e+00   2.6542867e-01
   5.4252126e+00   2.6104962e-01
   5.4402201e+00   2.5673939e-01
   5.4552276e+00   2.5249707e-01
   5.4702351e+00   2.4832176e-01
   5.4852426e+00   2.4421259e-01
   5.5002501e+00   2.4016867e-01
   5.5152576e+00   2.3618911e-01
   5.5302651e+00   2.3227303e-01
   5.5452726e+00   2.2841956e-01
   5.5602801e+00   2.2462783e-01
   5.5752876e+00   2.2089697e-01
   5.5902951e+00   2.1722613e-01
   5.6053027e+00   2.1361445e-01
   5.6203102e+00   2.1006108e-01
   5.6353177e+00   2.0656519e-01
   5.6503252e+00   2.0312593e-01
   5.6653327e+00   1.9974249e-01
   5.6803402e+00   1.9641405e-01
   5.6953477e+00   1.9313978e-01
   5.7103552e+00   1.8991890e-01
   5.7253627e+00   1.8675059e-01
   5.7403702e+00   1.8363407e-01
   5.7553777e+00   1.8056857e-01
   5.7703852e+00   1.7755331e-01
   5.7853927e+00   1.7458752e-01
   5.8004002e+00   1.7167045e-01
   5.8154077e+00   1.6880135e-01
   5.8304152e+00   1.6597949e-01
   5.8454227e+00   1.6320413e-01
   5.8604302e+00   1.6047456e-01
   5.8754377e+00   1.5779006e-01
   5.8904452e+00   1.5514992e-01
   5.9054527e+00   1.5255346e-01
   5.9204602e+00   1.4999999e-01
   5.9354677e+00   1.4748882e-01
   5.9504752e+00   1.4501930e-01
   5.9654827e+00   1.4259075e-01
   5.9804902e+00   1.4020254e-01
   5.9954977e+00   1.3785402e-01
   6.0105053e+00   1.3554455e-01
   6.0255128e+00   1.3327351e-01
   6.0405203e+00   1.3104028e-01
   6.0555278e+00   1.2884426e-01
   6.0705353e+00   1.2668485e-01
   6.0855428e+00   1.2456145e-01
   6.1005503e+00   1.2247348e-01
   6.1155578e+00   1.2042038e-01
   6.1305653e+00   1.1840157e-01
   6.1455728e+00   1.1641650e-01
   6.1605803e+00   1.1446461e-01
   6.1755878e+00   1.1254537e-01
   6.1905953e+00   1.1065825e-01
   6.2056028e+00   1.0880271e-01
   6.2206103e+00   1.0697824e-01
   6.2356178e+00   1.0518434e-01
   6.2506253e+00   1.0342049e-01
   6.2656328e+00   1.0168621e-01
   6.2806403e+00   9.9981007e-02
   6.2956478e+00   9.8304403e-02
   6.3106553e+00   9.6655927e-02
   6.3256628e+00   9.5035113e-02
   6.3406703e+00   9.3441504e-02
   6.3556778e+00   9.1874650e-02
   6.3706853e+00   9.0334108e-02
   6.3856928e+00   8.8819441e-02
   6.4007004e+00   8.7330221e-02
   6.4157079e+00   8.5866023e-02
   6.4307154e+00   8.4426432e-02
   6.4457229e+00   8.3011040e-02
   6.4607304e+00   8.1619442e-02
   6.4757379e+00   8.0251242e-02
   6.4907454e+00   7.8906051e-02
   6.5057529e+00   7.7583484e-02
   6.5207604e+00   7.6283164e-02
   6.5357679e+00   7.5004718e-02
   6.5507754e+00   7.3747782e-02
   6.5657829e+00   7.2511995e-02
   6.5807904e+00   7.1297004e-02
   6.5957979e+00   7.0102460e-02
   6.6108054e+00   6.8928020e-02
   6.6258129e+00   6.7773349e-02
   6.6408204e+00   6.6638113e-02
   6.6558279e+00   6.5521988e-02
   6.6708354e+00   6.4424652e-02
   6.6858429e+00   6.3345791e-02
   6.7008504e+00   6.2285093e-02
   6.7158579e+00   6.1242253e-02
   6.7308654e+00   6.0216972e-02
   6.7458729e+00   5.9208954e-02
   6.7608804e+00   5.8217908e-02
   6.7758879e+00   5.7243550e-02
   6.7908954e+00   5.6285598e-02
   6.8059030e+00   5.5343776e-02
   6.8209105e+00   5.4417812e-02
   6.8359180e+00   5.3507440e-02
   6.8509255e+00   5.2612397e-02
   6.8659330e+00   5.1732424e-02
   6.8809405e+00   5.0867267e-02
   6.8959480e+00   5.0016676e-02
   6.9109555e+00   4.9180407e-02
   6.9259630e+00   4.8358216e-02
   6.9409705e+00   4.7549868e-02
   6.9559780e+00   4.6755128e-02
   6.9709855e+00   4.5973766e-02
   6.9859930e+00   4.5205558e-02
   7.0010005e+00   4.4450280e-02
   7.0160080e+00   4.3707715e-02
   7.0310155e+00   4.2977648e-02
   7.0460230e+00   4.2259867e-02
   7.0610305e+00   4.1554166e-02
   7.0760380e+00   4.0860341e-02
   7.0910455e+00   4.0178190e-02
   7.1060530e+00   3.9507517e-02
   7.1210605e+00   3.8848127e-02
   7.1360680e+00   3.8199830e-02
   7.1510755e+00   3.7562439e-02
   7.1660830e+00   3.6935770e-02
   7.1810905e+00   3.6319640e-02
   7.1960980e+00   3.5713873e-02
   7.2111056e+00   3.5118293e-02
   7.2261131e+00   3.4532727e-02
   7.2411206e+00   3.3957007e-02
   7.2561281e+00   3.3390966e-02
   7.2711356e+00   3.2834440e-02
   7.2861431e+00   3.2287269e-02
   7.3011506e+00   3.1749295e-02
   7.3161581e+00   3.1220362e-02
   7.3311656e+00   3.0700317e-02
   7.3461731e+00   3.0189010e-02
   7.3611806e+00   2.9686293e-02
   7.3761881e+00   2.9192022e-02
   7.3911956e+00   2.8706053e-02
   7.4062031e+00   2.8228247e-02
   7.4212106e+00   2.7758464e-02
   7.4362181e+00   2.7296570e-02
   7.4512256e+00   2.6842431e-02
   7.4662331e+00   2.6395917e-02
   7.4812406e+00   2.5956897e-02
   7.4962481e+00   2.5525247e-02
   7.5112556e+00   2.5100840e-02
   7.5262631e+00   2.4683556e-02
   7.5412706e+00   2.4273272e-02
   7.5562781e+00   2.3869872e-02
   7.5712856e+00   2.3473239e-02
   7.5862931e+00   2.3083258e-02
   7.6013007e+00   2.2699817e-02
   7.6163082e+00   2.2322806e-02
   7.6313157e+00   2.1952115e-02
   7.6463232e+00   2.1587640e-02
   7.6613307e+00   2.1229273e-02
   7.6763382e+00   2.0876912e-02
   7.6913457e+00   2.0530457e-02
   7.7063532e+00   2.0189806e-02
   7.7213607e+00   1.9854862e-02
   7.7363682e+00   1.9525529e-02
   7.7513757e+00   1.9201712e-02
   7.7663832e+00   1.8883318e-02
   7.7813907e+00   1.8570254e-02
   7.7963982e+00   1.8262433e-02
   7.8114057e+00   1.7959764e-02
   7.8264132e+00   1.7662161e-02
   7.8414207e+00   1.7369538e-02
   7.8564282e+00   1.7081812e-02
   7.8714357e+00   1.6798900e-02
   7.8864432e+00   1.6520720e-02
   7.9014507e+00   1.6247193e-02
   7.9164582e+00   1.5978240e-02
   7.9314657e+00   1.5713784e-02
   7.9464732e+00   1.5453750e-02
   7.9614807e+00   1.5198063e-02
   7.9764882e+00   1.4946649e-02
   7.9914957e+00   1.4699436e-02
   8.0065033e+00   1.4456354e-02
   8.0215108e+00   1.4217333e-02
   8.0365183e+00   1.3982305e-02
   8.0515258e+00   1.3751202e-02
   8.0665333e+00   1.3523959e-02
   8.0815408e+00   1.3300509e-02
   8.0965483e+00   1.3080790e-02
   8.1115558e+00   1.2864738e-02
   8.1265633e+00   1.2652292e-02
   8.1415708e+00   1.2443391e-02
   8.1565783e+00   1.2237975e-02
   8.1715858e+00   1.2035986e-02
   8.1865933e+00   1.1837366e-02
   8.2016008e+00   1.1642057e-02
   8.2166083e+00   1.1450006e-02
   8.2316158e+00   1.1261156e-02
   8.2466233e+00   1.1075454e-02
   8.2616308e+00   1.0892847e-02
   8.2766383e+00   1.0713283e-02
   8.2916458e+00   1.0536710e-02
   8.3066533e+00   1.0363079e-02
   8.3216608e+00   1.0192339e-02
   8.3366683e+00   1.0024443e-02
   8.3516758e+00   9.8593428e-03
   8.3666833e+00   9.6969907e-03
   8.3816908e+00   9.5373408e-03
   8.3966983e+00   9.3803479e-03
   8.4117059e+00   9.2259673e-03
   8.4267134e+00   9.0741551e-03
   8.4417209e+00   8.9248681e-03
   8.4567284e+00   8.7780639e-03
   8.4717359e+00   8.6337009e-03
   8.4867434e+00   8.4917380e-03
   8.5017509e+00   8.3521350e-03
   8.5167584e+00   8.2148523e-03
   8.5317659e+00   8.0798508e-03
   8.5467734e+00   7.9470925e-03
   8.5617809e+00   7.8165395e-03
   8.5767884e+00   7.6881549e-03
   8.5917959e+00   7.5619023e-03
   8.6068034e+00   7.4377461e-03
   8.6218109e+00   7.3156509e-03
   8.6368184e+00   7.1955823e-03
   8.6518259e+00   7.0775063e-03
   8.6668334e+00   6.9613896e-03
   8.6818409e+00   6.8471991e-03
   8.6968484e+00   6.7349028e-03
   8.7118559e+00   6.6244688e-03
   8.7268634e+00   6.5158660e-03
   8.7418709e+00   6.4090636e-03
   8.7568784e+00   6.3040316e-03
   8.7718859e+00   6.2007402e-03
   8.7868934e+00   6.0991604e-03
   8.8019010e+00   5.9992635e-03
   8.8169085e+00   5.9010213e-03
   8.8319160e+00   5.8044061e-03
   8.8469235e+00   5.7093908e-03
   8.8619310e+00   5.6159485e-03
   8.8769385e+00   5.5240529e-03
   8.8919460e+00   5.4336782e-03
   8.9069535e+00   5.3447989e-03
   8.9219610e+00   5.2573901e-03
   8.9369685e+00   5.1714271e-03
   8.9519760e+00   5.0868857e-03
   8.9669835e+00   5.0037424e-03
   8.9819910e+00   4.9219735e-03
   8.9969985e+00   4.8415563e-03
   9.0120060e+00   4.7624681e-03
   9.0270135e+00   4.6846868e-03
   9.0420210e+00   4.6081904e-03
   9.0570285e+00   4.5329576e-03
   9.0720360e+00   4.4589672e-03
   9.0870435e+00   4.3861986e-03
   9.1020510e+00   4.3146313e-03
   9.1170585e+00   4.2442453e-03
   9.1320660e+00   4.1750208e-03
   9.1470735e+00   4.1069386e-03
   9.1620810e+00   4.0399795e-03
   9.1770885e+00   3.9741249e-03
   9.1920960e+00   3.9093562e-03
   9.2071036e+00   3.8456555e-03
   9.2221111e+00   3.7830048e-03
   9.2371186e+00   3.7213868e-03
   9.2521261e+00   3.6607842e-03
   9.2671336e+00   3.6011801e-03
   9.2821411e+00   3.5425578e-03
   9.2971486e+00   3.4849011e-03
   9.3121561e+00   3.4281938e-03
   9.3271636e+00   3.3724201e-03
   9.3421711e+00   3.3175644e-03
   9.3571786e+00   3.2636116e-03
   9.3721861e+00   3.2105466e-03
   9.3871936e+00   3.1583546e-03
   9.4022011e+00   3.1070211e-03
   9.4172086e+00   3.0565318e-03
   9.4322161e+00   3.0068726e-03
   9.4472236e+00   2.9580299e-03
   9.4622311e+00   2.9099899e-03
   9.4772386e+00   2.8627394e-03
   9.4922461e+00   2.8162653e-03
   9.5072536e+00   2.7705546e-03
   9.5222611e+00   2.7255946e-03
   9.5372686e+00   2.6813730e-03
   9.5522761e+00   2.6378773e-03
   9.5672836e+00   2.5950957e-03
   9.5822911e+00   2.5530161e-03
   9.5972986e+00   2.5116271e-03
   9.6123062e+00   2.4709170e-03
   9.6273137e+00   2.4308747e-03
   9.6423212e+00   2.3914891e-03
   9.6573287e+00   2.3527493e-03
   9.6723362e+00   2.3146445e-03
   9.6873437e+00   2.2771642e-03
   9.7023512e+00   2.2402982e-03
   9.7173587e+00   2.2040361e-03
   9.7323662e+00   2.1683681e-03
   9.7473737e+00   2.1332842e-03
   9.7623812e+00   2.0987747e-03
   9.7773887e+00   2.0648303e-03
   9.7923962e+00   2.0314414e-03
   9.8074037e+00   1.9985990e-03
   9.8224112e+00   1.9662939e-03
   9.8374187e+00   1.9345173e-03
   9.8524262e+00   1.9032604e-03
   9.8674337e+00   1.8725146e-03
   9.8824412e+00   1.8422715e-03
   9.8974487e+00   1.8125228e-03
   9.9124562e+00   1.7832602e-03
   9.9274637e+00   1.7544758e-03
   9.9424712e+00   1.7261616e-03
   9.9574787e+00   1.6983099e-03
   9.9724862e+00   1.6709130e-03
   9.9874937e+00   1.6439635e-03
   1.0002501e+01   1.6174538e-03
   1.0017509e+01   1.5913768e-03
   1.0032516e+01   1.5657253e-03
   1.0047524e+01   1.5404923e-03
   1.0062531e+01   1.5156709e-03
   1.0077539e+01   1.4912543e-03
   1.0092546e+01   1.4672357e-03
   1.0107554e+01   1.4436088e-03
   1.0122561e+01   1.4203668e-03
   1.0137569e+01   1.3975037e-03
   1.0152576e+01   1.3750130e-03
   1.0167584e+01   1.3528886e-03
   1.0182591e+01   1.3311246e-03
   1.0197599e+01   1.3097149e-03
   1.0212606e+01   1.2886538e-03
   1.0227614e+01   1.2679355e-03
   1.0242621e+01   1.2475543e-03
   1.0257629e+01   1.2275046e-03
   1.0272636e+01   1.2077812e-03
   1.0287644e+01   1.1883785e-03
   1.0302651e+01   1.1692912e-03
   1.0317659e+01   1.1505143e-03
   1.0332666e+01   1.1320426e-03
   1.0347674e+01   1.1138710e-03
   1.0362681e+01   1.0959947e-03
   1.0377689e+01   1.0784087e-03
   1.0392696e+01   1.0611084e-03
   1.0407704e+01   1.0440889e-03
   1.0422711e+01   1.0273458e-03
   1.0437719e+01   1.0108744e-03
   1.0452726e+01   9.9467032e-04
   1.0467734e+01   9.7872914e-04
   1.0482741e+01   9.6304653e-04
   1.0497749e+01   9.4761827e-04
   1.0512756e+01   9.3244017e-04
   1.0527764e+01   9.1750813e-04
   1.0542771e+01   9.0281812e-04
   1.0557779e+01   8.8836616e-04
   1.0572786e+01   8.7414834e-04
   1.0587794e+01   8.6016083e-04
   1.0602801e+01   8.4639986e-04
   1.0617809e+01   8.3286171e-04
   1.0632816e+01   8.1954272e-04
   1.0647824e+01   8.0643931e-04
   1.0662831e+01   7.9354794e-04
   1.0677839e+01   7.8086515e-04
   1.0692846e+01   7.6838751e-04
   1.0707854e+01   7.5611167e-04
   1.0722861e+01   7.4403432e-04
   1.0737869e+01   7.3215222e-04
   1.0752876e+01   7.2046216e-04
   1.0767884e+01   7.0896102e-04
   1.0782891e+01   6.9764569e-04
   1.0797899e+01   6.8651314e-04
   1.0812906e+01   6.7556038e-04
   1.0827914e+01   6.6478448e-04
   1.0842921e+01   6.5418253e-04
   1.0857929e+01   6.4375171e-04
   1.0872936e+01   6.3348920e-04
   1.0887944e+01   6.2339227e-04
   1.0902951e+01   6.1345821e-04
   1.0917959e+01   6.0368436e-04
   1.0932966e+01   5.9406810e-04
   1.0947974e+01   5.8460687e-04
   1.0962981e+01   5.7529813e-04
   1.0977989e+01   5.6613939e-04
   1.0992996e+01   5.5712821e-04
   1.1008004e+01   5.4826218e-04
   1.1023012e+01   5.3953894e-04
   1.1038019e+01   5.3095615e-04
   1.1053027e+01   5.2251153e-04
   1.1068034e+01   5.1420282e-04
   1.1083042e+01   5.0602782e-04
   1.1098049e+01   4.9798434e-04
   1.1113057e+01   4.9007025e-04
   1.1128064e+01   4.8228342e-04
   1.1143072e+01   4.7462180e-04
   1.1158079e+01   4.6708335e-04
   1.1173087e+01   4.5966605e-04
   1.1188094e+01   4.5236795e-04
   1.1203102e+01   4.4518709e-04
   1.1218109e+01   4.3812158e-04
   1.1233117e+01   4.3116954e-04
   1.1248124e+01   4.2432912e-04
   1.1263132e+01   4.1759852e-04
   1.1278139e+01   4.1097593e-04
   1.1293147e+01   4.0445962e-04
   1.1308154e+01   3.9804785e-04
   1.1323162e+01   3.9173892e-04
   1.1338169e+01   3.8553117e-04
   1.1353177e+01   3.7942296e-04
   1.1368184e+01   3.7341266e-04
   1.1383192e+01   3.6749869e-04
   1.1398199e+01   3.6167949e-04
   1.1413207e+01   3.5595351e-04
   1.1428214e+01   3.5031926e-04
   1.1443222e+01   3.4477523e-04
   1.1458229e+01   3.3931997e-04
   1.1473237e+01   3.3395204e-04
   1.1488244e+01   3.2867002e-04
   1.1503252e+01   3.2347252e-04
   1.1518259e+01   3.1835818e-04
   1.1533267e+01   3.1332564e-04
   1.1548274e+01   3.0837358e-04
   1.1563282e+01   3.0350070e-04
   1.1578289e+01   2.9870572e-04
   1.1593297e+01   2.9398737e-04
   1.1608304e+01   2.8934442e-04
   1.1623312e+01   2.8477565e-04
   1.1638319e+01   2.8027985e-04
   1.1653327e+01   2.7585586e-04
   1.1668334e+01   2.7150249e-04
   1.1683342e+01   2.6721863e-04
   1.1698349e+01   2.6300313e-04
   1.1713357e+01   2.5885491e-04
   1.1728364e+01   2.5477286e-04
   1.1743372e+01   2.5075593e-04
   1.1758379e+01   2.4680306e-04
   1.1773387e+01   2.4291321e-04
   1.1788394e+01   2.3908538e-04
   1.1803402e+01   2.3531855e-04
   1.1818409e+01   2.3161175e-04
   1.1833417e+01   2.2796401e-04
   1.1848424e+01   2.2437437e-04
   1.1863432e+01   2.2084190e-04
   1.1878439e+01   2.1736567e-04
   1.1893447e+01   2.1394479e-04
   1.1908454e+01   2.1057835e-04
   1.1923462e+01   2.0726548e-04
   1.1938469e+01   2.0400532e-04
   1.1953477e+01   2.0079703e-04
   1.1968484e+01   1.9763975e-04
   1.1983492e+01   1.9453268e-04
   1.1998499e+01   1.9147501e-04
   1.2013507e+01   1.8846593e-04
   1.2028514e+01   1.8550467e-04
   1.2043522e+01   1.8259047e-04
   1.2058529e+01   1.7972255e-04
   1.2073537e+01   1.7690019e-04
   1.2088544e+01   1.7412264e-04
   1.2103552e+01   1.7138919e-04
   1.2118559e+01   1.6869913e-04
   1.2133567e+01   1.6605176e-04
   1.2148574e+01   1.6344639e-04
   1.2163582e+01   1.6088235e-04
   1.2178589e+01   1.5835898e-04
   1.2193597e+01   1.5587563e-04
   1.2208604e+01   1.5343165e-04
   1.2223612e+01   1.5102641e-04
   1.2238619e+01   1.4865929e-04
   1.2253627e+01   1.4632967e-04
   1.2268634e+01   1.4403697e-04
   1.2283642e+01   1.4178058e-04
   1.2298649e+01   1.3955992e-04
   1.2313657e+01   1.3737442e-04
   1.2328664e+01   1.3522352e-04
   1.2343672e+01   1.3310666e-04
   1.2358679e+01   1.3102330e-04
   1.2373687e+01   1.2897290e-04
   1.2388694e+01   1.2695494e-04
   1.2403702e+01   1.2496888e-04
   1.2418709e+01   1.2301424e-04
   1.2433717e+01   1.2109049e-04
   1.2448724e+01   1.1919715e-04
   1.2463732e+01   1.1733374e-04
   1.2478739e+01   1.1549976e-04
   1.2493747e+01   1.1369476e-04
   1.2508754e+01   1.1191826e-04
   1.2523762e+01   1.1016982e-04
   1.2538769e+01   1.0844898e-04
   1.2553777e+01   1.0675531e-04
   1.2568784e+01   1.0508837e-04
   1.2583792e+01   1.0344773e-04
   1.2598799e+01   1.0183298e-04
   1.2613807e+01   1.0024369e-04
   1.2628814e+01   9.8679470e-05
   1.2643822e+01   9.7139914e-05
   1.2658829e+01   9.5624628e-05
   1.2673837e+01   9.4133226e-05
   1.2688844e+01   9.2665327e-05
   1.2703852e+01   9.1220557e-05
   1.2718859e+01   8.9798546e-05
   1.2733867e+01   8.8398932e-05
   1.2748874e+01   8.7021358e-05
   1.2763882e+01   8.5665473e-05
   1.2778889e+01   8.4330932e-05
   1.2793897e+01   8.3017395e-05
   1.2808904e+01   8.1724527e-05
   1.2823912e+01   8.0452000e-05
   1.2838919e+01   7.9199489e-05
   1.2853927e+01   7.7966677e-05
   1.2868934e+01   7.6753251e-05
   1.2883942e+01   7.5558901e-05
   1.2898949e+01   7.4383324e-05
   1.2913957e+01   7.3226222e-05
   1.2928964e+01   7.2087302e-05
   1.2943972e+01   7.0966275e-05
   1.2958979e+01   6.9862855e-05
   1.2973987e+01   6.8776765e-05
   1.2988994e+01   6.7707727e-05
   1.3004002e+01   6.6655472e-05
   1.3019010e+01   6.5619734e-05
   1.3034017e+01   6.4600249e-05
   1.3049025e+01   6.3596760e-05
   1.3064032e+01   6.2609014e-05
   1.3079040e+01   6.1636760e-05
   1.3094047e+01   6.0679753e-05
   1.3109055e+01   5.9737751e-05
   1.3124062e+01   5.8810517e-05
   1.3139070e+01   5.7897815e-05
   1.3154077e+01   5.6999417e-05
   1.3169085e+01   5.6115094e-05
   1.3184092e+01   5.5244625e-05
   1.3199100e+01   5.4387790e-05
   1.3214107e+01   5.3544373e-05
   1.3229115e+01   5.2714161e-05
   1.3244122e+01   5.1896946e-05
   1.3259130e+01   5.1092522e-05
   1.3274137e+01   5.0300686e-05
   1.3289145e+01   4.9521240e-05
   1.3304152e+01   4.8753986e-05
   1.3319160e+01   4.7998734e-05
   1.3334167e+01   4.7255292e-05
   1.3349175e+01   4.6523474e-05
   1.3364182e+01   4.5803097e-05
   1.3379190e+01   4.5093979e-05
   1.3394197e+01   4.4395943e-05
   1.3409205e+01   4.3708814e-05
   1.3424212e+01   4.3032419e-05
   1.3439220e+01   4.2366590e-05
   1.3454227e+01   4.1711158e-05
   1.3469235e+01   4.1065960e-05
   1.3484242e+01   4.0430835e-05
   1.3499250e+01   3.9805624e-05
   1.3514257e+01   3.9190170e-05
   1.3529265e+01   3.8584319e-05
   1.3544272e+01   3.7987920e-05
   1.3559280e+01   3.7400824e-05
   1.3574287e+01   3.6822885e-05
   1.3589295e+01   3.6253957e-05
   1.3604302e+01   3.5693900e-05
   1.3619310e+01   3.5142572e-05
   1.3634317e+01   3.4599838e-05
   1.3649325e+01   3.4065561e-05
   1.3664332e+01   3.3539608e-05
   1.3679340e+01   3.3021848e-05
   1.3694347e+01   3.2512153e-05
   1.3709355e+01   3.2010395e-05
   1.3724362e+01   3.1516449e-05
   1.3739370e+01   3.1030193e-05
   1.3754377e+01   3.0551506e-05
   1.3769385e+01   3.0080268e-05
   1.3784392e+01   2.9616363e-05
   1.3799400e+01   2.9159675e-05
   1.3814407e+01   2.8710091e-05
   1.3829415e+01   2.8267500e-05
   1.3844422e+01   2.7831790e-05
   1.3859430e+01   2.7402855e-05
   1.3874437e+01   2.6980588e-05
   1.3889445e+01   2.6564884e-05
   1.3904452e+01   2.6155640e-05
   1.3919460e+01   2.5752754e-05
   1.3934467e+01   2.5356128e-05
   1.3949475e+01   2.4965663e-05
   1.3964482e+01   2.4581261e-05
   1.3979490e+01   2.4202829e-05
   1.3994497e+01   2.3830272e-05
   1.4009505e+01   2.3463498e-05
   1.4024512e+01   2.3102417e-05
   1.4039520e+01   2.2746939e-05
   1.4054527e+01   2.2396976e-05
   1.4069535e+01   2.2052443e-05
   1.4084542e+01   2.1713254e-05
   1.4099550e+01   2.1379326e-05
   1.4114557e+01   2.1050575e-05
   1.4129565e+01   2.0726921e-05
   1.4144572e+01   2.0408285e-05
   1.4159580e+01   2.0094587e-05
   1.4174587e+01   1.9785750e-05
   1.4189595e+01   1.9481699e-05
   1.4204602e+01   1.9182358e-05
   1.4219610e+01   1.8887654e-05
   1.4234617e+01   1.8597514e-05
   1.4249625e+01   1.8311868e-05
   1.4264632e+01   1.8030643e-05
   1.4279640e+01   1.7753772e-05
   1.4294647e+01   1.7481187e-05
   1.4309655e+01   1.7212820e-05
   1.4324662e+01   1.6948606e-05
   1.4339670e+01   1.6688480e-05
   1.4354677e+01   1.6432378e-05
   1.4369685e+01   1.6180236e-05
   1.4384692e+01   1.5931994e-05
   1.4399700e+01   1.5687591e-05
   1.4414707e+01   1.5446966e-05
   1.4429715e+01   1.5210060e-05
   1.4444722e+01   1.4976816e-05
   1.4459730e+01   1.4747177e-05
   1.4474737e+01   1.4521085e-05
   1.4489745e+01   1.4298487e-05
   1.4504752e+01   1.4079327e-05
   1.4519760e+01   1.3863552e-05
   1.4534767e+01   1.3651108e-05
   1.4549775e+01   1.3441945e-05
   1.4564782e+01   1.3236011e-05
   1.4579790e+01   1.3033256e-05
   1.4594797e+01   1.2833630e-05
   1.4609805e+01   1.2637085e-05
   1.4624812e+01   1.2443572e-05
   1.4639820e+01   1.2253045e-05
   1.4654827e+01   1.2065456e-05
   1.4669835e+01   1.1880760e-05
   1.4684842e+01   1.1698913e-05
   1.4699850e+01   1.1519870e-05
   1.4714857e+01   1.1343586e-05
   1.4729865e+01   1.1170020e-05
   1.4744872e+01   1.0999129e-05
   1.4759880e+01   1.0830872e-05
   1.4774887e+01   1.0665207e-05
   1.4789895e+01   1.0502094e-05
   1.4804902e+01   1.0341494e-05
   1.4819910e+01   1.0183367e-05
   1.4834917e+01   1.0027675e-05
   1.4849925e+01   9.8743810e-06
   1.4864932e+01   9.7234468e-06
   1.4879940e+01   9.5748359e-06
   1.4894947e+01   9.4285124e-06
   1.4909955e+01   9.2844408e-06
   1.4924962e+01   9.1425860e-06
   1.4939970e+01   9.0029137e-06
   1.4954977e+01   8.8653900e-06
   1.4969985e+01   8.7299817e-06
   1.4984992e+01   8.5966558e-06
   1.5000000e+01   8.4653801e-06


==> 2Sol_imag_optPulse2.dat <==
  -1.5000000e+01   7.8110601e-06
  -1.4984992e+01   7.9291767e-06
  -1.4969985e+01   8.0490795e-06
  -1.4954977e+01   8.1707955e-06
  -1.4939970e+01   8.2943521e-06
  -1.4924962e+01   8.4197771e-06
  -1.4909955e+01   8.5470988e-06
  -1.4894947e+01   8.6763458e-06
  -1.4879940e+01   8.8075474e-06
  -1.4864932e+01   8.9407330e-06
  -1.4849925e+01   9.0759326e-06
  -1.4834917e+01   9.2131768e-06
  -1.4819910e+01   9.3524964e-06
  -1.4804902e+01   9.4939227e-06
  -1.4789895e+01   9.6374878e-06
  -1.4774887e+01   9.7832239e-06
  -1.4759880e+01   9.9311638e-06
  -1.4744872e+01   1.0081341e-05
  -1.4729865e+01   1.0233789e-05
  -1.4714857e+01   1.0388542e-05
  -1.4699850e+01   1.0545636e-05
  -1.4684842e+01   1.0705105e-05
  -1.4669835e+01   1.0866986e-05
  -1.4654827e+01   1.1031315e-05
  -1.4639820e+01   1.1198129e-05
  -1.4624812e+01   1.1367465e-05
  -1.4609805e+01   1.1539362e-05
  -1.4594797e+01   1.1713859e-05
  -1.4579790e+01   1.1890994e-05
  -1.4564782e+01   1.2070809e-05
  -1.4549775e+01   1.2253342e-05
  -1.4534767e+01   1.2438636e-05
  -1.4519760e+01   1.2626731e-05
  -1.4504752e+01   1.2817671e-05
  -1.4489745e+01   1.3011499e-05
  -1.4474737e+01   1.3208258e-05
  -1.4459730e+01   1.3407992e-05
  -1.4444722e+01   1.3610746e-05
  -1.4429715e+01   1.3816567e-05
  -1.4414707e+01   1.4025500e-05
  -1.4399700e+01   1.4237593e-05
  -1.4384692e+01   1.4452893e-05
  -1.4369685e+01   1.4671449e-05
  -1.4354677e+01   1.4893310e-05
  -1.4339670e+01   1.5118527e-05
  -1.4324662e+01   1.5347149e-05
  -1.4309655e+01   1.5579228e-05
  -1.4294647e+01   1.5814817e-05
  -1.4279640e+01   1.6053968e-05
  -1.4264632e+01   1.6296737e-05
  -1.4249625e+01   1.6543176e-05
  -1.4234617e+01   1.6793342e-05
  -1.4219610e+01   1.7047291e-05
  -1.4204602e+01   1.7305081e-05
  -1.4189595e+01   1.7566769e-05
  -1.4174587e+01   1.7832414e-05
  -1.4159580e+01   1.8102077e-05
  -1.4144572e+01   1.8375818e-05
  -1.4129565e+01   1.8653698e-05
  -1.4114557e+01   1.8935780e-05
  -1.4099550e+01   1.9222129e-05
  -1.4084542e+01   1.9512807e-05
  -1.4069535e+01   1.9807882e-05
  -1.4054527e+01   2.0107419e-05
  -1.4039520e+01   2.0411485e-05
  -1.4024512e+01   2.0720150e-05
  -1.4009505e+01   2.1033483e-05
  -1.3994497e+01   2.1351554e-05
  -1.3979490e+01   2.1674435e-05
  -1.3964482e+01   2.2002199e-05
  -1.3949475e+01   2.2334919e-05
  -1.3934467e+01   2.2672671e-05
  -1.3919460e+01   2.3015531e-05
  -1.3904452e+01   2.3363576e-05
  -1.3889445e+01   2.3716884e-05
  -1.3874437e+01   2.4075535e-05
  -1.3859430e+01   2.4439610e-05
  -1.3844422e+01   2.4809191e-05
  -1.3829415e+01   2.5184361e-05
  -1.3814407e+01   2.5565204e-05
  -1.3799400e+01   2.5951807e-05
  -1.3784392e+01   2.6344257e-05
  -1.3769385e+01   2.6742641e-05
  -1.3754377e+01   2.7147050e-05
  -1.3739370e+01   2.7557575e-05
  -1.3724362e+01   2.7974308e-05
  -1.3709355e+01   2.8397343e-05
  -1.3694347e+01   2.8826775e-05
  -1.3679340e+01   2.9262702e-05
  -1.3664332e+01   2.9705222e-05
  -1.3649325e+01   3.0154433e-05
  -1.3634317e+01   3.0610438e-05
  -1.3619310e+01   3.1073339e-05
  -1.3604302e+01   3.1543240e-05
  -1.3589295e+01   3.2020248e-05
  -1.3574287e+01   3.2504469e-05
  -1.3559280e+01   3.2996014e-05
  -1.3544272e+01   3.3494992e-05
  -1.3529265e+01   3.4001515e-05
  -1.3514257e+01   3.4515699e-05
  -1.3499250e+01   3.5037659e-05
  -1.3484242e+01   3.5567513e-05
  -1.3469235e+01   3.6105379e-05
  -1.3454227e+01   3.6651380e-05
  -1.3439220e+01   3.7205638e-05
  -1.3424212e+01   3.7768278e-05
  -1.3409205e+01   3.8339427e-05
  -1.3394197e+01   3.8919213e-05
  -1.3379190e+01   3.9507767e-05
  -1.3364182e+01   4.0105223e-05
  -1.3349175e+01   4.0711713e-05
  -1.3334167e+01   4.1327376e-05
  -1.3319160e+01   4.1952349e-05
  -1.3304152e+01   4.2586774e-05
  -1.3289145e+01   4.3230793e-05
  -1.3274137e+01   4.3884552e-05
  -1.3259130e+01   4.4548198e-05
  -1.3244122e+01   4.5221880e-05
  -1.3229115e+01   4.5905751e-05
  -1.3214107e+01   4.6599963e-05
  -1.3199100e+01   4.7304675e-05
  -1.3184092e+01   4.8020044e-05
  -1.3169085e+01   4.8746232e-05
  -1.3154077e+01   4.9483402e-05
  -1.3139070e+01   5.0231720e-05
  -1.3124062e+01   5.0991356e-05
  -1.3109055e+01   5.1762479e-05
  -1.3094047e+01   5.2545265e-05
  -1.3079040e+01   5.3339889e-05
  -1.3064032e+01   5.4146530e-05
  -1.3049025e+01   5.4965371e-05
  -1.3034017e+01   5.5796595e-05
  -1.3019010e+01   5.6640390e-05
  -1.3004002e+01   5.7496946e-05
  -1.2988994e+01   5.8366456e-05
  -1.2973987e+01   5.9249116e-05
  -1.2958979e+01   6.0145125e-05
  -1.2943972e+01   6.1054684e-05
  -1.2928964e+01   6.1977999e-05
  -1.2913957e+01   6.2915278e-05
  -1.2898949e+01   6.3866732e-05
  -1.2883942e+01   6.4832576e-05
  -1.2868934e+01   6.5813026e-05
  -1.2853927e+01   6.6808304e-05
  -1.2838919e+01   6.7818634e-05
  -1.2823912e+01   6.8844244e-05
  -1.2808904e+01   6.9885365e-05
  -1.2793897e+01   7.0942231e-05
  -1.2778889e+01   7.2015081e-05
  -1.2763882e+01   7.3104157e-05
  -1.2748874e+01   7.4209703e-05
  -1.2733867e+01   7.5331969e-05
  -1.2718859e+01   7.6471208e-05
  -1.2703852e+01   7.7627676e-05
  -1.2688844e+01   7.8801634e-05
  -1.2673837e+01   7.9993347e-05
  -1.2658829e+01   8.1203083e-05
  -1.2643822e+01   8.2431115e-05
  -1.2628814e+01   8.3677719e-05
  -1.2613807e+01   8.4943177e-05
  -1.2598799e+01   8.6227773e-05
  -1.2583792e+01   8.7531797e-05
  -1.2568784e+01   8.8855543e-05
  -1.2553777e+01   9.0199309e-05
  -1.2538769e+01   9.1563398e-05
  -1.2523762e+01   9.2948117e-05
  -1.2508754e+01   9.4353779e-05
  -1.2493747e+01   9.5780700e-05
  -1.2478739e+01   9.7229201e-05
  -1.2463732e+01   9.8699609e-05
  -1.2448724e+01   1.0019226e-04
  -1.2433717e+01   1.0170748e-04
  -1.2418709e+01   1.0324562e-04
  -1.2403702e+01   1.0480702e-04
  -1.2388694e+01   1.0639203e-04
  -1.2373687e+01   1.0800102e-04
  -1.2358679e+01   1.0963434e-04
  -1.2343672e+01   1.1129236e-04
  -1.2328664e+01   1.1297546e-04
  -1.2313657e+01   1.1468402e-04
  -1.2298649e+01   1.1641841e-04
  -1.2283642e+01   1.1817904e-04
  -1.2268634e+01   1.1996629e-04
  -1.2253627e+01   1.2178058e-04
  -1.2238619e+01   1.2362231e-04
  -1.2223612e+01   1.2549189e-04
  -1.2208604e+01   1.2738974e-04
  -1.2193597e+01   1.2931630e-04
  -1.2178589e+01   1.3127200e-04
  -1.2163582e+01   1.3325727e-04
  -1.2148574e+01   1.3527258e-04
  -1.2133567e+01   1.3731836e-04
  -1.2118559e+01   1.3939508e-04
  -1.2103552e+01   1.4150321e-04
  -1.2088544e+01   1.4364323e-04
  -1.2073537e+01   1.4581561e-04
  -1.2058529e+01   1.4802085e-04
  -1.2043522e+01   1.5025944e-04
  -1.2028514e+01   1.5253189e-04
  -1.2013507e+01   1.5483871e-04
  -1.1998499e+01   1.5718042e-04
  -1.1983492e+01   1.5955754e-04
  -1.1968484e+01   1.6197062e-04
  -1.1953477e+01   1.6442019e-04
  -1.1938469e+01   1.6690682e-04
  -1.1923462e+01   1.6943105e-04
  -1.1908454e+01   1.7199346e-04
  -1.1893447e+01   1.7459463e-04
  -1.1878439e+01   1.7723513e-04
  -1.1863432e+01   1.7991558e-04
  -1.1848424e+01   1.8263657e-04
  -1.1833417e+01   1.8539871e-04
  -1.1818409e+01   1.8820262e-04
  -1.1803402e+01   1.9104895e-04
  -1.1788394e+01   1.9393832e-04
  -1.1773387e+01   1.9687140e-04
  -1.1758379e+01   1.9984884e-04
  -1.1743372e+01   2.0287131e-04
  -1.1728364e+01   2.0593949e-04
  -1.1713357e+01   2.0905409e-04
  -1.1698349e+01   2.1221578e-04
  -1.1683342e+01   2.1542531e-04
  -1.1668334e+01   2.1868337e-04
  -1.1653327e+01   2.2199071e-04
  -1.1638319e+01   2.2534808e-04
  -1.1623312e+01   2.2875622e-04
  -1.1608304e+01   2.3221592e-04
  -1.1593297e+01   2.3572794e-04
  -1.1578289e+01   2.3929308e-04
  -1.1563282e+01   2.4291215e-04
  -1.1548274e+01   2.4658595e-04
  -1.1533267e+01   2.5031532e-04
  -1.1518259e+01   2.5410110e-04
  -1.1503252e+01   2.5794414e-04
  -1.1488244e+01   2.6184530e-04
  -1.1473237e+01   2.6580547e-04
  -1.1458229e+01   2.6982554e-04
  -1.1443222e+01   2.7390642e-04
  -1.1428214e+01   2.7804901e-04
  -1.1413207e+01   2.8225427e-04
  -1.1398199e+01   2.8652313e-04
  -1.1383192e+01   2.9085657e-04
  -1.1368184e+01   2.9525554e-04
  -1.1353177e+01   2.9972105e-04
  -1.1338169e+01   3.0425411e-04
  -1.1323162e+01   3.0885573e-04
  -1.1308154e+01   3.1352695e-04
  -1.1293147e+01   3.1826883e-04
  -1.1278139e+01   3.2308243e-04
  -1.1263132e+01   3.2796883e-04
  -1.1248124e+01   3.3292915e-04
  -1.1233117e+01   3.3796450e-04
  -1.1218109e+01   3.4307601e-04
  -1.1203102e+01   3.4826483e-04
  -1.1188094e+01   3.5353214e-04
  -1.1173087e+01   3.5887912e-04
  -1.1158079e+01   3.6430697e-04
  -1.1143072e+01   3.6981693e-04
  -1.1128064e+01   3.7541023e-04
  -1.1113057e+01   3.8108813e-04
  -1.1098049e+01   3.8685192e-04
  -1.1083042e+01   3.9270289e-04
  -1.1068034e+01   3.9864236e-04
  -1.1053027e+01   4.0467167e-04
  -1.1038019e+01   4.1079218e-04
  -1.1023012e+01   4.1700526e-04
  -1.1008004e+01   4.2331233e-04
  -1.0992996e+01   4.2971480e-04
  -1.0977989e+01   4.3621411e-04
  -1.0962981e+01   4.4281173e-04
  -1.0947974e+01   4.4950915e-04
  -1.0932966e+01   4.5630787e-04
  -1.0917959e+01   4.6320943e-04
  -1.0902951e+01   4.7021539e-04
  -1.0887944e+01   4.7732732e-04
  -1.0872936e+01   4.8454683e-04
  -1.0857929e+01   4.9187554e-04
  -1.0842921e+01   4.9931510e-04
  -1.0827914e+01   5.0686721e-04
  -1.0812906e+01   5.1453354e-04
  -1.0797899e+01   5.2231584e-04
  -1.0782891e+01   5.3021586e-04
  -1.0767884e+01   5.3823538e-04
  -1.0752876e+01   5.4637621e-04
  -1.0737869e+01   5.5464017e-04
  -1.0722861e+01   5.6302915e-04
  -1.0707854e+01   5.7154502e-04
  -1.0692846e+01   5.8018970e-04
  -1.0677839e+01   5.8896515e-04
  -1.0662831e+01   5.9787335e-04
  -1.0647824e+01   6.0691629e-04
  -1.0632816e+01   6.1609603e-04
  -1.0617809e+01   6.2541463e-04
  -1.0602801e+01   6.3487418e-04
  -1.0587794e+01   6.4447683e-04
  -1.0572786e+01   6.5422474e-04
  -1.0557779e+01   6.6412010e-04
  -1.0542771e+01   6.7416515e-04
  -1.0527764e+01   6.8436215e-04
  -1.0512756e+01   6.9471340e-04
  -1.0497749e+01   7.0522123e-04
  -1.0482741e+01   7.1588801e-04
  -1.0467734e+01   7.2671616e-04
  -1.0452726e+01   7.3770810e-04
  -1.0437719e+01   7.4886631e-04
  -1.0422711e+01   7.6019332e-04
  -1.0407704e+01   7.7169168e-04
  -1.0392696e+01   7.8336397e-04
  -1.0377689e+01   7.9521283e-04
  -1.0362681e+01   8.0724094e-04
  -1.0347674e+01   8.1945100e-04
  -1.0332666e+01   8.3184576e-04
  -1.0317659e+01   8.4442802e-04
  -1.0302651e+01   8.5720063e-04
  -1.0287644e+01   8.7016645e-04
  -1.0272636e+01   8.8332840e-04
  -1.0257629e+01   8.9668947e-04
  -1.0242621e+01   9.1025266e-04
  -1.0227614e+01   9.2402103e-04
  -1.0212606e+01   9.3799768e-04
  -1.0197599e+01   9.5218576e-04
  -1.0182591e+01   9.6658848e-04
  -1.0167584e+01   9.8120907e-04
  -1.0152576e+01   9.9605085e-04
  -1.0137569e+01   1.0111171e-03
  -1.0122561e+01   1.0264114e-03
  -1.0107554e+01   1.0419370e-03
  -1.0092546e+01   1.0576974e-03
  -1.0077539e+01   1.0736963e-03
  -1.0062531e+01   1.0899372e-03
  -1.0047524e+01   1.1064238e-03
  -1.0032516e+01   1.1231598e-03
  -1.0017509e+01   1.1401490e-03
  -1.0002501e+01   1.1573952e-03
  -9.9874937e+00   1.1749024e-03
  -9.9724862e+00   1.1926743e-03
  -9.9574787e+00   1.2107152e-03
  -9.9424712e+00   1.2290289e-03
  -9.9274637e+00   1.2476197e-03
  -9.9124562e+00   1.2664918e-03
  -9.8974487e+00   1.2856494e-03
  -9.8824412e+00   1.3050968e-03
  -9.8674337e+00   1.3248384e-03
  -9.8524262e+00   1.3448786e-03
  -9.8374187e+00   1.3652221e-03
  -9.8224112e+00   1.3858733e-03
  -9.8074037e+00   1.4068369e-03
  -9.7923962e+00   1.4281177e-03
  -9.7773887e+00   1.4497204e-03
  -9.7623812e+00   1.4716500e-03
  -9.7473737e+00   1.4939113e-03
  -9.7323662e+00   1.5165095e-03
  -9.7173587e+00   1.5394495e-03
  -9.7023512e+00   1.5627365e-03
  -9.6873437e+00   1.5863759e-03
  -9.6723362e+00   1.6103729e-03
  -9.6573287e+00   1.6347330e-03
  -9.6423212e+00   1.6594616e-03
  -9.6273137e+00   1.6845643e-03
  -9.6123062e+00   1.7100468e-03
  -9.5972986e+00   1.7359149e-03
  -9.5822911e+00   1.7621743e-03
  -9.5672836e+00   1.7888310e-03
  -9.5522761e+00   1.8158909e-03
  -9.5372686e+00   1.8433603e-03
  -9.5222611e+00   1.8712453e-03
  -9.5072536e+00   1.8995522e-03
  -9.4922461e+00   1.9282873e-03
  -9.4772386e+00   1.9574572e-03
  -9.4622311e+00   1.9870685e-03
  -9.4472236e+00   2.0171277e-03
  -9.4322161e+00   2.0476417e-03
  -9.4172086e+00   2.0786174e-03
  -9.4022011e+00   2.1100617e-03
  -9.3871936e+00   2.1419818e-03
  -9.3721861e+00   2.1743848e-03
  -9.3571786e+00   2.2072781e-03
  -9.3421711e+00   2.2406691e-03
  -9.3271636e+00   2.2745652e-03
  -9.3121561e+00   2.3089743e-03
  -9.2971486e+00   2.3439039e-03
  -9.2821411e+00   2.3793620e-03
  -9.2671336e+00   2.4153566e-03
  -9.2521261e+00   2.4518958e-03
  -9.2371186e+00   2.4889879e-03
  -9.2221111e+00   2.5266411e-03
  -9.2071036e+00   2.5648641e-03
  -9.1920960e+00   2.6036654e-03
  -9.1770885e+00   2.6430538e-03
  -9.1620810e+00   2.6830382e-03
  -9.1470735e+00   2.7236275e-03
  -9.1320660e+00   2.7648310e-03
  -9.1170585e+00   2.8066579e-03
  -9.1020510e+00   2.8491177e-03
  -9.0870435e+00   2.8922199e-03
  -9.0720360e+00   2.9359743e-03
  -9.0570285e+00   2.9803907e-03
  -9.0420210e+00   3.0254792e-03
  -9.0270135e+00   3.0712500e-03
  -9.0120060e+00   3.1177132e-03
  -8.9969985e+00   3.1648796e-03
  -8.9819910e+00   3.2127595e-03
  -8.9669835e+00   3.2613640e-03
  -8.9519760e+00   3.3107039e-03
  -8.9369685e+00   3.3607904e-03
  -8.9219610e+00   3.4116347e-03
  -8.9069535e+00   3.4632484e-03
  -8.8919460e+00   3.5156431e-03
  -8.8769385e+00   3.5688306e-03
  -8.8619310e+00   3.6228229e-03
  -8.8469235e+00   3.6776321e-03
  -8.8319160e+00   3.7332707e-03
  -8.8169085e+00   3.7897512e-03
  -8.8019010e+00   3.8470864e-03
  -8.7868934e+00   3.9052891e-03
  -8.7718859e+00   3.9643725e-03
  -8.7568784e+00   4.0243500e-03
  -8.7418709e+00   4.0852350e-03
  -8.7268634e+00   4.1470414e-03
  -8.7118559e+00   4.2097830e-03
  -8.6968484e+00   4.2734740e-03
  -8.6818409e+00   4.3381287e-03
  -8.6668334e+00   4.4037618e-03
  -8.6518259e+00   4.4703881e-03
  -8.6368184e+00   4.5380226e-03
  -8.6218109e+00   4.6066805e-03
  -8.6068034e+00   4.6763774e-03
  -8.5917959e+00   4.7471290e-03
  -8.5767884e+00   4.8189511e-03
  -8.5617809e+00   4.8918602e-03
  -8.5467734e+00   4.9658725e-03
  -8.5317659e+00   5.0410048e-03
  -8.5167584e+00   5.1172740e-03
  -8.5017509e+00   5.1946974e-03
  -8.4867434e+00   5.2732924e-03
  -8.4717359e+00   5.3530768e-03
  -8.4567284e+00   5.4340685e-03
  -8.4417209e+00   5.5162858e-03
  -8.4267134e+00   5.5997473e-03
  -8.4117059e+00   5.6844719e-03
  -8.3966983e+00   5.7704785e-03
  -8.3816908e+00   5.8577867e-03
  -8.3666833e+00   5.9464161e-03
  -8.3516758e+00   6.0363867e-03
  -8.3366683e+00   6.1277189e-03
  -8.3216608e+00   6.2204331e-03
  -8.3066533e+00   6.3145505e-03
  -8.2916458e+00   6.4100921e-03
  -8.2766383e+00   6.5070796e-03
  -8.2616308e+00   6.6055348e-03
  -8.2466233e+00   6.7054800e-03
  -8.2316158e+00   6.8069377e-03
  -8.2166083e+00   6.9099308e-03
  -8.2016008e+00   7.0144825e-03
  -8.1865933e+00   7.1206164e-03
  -8.1715858e+00   7.2283565e-03
  -8.1565783e+00   7.3377271e-03
  -8.1415708e+00   7.4487528e-03
  -8.1265633e+00   7.5614588e-03
  -8.1115558e+00   7.6758704e-03
  -8.0965483e+00   7.7920134e-03
  -8.0815408e+00   7.9099142e-03
  -8.0665333e+00   8.0295992e-03
  -8.0515258e+00   8.1510955e-03
  -8.0365183e+00   8.2744305e-03
  -8.0215108e+00   8.3996320e-03
  -8.0065033e+00   8.5267282e-03
  -7.9914957e+00   8.6557480e-03
  -7.9764882e+00   8.7867203e-03
  -7.9614807e+00   8.9196747e-03
  -7.9464732e+00   9.0546413e-03
  -7.9314657e+00   9.1916504e-03
  -7.9164582e+00   9.3307330e-03
  -7.9014507e+00   9.4719204e-03
  -7.8864432e+00   9.6152446e-03
  -7.8714357e+00   9.7607379e-03
  -7.8564282e+00   9.9084331e-03
  -7.8414207e+00   1.0058363e-02
  -7.8264132e+00   1.0210563e-02
  -7.8114057e+00   1.0365066e-02
  -7.7963982e+00   1.0521907e-02
  -7.7813907e+00   1.0681122e-02
  -7.7663832e+00   1.0842746e-02
  -7.7513757e+00   1.1006816e-02
  -7.7363682e+00   1.1173369e-02
  -7.7213607e+00   1.1342443e-02
  -7.7063532e+00   1.1514076e-02
  -7.6913457e+00   1.1688307e-02
  -7.6763382e+00   1.1865174e-02
  -7.6613307e+00   1.2044717e-02
  -7.6463232e+00   1.2226978e-02
  -7.6313157e+00   1.2411998e-02
  -7.6163082e+00   1.2599817e-02
  -7.6013007e+00   1.2790479e-02
  -7.5862931e+00   1.2984026e-02
  -7.5712856e+00   1.3180503e-02
  -7.5562781e+00   1.3379953e-02
  -7.5412706e+00   1.3582421e-02
  -7.5262631e+00   1.3787953e-02
  -7.5112556e+00   1.3996596e-02
  -7.4962481e+00   1.4208397e-02
  -7.4812406e+00   1.4423403e-02
  -7.4662331e+00   1.4641662e-02
  -7.4512256e+00   1.4863225e-02
  -7.4362181e+00   1.5088141e-02
  -7.4212106e+00   1.5316460e-02
  -7.4062031e+00   1.5548235e-02
  -7.3911956e+00   1.5783517e-02
  -7.3761881e+00   1.6022360e-02
  -7.3611806e+00   1.6264817e-02
  -7.3461731e+00   1.6510943e-02
  -7.3311656e+00   1.6760794e-02
  -7.3161581e+00   1.7014426e-02
  -7.3011506e+00   1.7271896e-02
  -7.2861431e+00   1.7533262e-02
  -7.2711356e+00   1.7798584e-02
  -7.2561281e+00   1.8067920e-02
  -7.2411206e+00   1.8341332e-02
  -7.2261131e+00   1.8618881e-02
  -7.2111056e+00   1.8900631e-02
  -7.1960980e+00   1.9186643e-02
  -7.1810905e+00   1.9476984e-02
  -7.1660830e+00   1.9771718e-02
  -7.1510755e+00   2.0070911e-02
  -7.1360680e+00   2.0374632e-02
  -7.1210605e+00   2.0682948e-02
  -7.1060530e+00   2.0995930e-02
  -7.0910455e+00   2.1313647e-02
  -7.0760380e+00   2.1636171e-02
  -7.0610305e+00   2.1963576e-02
  -7.0460230e+00   2.2295933e-02
  -7.0310155e+00   2.2633320e-02
  -7.0160080e+00   2.2975811e-02
  -7.0010005e+00   2.3323483e-02
  -6.9859930e+00   2.3676416e-02
  -6.9709855e+00   2.4034687e-02
  -6.9559780e+00   2.4398379e-02
  -6.9409705e+00   2.4767573e-02
  -6.9259630e+00   2.5142353e-02
  -6.9109555e+00   2.5522801e-02
  -6.8959480e+00   2.5909005e-02
  -6.8809405e+00   2.6301051e-02
  -6.8659330e+00   2.6699027e-02
  -6.8509255e+00   2.7103023e-02
  -6.8359180e+00   2.7513130e-02
  -6.8209105e+00   2.7929440e-02
  -6.8059030e+00   2.8352046e-02
  -6.7908954e+00   2.8781044e-02
  -6.7758879e+00   2.9216531e-02
  -6.7608804e+00   2.9658603e-02
  -6.7458729e+00   3.0107361e-02
  -6.7308654e+00   3.0562906e-02
  -6.7158579e+00   3.1025339e-02
  -6.7008504e+00   3.1494765e-02
  -6.6858429e+00   3.1971289e-02
  -6.6708354e+00   3.2455019e-02
  -6.6558279e+00   3.2946062e-02
  -6.6408204e+00   3.3444530e-02
  -6.6258129e+00   3.3950534e-02
  -6.6108054e+00   3.4464187e-02
  -6.5957979e+00   3.4985606e-02
  -6.5807904e+00   3.5514906e-02
  -6.5657829e+00   3.6052208e-02
  -6.5507754e+00   3.6597631e-02
  -6.5357679e+00   3.7151297e-02
  -6.5207604e+00   3.7713331e-02
  -6.5057529e+00   3.8283860e-02
  -6.4907454e+00   3.8863009e-02
  -6.4757379e+00   3.9450911e-02
  -6.4607304e+00   4.0047695e-02
  -6.4457229e+00   4.0653497e-02
  -6.4307154e+00   4.1268450e-02
  -6.4157079e+00   4.1892694e-02
  -6.4007004e+00   4.2526368e-02
  -6.3856928e+00   4.3169613e-02
  -6.3706853e+00   4.3822574e-02
  -6.3556778e+00   4.4485395e-02
  -6.3406703e+00   4.5158227e-02
  -6.3256628e+00   4.5841218e-02
  -6.3106553e+00   4.6534522e-02
  -6.2956478e+00   4.7238292e-02
  -6.2806403e+00   4.7952687e-02
  -6.2656328e+00   4.8677866e-02
  -6.2506253e+00   4.9413990e-02
  -6.2356178e+00   5.0161223e-02
  -6.2206103e+00   5.0919731e-02
  -6.2056028e+00   5.1689685e-02
  -6.1905953e+00   5.2471255e-02
  -6.1755878e+00   5.3264615e-02
  -6.1605803e+00   5.4069941e-02
  -6.1455728e+00   5.4887413e-02
  -6.1305653e+00   5.5717212e-02
  -6.1155578e+00   5.6559523e-02
  -6.1005503e+00   5.7414532e-02
  -6.0855428e+00   5.8282428e-02
  -6.0705353e+00   5.9163406e-02
  -6.0555278e+00   6.0057658e-02
  -6.0405203e+00   6.0965385e-02
  -6.0255128e+00   6.1886786e-02
  -6.0105053e+00   6.2822065e-02
  -5.9954977e+00   6.3771428e-02
  -5.9804902e+00   6.4735087e-02
  -5.9654827e+00   6.5713252e-02
  -5.9504752e+00   6.6706140e-02
  -5.9354677e+00   6.7713970e-02
  -5.9204602e+00   6.8736964e-02
  -5.9054527e+00   6.9775345e-02
  -5.8904452e+00   7.0829344e-02
  -5.8754377e+00   7.1899190e-02
  -5.8604302e+00   7.2985120e-02
  -5.8454227e+00   7.4087370e-02
  -5.8304152e+00   7.5206183e-02
  -5.8154077e+00   7.6341803e-02
  -5.8004002e+00   7.7494477e-02
  -5.7853927e+00   7.8664459e-02
  -5.7703852e+00   7.9852003e-02
  -5.7553777e+00   8.1057367e-02
  -5.7403702e+00   8.2280814e-02
  -5.7253627e+00   8.3522610e-02
  -5.7103552e+00   8.4783024e-02
  -5.6953477e+00   8.6062330e-02
  -5.6803402e+00   8.7360804e-02
  -5.6653327e+00   8.8678727e-02
  -5.6503252e+00   9.0016384e-02
  -5.6353177e+00   9.1374063e-02
  -5.6203102e+00   9.2752057e-02
  -5.6053027e+00   9.4150661e-02
  -5.5902951e+00   9.5570175e-02
  -5.5752876e+00   9.7010904e-02
  -5.5602801e+00   9.8473155e-02
  -5.5452726e+00   9.9957242e-02
  -5.5302651e+00   1.0146348e-01
  -5.5152576e+00   1.0299219e-01
  -5.5002501e+00   1.0454369e-01
  -5.4852426e+00   1.0611832e-01
  -5.4702351e+00   1.0771641e-01
  -5.4552276e+00   1.0933829e-01
  -5.4402201e+00   1.1098431e-01
  -5.4252126e+00   1.1265481e-01
  -5.4102051e+00   1.1435015e-01
  -5.3951976e+00   1.1607067e-01
  -5.3801901e+00   1.1781673e-01
  -5.3651826e+00   1.1958870e-01
  -5.3501751e+00   1.2138695e-01
  -5.3351676e+00   1.2321185e-01
  -5.3201601e+00   1.2506377e-01
  -5.3051526e+00   1.2694310e-01
  -5.2901451e+00   1.2885021e-01
  -5.2751376e+00   1.3078551e-01
  -5.2601301e+00   1.3274938e-01
  -5.2451226e+00   1.3474223e-01
  -5.2301151e+00   1.3676445e-01
  -5.2151076e+00   1.3881646e-01
  -5.2001001e+00   1.4089866e-01
  -5.1850925e+00   1.4301148e-01
  -5.1700850e+00   1.4515533e-01
  -5.1550775e+00   1.4733064e-01
  -5.1400700e+00   1.4953784e-01
  -5.1250625e+00   1.5177737e-01
  -5.1100550e+00   1.5404966e-01
  -5.0950475e+00   1.5635515e-01
  -5.0800400e+00   1.5869430e-01
  -5.0650325e+00   1.6106755e-01
  -5.0500250e+00   1.6347536e-01
  -5.0350175e+00   1.6591820e-01
  -5.0200100e+00   1.6839652e-01
  -5.0050025e+00   1.7091079e-01
  -4.9899950e+00   1.7346149e-01
  -4.9749875e+00   1.7604909e-01
  -4.9599800e+00   1.7867406e-01
  -4.9449725e+00   1.8133691e-01
  -4.9299650e+00   1.8403810e-01
  -4.9149575e+00   1.8677813e-01
  -4.8999500e+00   1.8955750e-01
  -4.8849425e+00   1.9237671e-01
  -4.8699350e+00   1.9523624e-01
  -4.8549275e+00   1.9813661e-01
  -4.8399200e+00   2.0107832e-01
  -4.8249125e+00   2.0406188e-01
  -4.8099050e+00   2.0708780e-01
  -4.7948974e+00   2.1015660e-01
  -4.7798899e+00   2.1326878e-01
  -4.7648824e+00   2.1642487e-01
  -4.7498749e+00   2.1962539e-01
  -4.7348674e+00   2.2287085e-01
  -4.7198599e+00   2.2616178e-01
  -4.7048524e+00   2.2949869e-01
  -4.6898449e+00   2.3288212e-01
  -4.6748374e+00   2.3631258e-01
  -4.6598299e+00   2.3979060e-01
  -4.6448224e+00   2.4331670e-01
  -4.6298149e+00   2.4689140e-01
  -4.6148074e+00   2.5051523e-01
  -4.5997999e+00   2.5418869e-01
  -4.5847924e+00   2.5791231e-01
  -4.5697849e+00   2.6168661e-01
  -4.5547774e+00   2.6551209e-01
  -4.5397699e+00   2.6938926e-01
  -4.5247624e+00   2.7331863e-01
  -4.5097549e+00   2.7730071e-01
  -4.4947474e+00   2.8133597e-01
  -4.4797399e+00   2.8542492e-01
  -4.4647324e+00   2.8956804e-01
  -4.4497249e+00   2.9376581e-01
  -4.4347174e+00   2.9801869e-01
  -4.4197099e+00   3.0232715e-01
  -4.4047024e+00   3.0669164e-01
  -4.3896948e+00   3.1111260e-01
  -4.3746873e+00   3.1559047e-01
  -4.3596798e+00   3.2012568e-01
  -4.3446723e+00   3.2471862e-01
  -4.3296648e+00   3.2936970e-01
  -4.3146573e+00   3.3407930e-01
  -4.2996498e+00   3.3884780e-01
  -4.2846423e+00   3.4367553e-01
  -4.2696348e+00   3.4856285e-01
  -4.2546273e+00   3.5351006e-01
  -4.2396198e+00   3.5851747e-01
  -4.2246123e+00   3.6358535e-01
  -4.2096048e+00   3.6871397e-01
  -4.1945973e+00   3.7390356e-01
  -4.1795898e+00   3.7915432e-01
  -4.1645823e+00   3.8446646e-01
  -4.1495748e+00   3.8984012e-01
  -4.1345673e+00   3.9527545e-01
  -4.1195598e+00   4.0077253e-01
  -4.1045523e+00   4.0633145e-01
  -4.0895448e+00   4.1195224e-01
  -4.0745373e+00   4.1763491e-01
  -4.0595298e+00   4.2337943e-01
  -4.0445223e+00   4.2918572e-01
  -4.0295148e+00   4.3505369e-01
  -4.0145073e+00   4.4098319e-01
  -3.9994997e+00   4.4697402e-01
  -3.9844922e+00   4.5302595e-01
  -3.9694847e+00   4.5913871e-01
  -3.9544772e+00   4.6531195e-01
  -3.9394697e+00   4.7154531e-01
  -3.9244622e+00   4.7783834e-01
  -3.9094547e+00   4.8419057e-01
  -3.8944472e+00   4.9060145e-01
  -3.8794397e+00   4.9707038e-01
  -3.8644322e+00   5.0359671e-01
  -3.8494247e+00   5.1017969e-01
  -3.8344172e+00   5.1681855e-01
  -3.8194097e+00   5.2351244e-01
  -3.8044022e+00   5.3026041e-01
  -3.7893947e+00   5.3706149e-01
  -3.7743872e+00   5.4391459e-01
  -3.7593797e+00   5.5081857e-01
  -3.7443722e+00   5.5777221e-01
  -3.7293647e+00   5.6477419e-01
  -3.7143572e+00   5.7182314e-01
  -3.6993497e+00   5.7891757e-01
  -3.6843422e+00   5.8605593e-01
  -3.6693347e+00   5.9323657e-01
  -3.6543272e+00   6.0045775e-01
  -3.6393197e+00   6.0771764e-01
  -3.6243122e+00   6.1501430e-01
  -3.6093047e+00   6.2234572e-01
  -3.5942971e+00   6.2970976e-01
  -3.5792896e+00   6.3710422e-01
  -3.5642821e+00   6.4452675e-01
  -3.5492746e+00   6.5197493e-01
  -3.5342671e+00   6.5944623e-01
  -3.5192596e+00   6.6693801e-01
  -3.5042521e+00   6.7444752e-01
  -3.4892446e+00   6.8197190e-01
  -3.4742371e+00   6.8950820e-01
  -3.4592296e+00   6.9705334e-01
  -3.4442221e+00   7.0460413e-01
  -3.4292146e+00   7.1215730e-01
  -3.4142071e+00   7.1970943e-01
  -3.3991996e+00   7.2725701e-01
  -3.3841921e+00   7.3479644e-01
  -3.3691846e+00   7.4232397e-01
  -3.3541771e+00   7.4983579e-01
  -3.3391696e+00   7.5732794e-01
  -3.3241621e+00   7.6479640e-01
  -3.3091546e+00   7.7223702e-01
  -3.2941471e+00   7.7964555e-01
  -3.2791396e+00   7.8701766e-01
  -3.2641321e+00   7.9434892e-01
  -3.2491246e+00   8.0163481e-01
  -3.2341171e+00   8.0887071e-01
  -3.2191096e+00   8.1605195e-01
  -3.2041021e+00   8.2317375e-01
  -3.1890945e+00   8.3023128e-01
  -3.1740870e+00   8.3721963e-01
  -3.1590795e+00   8.4413384e-01
  -3.1440720e+00   8.5096887e-01
  -3.1290645e+00   8.5771966e-01
  -3.1140570e+00   8.6438108e-01
  -3.0990495e+00   8.7094800e-01
  -3.0840420e+00   8.7741523e-01
  -3.0690345e+00   8.8377757e-01
  -3.0540270e+00   8.9002981e-01
  -3.0390195e+00   8.9616673e-01
  -3.0240120e+00   9.0218313e-01
  -3.0090045e+00   9.0807381e-01
  -2.9939970e+00   9.1383359e-01
  -2.9789895e+00   9.1945734e-01
  -2.9639820e+00   9.2493997e-01
  -2.9489745e+00   9.3027642e-01
  -2.9339670e+00   9.3546172e-01
  -2.9189595e+00   9.4049096e-01
  -2.9039520e+00   9.4535931e-01
  -2.8889445e+00   9.5006204e-01
  -2.8739370e+00   9.5459454e-01
  -2.8589295e+00   9.5895228e-01
  -2.8439220e+00   9.6313087e-01
  -2.8289145e+00   9.6712607e-01
  -2.8139070e+00   9.7093376e-01
  -2.7988994e+00   9.7454999e-01
  -2.7838919e+00   9.7797098e-01
  -2.7688844e+00   9.8119311e-01
  -2.7538769e+00   9.8421293e-01
  -2.7388694e+00   9.8702723e-01
  -2.7238619e+00   9.8963294e-01
  -2.7088544e+00   9.9202724e-01
  -2.6938469e+00   9.9420751e-01
  -2.6788394e+00   9.9617135e-01
  -2.6638319e+00   9.9791660e-01
  -2.6488244e+00   9.9944131e-01
  -2.6338169e+00   1.0007438e+00
  -2.6188094e+00   1.0018226e+00
  -2.6038019e+00   1.0026766e+00
  -2.5887944e+00   1.0033047e+00
  -2.5737869e+00   1.0037062e+00
  -2.5587794e+00   1.0038808e+00
  -2.5437719e+00   1.0038283e+00
  -2.5287644e+00   1.0035487e+00
  -2.5137569e+00   1.0030423e+00
  -2.4987494e+00   1.0023098e+00
  -2.4837419e+00   1.0013519e+00
  -2.4687344e+00   1.0001698e+00
  -2.4537269e+00   9.9876488e-01
  -2.4387194e+00   9.9713863e-01
  -2.4237119e+00   9.9529292e-01
  -2.4087044e+00   9.9322983e-01
  -2.3936968e+00   9.9095165e-01
  -2.3786893e+00   9.8846091e-01
  -2.3636818e+00   9.8576035e-01
  -2.3486743e+00   9.8285293e-01
  -2.3336668e+00   9.7974180e-01
  -2.3186593e+00   9.7643033e-01
  -2.3036518e+00   9.7292205e-01
  -2.2886443e+00   9.6922067e-01
  -2.2736368e+00   9.6533010e-01
  -2.2586293e+00   9.6125437e-01
  -2.2436218e+00   9.5699769e-01
  -2.2286143e+00   9.5256438e-01
  -2.2136068e+00   9.4795892e-01
  -2.1985993e+00   9.4318589e-01
  -2.1835918e+00   9.3824999e-01
  -2.1685843e+00   9.3315600e-01
  -2.1535768e+00   9.2790882e-01
  -2.1385693e+00   9.2251339e-01
  -2.1235618e+00   9.1697475e-01
  -2.1085543e+00   9.1129798e-01
  -2.0935468e+00   9.0548821e-01
  -2.0785393e+00   8.9955061e-01
  -2.0635318e+00   8.9349038e-01
  -2.0485243e+00   8.8731274e-01
  -2.0335168e+00   8.8102291e-01
  -2.0185093e+00   8.7462611e-01
  -2.0035018e+00   8.6812758e-01
  -1.9884942e+00   8.6153250e-01
  -1.9734867e+00   8.5484605e-01
  -1.9584792e+00   8.4807339e-01
  -1.9434717e+00   8.4121962e-01
  -1.9284642e+00   8.3428980e-01
  -1.9134567e+00   8.2728894e-01
  -1.8984492e+00   8.2022198e-01
  -1.8834417e+00   8.1309382e-01
  -1.8684342e+00   8.0590927e-01
  -1.8534267e+00   7.9867307e-01
  -1.8384192e+00   7.9138987e-01
  -1.8234117e+00   7.8406426e-01
  -1.8084042e+00   7.7670072e-01
  -1.7933967e+00   7.6930365e-01
  -1.7783892e+00   7.6187736e-01
  -1.7633817e+00   7.5442605e-01
  -1.7483742e+00   7.4695381e-01
  -1.7333667e+00   7.3946467e-01
  -1.7183592e+00   7.3196250e-01
  -1.7033517e+00   7.2445112e-01
  -1.6883442e+00   7.1693420e-01
  -1.6733367e+00   7.0941532e-01
  -1.6583292e+00   7.0189795e-01
  -1.6433217e+00   6.9438546e-01
  -1.6283142e+00   6.8688109e-01
  -1.6133067e+00   6.7938798e-01
  -1.5982991e+00   6.7190918e-01
  -1.5832916e+00   6.6444760e-01
  -1.5682841e+00   6.5700607e-01
  -1.5532766e+00   6.4958729e-01
  -1.5382691e+00   6.4219386e-01
  -1.5232616e+00   6.3482830e-01
  -1.5082541e+00   6.2749298e-01
  -1.4932466e+00   6.2019021e-01
  -1.4782391e+00   6.1292218e-01
  -1.4632316e+00   6.0569098e-01
  -1.4482241e+00   5.9849861e-01
  -1.4332166e+00   5.9134697e-01
  -1.4182091e+00   5.8423787e-01
  -1.4032016e+00   5.7717302e-01
  -1.3881941e+00   5.7015406e-01
  -1.3731866e+00   5.6318252e-01
  -1.3581791e+00   5.5625985e-01
  -1.3431716e+00   5.4938743e-01
  -1.3281641e+00   5.4256655e-01
  -1.3131566e+00   5.3579842e-01
  -1.2981491e+00   5.2908418e-01
  -1.2831416e+00   5.2242488e-01
  -1.2681341e+00   5.1582152e-01
  -1.2531266e+00   5.0927502e-01
  -1.2381191e+00   5.0278623e-01
  -1.2231116e+00   4.9635594e-01
  -1.2081041e+00   4.8998487e-01
  -1.1930965e+00   4.8367369e-01
  -1.1780890e+00   4.7742300e-01
  -1.1630815e+00   4.7123335e-01
  -1.1480740e+00   4.6510523e-01
  -1.1330665e+00   4.5903909e-01
  -1.1180590e+00   4.5303533e-01
  -1.1030515e+00   4.4709428e-01
  -1.0880440e+00   4.4121624e-01
  -1.0730365e+00   4.3540146e-01
  -1.0580290e+00   4.2965017e-01
  -1.0430215e+00   4.2396252e-01
  -1.0280140e+00   4.1833866e-01
  -1.0130065e+00   4.1277867e-01
  -9.9799900e-01   4.0728262e-01
  -9.8299150e-01   4.0185054e-01
  -9.6798399e-01   3.9648241e-01
  -9.5297649e-01   3.9117822e-01
  -9.3796898e-01   3.8593788e-01
  -9.2296148e-01   3.8076132e-01
  -9.0795398e-01   3.7564842e-01
  -8.9294647e-01   3.7059903e-01
  -8.7793897e-01   3.6561300e-01
  -8.6293147e-01   3.6069015e-01
  -8.4792396e-01   3.5583026e-01
  -8.3291646e-01   3.5103311e-01
  -8.1790895e-01   3.4629848e-01
  -8.0290145e-01   3.4162609e-01
  -7.8789395e-01   3.3701568e-01
  -7.7288644e-01   3.3246697e-01
  -7.5787894e-01   3.2797966e-01
  -7.4287144e-01   3.2355343e-01
  -7.2786393e-01   3.1918797e-01
  -7.1285643e-01   3.1488294e-01
  -6.9784892e-01   3.1063801e-01
  -6.8284142e-01   3.0645283e-01
  -6.6783392e-01   3.0232705e-01
  -6.5282641e-01   2.9826031e-01
  -6.3781891e-01   2.9425223e-01
  -6.2281141e-01   2.9030246e-01
  -6.0780390e-01   2.8641061e-01
  -5.9279640e-01   2.8257631e-01
  -5.7778889e-01   2.7879919e-01
  -5.6278139e-01   2.7507886e-01
  -5.4777389e-01   2.7141494e-01
  -5.3276638e-01   2.6780705e-01
  -5.1775888e-01   2.6425481e-01
  -5.0275138e-01   2.6075784e-01
  -4.8774387e-01   2.5731576e-01
  -4.7273637e-01   2.5392819e-01
  -4.5772886e-01   2.5059477e-01
  -4.4272136e-01   2.4731513e-01
  -4.2771386e-01   2.4408889e-01
  -4.1270635e-01   2.4091571e-01
  -3.9769885e-01   2.3779521e-01
  -3.8269135e-01   2.3472706e-01
  -3.6768384e-01   2.3171090e-01
  -3.5267634e-01   2.2874641e-01
  -3.3766883e-01   2.2583324e-01
  -3.2266133e-01   2.2297108e-01
  -3.0765383e-01   2.2015960e-01
  -2.9264632e-01   2.1739850e-01
  -2.7763882e-01   2.1468748e-01
  -2.6263132e-01   2.1202624e-01
  -2.4762381e-01   2.0941451e-01
  -2.3261631e-01   2.0685201e-01
  -2.1760880e-01   2.0433848e-01
  -2.0260130e-01   2.0187366e-01
  -1.8759380e-01   1.9945730e-01
  -1.7258629e-01   1.9708919e-01
  -1.5757879e-01   1.9476909e-01
  -1.4257129e-01   1.9249680e-01
  -1.2756378e-01   1.9027211e-01
  -1.1255628e-01   1.8809483e-01
  -9.7548774e-02   1.8596480e-01
  -8.2541271e-02   1.8388184e-01
  -6.7533767e-02   1.8184581e-01
  -5.2526263e-02   1.7985655e-01
  -3.7518759e-02   1.7791395e-01
  -2.2511256e-02   1.7601789e-01
  -7.5037519e-03   1.7416826e-01
   7.5037519e-03   1.7236496e-01
   2.2511256e-02   1.7060793e-01
   3.7518759e-02   1.6889709e-01
   5.2526263e-02   1.6723239e-01
   6.7533767e-02   1.6561378e-01
   8.2541271e-02   1.6404123e-01
   9.7548774e-02   1.6251473e-01
   1.1255628e-01   1.6103426e-01
   1.2756378e-01   1.5959984e-01
   1.4257129e-01   1.5821146e-01
   1.5757879e-01   1.5686916e-01
   1.7258629e-01   1.5557298e-01
   1.8759380e-01   1.5432296e-01
   2.0260130e-01   1.5311915e-01
   2.1760880e-01   1.5196163e-01
   2.3261631e-01   1.5085046e-01
   2.4762381e-01   1.4978573e-01
   2.6263132e-01   1.4876753e-01
   2.7763882e-01   1.4779595e-01
   2.9264632e-01   1.4687111e-01
   3.0765383e-01   1.4599311e-01
   3.2266133e-01   1.4516207e-01
   3.3766883e-01   1.4437812e-01
   3.5267634e-01   1.4364137e-01
   3.6768384e-01   1.4295196e-01
   3.8269135e-01   1.4231003e-01
   3.9769885e-01   1.4171571e-01
   4.1270635e-01   1.4116914e-01
   4.2771386e-01   1.4067046e-01
   4.4272136e-01   1.4021981e-01
   4.5772886e-01   1.3981734e-01
   4.7273637e-01   1.3946318e-01
   4.8774387e-01   1.3915747e-01
   5.0275138e-01   1.3890036e-01
   5.1775888e-01   1.3869199e-01
   5.3276638e-01   1.3853249e-01
   5.4777389e-01   1.3842199e-01
   5.6278139e-01   1.3836063e-01
   5.7778889e-01   1.3834854e-01
   5.9279640e-01   1.3838584e-01
   6.0780390e-01   1.3847266e-01
   6.2281141e-01   1.3860911e-01
   6.3781891e-01   1.3879532e-01
   6.5282641e-01   1.3903140e-01
   6.6783392e-01   1.3931745e-01
   6.8284142e-01   1.3965360e-01
   6.9784892e-01   1.4003994e-01
   7.1285643e-01   1.4047659e-01
   7.2786393e-01   1.4096364e-01
   7.4287144e-01   1.4150119e-01
   7.5787894e-01   1.4208936e-01
   7.7288644e-01   1.4272824e-01
   7.8789395e-01   1.4341793e-01
   8.0290145e-01   1.4415853e-01
   8.1790895e-01   1.4495016e-01
   8.3291646e-01   1.4579291e-01
   8.4792396e-01   1.4668690e-01
   8.6293147e-01   1.4763224e-01
   8.7793897e-01   1.4862905e-01
   8.9294647e-01   1.4967745e-01
   9.0795398e-01   1.5077757e-01
   9.2296148e-01   1.5192955e-01
   9.3796898e-01   1.5313352e-01
   9.5297649e-01   1.5438964e-01
   9.6798399e-01   1.5569806e-01
   9.8299150e-01   1.5705896e-01
   9.9799900e-01   1.5847252e-01
   1.0130065e+00   1.5993891e-01
   1.0280140e+00   1.6145833e-01
   1.0430215e+00   1.6303101e-01
   1.0580290e+00   1.6465716e-01
   1.0730365e+00   1.6633702e-01
   1.0880440e+00   1.6807083e-01
   1.1030515e+00   1.6985885e-01
   1.1180590e+00   1.7170137e-01
   1.1330665e+00   1.7359867e-01
   1.1480740e+00   1.7555105e-01
   1.1630815e+00   1.7755883e-01
   1.1780890e+00   1.7962235e-01
   1.1930965e+00   1.8174196e-01
   1.2081041e+00   1.8391802e-01
   1.2231116e+00   1.8615090e-01
   1.2381191e+00   1.8844101e-01
   1.2531266e+00   1.9078876e-01
   1.2681341e+00   1.9319457e-01
   1.2831416e+00   1.9565888e-01
   1.2981491e+00   1.9818215e-01
   1.3131566e+00   2.0076487e-01
   1.3281641e+00   2.0340751e-01
   1.3431716e+00   2.0611058e-01
   1.3581791e+00   2.0887460e-01
   1.3731866e+00   2.1170011e-01
   1.3881941e+00   2.1458766e-01
   1.4032016e+00   2.1753781e-01
   1.4182091e+00   2.2055115e-01
   1.4332166e+00   2.2362826e-01
   1.4482241e+00   2.2676975e-01
   1.4632316e+00   2.2997625e-01
   1.4782391e+00   2.3324839e-01
   1.4932466e+00   2.3658682e-01
   1.5082541e+00   2.3999219e-01
   1.5232616e+00   2.4346518e-01
   1.5382691e+00   2.4700648e-01
   1.5532766e+00   2.5061676e-01
   1.5682841e+00   2.5429675e-01
   1.5832916e+00   2.5804715e-01
   1.5982991e+00   2.6186869e-01
   1.6133067e+00   2.6576210e-01
   1.6283142e+00   2.6972812e-01
   1.6433217e+00   2.7376749e-01
   1.6583292e+00   2.7788098e-01
   1.6733367e+00   2.8206933e-01
   1.6883442e+00   2.8633332e-01
   1.7033517e+00   2.9067371e-01
   1.7183592e+00   2.9509127e-01
   1.7333667e+00   2.9958678e-01
   1.7483742e+00   3.0416100e-01
   1.7633817e+00   3.0881473e-01
   1.7783892e+00   3.1354872e-01
   1.7933967e+00   3.1836375e-01
   1.8084042e+00   3.2326058e-01
   1.8234117e+00   3.2823999e-01
   1.8384192e+00   3.3330273e-01
   1.8534267e+00   3.3844954e-01
   1.8684342e+00   3.4368117e-01
   1.8834417e+00   3.4899836e-01
   1.8984492e+00   3.5440180e-01
   1.9134567e+00   3.5989223e-01
   1.9284642e+00   3.6547031e-01
   1.9434717e+00   3.7113673e-01
   1.9584792e+00   3.7689213e-01
   1.9734867e+00   3.8273716e-01
   1.9884942e+00   3.8867241e-01
   2.0035018e+00   3.9469847e-01
   2.0185093e+00   4.0081590e-01
   2.0335168e+00   4.0702523e-01
   2.0485243e+00   4.1332694e-01
   2.0635318e+00   4.1972149e-01
   2.0785393e+00   4.2620932e-01
   2.0935468e+00   4.3279079e-01
   2.1085543e+00   4.3946624e-01
   2.1235618e+00   4.4623597e-01
   2.1385693e+00   4.5310022e-01
   2.1535768e+00   4.6005917e-01
   2.1685843e+00   4.6711297e-01
   2.1835918e+00   4.7426168e-01
   2.1985993e+00   4.8150532e-01
   2.2136068e+00   4.8884383e-01
   2.2286143e+00   4.9627710e-01
   2.2436218e+00   5.0380491e-01
   2.2586293e+00   5.1142701e-01
   2.2736368e+00   5.1914302e-01
   2.2886443e+00   5.2695251e-01
   2.3036518e+00   5.3485495e-01
   2.3186593e+00   5.4284970e-01
   2.3336668e+00   5.5093603e-01
   2.3486743e+00   5.5911313e-01
   2.3636818e+00   5.6738004e-01
   2.3786893e+00   5.7573572e-01
   2.3936968e+00   5.8417899e-01
   2.4087044e+00   5.9270856e-01
   2.4237119e+00   6.0132302e-01
   2.4387194e+00   6.1002080e-01
   2.4537269e+00   6.1880022e-01
   2.4687344e+00   6.2765945e-01
   2.4837419e+00   6.3659650e-01
   2.4987494e+00   6.4560924e-01
   2.5137569e+00   6.5469538e-01
   2.5287644e+00   6.6385247e-01
   2.5437719e+00   6.7307788e-01
   2.5587794e+00   6.8236883e-01
   2.5737869e+00   6.9172234e-01
   2.5887944e+00   7.0113526e-01
   2.6038019e+00   7.1060427e-01
   2.6188094e+00   7.2012582e-01
   2.6338169e+00   7.2969621e-01
   2.6488244e+00   7.3931151e-01
   2.6638319e+00   7.4896761e-01
   2.6788394e+00   7.5866019e-01
   2.6938469e+00   7.6838472e-01
   2.7088544e+00   7.7813646e-01
   2.7238619e+00   7.8791047e-01
   2.7388694e+00   7.9770158e-01
   2.7538769e+00   8.0750442e-01
   2.7688844e+00   8.1731341e-01
   2.7838919e+00   8.2712273e-01
   2.7988994e+00   8.3692638e-01
   2.8139070e+00   8.4671813e-01
   2.8289145e+00   8.5649153e-01
   2.8439220e+00   8.6623995e-01
   2.8589295e+00   8.7595653e-01
   2.8739370e+00   8.8563424e-01
   2.8889445e+00   8.9526581e-01
   2.9039520e+00   9.0484382e-01
   2.9189595e+00   9.1436067e-01
   2.9339670e+00   9.2380854e-01
   2.9489745e+00   9.3317951e-01
   2.9639820e+00   9.4246544e-01
   2.9789895e+00   9.5165810e-01
   2.9939970e+00   9.6074908e-01
   3.0090045e+00   9.6972987e-01
   3.0240120e+00   9.7859185e-01
   3.0390195e+00   9.8732632e-01
   3.0540270e+00   9.9592446e-01
   3.0690345e+00   1.0043774e+00
   3.0840420e+00   1.0126763e+00
   3.0990495e+00   1.0208122e+00
   3.1140570e+00   1.0287762e+00
   3.1290645e+00   1.0365593e+00
   3.1440720e+00   1.0441526e+00
   3.1590795e+00   1.0515473e+00
   3.1740870e+00   1.0587347e+00
   3.1890945e+00   1.0657059e+00
   3.2041021e+00   1.0724526e+00
   3.2191096e+00   1.0789662e+00
   3.2341171e+00   1.0852386e+00
   3.2491246e+00   1.0912616e+00
   3.2641321e+00   1.0970274e+00
   3.2791396e+00   1.1025284e+00
   3.2941471e+00   1.1077573e+00
   3.3091546e+00   1.1127068e+00
   3.3241621e+00   1.1173703e+00
   3.3391696e+00   1.1217413e+00
   3.3541771e+00   1.1258136e+00
   3.3691846e+00   1.1295815e+00
   3.3841921e+00   1.1330397e+00
   3.3991996e+00   1.1361831e+00
   3.4142071e+00   1.1390073e+00
   3.4292146e+00   1.1415080e+00
   3.4442221e+00   1.1436816e+00
   3.4592296e+00   1.1455248e+00
   3.4742371e+00   1.1470351e+00
   3.4892446e+00   1.1482100e+00
   3.5042521e+00   1.1490478e+00
   3.5192596e+00   1.1495472e+00
   3.5342671e+00   1.1497075e+00
   3.5492746e+00   1.1495283e+00
   3.5642821e+00   1.1490100e+00
   3.5792896e+00   1.1481531e+00
   3.5942971e+00   1.1469591e+00
   3.6093047e+00   1.1454295e+00
   3.6243122e+00   1.1435666e+00
   3.6393197e+00   1.1413732e+00
   3.6543272e+00   1.1388523e+00
   3.6693347e+00   1.1360076e+00
   3.6843422e+00   1.1328432e+00
   3.6993497e+00   1.1293637e+00
   3.7143572e+00   1.1255738e+00
   3.7293647e+00   1.1214790e+00
   3.7443722e+00   1.1170850e+00
   3.7593797e+00   1.1123979e+00
   3.7743872e+00   1.1074240e+00
   3.7893947e+00   1.1021702e+00
   3.8044022e+00   1.0966434e+00
   3.8194097e+00   1.0908511e+00
   3.8344172e+00   1.0848007e+00
   3.8494247e+00   1.0785002e+00
   3.8644322e+00   1.0719575e+00
   3.8794397e+00   1.0651809e+00
   3.8944472e+00   1.0581788e+00
   3.9094547e+00   1.0509596e+00
   3.9244622e+00   1.0435321e+00
   3.9394697e+00   1.0359049e+00
   3.9544772e+00   1.0280869e+00
   3.9694847e+00   1.0200870e+00
   3.9844922e+00   1.0119140e+00
   3.9994997e+00   1.0035769e+00
   4.0145073e+00   9.9508460e-01
   4.0295148e+00   9.8644595e-01
   4.0445223e+00   9.7766979e-01
   4.0595298e+00   9.6876491e-01
   4.0745373e+00   9.5973999e-01
   4.0895448e+00   9.5060364e-01
   4.1045523e+00   9.4136435e-01
   4.1195598e+00   9.3203049e-01
   4.1345673e+00   9.2261030e-01
   4.1495748e+00   9.1311188e-01
   4.1645823e+00   9.0354316e-01
   4.1795898e+00   8.9391191e-01
   4.1945973e+00   8.8422574e-01
   4.2096048e+00   8.7449206e-01
   4.2246123e+00   8.6471810e-01
   4.2396198e+00   8.5491089e-01
   4.2546273e+00   8.4507726e-01
   4.2696348e+00   8.3522385e-01
   4.2846423e+00   8.2535707e-01
   4.2996498e+00   8.1548315e-01
   4.3146573e+00   8.0560808e-01
   4.3296648e+00   7.9573764e-01
   4.3446723e+00   7.8587742e-01
   4.3596798e+00   7.7603276e-01
   4.3746873e+00   7.6620882e-01
   4.3896948e+00   7.5641053e-01
   4.4047024e+00   7.4664260e-01
   4.4197099e+00   7.3690955e-01
   4.4347174e+00   7.2721568e-01
   4.4497249e+00   7.1756509e-01
   4.4647324e+00   7.0796169e-01
   4.4797399e+00   6.9840917e-01
   4.4947474e+00   6.8891105e-01
   4.5097549e+00   6.7947063e-01
   4.5247624e+00   6.7009104e-01
   4.5397699e+00   6.6077525e-01
   4.5547774e+00   6.5152602e-01
   4.5697849e+00   6.4234595e-01
   4.5847924e+00   6.3323747e-01
   4.5997999e+00   6.2420285e-01
   4.6148074e+00   6.1524420e-01
   4.6298149e+00   6.0636348e-01
   4.6448224e+00   5.9756250e-01
   4.6598299e+00   5.8884292e-01
   4.6748374e+00   5.8020627e-01
   4.6898449e+00   5.7165395e-01
   4.7048524e+00   5.6318722e-01
   4.7198599e+00   5.5480722e-01
   4.7348674e+00   5.4651497e-01
   4.7498749e+00   5.3831139e-01
   4.7648824e+00   5.3019727e-01
   4.7798899e+00   5.2217332e-01
   4.7948974e+00   5.1424012e-01
   4.8099050e+00   5.0639818e-01
   4.8249125e+00   4.9864790e-01
   4.8399200e+00   4.9098960e-01
   4.8549275e+00   4.8342353e-01
   4.8699350e+00   4.7594985e-01
   4.8849425e+00   4.6856863e-01
   4.8999500e+00   4.6127990e-01
   4.9149575e+00   4.5408359e-01
   4.9299650e+00   4.4697959e-01
   4.9449725e+00   4.3996772e-01
   4.9599800e+00   4.3304774e-01
   4.9749875e+00   4.2621937e-01
   4.9899950e+00   4.1948226e-01
   5.0050025e+00   4.1283603e-01
   5.0200100e+00   4.0628024e-01
   5.0350175e+00   3.9981442e-01
   5.0500250e+00   3.9343805e-01
   5.0650325e+00   3.8715058e-01
   5.0800400e+00   3.8095142e-01
   5.0950475e+00   3.7483997e-01
   5.1100550e+00   3.6881556e-01
   5.1250625e+00   3.6287754e-01
   5.1400700e+00   3.5702518e-01
   5.1550775e+00   3.5125778e-01
   5.1700850e+00   3.4557458e-01
   5.1850925e+00   3.3997482e-01
   5.2001001e+00   3.3445772e-01
   5.2151076e+00   3.2902248e-01
   5.2301151e+00   3.2366828e-01
   5.2451226e+00   3.1839430e-01
   5.2601301e+00   3.1319969e-01
   5.2751376e+00   3.0808361e-01
   5.2901451e+00   3.0304520e-01
   5.3051526e+00   2.9808358e-01
   5.3201601e+00   2.9319790e-01
   5.3351676e+00   2.8838725e-01
   5.3501751e+00   2.8365077e-01
   5.3651826e+00   2.7898757e-01
   5.3801901e+00   2.7439674e-01
   5.3951976e+00   2.6987741e-01
   5.4102051e+00   2.6542867e-01
   5.4252126e+00   2.6104962e-01
   5.4402201e+00   2.5673939e-01
   5.4552276e+00   2.5249707e-01
   5.4702351e+00   2.4832176e-01
   5.4852426e+00   2.4421259e-01
   5.5002501e+00   2.4016867e-01
   5.5152576e+00   2.3618911e-01
   5.5302651e+00   2.3227303e-01
   5.5452726e+00   2.2841956e-01
   5.5602801e+00   2.2462783e-01
   5.5752876e+00   2.2089697e-01
   5.5902951e+00   2.1722613e-01
   5.6053027e+00   2.1361445e-01
   5.6203102e+00   2.1006108e-01
   5.6353177e+00   2.0656519e-01
   5.6503252e+00   2.0312593e-01
   5.6653327e+00   1.9974249e-01
   5.6803402e+00   1.9641405e-01
   5.6953477e+00   1.9313978e-01
   5.7103552e+00   1.8991890e-01
   5.7253627e+00   1.8675059e-01
   5.7403702e+00   1.8363407e-01
   5.7553777e+00   1.8056857e-01
   5.7703852e+00   1.7755331e-01
   5.7853927e+00   1.7458752e-01
   5.8004002e+00   1.7167045e-01
   5.8154077e+00   1.6880135e-01
   5.8304152e+00   1.6597949e-01
   5.8454227e+00   1.6320413e-01
   5.8604302e+00   1.6047456e-01
   5.8754377e+00   1.5779006e-01
   5.8904452e+00   1.5514992e-01
   5.9054527e+00   1.5255346e-01
   5.9204602e+00   1.4999999e-01
   5.9354677e+00   1.4748882e-01
   5.9504752e+00   1.4501930e-01
   5.9654827e+00   1.4259075e-01
   5.9804902e+00   1.4020254e-01
   5.9954977e+00   1.3785402e-01
   6.0105053e+00   1.3554455e-01
   6.0255128e+00   1.3327351e-01
   6.0405203e+00   1.3104028e-01
   6.0555278e+00   1.2884426e-01
   6.0705353e+00   1.2668485e-01
   6.0855428e+00   1.2456145e-01
   6.1005503e+00   1.2247348e-01
   6.1155578e+00   1.2042038e-01
   6.1305653e+00   1.1840157e-01
   6.1455728e+00   1.1641650e-01
   6.1605803e+00   1.1446461e-01
   6.1755878e+00   1.1254537e-01
   6.1905953e+00   1.1065825e-01
   6.2056028e+00   1.0880271e-01
   6.2206103e+00   1.0697824e-01
   6.2356178e+00   1.0518434e-01
   6.2506253e+00   1.0342049e-01
   6.2656328e+00   1.0168621e-01
   6.2806403e+00   9.9981007e-02
   6.2956478e+00   9.8304403e-02
   6.3106553e+00   9.6655927e-02
   6.3256628e+00   9.5035113e-02
   6.3406703e+00   9.3441504e-02
   6.3556778e+00   9.1874650e-02
   6.3706853e+00   9.0334108e-02
   6.3856928e+00   8.8819441e-02
   6.4007004e+00   8.7330221e-02
   6.4157079e+00   8.5866023e-02
   6.4307154e+00   8.4426432e-02
   6.4457229e+00   8.3011040e-02
   6.4607304e+00   8.1619442e-02
   6.4757379e+00   8.0251242e-02
   6.4907454e+00   7.8906051e-02
   6.5057529e+00   7.7583484e-02
   6.5207604e+00   7.6283164e-02
   6.5357679e+00   7.5004718e-02
   6.5507754e+00   7.3747782e-02
   6.5657829e+00   7.2511995e-02
   6.5807904e+00   7.1297004e-02
   6.5957979e+00   7.0102460e-02
   6.6108054e+00   6.8928020e-02
   6.6258129e+00   6.7773349e-02
   6.6408204e+00   6.6638113e-02
   6.6558279e+00   6.5521988e-02
   6.6708354e+00   6.4424652e-02
   6.6858429e+00   6.3345791e-02
   6.7008504e+00   6.2285093e-02
   6.7158579e+00   6.1242253e-02
   6.7308654e+00   6.0216972e-02
   6.7458729e+00   5.9208954e-02
   6.7608804e+00   5.8217908e-02
   6.7758879e+00   5.7243550e-02
   6.7908954e+00   5.6285598e-02
   6.8059030e+00   5.5343776e-02
   6.8209105e+00   5.4417812e-02
   6.8359180e+00   5.3507440e-02
   6.8509255e+00   5.2612397e-02
   6.8659330e+00   5.1732424e-02
   6.8809405e+00   5.0867267e-02
   6.8959480e+00   5.0016676e-02
   6.9109555e+00   4.9180407e-02
   6.9259630e+00   4.8358216e-02
   6.9409705e+00   4.7549868e-02
   6.9559780e+00   4.6755128e-02
   6.9709855e+00   4.5973766e-02
   6.9859930e+00   4.5205558e-02
   7.0010005e+00   4.4450280e-02
   7.0160080e+00   4.3707715e-02
   7.0310155e+00   4.2977648e-02
   7.0460230e+00   4.2259867e-02
   7.0610305e+00   4.1554166e-02
   7.0760380e+00   4.0860341e-02
   7.0910455e+00   4.0178190e-02
   7.1060530e+00   3.9507517e-02
   7.1210605e+00   3.8848127e-02
   7.1360680e+00   3.8199830e-02
   7.1510755e+00   3.7562439e-02
   7.1660830e+00   3.6935770e-02
   7.1810905e+00   3.6319640e-02
   7.1960980e+00   3.5713873e-02
   7.2111056e+00   3.5118293e-02
   7.2261131e+00   3.4532727e-02
   7.2411206e+00   3.3957007e-02
   7.2561281e+00   3.3390966e-02
   7.2711356e+00   3.2834440e-02
   7.2861431e+00   3.2287269e-02
   7.3011506e+00   3.1749295e-02
   7.3161581e+00   3.1220362e-02
   7.3311656e+00   3.0700317e-02
   7.3461731e+00   3.0189010e-02
   7.3611806e+00   2.9686293e-02
   7.3761881e+00   2.9192022e-02
   7.3911956e+00   2.8706053e-02
   7.4062031e+00   2.8228247e-02
   7.4212106e+00   2.7758464e-02
   7.4362181e+00   2.7296570e-02
   7.4512256e+00   2.6842431e-02
   7.4662331e+00   2.6395917e-02
   7.4812406e+00   2.5956897e-02
   7.4962481e+00   2.5525247e-02
   7.5112556e+00   2.5100840e-02
   7.5262631e+00   2.4683556e-02
   7.5412706e+00   2.4273272e-02
   7.5562781e+00   2.3869872e-02
   7.5712856e+00   2.3473239e-02
   7.5862931e+00   2.3083258e-02
   7.6013007e+00   2.2699817e-02
   7.6163082e+00   2.2322806e-02
   7.6313157e+00   2.1952115e-02
   7.6463232e+00   2.1587640e-02
   7.6613307e+00   2.1229273e-02
   7.6763382e+00   2.0876912e-02
   7.6913457e+00   2.0530457e-02
   7.7063532e+00   2.0189806e-02
   7.7213607e+00   1.9854862e-02
   7.7363682e+00   1.9525529e-02
   7.7513757e+00   1.9201712e-02
   7.7663832e+00   1.8883318e-02
   7.7813907e+00   1.8570254e-02
   7.7963982e+00   1.8262433e-02
   7.8114057e+00   1.7959764e-02
   7.8264132e+00   1.7662161e-02
   7.8414207e+00   1.7369538e-02
   7.8564282e+00   1.7081812e-02
   7.8714357e+00   1.6798900e-02
   7.8864432e+00   1.6520720e-02
   7.9014507e+00   1.6247193e-02
   7.9164582e+00   1.5978240e-02
   7.9314657e+00   1.5713784e-02
   7.9464732e+00   1.5453750e-02
   7.9614807e+00   1.5198063e-02
   7.9764882e+00   1.4946649e-02
   7.9914957e+00   1.4699436e-02
   8.0065033e+00   1.4456354e-02
   8.0215108e+00   1.4217333e-02
   8.0365183e+00   1.3982305e-02
   8.0515258e+00   1.3751202e-02
   8.0665333e+00   1.3523959e-02
   8.0815408e+00   1.3300509e-02
   8.0965483e+00   1.3080790e-02
   8.1115558e+00   1.2864738e-02
   8.1265633e+00   1.2652292e-02
   8.1415708e+00   1.2443391e-02
   8.1565783e+00   1.2237975e-02
   8.1715858e+00   1.2035986e-02
   8.1865933e+00   1.1837366e-02
   8.2016008e+00   1.1642057e-02
   8.2166083e+00   1.1450006e-02
   8.2316158e+00   1.1261156e-02
   8.2466233e+00   1.1075454e-02
   8.2616308e+00   1.0892847e-02
   8.2766383e+00   1.0713283e-02
   8.2916458e+00   1.0536710e-02
   8.3066533e+00   1.0363079e-02
   8.3216608e+00   1.0192339e-02
   8.3366683e+00   1.0024443e-02
   8.3516758e+00   9.8593428e-03
   8.3666833e+00   9.6969907e-03
   8.3816908e+00   9.5373408e-03
   8.3966983e+00   9.3803479e-03
   8.4117059e+00   9.2259673e-03
   8.4267134e+00   9.0741551e-03
   8.4417209e+00   8.9248681e-03
   8.4567284e+00   8.7780639e-03
   8.4717359e+00   8.6337009e-03
   8.4867434e+00   8.4917380e-03
   8.5017509e+00   8.3521350e-03
   8.5167584e+00   8.2148523e-03
   8.5317659e+00   8.0798508e-03
   8.5467734e+00   7.9470925e-03
   8.5617809e+00   7.8165395e-03
   8.5767884e+00   7.6881549e-03
   8.5917959e+00   7.5619023e-03
   8.6068034e+00   7.4377461e-03
   8.6218109e+00   7.3156509e-03
   8.6368184e+00   7.1955823e-03
   8.6518259e+00   7.0775063e-03
   8.6668334e+00   6.9613896e-03
   8.6818409e+00   6.8471991e-03
   8.6968484e+00   6.7349028e-03
   8.7118559e+00   6.6244688e-03
   8.7268634e+00   6.5158660e-03
   8.7418709e+00   6.4090636e-03
   8.7568784e+00   6.3040316e-03
   8.7718859e+00   6.2007402e-03
   8.7868934e+00   6.0991604e-03
   8.8019010e+00   5.9992635e-03
   8.8169085e+00   5.9010213e-03
   8.8319160e+00   5.8044061e-03
   8.8469235e+00   5.7093908e-03
   8.8619310e+00   5.6159485e-03
   8.8769385e+00   5.5240529e-03
   8.8919460e+00   5.4336782e-03
   8.9069535e+00   5.3447989e-03
   8.9219610e+00   5.2573901e-03
   8.9369685e+00   5.1714271e-03
   8.9519760e+00   5.0868857e-03
   8.9669835e+00   5.0037424e-03
   8.9819910e+00   4.9219735e-03
   8.9969985e+00   4.8415563e-03
   9.0120060e+00   4.7624681e-03
   9.0270135e+00   4.6846868e-03
   9.0420210e+00   4.6081904e-03
   9.0570285e+00   4.5329576e-03
   9.0720360e+00   4.4589672e-03
   9.0870435e+00   4.3861986e-03
   9.1020510e+00   4.3146313e-03
   9.1170585e+00   4.2442453e-03
   9.1320660e+00   4.1750208e-03
   9.1470735e+00   4.1069386e-03
   9.1620810e+00   4.0399795e-03
   9.1770885e+00   3.9741249e-03
   9.1920960e+00   3.9093562e-03
   9.2071036e+00   3.8456555e-03
   9.2221111e+00   3.7830048e-03
   9.2371186e+00   3.7213868e-03
   9.2521261e+00   3.6607842e-03
   9.2671336e+00   3.6011801e-03
   9.2821411e+00   3.5425578e-03
   9.2971486e+00   3.4849011e-03
   9.3121561e+00   3.4281938e-03
   9.3271636e+00   3.3724201e-03
   9.3421711e+00   3.3175644e-03
   9.3571786e+00   3.2636116e-03
   9.3721861e+00   3.2105466e-03
   9.3871936e+00   3.1583546e-03
   9.4022011e+00   3.1070211e-03
   9.4172086e+00   3.0565318e-03
   9.4322161e+00   3.0068726e-03
   9.4472236e+00   2.9580299e-03
   9.4622311e+00   2.9099899e-03
   9.4772386e+00   2.8627394e-03
   9.4922461e+00   2.8162653e-03
   9.5072536e+00   2.7705546e-03
   9.5222611e+00   2.7255946e-03
   9.5372686e+00   2.6813730e-03
   9.5522761e+00   2.6378773e-03
   9.5672836e+00   2.5950957e-03
   9.5822911e+00   2.5530161e-03
   9.5972986e+00   2.5116271e-03
   9.6123062e+00   2.4709170e-03
   9.6273137e+00   2.4308747e-03
   9.6423212e+00   2.3914891e-03
   9.6573287e+00   2.3527493e-03
   9.6723362e+00   2.3146445e-03
   9.6873437e+00   2.2771642e-03
   9.7023512e+00   2.2402982e-03
   9.7173587e+00   2.2040361e-03
   9.7323662e+00   2.1683681e-03
   9.7473737e+00   2.1332842e-03
   9.7623812e+00   2.0987747e-03
   9.7773887e+00   2.0648303e-03
   9.7923962e+00   2.0314414e-03
   9.8074037e+00   1.9985990e-03
   9.8224112e+00   1.9662939e-03
   9.8374187e+00   1.9345173e-03
   9.8524262e+00   1.9032604e-03
   9.8674337e+00   1.8725146e-03
   9.8824412e+00   1.8422715e-03
   9.8974487e+00   1.8125228e-03
   9.9124562e+00   1.7832602e-03
   9.9274637e+00   1.7544758e-03
   9.9424712e+00   1.7261616e-03
   9.9574787e+00   1.6983099e-03
   9.9724862e+00   1.6709130e-03
   9.9874937e+00   1.6439635e-03
   1.0002501e+01   1.6174538e-03
   1.0017509e+01   1.5913768e-03
   1.0032516e+01   1.5657253e-03
   1.0047524e+01   1.5404923e-03
   1.0062531e+01   1.5156709e-03
   1.0077539e+01   1.4912543e-03
   1.0092546e+01   1.4672357e-03
   1.0107554e+01   1.4436088e-03
   1.0122561e+01   1.4203668e-03
   1.0137569e+01   1.3975037e-03
   1.0152576e+01   1.3750130e-03
   1.0167584e+01   1.3528886e-03
   1.0182591e+01   1.3311246e-03
   1.0197599e+01   1.3097149e-03
   1.0212606e+01   1.2886538e-03
   1.0227614e+01   1.2679355e-03
   1.0242621e+01   1.2475543e-03
   1.0257629e+01   1.2275046e-03
   1.0272636e+01   1.2077812e-03
   1.0287644e+01   1.1883785e-03
   1.0302651e+01   1.1692912e-03
   1.0317659e+01   1.1505143e-03
   1.0332666e+01   1.1320426e-03
   1.0347674e+01   1.1138710e-03
   1.0362681e+01   1.0959947e-03
   1.0377689e+01   1.0784087e-03
   1.0392696e+01   1.0611084e-03
   1.0407704e+01   1.0440889e-03
   1.0422711e+01   1.0273458e-03
   1.0437719e+01   1.0108744e-03
   1.0452726e+01   9.9467032e-04
   1.0467734e+01   9.7872914e-04
   1.0482741e+01   9.6304653e-04
   1.0497749e+01   9.4761827e-04
   1.0512756e+01   9.3244017e-04
   1.0527764e+01   9.1750813e-04
   1.0542771e+01   9.0281812e-04
   1.0557779e+01   8.8836616e-04
   1.0572786e+01   8.7414834e-04
   1.0587794e+01   8.6016083e-04
   1.0602801e+01   8.4639986e-04
   1.0617809e+01   8.3286171e-04
   1.0632816e+01   8.1954272e-04
   1.0647824e+01   8.0643931e-04
   1.0662831e+01   7.9354794e-04
   1.0677839e+01   7.8086515e-04
   1.0692846e+01   7.6838751e-04
   1.0707854e+01   7.5611167e-04
   1.0722861e+01   7.4403432e-04
   1.0737869e+01   7.3215222e-04
   1.0752876e+01   7.2046216e-04
   1.0767884e+01   7.0896102e-04
   1.0782891e+01   6.9764569e-04
   1.0797899e+01   6.8651314e-04
   1.0812906e+01   6.7556038e-04
   1.0827914e+01   6.6478448e-04
   1.0842921e+01   6.5418253e-04
   1.0857929e+01   6.4375171e-04
   1.0872936e+01   6.3348920e-04
   1.0887944e+01   6.2339227e-04
   1.0902951e+01   6.1345821e-04
   1.0917959e+01   6.0368436e-04
   1.0932966e+01   5.9406810e-04
   1.0947974e+01   5.8460687e-04
   1.0962981e+01   5.7529813e-04
   1.0977989e+01   5.6613939e-04
   1.0992996e+01   5.5712821e-04
   1.1008004e+01   5.4826218e-04
   1.1023012e+01   5.3953894e-04
   1.1038019e+01   5.3095615e-04
   1.1053027e+01   5.2251153e-04
   1.1068034e+01   5.1420282e-04
   1.1083042e+01   5.0602782e-04
   1.1098049e+01   4.9798434e-04
   1.1113057e+01   4.9007025e-04
   1.1128064e+01   4.8228342e-04
   1.1143072e+01   4.7462180e-04
   1.1158079e+01   4.6708335e-04
   1.1173087e+01   4.5966605e-04
   1.1188094e+01   4.5236795e-04
   1.1203102e+01   4.4518709e-04
   1.1218109e+01   4.3812158e-04
   1.1233117e+01   4.3116954e-04
   1.1248124e+01   4.2432912e-04
   1.1263132e+01   4.1759852e-04
   1.1278139e+01   4.1097593e-04
   1.1293147e+01   4.0445962e-04
   1.1308154e+01   3.9804785e-04
   1.1323162e+01   3.9173892e-04
   1.1338169e+01   3.8553117e-04
   1.1353177e+01   3.7942296e-04
   1.1368184e+01   3.7341266e-04
   1.1383192e+01   3.6749869e-04
   1.1398199e+01   3.6167949e-04
   1.1413207e+01   3.5595351e-04
   1.1428214e+01   3.5031926e-04
   1.1443222e+01   3.4477523e-04
   1.1458229e+01   3.3931997e-04
   1.1473237e+01   3.3395204e-04
   1.1488244e+01   3.2867002e-04
   1.1503252e+01   3.2347252e-04
   1.1518259e+01   3.1835818e-04
   1.1533267e+01   3.1332564e-04
   1.1548274e+01   3.0837358e-04
   1.1563282e+01   3.0350070e-04
   1.1578289e+01   2.9870572e-04
   1.1593297e+01   2.9398737e-04
   1.1608304e+01   2.8934442e-04
   1.1623312e+01   2.8477565e-04
   1.1638319e+01   2.8027985e-04
   1.1653327e+01   2.7585586e-04
   1.1668334e+01   2.7150249e-04
   1.1683342e+01   2.6721863e-04
   1.1698349e+01   2.6300313e-04
   1.1713357e+01   2.5885491e-04
   1.1728364e+01   2.5477286e-04
   1.1743372e+01   2.5075593e-04
   1.1758379e+01   2.4680306e-04
   1.1773387e+01   2.4291321e-04
   1.1788394e+01   2.3908538e-04
   1.1803402e+01   2.3531855e-04
   1.1818409e+01   2.3161175e-04
   1.1833417e+01   2.2796401e-04
   1.1848424e+01   2.2437437e-04
   1.1863432e+01   2.2084190e-04
   1.1878439e+01   2.1736567e-04
   1.1893447e+01   2.1394479e-04
   1.1908454e+01   2.1057835e-04
   1.1923462e+01   2.0726548e-04
   1.1938469e+01   2.0400532e-04
   1.1953477e+01   2.0079703e-04
   1.1968484e+01   1.9763975e-04
   1.1983492e+01   1.9453268e-04
   1.1998499e+01   1.9147501e-04
   1.2013507e+01   1.8846593e-04
   1.2028514e+01   1.8550467e-04
   1.2043522e+01   1.8259047e-04
   1.2058529e+01   1.7972255e-04
   1.2073537e+01   1.7690019e-04
   1.2088544e+01   1.7412264e-04
   1.2103552e+01   1.7138919e-04
   1.2118559e+01   1.6869913e-04
   1.2133567e+01   1.6605176e-04
   1.2148574e+01   1.6344639e-04
   1.2163582e+01   1.6088235e-04
   1.2178589e+01   1.5835898e-04
   1.2193597e+01   1.5587563e-04
   1.2208604e+01   1.5343165e-04
   1.2223612e+01   1.5102641e-04
   1.2238619e+01   1.4865929e-04
   1.2253627e+01   1.4632967e-04
   1.2268634e+01   1.4403697e-04
   1.2283642e+01   1.4178058e-04
   1.2298649e+01   1.3955992e-04
   1.2313657e+01   1.3737442e-04
   1.2328664e+01   1.3522352e-04
   1.2343672e+01   1.3310666e-04
   1.2358679e+01   1.3102330e-04
   1.2373687e+01   1.2897290e-04
   1.2388694e+01   1.2695494e-04
   1.2403702e+01   1.2496888e-04
   1.2418709e+01   1.2301424e-04
   1.2433717e+01   1.2109049e-04
   1.2448724e+01   1.1919715e-04
   1.2463732e+01   1.1733374e-04
   1.2478739e+01   1.1549976e-04
   1.2493747e+01   1.1369476e-04
   1.2508754e+01   1.1191826e-04
   1.2523762e+01   1.1016982e-04
   1.2538769e+01   1.0844898e-04
   1.2553777e+01   1.0675531e-04
   1.2568784e+01   1.0508837e-04
   1.2583792e+01   1.0344773e-04
   1.2598799e+01   1.0183298e-04
   1.2613807e+01   1.0024369e-04
   1.2628814e+01   9.8679470e-05
   1.2643822e+01   9.7139914e-05
   1.2658829e+01   9.5624628e-05
   1.2673837e+01   9.4133226e-05
   1.2688844e+01   9.2665327e-05
   1.2703852e+01   9.1220557e-05
   1.2718859e+01   8.9798546e-05
   1.2733867e+01   8.8398932e-05
   1.2748874e+01   8.7021358e-05
   1.2763882e+01   8.5665473e-05
   1.2778889e+01   8.4330932e-05
   1.2793897e+01   8.3017395e-05
   1.2808904e+01   8.1724527e-05
   1.2823912e+01   8.0452000e-05
   1.2838919e+01   7.9199489e-05
   1.2853927e+01   7.7966677e-05
   1.2868934e+01   7.6753251e-05
   1.2883942e+01   7.5558901e-05
   1.2898949e+01   7.4383324e-05
   1.2913957e+01   7.3226222e-05
   1.2928964e+01   7.2087302e-05
   1.2943972e+01   7.0966275e-05
   1.2958979e+01   6.9862855e-05
   1.2973987e+01   6.8776765e-05
   1.2988994e+01   6.7707727e-05
   1.3004002e+01   6.6655472e-05
   1.3019010e+01   6.5619734e-05
   1.3034017e+01   6.4600249e-05
   1.3049025e+01   6.3596760e-05
   1.3064032e+01   6.2609014e-05
   1.3079040e+01   6.1636760e-05
   1.3094047e+01   6.0679753e-05
   1.3109055e+01   5.9737751e-05
   1.3124062e+01   5.8810517e-05
   1.3139070e+01   5.7897815e-05
   1.3154077e+01   5.6999417e-05
   1.3169085e+01   5.6115094e-05
   1.3184092e+01   5.5244625e-05
   1.3199100e+01   5.4387790e-05
   1.3214107e+01   5.3544373e-05
   1.3229115e+01   5.2714161e-05
   1.3244122e+01   5.1896946e-05
   1.3259130e+01   5.1092522e-05
   1.3274137e+01   5.0300686e-05
   1.3289145e+01   4.9521240e-05
   1.3304152e+01   4.8753986e-05
   1.3319160e+01   4.7998734e-05
   1.3334167e+01   4.7255292e-05
   1.3349175e+01   4.6523474e-05
   1.3364182e+01   4.5803097e-05
   1.3379190e+01   4.5093979e-05
   1.3394197e+01   4.4395943e-05
   1.3409205e+01   4.3708814e-05
   1.3424212e+01   4.3032419e-05
   1.3439220e+01   4.2366590e-05
   1.3454227e+01   4.1711158e-05
   1.3469235e+01   4.1065960e-05
   1.3484242e+01   4.0430835e-05
   1.3499250e+01   3.9805624e-05
   1.3514257e+01   3.9190170e-05
   1.3529265e+01   3.8584319e-05
   1.3544272e+01   3.7987920e-05
   1.3559280e+01   3.7400824e-05
   1.3574287e+01   3.6822885e-05
   1.3589295e+01   3.6253957e-05
   1.3604302e+01   3.5693900e-05
   1.3619310e+01   3.5142572e-05
   1.3634317e+01   3.4599838e-05
   1.3649325e+01   3.4065561e-05
   1.3664332e+01   3.3539608e-05
   1.3679340e+01   3.3021848e-05
   1.3694347e+01   3.2512153e-05
   1.3709355e+01   3.2010395e-05
   1.3724362e+01   3.1516449e-05
   1.3739370e+01   3.1030193e-05
   1.3754377e+01   3.0551506e-05
   1.3769385e+01   3.0080268e-05
   1.3784392e+01   2.9616363e-05
   1.3799400e+01   2.9159675e-05
   1.3814407e+01   2.8710091e-05
   1.3829415e+01   2.8267500e-05
   1.3844422e+01   2.7831790e-05
   1.3859430e+01   2.7402855e-05
   1.3874437e+01   2.6980588e-05
   1.3889445e+01   2.6564884e-05
   1.3904452e+01   2.6155640e-05
   1.3919460e+01   2.5752754e-05
   1.3934467e+01   2.5356128e-05
   1.3949475e+01   2.4965663e-05
   1.3964482e+01   2.4581261e-05
   1.3979490e+01   2.4202829e-05
   1.3994497e+01   2.3830272e-05
   1.4009505e+01   2.3463498e-05
   1.4024512e+01   2.3102417e-05
   1.4039520e+01   2.2746939e-05
   1.4054527e+01   2.2396976e-05
   1.4069535e+01   2.2052443e-05
   1.4084542e+01   2.1713254e-05
   1.4099550e+01   2.1379326e-05
   1.4114557e+01   2.1050575e-05
   1.4129565e+01   2.0726921e-05
   1.4144572e+01   2.0408285e-05
   1.4159580e+01   2.0094587e-05
   1.4174587e+01   1.9785750e-05
   1.4189595e+01   1.9481699e-05
   1.4204602e+01   1.9182358e-05
   1.4219610e+01   1.8887654e-05
   1.4234617e+01   1.8597514e-05
   1.4249625e+01   1.8311868e-05
   1.4264632e+01   1.8030643e-05
   1.4279640e+01   1.7753772e-05
   1.4294647e+01   1.7481187e-05
   1.4309655e+01   1.7212820e-05
   1.4324662e+01   1.6948606e-05
   1.4339670e+01   1.6688480e-05
   1.4354677e+01   1.6432378e-05
   1.4369685e+01   1.6180236e-05
   1.4384692e+01   1.5931994e-05
   1.4399700e+01   1.5687591e-05
   1.4414707e+01   1.5446966e-05
   1.4429715e+01   1.5210060e-05
   1.4444722e+01   1.4976816e-05
   1.4459730e+01   1.4747177e-05
   1.4474737e+01   1.4521085e-05
   1.4489745e+01   1.4298487e-05
   1.4504752e+01   1.4079327e-05
   1.4519760e+01   1.3863552e-05
   1.4534767e+01   1.3651108e-05
   1.4549775e+01   1.3441945e-05
   1.4564782e+01   1.3236011e-05
   1.4579790e+01   1.3033256e-05
   1.4594797e+01   1.2833630e-05
   1.4609805e+01   1.2637085e-05
   1.4624812e+01   1.2443572e-05
   1.4639820e+01   1.2253045e-05
   1.4654827e+01   1.2065456e-05
   1.4669835e+01   1.1880760e-05
   1.4684842e+01   1.1698913e-05
   1.4699850e+01   1.1519870e-05
   1.4714857e+01   1.1343586e-05
   1.4729865e+01   1.1170020e-05
   1.4744872e+01   1.0999129e-05
   1.4759880e+01   1.0830872e-05
   1.4774887e+01   1.0665207e-05
   1.4789895e+01   1.0502094e-05
   1.4804902e+01   1.0341494e-05
   1.4819910e+01   1.0183367e-05
   1.4834917e+01   1.0027675e-05
   1.4849925e+01   9.8743810e-06
   1.4864932e+01   9.7234468e-06
   1.4879940e+01   9.5748359e-06
   1.4894947e+01   9.4285124e-06
   1.4909955e+01   9.2844408e-06
   1.4924962e+01   9.1425860e-06
   1.4939970e+01   9.0029137e-06
   1.4954977e+01   8.8653900e-06
   1.4969985e+01   8.7299817e-06
   1.4984992e+01   8.5966558e-06
   1.5000000e+01   8.4653801e-06


==> 2Sol_imag_optPulse3.dat <==
  -1.5000000e+01   7.6537133e-06
  -1.4984992e+01   7.7690387e-06
  -1.4969985e+01   7.8861007e-06
  -1.4954977e+01   8.0049255e-06
  -1.4939970e+01   8.1255396e-06
  -1.4924962e+01   8.2479699e-06
  -1.4909955e+01   8.3722437e-06
  -1.4894947e+01   8.4983889e-06
  -1.4879940e+01   8.6264335e-06
  -1.4864932e+01   8.7564061e-06
  -1.4849925e+01   8.8883358e-06
  -1.4834917e+01   9.0222519e-06
  -1.4819910e+01   9.1581845e-06
  -1.4804902e+01   9.2961637e-06
  -1.4789895e+01   9.4362205e-06
  -1.4774887e+01   9.5783860e-06
  -1.4759880e+01   9.7226920e-06
  -1.4744872e+01   9.8691707e-06
  -1.4729865e+01   1.0017855e-05
  -1.4714857e+01   1.0168777e-05
  -1.4699850e+01   1.0321972e-05
  -1.4684842e+01   1.0477474e-05
  -1.4669835e+01   1.0635316e-05
  -1.4654827e+01   1.0795535e-05
  -1.4639820e+01   1.0958165e-05
  -1.4624812e+01   1.1123245e-05
  -1.4609805e+01   1.1290809e-05
  -1.4594797e+01   1.1460896e-05
  -1.4579790e+01   1.1633544e-05
  -1.4564782e+01   1.1808790e-05
  -1.4549775e+01   1.1986675e-05
  -1.4534767e+01   1.2167237e-05
  -1.4519760e+01   1.2350518e-05
  -1.4504752e+01   1.2536558e-05
  -1.4489745e+01   1.2725398e-05
  -1.4474737e+01   1.2917081e-05
  -1.4459730e+01   1.3111649e-05
  -1.4444722e+01   1.3309146e-05
  -1.4429715e+01   1.3509615e-05
  -1.4414707e+01   1.3713103e-05
  -1.4399700e+01   1.3919653e-05
  -1.4384692e+01   1.4129312e-05
  -1.4369685e+01   1.4342127e-05
  -1.4354677e+01   1.4558145e-05
  -1.4339670e+01   1.4777415e-05
  -1.4324662e+01   1.4999984e-05
  -1.4309655e+01   1.5225904e-05
  -1.4294647e+01   1.5455224e-05
  -1.4279640e+01   1.5687996e-05
  -1.4264632e+01   1.5924270e-05
  -1.4249625e+01   1.6164101e-05
  -1.4234617e+01   1.6407541e-05
  -1.4219610e+01   1.6654645e-05
  -1.4204602e+01   1.6905468e-05
  -1.4189595e+01   1.7160066e-05
  -1.4174587e+01   1.7418495e-05
  -1.4159580e+01   1.7680813e-05
  -1.4144572e+01   1.7947079e-05
  -1.4129565e+01   1.8217352e-05
  -1.4114557e+01   1.8491693e-05
  -1.4099550e+01   1.8770161e-05
  -1.4084542e+01   1.9052820e-05
  -1.4069535e+01   1.9339733e-05
  -1.4054527e+01   1.9630963e-05
  -1.4039520e+01   1.9926575e-05
  -1.4024512e+01   2.0226636e-05
  -1.4009505e+01   2.0531211e-05
  -1.3994497e+01   2.0840370e-05
  -1.3979490e+01   2.1154180e-05
  -1.3964482e+01   2.1472713e-05
  -1.3949475e+01   2.1796038e-05
  -1.3934467e+01   2.2124228e-05
  -1.3919460e+01   2.2457356e-05
  -1.3904452e+01   2.2795496e-05
  -1.3889445e+01   2.3138724e-05
  -1.3874437e+01   2.3487116e-05
  -1.3859430e+01   2.3840749e-05
  -1.3844422e+01   2.4199703e-05
  -1.3829415e+01   2.4564058e-05
  -1.3814407e+01   2.4933894e-05
  -1.3799400e+01   2.5309294e-05
  -1.3784392e+01   2.5690342e-05
  -1.3769385e+01   2.6077122e-05
  -1.3754377e+01   2.6469721e-05
  -1.3739370e+01   2.6868226e-05
  -1.3724362e+01   2.7272727e-05
  -1.3709355e+01   2.7683312e-05
  -1.3694347e+01   2.8100073e-05
  -1.3679340e+01   2.8523104e-05
  -1.3664332e+01   2.8952499e-05
  -1.3649325e+01   2.9388353e-05
  -1.3634317e+01   2.9830763e-05
  -1.3619310e+01   3.0279827e-05
  -1.3604302e+01   3.0735647e-05
  -1.3589295e+01   3.1198323e-05
  -1.3574287e+01   3.1667958e-05
  -1.3559280e+01   3.2144657e-05
  -1.3544272e+01   3.2628526e-05
  -1.3529265e+01   3.3119673e-05
  -1.3514257e+01   3.3618208e-05
  -1.3499250e+01   3.4124240e-05
  -1.3484242e+01   3.4637883e-05
  -1.3469235e+01   3.5159252e-05
  -1.3454227e+01   3.5688461e-05
  -1.3439220e+01   3.6225630e-05
  -1.3424212e+01   3.6770878e-05
  -1.3409205e+01   3.7324325e-05
  -1.3394197e+01   3.7886096e-05
  -1.3379190e+01   3.8456315e-05
  -1.3364182e+01   3.9035110e-05
  -1.3349175e+01   3.9622608e-05
  -1.3334167e+01   4.0218942e-05
  -1.3319160e+01   4.0824243e-05
  -1.3304152e+01   4.1438646e-05
  -1.3289145e+01   4.2062289e-05
  -1.3274137e+01   4.2695309e-05
  -1.3259130e+01   4.3337848e-05
  -1.3244122e+01   4.3990049e-05
  -1.3229115e+01   4.4652056e-05
  -1.3214107e+01   4.5324018e-05
  -1.3199100e+01   4.6006083e-05
  -1.3184092e+01   4.6698404e-05
  -1.3169085e+01   4.7401135e-05
  -1.3154077e+01   4.8114431e-05
  -1.3139070e+01   4.8838452e-05
  -1.3124062e+01   4.9573358e-05
  -1.3109055e+01   5.0319314e-05
  -1.3094047e+01   5.1076485e-05
  -1.3079040e+01   5.1845039e-05
  -1.3064032e+01   5.2625148e-05
  -1.3049025e+01   5.3416985e-05
  -1.3034017e+01   5.4220726e-05
  -1.3019010e+01   5.5036550e-05
  -1.3004002e+01   5.5864638e-05
  -1.2988994e+01   5.6705175e-05
  -1.2973987e+01   5.7558348e-05
  -1.2958979e+01   5.8424345e-05
  -1.2943972e+01   5.9303361e-05
  -1.2928964e+01   6.0195590e-05
  -1.2913957e+01   6.1101231e-05
  -1.2898949e+01   6.2020485e-05
  -1.2883942e+01   6.2953557e-05
  -1.2868934e+01   6.3900654e-05
  -1.2853927e+01   6.4861986e-05
  -1.2838919e+01   6.5837768e-05
  -1.2823912e+01   6.6828216e-05
  -1.2808904e+01   6.7833551e-05
  -1.2793897e+01   6.8853996e-05
  -1.2778889e+01   6.9889777e-05
  -1.2763882e+01   7.0941126e-05
  -1.2748874e+01   7.2008276e-05
  -1.2733867e+01   7.3091464e-05
  -1.2718859e+01   7.4190931e-05
  -1.2703852e+01   7.5306921e-05
  -1.2688844e+01   7.6439682e-05
  -1.2673837e+01   7.7589466e-05
  -1.2658829e+01   7.8756529e-05
  -1.2643822e+01   7.9941130e-05
  -1.2628814e+01   8.1143532e-05
  -1.2613807e+01   8.2364003e-05
  -1.2598799e+01   8.3602813e-05
  -1.2583792e+01   8.4860238e-05
  -1.2568784e+01   8.6136558e-05
  -1.2553777e+01   8.7432055e-05
  -1.2538769e+01   8.8747018e-05
  -1.2523762e+01   9.0081739e-05
  -1.2508754e+01   9.1436515e-05
  -1.2493747e+01   9.2811646e-05
  -1.2478739e+01   9.4207438e-05
  -1.2463732e+01   9.5624201e-05
  -1.2448724e+01   9.7062250e-05
  -1.2433717e+01   9.8521903e-05
  -1.2418709e+01   1.0000349e-04
  -1.2403702e+01   1.0150733e-04
  -1.2388694e+01   1.0303376e-04
  -1.2373687e+01   1.0458313e-04
  -1.2358679e+01   1.0615577e-04
  -1.2343672e+01   1.0775203e-04
  -1.2328664e+01   1.0937228e-04
  -1.2313657e+01   1.1101686e-04
  -1.2298649e+01   1.1268615e-04
  -1.2283642e+01   1.1438052e-04
  -1.2268634e+01   1.1610033e-04
  -1.2253627e+01   1.1784598e-04
  -1.2238619e+01   1.1961785e-04
  -1.2223612e+01   1.2141633e-04
  -1.2208604e+01   1.2324182e-04
  -1.2193597e+01   1.2509474e-04
  -1.2178589e+01   1.2697548e-04
  -1.2163582e+01   1.2888447e-04
  -1.2148574e+01   1.3082213e-04
  -1.2133567e+01   1.3278890e-04
  -1.2118559e+01   1.3478520e-04
  -1.2103552e+01   1.3681148e-04
  -1.2088544e+01   1.3886819e-04
  -1.2073537e+01   1.4095579e-04
  -1.2058529e+01   1.4307474e-04
  -1.2043522e+01   1.4522551e-04
  -1.2028514e+01   1.4740857e-04
  -1.2013507e+01   1.4962442e-04
  -1.1998499e+01   1.5187354e-04
  -1.1983492e+01   1.5415644e-04
  -1.1968484e+01   1.5647361e-04
  -1.1953477e+01   1.5882558e-04
  -1.1938469e+01   1.6121286e-04
  -1.1923462e+01   1.6363599e-04
  -1.1908454e+01   1.6609550e-04
  -1.1893447e+01   1.6859193e-04
  -1.1878439e+01   1.7112585e-04
  -1.1863432e+01   1.7369781e-04
  -1.1848424e+01   1.7630839e-04
  -1.1833417e+01   1.7895816e-04
  -1.1818409e+01   1.8164771e-04
  -1.1803402e+01   1.8437763e-04
  -1.1788394e+01   1.8714854e-04
  -1.1773387e+01   1.8996104e-04
  -1.1758379e+01   1.9281577e-04
  -1.1743372e+01   1.9571335e-04
  -1.1728364e+01   1.9865442e-04
  -1.1713357e+01   2.0163964e-04
  -1.1698349e+01   2.0466967e-04
  -1.1683342e+01   2.0774519e-04
  -1.1668334e+01   2.1086686e-04
  -1.1653327e+01   2.1403539e-04
  -1.1638319e+01   2.1725148e-04
  -1.1623312e+01   2.2051584e-04
  -1.1608304e+01   2.2382919e-04
  -1.1593297e+01   2.2719227e-04
  -1.1578289e+01   2.3060583e-04
  -1.1563282e+01   2.3407061e-04
  -1.1548274e+01   2.3758740e-04
  -1.1533267e+01   2.4115696e-04
  -1.1518259e+01   2.4478008e-04
  -1.1503252e+01   2.4845758e-04
  -1.1488244e+01   2.5219027e-04
  -1.1473237e+01   2.5597896e-04
  -1.1458229e+01   2.5982451e-04
  -1.1443222e+01   2.6372777e-04
  -1.1428214e+01   2.6768959e-04
  -1.1413207e+01   2.7171086e-04
  -1.1398199e+01   2.7579246e-04
  -1.1383192e+01   2.7993531e-04
  -1.1368184e+01   2.8414031e-04
  -1.1353177e+01   2.8840841e-04
  -1.1338169e+01   2.9274054e-04
  -1.1323162e+01   2.9713766e-04
  -1.1308154e+01   3.0160075e-04
  -1.1293147e+01   3.0613080e-04
  -1.1278139e+01   3.1072881e-04
  -1.1263132e+01   3.1539580e-04
  -1.1248124e+01   3.2013280e-04
  -1.1233117e+01   3.2494085e-04
  -1.1218109e+01   3.2982104e-04
  -1.1203102e+01   3.3477442e-04
  -1.1188094e+01   3.3980211e-04
  -1.1173087e+01   3.4490521e-04
  -1.1158079e+01   3.5008485e-04
  -1.1143072e+01   3.5534219e-04
  -1.1128064e+01   3.6067838e-04
  -1.1113057e+01   3.6609460e-04
  -1.1098049e+01   3.7159205e-04
  -1.1083042e+01   3.7717196e-04
  -1.1068034e+01   3.8283555e-04
  -1.1053027e+01   3.8858408e-04
  -1.1038019e+01   3.9441881e-04
  -1.1023012e+01   4.0034105e-04
  -1.1008004e+01   4.0635209e-04
  -1.0992996e+01   4.1245328e-04
  -1.0977989e+01   4.1864596e-04
  -1.0962981e+01   4.2493150e-04
  -1.0947974e+01   4.3131128e-04
  -1.0932966e+01   4.3778673e-04
  -1.0917959e+01   4.4435928e-04
  -1.0902951e+01   4.5103037e-04
  -1.0887944e+01   4.5780148e-04
  -1.0872936e+01   4.6467411e-04
  -1.0857929e+01   4.7164978e-04
  -1.0842921e+01   4.7873003e-04
  -1.0827914e+01   4.8591643e-04
  -1.0812906e+01   4.9321057e-04
  -1.0797899e+01   5.0061406e-04
  -1.0782891e+01   5.0812853e-04
  -1.0767884e+01   5.1575565e-04
  -1.0752876e+01   5.2349710e-04
  -1.0737869e+01   5.3135460e-04
  -1.0722861e+01   5.3932987e-04
  -1.0707854e+01   5.4742469e-04
  -1.0692846e+01   5.5564085e-04
  -1.0677839e+01   5.6398015e-04
  -1.0662831e+01   5.7244444e-04
  -1.0647824e+01   5.8103559e-04
  -1.0632816e+01   5.8975551e-04
  -1.0617809e+01   5.9860611e-04
  -1.0602801e+01   6.0758935e-04
  -1.0587794e+01   6.1670722e-04
  -1.0572786e+01   6.2596173e-04
  -1.0557779e+01   6.3535492e-04
  -1.0542771e+01   6.4488888e-04
  -1.0527764e+01   6.5456570e-04
  -1.0512756e+01   6.6438752e-04
  -1.0497749e+01   6.7435652e-04
  -1.0482741e+01   6.8447489e-04
  -1.0467734e+01   6.9474487e-04
  -1.0452726e+01   7.0516872e-04
  -1.0437719e+01   7.1574876e-04
  -1.0422711e+01   7.2648730e-04
  -1.0407704e+01   7.3738674e-04
  -1.0392696e+01   7.4844946e-04
  -1.0377689e+01   7.5967792e-04
  -1.0362681e+01   7.7107459e-04
  -1.0347674e+01   7.8264198e-04
  -1.0332666e+01   7.9438266e-04
  -1.0317659e+01   8.0629921e-04
  -1.0302651e+01   8.1839427e-04
  -1.0287644e+01   8.3067049e-04
  -1.0272636e+01   8.4313060e-04
  -1.0257629e+01   8.5577733e-04
  -1.0242621e+01   8.6861349e-04
  -1.0227614e+01   8.8164190e-04
  -1.0212606e+01   8.9486544e-04
  -1.0197599e+01   9.0828702e-04
  -1.0182591e+01   9.2190961e-04
  -1.0167584e+01   9.3573621e-04
  -1.0152576e+01   9.4976986e-04
  -1.0137569e+01   9.6401368e-04
  -1.0122561e+01   9.7847079e-04
  -1.0107554e+01   9.9314439e-04
  -1.0092546e+01   1.0080377e-03
  -1.0077539e+01   1.0231540e-03
  -1.0062531e+01   1.0384967e-03
  -1.0047524e+01   1.0540691e-03
  -1.0032516e+01   1.0698746e-03
  -1.0017509e+01   1.0859168e-03
  -1.0002501e+01   1.1021992e-03
  -9.9874937e+00   1.1187253e-03
  -9.9724862e+00   1.1354988e-03
  -9.9574787e+00   1.1525234e-03
  -9.9424712e+00   1.1698029e-03
  -9.9274637e+00   1.1873411e-03
  -9.9124562e+00   1.2051418e-03
  -9.8974487e+00   1.2232089e-03
  -9.8824412e+00   1.2415465e-03
  -9.8674337e+00   1.2601585e-03
  -9.8524262e+00   1.2790492e-03
  -9.8374187e+00   1.2982225e-03
  -9.8224112e+00   1.3176828e-03
  -9.8074037e+00   1.3374344e-03
  -9.7923962e+00   1.3574816e-03
  -9.7773887e+00   1.3778287e-03
  -9.7623812e+00   1.3984804e-03
  -9.7473737e+00   1.4194411e-03
  -9.7323662e+00   1.4407155e-03
  -9.7173587e+00   1.4623082e-03
  -9.7023512e+00   1.4842240e-03
  -9.6873437e+00   1.5064678e-03
  -9.6723362e+00   1.5290443e-03
  -9.6573287e+00   1.5519587e-03
  -9.6423212e+00   1.5752158e-03
  -9.6273137e+00   1.5988210e-03
  -9.6123062e+00   1.6227792e-03
  -9.5972986e+00   1.6470959e-03
  -9.5822911e+00   1.6717764e-03
  -9.5672836e+00   1.6968261e-03
  -9.5522761e+00   1.7222505e-03
  -9.5372686e+00   1.7480552e-03
  -9.5222611e+00   1.7742458e-03
  -9.5072536e+00   1.8008283e-03
  -9.4922461e+00   1.8278083e-03
  -9.4772386e+00   1.8551919e-03
  -9.4622311e+00   1.8829850e-03
  -9.4472236e+00   1.9111938e-03
  -9.4322161e+00   1.9398244e-03
  -9.4172086e+00   1.9688833e-03
  -9.4022011e+00   1.9983766e-03
  -9.3871936e+00   2.0283111e-03
  -9.3721861e+00   2.0586931e-03
  -9.3571786e+00   2.0895295e-03
  -9.3421711e+00   2.1208269e-03
  -9.3271636e+00   2.1525923e-03
  -9.3121561e+00   2.1848327e-03
  -9.2971486e+00   2.2175550e-03
  -9.2821411e+00   2.2507666e-03
  -9.2671336e+00   2.2844748e-03
  -9.2521261e+00   2.3186868e-03
  -9.2371186e+00   2.3534103e-03
  -9.2221111e+00   2.3886529e-03
  -9.2071036e+00   2.4244223e-03
  -9.1920960e+00   2.4607264e-03
  -9.1770885e+00   2.4975732e-03
  -9.1620810e+00   2.5349706e-03
  -9.1470735e+00   2.5729271e-03
  -9.1320660e+00   2.6114508e-03
  -9.1170585e+00   2.6505503e-03
  -9.1020510e+00   2.6902342e-03
  -9.0870435e+00   2.7305111e-03
  -9.0720360e+00   2.7713899e-03
  -9.0570285e+00   2.8128796e-03
  -9.0420210e+00   2.8549893e-03
  -9.0270135e+00   2.8977282e-03
  -9.0120060e+00   2.9411057e-03
  -8.9969985e+00   2.9851313e-03
  -8.9819910e+00   3.0298148e-03
  -8.9669835e+00   3.0751658e-03
  -8.9519760e+00   3.1211944e-03
  -8.9369685e+00   3.1679106e-03
  -8.9219610e+00   3.2153248e-03
  -8.9069535e+00   3.2634472e-03
  -8.8919460e+00   3.3122885e-03
  -8.8769385e+00   3.3618594e-03
  -8.8619310e+00   3.4121708e-03
  -8.8469235e+00   3.4632336e-03
  -8.8319160e+00   3.5150591e-03
  -8.8169085e+00   3.5676586e-03
  -8.8019010e+00   3.6210437e-03
  -8.7868934e+00   3.6752261e-03
  -8.7718859e+00   3.7302177e-03
  -8.7568784e+00   3.7860305e-03
  -8.7418709e+00   3.8426767e-03
  -8.7268634e+00   3.9001688e-03
  -8.7118559e+00   3.9585194e-03
  -8.6968484e+00   4.0177412e-03
  -8.6818409e+00   4.0778473e-03
  -8.6668334e+00   4.1388508e-03
  -8.6518259e+00   4.2007650e-03
  -8.6368184e+00   4.2636036e-03
  -8.6218109e+00   4.3273803e-03
  -8.6068034e+00   4.3921091e-03
  -8.5917959e+00   4.4578041e-03
  -8.5767884e+00   4.5244798e-03
  -8.5617809e+00   4.5921507e-03
  -8.5467734e+00   4.6608316e-03
  -8.5317659e+00   4.7305377e-03
  -8.5167584e+00   4.8012841e-03
  -8.5017509e+00   4.8730864e-03
  -8.4867434e+00   4.9459602e-03
  -8.4717359e+00   5.0199216e-03
  -8.4567284e+00   5.0949866e-03
  -8.4417209e+00   5.1711718e-03
  -8.4267134e+00   5.2484938e-03
  -8.4117059e+00   5.3269696e-03
  -8.3966983e+00   5.4066162e-03
  -8.3816908e+00   5.4874512e-03
  -8.3666833e+00   5.5694921e-03
  -8.3516758e+00   5.6527571e-03
  -8.3366683e+00   5.7372641e-03
  -8.3216608e+00   5.8230319e-03
  -8.3066533e+00   5.9100790e-03
  -8.2916458e+00   5.9984245e-03
  -8.2766383e+00   6.0880879e-03
  -8.2616308e+00   6.1790885e-03
  -8.2466233e+00   6.2714464e-03
  -8.2316158e+00   6.3651818e-03
  -8.2166083e+00   6.4603151e-03
  -8.2016008e+00   6.5568671e-03
  -8.1865933e+00   6.6548589e-03
  -8.1715858e+00   6.7543119e-03
  -8.1565783e+00   6.8552479e-03
  -8.1415708e+00   6.9576889e-03
  -8.1265633e+00   7.0616573e-03
  -8.1115558e+00   7.1671758e-03
  -8.0965483e+00   7.2742674e-03
  -8.0815408e+00   7.3829556e-03
  -8.0665333e+00   7.4932640e-03
  -8.0515258e+00   7.6052168e-03
  -8.0365183e+00   7.7188383e-03
  -8.0215108e+00   7.8341534e-03
  -8.0065033e+00   7.9511873e-03
  -7.9914957e+00   8.0699656e-03
  -7.9764882e+00   8.1905140e-03
  -7.9614807e+00   8.3128590e-03
  -7.9464732e+00   8.4370272e-03
  -7.9314657e+00   8.5630457e-03
  -7.9164582e+00   8.6909420e-03
  -7.9014507e+00   8.8207441e-03
  -7.8864432e+00   8.9524801e-03
  -7.8714357e+00   9.0861789e-03
  -7.8564282e+00   9.2218696e-03
  -7.8414207e+00   9.3595818e-03
  -7.8264132e+00   9.4993455e-03
  -7.8114057e+00   9.6411912e-03
  -7.7963982e+00   9.7851498e-03
  -7.7813907e+00   9.9312526e-03
  -7.7663832e+00   1.0079532e-02
  -7.7513757e+00   1.0230019e-02
  -7.7363682e+00   1.0382748e-02
  -7.7213607e+00   1.0537751e-02
  -7.7063532e+00   1.0695062e-02
  -7.6913457e+00   1.0854716e-02
  -7.6763382e+00   1.1016747e-02
  -7.6613307e+00   1.1181190e-02
  -7.6463232e+00   1.1348082e-02
  -7.6313157e+00   1.1517459e-02
  -7.6163082e+00   1.1689357e-02
  -7.6013007e+00   1.1863814e-02
  -7.5862931e+00   1.2040868e-02
  -7.5712856e+00   1.2220558e-02
  -7.5562781e+00   1.2402922e-02
  -7.5412706e+00   1.2588000e-02
  -7.5262631e+00   1.2775833e-02
  -7.5112556e+00   1.2966461e-02
  -7.4962481e+00   1.3159926e-02
  -7.4812406e+00   1.3356270e-02
  -7.4662331e+00   1.3555536e-02
  -7.4512256e+00   1.3757766e-02
  -7.4362181e+00   1.3963005e-02
  -7.4212106e+00   1.4171297e-02
  -7.4062031e+00   1.4382688e-02
  -7.3911956e+00   1.4597224e-02
  -7.3761881e+00   1.4814951e-02
  -7.3611806e+00   1.5035916e-02
  -7.3461731e+00   1.5260168e-02
  -7.3311656e+00   1.5487755e-02
  -7.3161581e+00   1.5718727e-02
  -7.3011506e+00   1.5953133e-02
  -7.2861431e+00   1.6191025e-02
  -7.2711356e+00   1.6432454e-02
  -7.2561281e+00   1.6677473e-02
  -7.2411206e+00   1.6926134e-02
  -7.2261131e+00   1.7178492e-02
  -7.2111056e+00   1.7434602e-02
  -7.1960980e+00   1.7694518e-02
  -7.1810905e+00   1.7958298e-02
  -7.1660830e+00   1.8225999e-02
  -7.1510755e+00   1.8497678e-02
  -7.1360680e+00   1.8773394e-02
  -7.1210605e+00   1.9053207e-02
  -7.1060530e+00   1.9337179e-02
  -7.0910455e+00   1.9625369e-02
  -7.0760380e+00   1.9917841e-02
  -7.0610305e+00   2.0214658e-02
  -7.0460230e+00   2.0515885e-02
  -7.0310155e+00   2.0821585e-02
  -7.0160080e+00   2.1131827e-02
  -7.0010005e+00   2.1446676e-02
  -6.9859930e+00   2.1766201e-02
  -6.9709855e+00   2.2090471e-02
  -6.9559780e+00   2.2419555e-02
  -6.9409705e+00   2.2753527e-02
  -6.9259630e+00   2.3092456e-02
  -6.9109555e+00   2.3436417e-02
  -6.8959480e+00   2.3785484e-02
  -6.8809405e+00   2.4139733e-02
  -6.8659330e+00   2.4499239e-02
  -6.8509255e+00   2.4864080e-02
  -6.8359180e+00   2.5234336e-02
  -6.8209105e+00   2.5610086e-02
  -6.8059030e+00   2.5991412e-02
  -6.7908954e+00   2.6378395e-02
  -6.7758879e+00   2.6771118e-02
  -6.7608804e+00   2.7169668e-02
  -6.7458729e+00   2.7574128e-02
  -6.7308654e+00   2.7984588e-02
  -6.7158579e+00   2.8401135e-02
  -6.7008504e+00   2.8823858e-02
  -6.6858429e+00   2.9252850e-02
  -6.6708354e+00   2.9688201e-02
  -6.6558279e+00   3.0130007e-02
  -6.6408204e+00   3.0578361e-02
  -6.6258129e+00   3.1033361e-02
  -6.6108054e+00   3.1495105e-02
  -6.5957979e+00   3.1963691e-02
  -6.5807904e+00   3.2439220e-02
  -6.5657829e+00   3.2921794e-02
  -6.5507754e+00   3.3411518e-02
  -6.5357679e+00   3.3908496e-02
  -6.5207604e+00   3.4412835e-02
  -6.5057529e+00   3.4924643e-02
  -6.4907454e+00   3.5444029e-02
  -6.4757379e+00   3.5971106e-02
  -6.4607304e+00   3.6505987e-02
  -6.4457229e+00   3.7048785e-02
  -6.4307154e+00   3.7599617e-02
  -6.4157079e+00   3.8158601e-02
  -6.4007004e+00   3.8725857e-02
  -6.3856928e+00   3.9301506e-02
  -6.3706853e+00   3.9885671e-02
  -6.3556778e+00   4.0478477e-02
  -6.3406703e+00   4.1080051e-02
  -6.3256628e+00   4.1690521e-02
  -6.3106553e+00   4.2310017e-02
  -6.2956478e+00   4.2938673e-02
  -6.2806403e+00   4.3576620e-02
  -6.2656328e+00   4.4223997e-02
  -6.2506253e+00   4.4880941e-02
  -6.2356178e+00   4.5547591e-02
  -6.2206103e+00   4.6224090e-02
  -6.2056028e+00   4.6910581e-02
  -6.1905953e+00   4.7607211e-02
  -6.1755878e+00   4.8314127e-02
  -6.1605803e+00   4.9031480e-02
  -6.1455728e+00   4.9759422e-02
  -6.1305653e+00   5.0498108e-02
  -6.1155578e+00   5.1247693e-02
  -6.1005503e+00   5.2008338e-02
  -6.0855428e+00   5.2780203e-02
  -6.0705353e+00   5.3563451e-02
  -6.0555278e+00   5.4358249e-02
  -6.0405203e+00   5.5164763e-02
  -6.0255128e+00   5.5983165e-02
  -6.0105053e+00   5.6813627e-02
  -5.9954977e+00   5.7656325e-02
  -5.9804902e+00   5.8511435e-02
  -5.9654827e+00   5.9379139e-02
  -5.9504752e+00   6.0259618e-02
  -5.9354677e+00   6.1153058e-02
  -5.9204602e+00   6.2059647e-02
  -5.9054527e+00   6.2979574e-02
  -5.8904452e+00   6.3913034e-02
  -5.8754377e+00   6.4860220e-02
  -5.8604302e+00   6.5821333e-02
  -5.8454227e+00   6.6796572e-02
  -5.8304152e+00   6.7786141e-02
  -5.8154077e+00   6.8790248e-02
  -5.8004002e+00   6.9809101e-02
  -5.7853927e+00   7.0842913e-02
  -5.7703852e+00   7.1891899e-02
  -5.7553777e+00   7.2956276e-02
  -5.7403702e+00   7.4036267e-02
  -5.7253627e+00   7.5132094e-02
  -5.7103552e+00   7.6243985e-02
  -5.6953477e+00   7.7372170e-02
  -5.6803402e+00   7.8516883e-02
  -5.6653327e+00   7.9678358e-02
  -5.6503252e+00   8.0856836e-02
  -5.6353177e+00   8.2052559e-02
  -5.6203102e+00   8.3265773e-02
  -5.6053027e+00   8.4496727e-02
  -5.5902951e+00   8.5745673e-02
  -5.5752876e+00   8.7012866e-02
  -5.5602801e+00   8.8298566e-02
  -5.5452726e+00   8.9603034e-02
  -5.5302651e+00   9.0926537e-02
  -5.5152576e+00   9.2269342e-02
  -5.5002501e+00   9.3631724e-02
  -5.4852426e+00   9.5013956e-02
  -5.4702351e+00   9.6416320e-02
  -5.4552276e+00   9.7839098e-02
  -5.4402201e+00   9.9282575e-02
  -5.4252126e+00   1.0074704e-01
  -5.4102051e+00   1.0223280e-01
  -5.3951976e+00   1.0374013e-01
  -5.3801901e+00   1.0526934e-01
  -5.3651826e+00   1.0682075e-01
  -5.3501751e+00   1.0839464e-01
  -5.3351676e+00   1.0999135e-01
  -5.3201601e+00   1.1161117e-01
  -5.3051526e+00   1.1325444e-01
  -5.2901451e+00   1.1492148e-01
  -5.2751376e+00   1.1661260e-01
  -5.2601301e+00   1.1832815e-01
  -5.2451226e+00   1.2006846e-01
  -5.2301151e+00   1.2183386e-01
  -5.2151076e+00   1.2362470e-01
  -5.2001001e+00   1.2544132e-01
  -5.1850925e+00   1.2728408e-01
  -5.1700850e+00   1.2915333e-01
  -5.1550775e+00   1.3104942e-01
  -5.1400700e+00   1.3297271e-01
  -5.1250625e+00   1.3492358e-01
  -5.1100550e+00   1.3690239e-01
  -5.0950475e+00   1.3890951e-01
  -5.0800400e+00   1.4094532e-01
  -5.0650325e+00   1.4301020e-01
  -5.0500250e+00   1.4510453e-01
  -5.0350175e+00   1.4722871e-01
  -5.0200100e+00   1.4938312e-01
  -5.0050025e+00   1.5156815e-01
  -4.9899950e+00   1.5378421e-01
  -4.9749875e+00   1.5603170e-01
  -4.9599800e+00   1.5831103e-01
  -4.9449725e+00   1.6062260e-01
  -4.9299650e+00   1.6296682e-01
  -4.9149575e+00   1.6534412e-01
  -4.8999500e+00   1.6775491e-01
  -4.8849425e+00   1.7019962e-01
  -4.8699350e+00   1.7267866e-01
  -4.8549275e+00   1.7519247e-01
  -4.8399200e+00   1.7774149e-01
  -4.8249125e+00   1.8032614e-01
  -4.8099050e+00   1.8294687e-01
  -4.7948974e+00   1.8560411e-01
  -4.7798899e+00   1.8829830e-01
  -4.7648824e+00   1.9102990e-01
  -4.7498749e+00   1.9379935e-01
  -4.7348674e+00   1.9660709e-01
  -4.7198599e+00   1.9945359e-01
  -4.7048524e+00   2.0233929e-01
  -4.6898449e+00   2.0526465e-01
  -4.6748374e+00   2.0823013e-01
  -4.6598299e+00   2.1123618e-01
  -4.6448224e+00   2.1428326e-01
  -4.6298149e+00   2.1737184e-01
  -4.6148074e+00   2.2050237e-01
  -4.5997999e+00   2.2367532e-01
  -4.5847924e+00   2.2689115e-01
  -4.5697849e+00   2.3015031e-01
  -4.5547774e+00   2.3345327e-01
  -4.5397699e+00   2.3680049e-01
  -4.5247624e+00   2.4019242e-01
  -4.5097549e+00   2.4362953e-01
  -4.4947474e+00   2.4711227e-01
  -4.4797399e+00   2.5064110e-01
  -4.4647324e+00   2.5421646e-01
  -4.4497249e+00   2.5783881e-01
  -4.4347174e+00   2.6150859e-01
  -4.4197099e+00   2.6522624e-01
  -4.4047024e+00   2.6899221e-01
  -4.3896948e+00   2.7280691e-01
  -4.3746873e+00   2.7667079e-01
  -4.3596798e+00   2.8058427e-01
  -4.3446723e+00   2.8454775e-01
  -4.3296648e+00   2.8856166e-01
  -4.3146573e+00   2.9262638e-01
  -4.2996498e+00   2.9674233e-01
  -4.2846423e+00   3.0090988e-01
  -4.2696348e+00   3.0512941e-01
  -4.2546273e+00   3.0940129e-01
  -4.2396198e+00   3.1372588e-01
  -4.2246123e+00   3.1810351e-01
  -4.2096048e+00   3.2253453e-01
  -4.1945973e+00   3.2701924e-01
  -4.1795898e+00   3.3155797e-01
  -4.1645823e+00   3.3615099e-01
  -4.1495748e+00   3.4079859e-01
  -4.1345673e+00   3.4550103e-01
  -4.1195598e+00   3.5025854e-01
  -4.1045523e+00   3.5507136e-01
  -4.0895448e+00   3.5993968e-01
  -4.0745373e+00   3.6486369e-01
  -4.0595298e+00   3.6984355e-01
  -4.0445223e+00   3.7487940e-01
  -4.0295148e+00   3.7997135e-01
  -4.0145073e+00   3.8511951e-01
  -3.9994997e+00   3.9032392e-01
  -3.9844922e+00   3.9558464e-01
  -3.9694847e+00   4.0090165e-01
  -3.9544772e+00   4.0627495e-01
  -3.9394697e+00   4.1170448e-01
  -3.9244622e+00   4.1719015e-01
  -3.9094547e+00   4.2273184e-01
  -3.8944472e+00   4.2832938e-01
  -3.8794397e+00   4.3398260e-01
  -3.8644322e+00   4.3969124e-01
  -3.8494247e+00   4.4545504e-01
  -3.8344172e+00   4.5127367e-01
  -3.8194097e+00   4.5714678e-01
  -3.8044022e+00   4.6307397e-01
  -3.7893947e+00   4.6905476e-01
  -3.7743872e+00   4.7508867e-01
  -3.7593797e+00   4.8117513e-01
  -3.7443722e+00   4.8731355e-01
  -3.7293647e+00   4.9350325e-01
  -3.7143572e+00   4.9974353e-01
  -3.6993497e+00   5.0603360e-01
  -3.6843422e+00   5.1237264e-01
  -3.6693347e+00   5.1875974e-01
  -3.6543272e+00   5.2519394e-01
  -3.6393197e+00   5.3167423e-01
  -3.6243122e+00   5.3819950e-01
  -3.6093047e+00   5.4476859e-01
  -3.5942971e+00   5.5138028e-01
  -3.5792896e+00   5.5803325e-01
  -3.5642821e+00   5.6472613e-01
  -3.5492746e+00   5.7145746e-01
  -3.5342671e+00   5.7822571e-01
  -3.5192596e+00   5.8502927e-01
  -3.5042521e+00   5.9186644e-01
  -3.4892446e+00   5.9873544e-01
  -3.4742371e+00   6.0563441e-01
  -3.4592296e+00   6.1256141e-01
  -3.4442221e+00   6.1951441e-01
  -3.4292146e+00   6.2649128e-01
  -3.4142071e+00   6.3348981e-01
  -3.3991996e+00   6.4050770e-01
  -3.3841921e+00   6.4754256e-01
  -3.3691846e+00   6.5459191e-01
  -3.3541771e+00   6.6165317e-01
  -3.3391696e+00   6.6872367e-01
  -3.3241621e+00   6.7580064e-01
  -3.3091546e+00   6.8288123e-01
  -3.2941471e+00   6.8996250e-01
  -3.2791396e+00   6.9704138e-01
  -3.2641321e+00   7.0411476e-01
  -3.2491246e+00   7.1117939e-01
  -3.2341171e+00   7.1823196e-01
  -3.2191096e+00   7.2526906e-01
  -3.2041021e+00   7.3228718e-01
  -3.1890945e+00   7.3928273e-01
  -3.1740870e+00   7.4625203e-01
  -3.1590795e+00   7.5319133e-01
  -3.1440720e+00   7.6009679e-01
  -3.1290645e+00   7.6696447e-01
  -3.1140570e+00   7.7379039e-01
  -3.0990495e+00   7.8057047e-01
  -3.0840420e+00   7.8730056e-01
  -3.0690345e+00   7.9397647e-01
  -3.0540270e+00   8.0059391e-01
  -3.0390195e+00   8.0714856e-01
  -3.0240120e+00   8.1363604e-01
  -3.0090045e+00   8.2005192e-01
  -2.9939970e+00   8.2639171e-01
  -2.9789895e+00   8.3265092e-01
  -2.9639820e+00   8.3882499e-01
  -2.9489745e+00   8.4490936e-01
  -2.9339670e+00   8.5089944e-01
  -2.9189595e+00   8.5679062e-01
  -2.9039520e+00   8.6257830e-01
  -2.8889445e+00   8.6825788e-01
  -2.8739370e+00   8.7382474e-01
  -2.8589295e+00   8.7927432e-01
  -2.8439220e+00   8.8460205e-01
  -2.8289145e+00   8.8980341e-01
  -2.8139070e+00   8.9487391e-01
  -2.7988994e+00   8.9980912e-01
  -2.7838919e+00   9.0460465e-01
  -2.7688844e+00   9.0925620e-01
  -2.7538769e+00   9.1375951e-01
  -2.7388694e+00   9.1811044e-01
  -2.7238619e+00   9.2230491e-01
  -2.7088544e+00   9.2633896e-01
  -2.6938469e+00   9.3020872e-01
  -2.6788394e+00   9.3391045e-01
  -2.6638319e+00   9.3744054e-01
  -2.6488244e+00   9.4079549e-01
  -2.6338169e+00   9.4397196e-01
  -2.6188094e+00   9.4696675e-01
  -2.6038019e+00   9.4977682e-01
  -2.5887944e+00   9.5239930e-01
  -2.5737869e+00   9.5483147e-01
  -2.5587794e+00   9.5707080e-01
  -2.5437719e+00   9.5911495e-01
  -2.5287644e+00   9.6096174e-01
  -2.5137569e+00   9.6260923e-01
  -2.4987494e+00   9.6405562e-01
  -2.4837419e+00   9.6529937e-01
  -2.4687344e+00   9.6633911e-01
  -2.4537269e+00   9.6717370e-01
  -2.4387194e+00   9.6780220e-01
  -2.4237119e+00   9.6822389e-01
  -2.4087044e+00   9.6843827e-01
  -2.3936968e+00   9.6844505e-01
  -2.3786893e+00   9.6824419e-01
  -2.3636818e+00   9.6783582e-01
  -2.3486743e+00   9.6722033e-01
  -2.3336668e+00   9.6639831e-01
  -2.3186593e+00   9.6537056e-01
  -2.3036518e+00   9.6413813e-01
  -2.2886443e+00   9.6270223e-01
  -2.2736368e+00   9.6106432e-01
  -2.2586293e+00   9.5922604e-01
  -2.2436218e+00   9.5718924e-01
  -2.2286143e+00   9.5495597e-01
  -2.2136068e+00   9.5252846e-01
  -2.1985993e+00   9.4990913e-01
  -2.1835918e+00   9.4710059e-01
  -2.1685843e+00   9.4410560e-01
  -2.1535768e+00   9.4092709e-01
  -2.1385693e+00   9.3756818e-01
  -2.1235618e+00   9.3403210e-01
  -2.1085543e+00   9.3032224e-01
  -2.0935468e+00   9.2644213e-01
  -2.0785393e+00   9.2239542e-01
  -2.0635318e+00   9.1818589e-01
  -2.0485243e+00   9.1381742e-01
  -2.0335168e+00   9.0929400e-01
  -2.0185093e+00   9.0461970e-01
  -2.0035018e+00   8.9979871e-01
  -1.9884942e+00   8.9483525e-01
  -1.9734867e+00   8.8973364e-01
  -1.9584792e+00   8.8449825e-01
  -1.9434717e+00   8.7913351e-01
  -1.9284642e+00   8.7364388e-01
  -1.9134567e+00   8.6803386e-01
  -1.8984492e+00   8.6230798e-01
  -1.8834417e+00   8.5647078e-01
  -1.8684342e+00   8.5052684e-01
  -1.8534267e+00   8.4448069e-01
  -1.8384192e+00   8.3833691e-01
  -1.8234117e+00   8.3210005e-01
  -1.8084042e+00   8.2577462e-01
  -1.7933967e+00   8.1936514e-01
  -1.7783892e+00   8.1287609e-01
  -1.7633817e+00   8.0631191e-01
  -1.7483742e+00   7.9967699e-01
  -1.7333667e+00   7.9297568e-01
  -1.7183592e+00   7.8621230e-01
  -1.7033517e+00   7.7939107e-01
  -1.6883442e+00   7.7251619e-01
  -1.6733367e+00   7.6559176e-01
  -1.6583292e+00   7.5862184e-01
  -1.6433217e+00   7.5161040e-01
  -1.6283142e+00   7.4456134e-01
  -1.6133067e+00   7.3747848e-01
  -1.5982991e+00   7.3036556e-01
  -1.5832916e+00   7.2322623e-01
  -1.5682841e+00   7.1606405e-01
  -1.5532766e+00   7.0888251e-01
  -1.5382691e+00   7.0168501e-01
  -1.5232616e+00   6.9447483e-01
  -1.5082541e+00   6.8725518e-01
  -1.4932466e+00   6.8002918e-01
  -1.4782391e+00   6.7279984e-01
  -1.4632316e+00   6.6557010e-01
  -1.4482241e+00   6.5834278e-01
  -1.4332166e+00   6.5112062e-01
  -1.4182091e+00   6.4390627e-01
  -1.4032016e+00   6.3670227e-01
  -1.3881941e+00   6.2951107e-01
  -1.3731866e+00   6.2233503e-01
  -1.3581791e+00   6.1517644e-01
  -1.3431716e+00   6.0803745e-01
  -1.3281641e+00   6.0092016e-01
  -1.3131566e+00   5.9382657e-01
  -1.2981491e+00   5.8675858e-01
  -1.2831416e+00   5.7971802e-01
  -1.2681341e+00   5.7270662e-01
  -1.2531266e+00   5.6572603e-01
  -1.2381191e+00   5.5877782e-01
  -1.2231116e+00   5.5186348e-01
  -1.2081041e+00   5.4498441e-01
  -1.1930965e+00   5.3814195e-01
  -1.1780890e+00   5.3133735e-01
  -1.1630815e+00   5.2457178e-01
  -1.1480740e+00   5.1784636e-01
  -1.1330665e+00   5.1116212e-01
  -1.1180590e+00   5.0452002e-01
  -1.1030515e+00   4.9792096e-01
  -1.0880440e+00   4.9136578e-01
  -1.0730365e+00   4.8485524e-01
  -1.0580290e+00   4.7839005e-01
  -1.0430215e+00   4.7197085e-01
  -1.0280140e+00   4.6559824e-01
  -1.0130065e+00   4.5927274e-01
  -9.9799900e-01   4.5299484e-01
  -9.8299150e-01   4.4676495e-01
  -9.6798399e-01   4.4058345e-01
  -9.5297649e-01   4.3445065e-01
  -9.3796898e-01   4.2836685e-01
  -9.2296148e-01   4.2233225e-01
  -9.0795398e-01   4.1634705e-01
  -8.9294647e-01   4.1041138e-01
  -8.7793897e-01   4.0452535e-01
  -8.6293147e-01   3.9868900e-01
  -8.4792396e-01   3.9290237e-01
  -8.3291646e-01   3.8716543e-01
  -8.1790895e-01   3.8147813e-01
  -8.0290145e-01   3.7584039e-01
  -7.8789395e-01   3.7025208e-01
  -7.7288644e-01   3.6471305e-01
  -7.5787894e-01   3.5922311e-01
  -7.4287144e-01   3.5378207e-01
  -7.2786393e-01   3.4838967e-01
  -7.1285643e-01   3.4304565e-01
  -6.9784892e-01   3.3774972e-01
  -6.8284142e-01   3.3250157e-01
  -6.6783392e-01   3.2730084e-01
  -6.5282641e-01   3.2214719e-01
  -6.3781891e-01   3.1704022e-01
  -6.2281141e-01   3.1197954e-01
  -6.0780390e-01   3.0696472e-01
  -5.9279640e-01   3.0199531e-01
  -5.7778889e-01   2.9707086e-01
  -5.6278139e-01   2.9219088e-01
  -5.4777389e-01   2.8735489e-01
  -5.3276638e-01   2.8256238e-01
  -5.1775888e-01   2.7781282e-01
  -5.0275138e-01   2.7310568e-01
  -4.8774387e-01   2.6844039e-01
  -4.7273637e-01   2.6381641e-01
  -4.5772886e-01   2.5923315e-01
  -4.4272136e-01   2.5469003e-01
  -4.2771386e-01   2.5018644e-01
  -4.1270635e-01   2.4572178e-01
  -3.9769885e-01   2.4129543e-01
  -3.8269135e-01   2.3690676e-01
  -3.6768384e-01   2.3255514e-01
  -3.5267634e-01   2.2823991e-01
  -3.3766883e-01   2.2396042e-01
  -3.2266133e-01   2.1971601e-01
  -3.0765383e-01   2.1550602e-01
  -2.9264632e-01   2.1132975e-01
  -2.7763882e-01   2.0718654e-01
  -2.6263132e-01   2.0307569e-01
  -2.4762381e-01   1.9899651e-01
  -2.3261631e-01   1.9494828e-01
  -2.1760880e-01   1.9093032e-01
  -2.0260130e-01   1.8694189e-01
  -1.8759380e-01   1.8298229e-01
  -1.7258629e-01   1.7905079e-01
  -1.5757879e-01   1.7514666e-01
  -1.4257129e-01   1.7126917e-01
  -1.2756378e-01   1.6741758e-01
  -1.1255628e-01   1.6359116e-01
  -9.7548774e-02   1.5978915e-01
  -8.2541271e-02   1.5601080e-01
  -6.7533767e-02   1.5225536e-01
  -5.2526263e-02   1.4852208e-01
  -3.7518759e-02   1.4481019e-01
  -2.2511256e-02   1.4111891e-01
  -7.5037519e-03   1.3744750e-01
   7.5037519e-03   1.3379516e-01
   2.2511256e-02   1.3016113e-01
   3.7518759e-02   1.2654463e-01
   5.2526263e-02   1.2294486e-01
   6.7533767e-02   1.1936104e-01
   8.2541271e-02   1.1579238e-01
   9.7548774e-02   1.1223808e-01
   1.1255628e-01   1.0869734e-01
   1.2756378e-01   1.0516937e-01
   1.4257129e-01   1.0165335e-01
   1.5757879e-01   9.8148469e-02
   1.7258629e-01   9.4653917e-02
   1.8759380e-01   9.1168874e-02
   2.0260130e-01   8.7692516e-02
   2.1760880e-01   8.4224016e-02
   2.3261631e-01   8.0762543e-02
   2.4762381e-01   7.7307261e-02
   2.6263132e-01   7.3857330e-02
   2.7763882e-01   7.0411905e-02
   2.9264632e-01   6.6970137e-02
   3.0765383e-01   6.3531172e-02
   3.2266133e-01   6.0094150e-02
   3.3766883e-01   5.6658208e-02
   3.5267634e-01   5.3222476e-02
   3.6768384e-01   4.9786079e-02
   3.8269135e-01   4.6348139e-02
   3.9769885e-01   4.2907768e-02
   4.1270635e-01   3.9464077e-02
   4.2771386e-01   3.6016167e-02
   4.4272136e-01   3.2563136e-02
   4.5772886e-01   2.9104074e-02
   4.7273637e-01   2.5638067e-02
   4.8774387e-01   2.2164191e-02
   5.0275138e-01   1.8681518e-02
   5.1775888e-01   1.5189112e-02
   5.3276638e-01   1.1686031e-02
   5.4777389e-01   8.1713243e-03
   5.6278139e-01   4.6440359e-03
   5.7778889e-01   1.1032007e-03
   5.9279640e-01   2.4521535e-03
   6.0780390e-01   6.0230069e-03
   6.2281141e-01   9.6103476e-03
   6.3781891e-01   1.3215172e-02
   6.5282641e-01   1.6838485e-02
   6.6783392e-01   2.0481299e-02
   6.8284142e-01   2.4144638e-02
   6.9784892e-01   2.7829531e-02
   7.1285643e-01   3.1537019e-02
   7.2786393e-01   3.5268150e-02
   7.4287144e-01   3.9023984e-02
   7.5787894e-01   4.2805588e-02
   7.7288644e-01   4.6614041e-02
   7.8789395e-01   5.0450431e-02
   8.0290145e-01   5.4315854e-02
   8.1790895e-01   5.8211419e-02
   8.3291646e-01   6.2138244e-02
   8.4792396e-01   6.6097459e-02
   8.6293147e-01   7.0090201e-02
   8.7793897e-01   7.4117621e-02
   8.9294647e-01   7.8180880e-02
   9.0795398e-01   8.2281149e-02
   9.2296148e-01   8.6419611e-02
   9.3796898e-01   9.0597460e-02
   9.5297649e-01   9.4815900e-02
   9.6798399e-01   9.9076148e-02
   9.8299150e-01   1.0337943e-01
   9.9799900e-01   1.0772698e-01
   1.0130065e+00   1.1212006e-01
   1.0280140e+00   1.1655993e-01
   1.0430215e+00   1.2104784e-01
   1.0580290e+00   1.2558510e-01
   1.0730365e+00   1.3017299e-01
   1.0880440e+00   1.3481283e-01
   1.1030515e+00   1.3950592e-01
   1.1180590e+00   1.4425359e-01
   1.1330665e+00   1.4905719e-01
   1.1480740e+00   1.5391805e-01
   1.1630815e+00   1.5883755e-01
   1.1780890e+00   1.6381705e-01
   1.1930965e+00   1.6885793e-01
   1.2081041e+00   1.7396157e-01
   1.2231116e+00   1.7912937e-01
   1.2381191e+00   1.8436275e-01
   1.2531266e+00   1.8966311e-01
   1.2681341e+00   1.9503187e-01
   1.2831416e+00   2.0047047e-01
   1.2981491e+00   2.0598034e-01
   1.3131566e+00   2.1156291e-01
   1.3281641e+00   2.1721965e-01
   1.3431716e+00   2.2295200e-01
   1.3581791e+00   2.2876141e-01
   1.3731866e+00   2.3464934e-01
   1.3881941e+00   2.4061725e-01
   1.4032016e+00   2.4666661e-01
   1.4182091e+00   2.5279886e-01
   1.4332166e+00   2.5901548e-01
   1.4482241e+00   2.6531791e-01
   1.4632316e+00   2.7170761e-01
   1.4782391e+00   2.7818602e-01
   1.4932466e+00   2.8475459e-01
   1.5082541e+00   2.9141473e-01
   1.5232616e+00   2.9816787e-01
   1.5382691e+00   3.0501542e-01
   1.5532766e+00   3.1195876e-01
   1.5682841e+00   3.1899928e-01
   1.5832916e+00   3.2613832e-01
   1.5982991e+00   3.3337722e-01
   1.6133067e+00   3.4071729e-01
   1.6283142e+00   3.4815981e-01
   1.6433217e+00   3.5570604e-01
   1.6583292e+00   3.6335720e-01
   1.6733367e+00   3.7111448e-01
   1.6883442e+00   3.7897901e-01
   1.7033517e+00   3.8695190e-01
   1.7183592e+00   3.9503422e-01
   1.7333667e+00   4.0322695e-01
   1.7483742e+00   4.1153107e-01
   1.7633817e+00   4.1994746e-01
   1.7783892e+00   4.2847695e-01
   1.7933967e+00   4.3712030e-01
   1.8084042e+00   4.4587820e-01
   1.8234117e+00   4.5475128e-01
   1.8384192e+00   4.6374004e-01
   1.8534267e+00   4.7284494e-01
   1.8684342e+00   4.8206632e-01
   1.8834417e+00   4.9140442e-01
   1.8984492e+00   5.0085938e-01
   1.9134567e+00   5.1043123e-01
   1.9284642e+00   5.2011987e-01
   1.9434717e+00   5.2992508e-01
   1.9584792e+00   5.3984650e-01
   1.9734867e+00   5.4988364e-01
   1.9884942e+00   5.6003584e-01
   2.0035018e+00   5.7030231e-01
   2.0185093e+00   5.8068207e-01
   2.0335168e+00   5.9117399e-01
   2.0485243e+00   6.0177673e-01
   2.0635318e+00   6.1248880e-01
   2.0785393e+00   6.2330848e-01
   2.0935468e+00   6.3423386e-01
   2.1085543e+00   6.4526279e-01
   2.1235618e+00   6.5639293e-01
   2.1385693e+00   6.6762168e-01
   2.1535768e+00   6.7894621e-01
   2.1685843e+00   6.9036343e-01
   2.1835918e+00   7.0187000e-01
   2.1985993e+00   7.1346230e-01
   2.2136068e+00   7.2513644e-01
   2.2286143e+00   7.3688825e-01
   2.2436218e+00   7.4871324e-01
   2.2586293e+00   7.6060665e-01
   2.2736368e+00   7.7256339e-01
   2.2886443e+00   7.8457805e-01
   2.3036518e+00   7.9664492e-01
   2.3186593e+00   8.0875793e-01
   2.3336668e+00   8.2091070e-01
   2.3486743e+00   8.3309651e-01
   2.3636818e+00   8.4530826e-01
   2.3786893e+00   8.5753855e-01
   2.3936968e+00   8.6977961e-01
   2.4087044e+00   8.8202331e-01
   2.4237119e+00   8.9426119e-01
   2.4387194e+00   9.0648443e-01
   2.4537269e+00   9.1868385e-01
   2.4687344e+00   9.3084996e-01
   2.4837419e+00   9.4297290e-01
   2.4987494e+00   9.5504250e-01
   2.5137569e+00   9.6704825e-01
   2.5287644e+00   9.7897934e-01
   2.5437719e+00   9.9082465e-01
   2.5587794e+00   1.0025728e+00
   2.5737869e+00   1.0142121e+00
   2.5887944e+00   1.0257305e+00
   2.6038019e+00   1.0371160e+00
   2.6188094e+00   1.0483562e+00
   2.6338169e+00   1.0594384e+00
   2.6488244e+00   1.0703499e+00
   2.6638319e+00   1.0810779e+00
   2.6788394e+00   1.0916093e+00
   2.6938469e+00   1.1019310e+00
   2.7088544e+00   1.1120300e+00
   2.7238619e+00   1.1218929e+00
   2.7388694e+00   1.1315068e+00
   2.7538769e+00   1.1408585e+00
   2.7688844e+00   1.1499350e+00
   2.7838919e+00   1.1587234e+00
   2.7988994e+00   1.1672112e+00
   2.8139070e+00   1.1753857e+00
   2.8289145e+00   1.1832348e+00
   2.8439220e+00   1.1907466e+00
   2.8589295e+00   1.1979094e+00
   2.8739370e+00   1.2047120e+00
   2.8889445e+00   1.2111437e+00
   2.9039520e+00   1.2171941e+00
   2.9189595e+00   1.2228533e+00
   2.9339670e+00   1.2281121e+00
   2.9489745e+00   1.2329617e+00
   2.9639820e+00   1.2373941e+00
   2.9789895e+00   1.2414018e+00
   2.9939970e+00   1.2449779e+00
   3.0090045e+00   1.2481164e+00
   3.0240120e+00   1.2508119e+00
   3.0390195e+00   1.2530598e+00
   3.0540270e+00   1.2548562e+00
   3.0690345e+00   1.2561982e+00
   3.0840420e+00   1.2570835e+00
   3.0990495e+00   1.2575106e+00
   3.1140570e+00   1.2574790e+00
   3.1290645e+00   1.2569887e+00
   3.1440720e+00   1.2560410e+00
   3.1590795e+00   1.2546376e+00
   3.1740870e+00   1.2527811e+00
   3.1890945e+00   1.2504751e+00
   3.2041021e+00   1.2477238e+00
   3.2191096e+00   1.2445321e+00
   3.2341171e+00   1.2409058e+00
   3.2491246e+00   1.2368514e+00
   3.2641321e+00   1.2323761e+00
   3.2791396e+00   1.2274876e+00
   3.2941471e+00   1.2221945e+00
   3.3091546e+00   1.2165057e+00
   3.3241621e+00   1.2104309e+00
   3.3391696e+00   1.2039802e+00
   3.3541771e+00   1.1971642e+00
   3.3691846e+00   1.1899940e+00
   3.3841921e+00   1.1824810e+00
   3.3991996e+00   1.1746371e+00
   3.4142071e+00   1.1664745e+00
   3.4292146e+00   1.1580054e+00
   3.4442221e+00   1.1492427e+00
   3.4592296e+00   1.1401992e+00
   3.4742371e+00   1.1308878e+00
   3.4892446e+00   1.1213217e+00
   3.5042521e+00   1.1115141e+00
   3.5192596e+00   1.1014783e+00
   3.5342671e+00   1.0912274e+00
   3.5492746e+00   1.0807748e+00
   3.5642821e+00   1.0701336e+00
   3.5792896e+00   1.0593167e+00
   3.5942971e+00   1.0483373e+00
   3.6093047e+00   1.0372079e+00
   3.6243122e+00   1.0259413e+00
   3.6393197e+00   1.0145499e+00
   3.6543272e+00   1.0030457e+00
   3.6693347e+00   9.9144082e-01
   3.6843422e+00   9.7974681e-01
   3.6993497e+00   9.6797510e-01
   3.7143572e+00   9.5613677e-01
   3.7293647e+00   9.4424261e-01
   3.7443722e+00   9.3230309e-01
   3.7593797e+00   9.2032835e-01
   3.7743872e+00   9.0832820e-01
   3.7893947e+00   8.9631211e-01
   3.8044022e+00   8.8428919e-01
   3.8194097e+00   8.7226823e-01
   3.8344172e+00   8.6025765e-01
   3.8494247e+00   8.4826552e-01
   3.8644322e+00   8.3629957e-01
   3.8794397e+00   8.2436717e-01
   3.8944472e+00   8.1247535e-01
   3.9094547e+00   8.0063080e-01
   3.9244622e+00   7.8883986e-01
   3.9394697e+00   7.7710857e-01
   3.9544772e+00   7.6544259e-01
   3.9694847e+00   7.5384731e-01
   3.9844922e+00   7.4232778e-01
   3.9994997e+00   7.3088873e-01
   4.0145073e+00   7.1953463e-01
   4.0295148e+00   7.0826963e-01
   4.0445223e+00   6.9709761e-01
   4.0595298e+00   6.8602215e-01
   4.0745373e+00   6.7504660e-01
   4.0895448e+00   6.6417404e-01
   4.1045523e+00   6.5340730e-01
   4.1195598e+00   6.4274896e-01
   4.1345673e+00   6.3220139e-01
   4.1495748e+00   6.2176673e-01
   4.1645823e+00   6.1144690e-01
   4.1795898e+00   6.0124364e-01
   4.1945973e+00   5.9115847e-01
   4.2096048e+00   5.8119274e-01
   4.2246123e+00   5.7134761e-01
   4.2396198e+00   5.6162408e-01
   4.2546273e+00   5.5202299e-01
   4.2696348e+00   5.4254503e-01
   4.2846423e+00   5.3319072e-01
   4.2996498e+00   5.2396047e-01
   4.3146573e+00   5.1485455e-01
   4.3296648e+00   5.0587311e-01
   4.3446723e+00   4.9701617e-01
   4.3596798e+00   4.8828365e-01
   4.3746873e+00   4.7967537e-01
   4.3896948e+00   4.7119104e-01
   4.4047024e+00   4.6283030e-01
   4.4197099e+00   4.5459267e-01
   4.4347174e+00   4.4647763e-01
   4.4497249e+00   4.3848456e-01
   4.4647324e+00   4.3061276e-01
   4.4797399e+00   4.2286150e-01
   4.4947474e+00   4.1522996e-01
   4.5097549e+00   4.0771727e-01
   4.5247624e+00   4.0032251e-01
   4.5397699e+00   3.9304472e-01
   4.5547774e+00   3.8588290e-01
   4.5697849e+00   3.7883598e-01
   4.5847924e+00   3.7190288e-01
   4.5997999e+00   3.6508249e-01
   4.6148074e+00   3.5837364e-01
   4.6298149e+00   3.5177517e-01
   4.6448224e+00   3.4528587e-01
   4.6598299e+00   3.3890451e-01
   4.6748374e+00   3.3262986e-01
   4.6898449e+00   3.2646065e-01
   4.7048524e+00   3.2039561e-01
   4.7198599e+00   3.1443345e-01
   4.7348674e+00   3.0857288e-01
   4.7498749e+00   3.0281259e-01
   4.7648824e+00   2.9715126e-01
   4.7798899e+00   2.9158758e-01
   4.7948974e+00   2.8612023e-01
   4.8099050e+00   2.8074788e-01
   4.8249125e+00   2.7546921e-01
   4.8399200e+00   2.7028291e-01
   4.8549275e+00   2.6518764e-01
   4.8699350e+00   2.6018209e-01
   4.8849425e+00   2.5526494e-01
   4.8999500e+00   2.5043489e-01
   4.9149575e+00   2.4569064e-01
   4.9299650e+00   2.4103089e-01
   4.9449725e+00   2.3645434e-01
   4.9599800e+00   2.3195973e-01
   4.9749875e+00   2.2754577e-01
   4.9899950e+00   2.2321121e-01
   5.0050025e+00   2.1895480e-01
   5.0200100e+00   2.1477529e-01
   5.0350175e+00   2.1067145e-01
   5.0500250e+00   2.0664208e-01
   5.0650325e+00   2.0268595e-01
   5.0800400e+00   1.9880188e-01
   5.0950475e+00   1.9498869e-01
   5.1100550e+00   1.9124520e-01
   5.1250625e+00   1.8757027e-01
   5.1400700e+00   1.8396274e-01
   5.1550775e+00   1.8042150e-01
   5.1700850e+00   1.7694542e-01
   5.1850925e+00   1.7353341e-01
   5.2001001e+00   1.7018437e-01
   5.2151076e+00   1.6689724e-01
   5.2301151e+00   1.6367096e-01
   5.2451226e+00   1.6050448e-01
   5.2601301e+00   1.5739676e-01
   5.2751376e+00   1.5434680e-01
   5.2901451e+00   1.5135359e-01
   5.3051526e+00   1.4841615e-01
   5.3201601e+00   1.4553349e-01
   5.3351676e+00   1.4270466e-01
   5.3501751e+00   1.3992872e-01
   5.3651826e+00   1.3720472e-01
   5.3801901e+00   1.3453177e-01
   5.3951976e+00   1.3190894e-01
   5.4102051e+00   1.2933535e-01
   5.4252126e+00   1.2681013e-01
   5.4402201e+00   1.2433240e-01
   5.4552276e+00   1.2190133e-01
   5.4702351e+00   1.1951608e-01
   5.4852426e+00   1.1717582e-01
   5.5002501e+00   1.1487974e-01
   5.5152576e+00   1.1262706e-01
   5.5302651e+00   1.1041697e-01
   5.5452726e+00   1.0824873e-01
   5.5602801e+00   1.0612155e-01
   5.5752876e+00   1.0403471e-01
   5.5902951e+00   1.0198747e-01
   5.6053027e+00   9.9979098e-02
   5.6203102e+00   9.8008898e-02
   5.6353177e+00   9.6076167e-02
   5.6503252e+00   9.4180222e-02
   5.6653327e+00   9.2320389e-02
   5.6803402e+00   9.0496005e-02
   5.6953477e+00   8.8706419e-02
   5.7103552e+00   8.6950992e-02
   5.7253627e+00   8.5229095e-02
   5.7403702e+00   8.3540111e-02
   5.7553777e+00   8.1883431e-02
   5.7703852e+00   8.0258459e-02
   5.7853927e+00   7.8664609e-02
   5.8004002e+00   7.7101306e-02
   5.8154077e+00   7.5567982e-02
   5.8304152e+00   7.4064082e-02
   5.8454227e+00   7.2589060e-02
   5.8604302e+00   7.1142379e-02
   5.8754377e+00   6.9723511e-02
   5.8904452e+00   6.8331940e-02
   5.9054527e+00   6.6967157e-02
   5.9204602e+00   6.5628662e-02
   5.9354677e+00   6.4315964e-02
   5.9504752e+00   6.3028581e-02
   5.9654827e+00   6.1766041e-02
   5.9804902e+00   6.0527878e-02
   5.9954977e+00   5.9313636e-02
   6.0105053e+00   5.8122868e-02
   6.0255128e+00   5.6955132e-02
   6.0405203e+00   5.5809996e-02
   6.0555278e+00   5.4687037e-02
   6.0705353e+00   5.3585837e-02
   6.0855428e+00   5.2505988e-02
   6.1005503e+00   5.1447087e-02
   6.1155578e+00   5.0408741e-02
   6.1305653e+00   4.9390561e-02
   6.1455728e+00   4.8392168e-02
   6.1605803e+00   4.7413189e-02
   6.1755878e+00   4.6453257e-02
   6.1905953e+00   4.5512012e-02
   6.2056028e+00   4.4589101e-02
   6.2206103e+00   4.3684178e-02
   6.2356178e+00   4.2796902e-02
   6.2506253e+00   4.1926939e-02
   6.2656328e+00   4.1073961e-02
   6.2806403e+00   4.0237647e-02
   6.2956478e+00   3.9417680e-02
   6.3106553e+00   3.8613750e-02
   6.3256628e+00   3.7825552e-02
   6.3406703e+00   3.7052788e-02
   6.3556778e+00   3.6295165e-02
   6.3706853e+00   3.5552395e-02
   6.3856928e+00   3.4824194e-02
   6.4007004e+00   3.4110287e-02
   6.4157079e+00   3.3410399e-02
   6.4307154e+00   3.2724266e-02
   6.4457229e+00   3.2051623e-02
   6.4607304e+00   3.1392214e-02
   6.4757379e+00   3.0745787e-02
   6.4907454e+00   3.0112093e-02
   6.5057529e+00   2.9490889e-02
   6.5207604e+00   2.8881937e-02
   6.5357679e+00   2.8285003e-02
   6.5507754e+00   2.7699855e-02
   6.5657829e+00   2.7126270e-02
   6.5807904e+00   2.6564024e-02
   6.5957979e+00   2.6012902e-02
   6.6108054e+00   2.5472690e-02
   6.6258129e+00   2.4943179e-02
   6.6408204e+00   2.4424163e-02
   6.6558279e+00   2.3915440e-02
   6.6708354e+00   2.3416814e-02
   6.6858429e+00   2.2928090e-02
   6.7008504e+00   2.2449078e-02
   6.7158579e+00   2.1979591e-02
   6.7308654e+00   2.1519446e-02
   6.7458729e+00   2.1068463e-02
   6.7608804e+00   2.0626465e-02
   6.7758879e+00   2.0193279e-02
   6.7908954e+00   1.9768736e-02
   6.8059030e+00   1.9352669e-02
   6.8209105e+00   1.8944913e-02
   6.8359180e+00   1.8545309e-02
   6.8509255e+00   1.8153700e-02
   6.8659330e+00   1.7769929e-02
   6.8809405e+00   1.7393847e-02
   6.8959480e+00   1.7025304e-02
   6.9109555e+00   1.6664155e-02
   6.9259630e+00   1.6310256e-02
   6.9409705e+00   1.5963466e-02
   6.9559780e+00   1.5623648e-02
   6.9709855e+00   1.5290667e-02
   6.9859930e+00   1.4964390e-02
   7.0010005e+00   1.4644686e-02
   7.0160080e+00   1.4331429e-02
   7.0310155e+00   1.4024493e-02
   7.0460230e+00   1.3723755e-02
   7.0610305e+00   1.3429094e-02
   7.0760380e+00   1.3140392e-02
   7.0910455e+00   1.2857533e-02
   7.1060530e+00   1.2580403e-02
   7.1210605e+00   1.2308891e-02
   7.1360680e+00   1.2042887e-02
   7.1510755e+00   1.1782283e-02
   7.1660830e+00   1.1526975e-02
   7.1810905e+00   1.1276858e-02
   7.1960980e+00   1.1031831e-02
   7.2111056e+00   1.0791794e-02
   7.2261131e+00   1.0556651e-02
   7.2411206e+00   1.0326304e-02
   7.2561281e+00   1.0100661e-02
   7.2711356e+00   9.8796286e-03
   7.2861431e+00   9.6631169e-03
   7.3011506e+00   9.4510371e-03
   7.3161581e+00   9.2433021e-03
   7.3311656e+00   9.0398266e-03
   7.3461731e+00   8.8405269e-03
   7.3611806e+00   8.6453209e-03
   7.3761881e+00   8.4541280e-03
   7.3911956e+00   8.2668693e-03
   7.4062031e+00   8.0834672e-03
   7.4212106e+00   7.9038457e-03
   7.4362181e+00   7.7279303e-03
   7.4512256e+00   7.5556478e-03
   7.4662331e+00   7.3869265e-03
   7.4812406e+00   7.2216961e-03
   7.4962481e+00   7.0598875e-03
   7.5112556e+00   6.9014331e-03
   7.5262631e+00   6.7462664e-03
   7.5412706e+00   6.5943224e-03
   7.5562781e+00   6.4455372e-03
   7.5712856e+00   6.2998481e-03
   7.5862931e+00   6.1571938e-03
   7.6013007e+00   6.0175140e-03
   7.6163082e+00   5.8807496e-03
   7.6313157e+00   5.7468426e-03
   7.6463232e+00   5.6157362e-03
   7.6613307e+00   5.4873747e-03
   7.6763382e+00   5.3617034e-03
   7.6913457e+00   5.2386687e-03
   7.7063532e+00   5.1182180e-03
   7.7213607e+00   5.0002997e-03
   7.7363682e+00   4.8848634e-03
   7.7513757e+00   4.7718592e-03
   7.7663832e+00   4.6612388e-03
   7.7813907e+00   4.5529543e-03
   7.7963982e+00   4.4469589e-03
   7.8114057e+00   4.3432069e-03
   7.8264132e+00   4.2416532e-03
   7.8414207e+00   4.1422538e-03
   7.8564282e+00   4.0449653e-03
   7.8714357e+00   3.9497454e-03
   7.8864432e+00   3.8565524e-03
   7.9014507e+00   3.7653457e-03
   7.9164582e+00   3.6760851e-03
   7.9314657e+00   3.5887315e-03
   7.9464732e+00   3.5032464e-03
   7.9614807e+00   3.4195921e-03
   7.9764882e+00   3.3377317e-03
   7.9914957e+00   3.2576288e-03
   8.0065033e+00   3.1792480e-03
   8.0215108e+00   3.1025544e-03
   8.0365183e+00   3.0275138e-03
   8.0515258e+00   2.9540927e-03
   8.0665333e+00   2.8822582e-03
   8.0815408e+00   2.8119781e-03
   8.0965483e+00   2.7432209e-03
   8.1115558e+00   2.6759556e-03
   8.1265633e+00   2.6101518e-03
   8.1415708e+00   2.5457797e-03
   8.1565783e+00   2.4828102e-03
   8.1715858e+00   2.4212147e-03
   8.1865933e+00   2.3609650e-03
   8.2016008e+00   2.3020337e-03
   8.2166083e+00   2.2443939e-03
   8.2316158e+00   2.1880190e-03
   8.2466233e+00   2.1328832e-03
   8.2616308e+00   2.0789611e-03
   8.2766383e+00   2.0262277e-03
   8.2916458e+00   1.9746586e-03
   8.3066533e+00   1.9242300e-03
   8.3216608e+00   1.8749183e-03
   8.3366683e+00   1.8267005e-03
   8.3516758e+00   1.7795541e-03
   8.3666833e+00   1.7334570e-03
   8.3816908e+00   1.6883875e-03
   8.3966983e+00   1.6443244e-03
   8.4117059e+00   1.6012468e-03
   8.4267134e+00   1.5591343e-03
   8.4417209e+00   1.5179670e-03
   8.4567284e+00   1.4777252e-03
   8.4717359e+00   1.4383897e-03
   8.4867434e+00   1.3999416e-03
   8.5017509e+00   1.3623625e-03
   8.5167584e+00   1.3256343e-03
   8.5317659e+00   1.2897393e-03
   8.5467734e+00   1.2546600e-03
   8.5617809e+00   1.2203794e-03
   8.5767884e+00   1.1868809e-03
   8.5917959e+00   1.1541479e-03
   8.6068034e+00   1.1221646e-03
   8.6218109e+00   1.0909151e-03
   8.6368184e+00   1.0603841e-03
   8.6518259e+00   1.0305564e-03
   8.6668334e+00   1.0014173e-03
   8.6818409e+00   9.7295219e-04
   8.6968484e+00   9.4514692e-04
   8.7118559e+00   9.1798753e-04
   8.7268634e+00   8.9146037e-04
   8.7418709e+00   8.6555207e-04
   8.7568784e+00   8.4024951e-04
   8.7718859e+00   8.1553984e-04
   8.7868934e+00   7.9141047e-04
   8.8019010e+00   7.6784906e-04
   8.8169085e+00   7.4484352e-04
   8.8319160e+00   7.2238201e-04
   8.8469235e+00   7.0045292e-04
   8.8619310e+00   6.7904487e-04
   8.8769385e+00   6.5814673e-04
   8.8919460e+00   6.3774756e-04
   8.9069535e+00   6.1783667e-04
   8.9219610e+00   5.9840358e-04
   8.9369685e+00   5.7943801e-04
   8.9519760e+00   5.6092990e-04
   8.9669835e+00   5.4286940e-04
   8.9819910e+00   5.2524684e-04
   8.9969985e+00   5.0805276e-04
   9.0120060e+00   4.9127789e-04
   9.0270135e+00   4.7491315e-04
   9.0420210e+00   4.5894963e-04
   9.0570285e+00   4.4337862e-04
   9.0720360e+00   4.2819158e-04
   9.0870435e+00   4.1338015e-04
   9.1020510e+00   3.9893612e-04
   9.1170585e+00   3.8485148e-04
   9.1320660e+00   3.7111836e-04
   9.1470735e+00   3.5772905e-04
   9.1620810e+00   3.4467601e-04
   9.1770885e+00   3.3195185e-04
   9.1920960e+00   3.1954933e-04
   9.2071036e+00   3.0746136e-04
   9.2221111e+00   2.9568100e-04
   9.2371186e+00   2.8420144e-04
   9.2521261e+00   2.7301603e-04
   9.2671336e+00   2.6211823e-04
   9.2821411e+00   2.5150165e-04
   9.2971486e+00   2.4116005e-04
   9.3121561e+00   2.3108728e-04
   9.3271636e+00   2.2127735e-04
   9.3421711e+00   2.1172438e-04
   9.3571786e+00   2.0242261e-04
   9.3721861e+00   1.9336641e-04
   9.3871936e+00   1.8455024e-04
   9.4022011e+00   1.7596872e-04
   9.4172086e+00   1.6761654e-04
   9.4322161e+00   1.5948852e-04
   9.4472236e+00   1.5157958e-04
   9.4622311e+00   1.4388477e-04
   9.4772386e+00   1.3639920e-04
   9.4922461e+00   1.2911812e-04
   9.5072536e+00   1.2203687e-04
   9.5222611e+00   1.1515087e-04
   9.5372686e+00   1.0845565e-04
   9.5522761e+00   1.0194685e-04
   9.5672836e+00   9.5620162e-05
   9.5822911e+00   8.9471404e-05
   9.5972986e+00   8.3496466e-05
   9.6123062e+00   7.7691328e-05
   9.6273137e+00   7.2052054e-05
   9.6423212e+00   6.6574791e-05
   9.6573287e+00   6.1255769e-05
   9.6723362e+00   5.6091296e-05
   9.6873437e+00   5.1077759e-05
   9.7023512e+00   4.6211622e-05
   9.7173587e+00   4.1489424e-05
   9.7323662e+00   3.6907776e-05
   9.7473737e+00   3.2463363e-05
   9.7623812e+00   2.8152940e-05
   9.7773887e+00   2.3973331e-05
   9.7923962e+00   1.9921429e-05
   9.8074037e+00   1.5994192e-05
   9.8224112e+00   1.2188643e-05
   9.8374187e+00   8.5018708e-06
   9.8524262e+00   4.9310248e-06
   9.8674337e+00   1.4733163e-06
   9.8824412e+00   1.8739832e-06
   9.8974487e+00   5.1135437e-06
   9.9124562e+00   8.2479773e-06
   9.9274637e+00   1.1279840e-05
   9.9424712e+00   1.4211632e-05
   9.9574787e+00   1.7045800e-05
   9.9724862e+00   1.9784737e-05
   9.9874937e+00   2.2430784e-05
   1.0002501e+01   2.4986232e-05
   1.0017509e+01   2.7453321e-05
   1.0032516e+01   2.9834243e-05
   1.0047524e+01   3.2131141e-05
   1.0062531e+01   3.4346112e-05
   1.0077539e+01   3.6481207e-05
   1.0092546e+01   3.8538431e-05
   1.0107554e+01   4.0519747e-05
   1.0122561e+01   4.2427073e-05
   1.0137569e+01   4.4262285e-05
   1.0152576e+01   4.6027218e-05
   1.0167584e+01   4.7723667e-05
   1.0182591e+01   4.9353385e-05
   1.0197599e+01   5.0918089e-05
   1.0212606e+01   5.2419456e-05
   1.0227614e+01   5.3859126e-05
   1.0242621e+01   5.5238703e-05
   1.0257629e+01   5.6559755e-05
   1.0272636e+01   5.7823814e-05
   1.0287644e+01   5.9032379e-05
   1.0302651e+01   6.0186914e-05
   1.0317659e+01   6.1288852e-05
   1.0332666e+01   6.2339592e-05
   1.0347674e+01   6.3340502e-05
   1.0362681e+01   6.4292920e-05
   1.0377689e+01   6.5198151e-05
   1.0392696e+01   6.6057474e-05
   1.0407704e+01   6.6872136e-05
   1.0422711e+01   6.7643358e-05
   1.0437719e+01   6.8372331e-05
   1.0452726e+01   6.9060220e-05
   1.0467734e+01   6.9708163e-05
   1.0482741e+01   7.0317273e-05
   1.0497749e+01   7.0888634e-05
   1.0512756e+01   7.1423310e-05
   1.0527764e+01   7.1922336e-05
   1.0542771e+01   7.2386725e-05
   1.0557779e+01   7.2817468e-05
   1.0572786e+01   7.3215530e-05
   1.0587794e+01   7.3581855e-05
   1.0602801e+01   7.3917366e-05
   1.0617809e+01   7.4222962e-05
   1.0632816e+01   7.4499523e-05
   1.0647824e+01   7.4747908e-05
   1.0662831e+01   7.4968954e-05
   1.0677839e+01   7.5163481e-05
   1.0692846e+01   7.5332288e-05
   1.0707854e+01   7.5476156e-05
   1.0722861e+01   7.5595845e-05
   1.0737869e+01   7.5692100e-05
   1.0752876e+01   7.5765647e-05
   1.0767884e+01   7.5817194e-05
   1.0782891e+01   7.5847433e-05
   1.0797899e+01   7.5857038e-05
   1.0812906e+01   7.5846669e-05
   1.0827914e+01   7.5816967e-05
   1.0842921e+01   7.5768561e-05
   1.0857929e+01   7.5702062e-05
   1.0872936e+01   7.5618067e-05
   1.0887944e+01   7.5517158e-05
   1.0902951e+01   7.5399903e-05
   1.0917959e+01   7.5266858e-05
   1.0932966e+01   7.5118561e-05
   1.0947974e+01   7.4955541e-05
   1.0962981e+01   7.4778310e-05
   1.0977989e+01   7.4587372e-05
   1.0992996e+01   7.4383213e-05
   1.1008004e+01   7.4166312e-05
   1.1023012e+01   7.3937131e-05
   1.1038019e+01   7.3696125e-05
   1.1053027e+01   7.3443734e-05
   1.1068034e+01   7.3180390e-05
   1.1083042e+01   7.2906510e-05
   1.1098049e+01   7.2622503e-05
   1.1113057e+01   7.2328769e-05
   1.1128064e+01   7.2025694e-05
   1.1143072e+01   7.1713657e-05
   1.1158079e+01   7.1393025e-05
   1.1173087e+01   7.1064157e-05
   1.1188094e+01   7.0727402e-05
   1.1203102e+01   7.0383100e-05
   1.1218109e+01   7.0031583e-05
   1.1233117e+01   6.9673172e-05
   1.1248124e+01   6.9308182e-05
   1.1263132e+01   6.8936917e-05
   1.1278139e+01   6.8559676e-05
   1.1293147e+01   6.8176747e-05
   1.1308154e+01   6.7788412e-05
   1.1323162e+01   6.7394945e-05
   1.1338169e+01   6.6996613e-05
   1.1353177e+01   6.6593673e-05
   1.1368184e+01   6.6186380e-05
   1.1383192e+01   6.5774977e-05
   1.1398199e+01   6.5359703e-05
   1.1413207e+01   6.4940790e-05
   1.1428214e+01   6.4518463e-05
   1.1443222e+01   6.4092940e-05
   1.1458229e+01   6.3664436e-05
   1.1473237e+01   6.3233155e-05
   1.1488244e+01   6.2799299e-05
   1.1503252e+01   6.2363064e-05
   1.1518259e+01   6.1924637e-05
   1.1533267e+01   6.1484204e-05
   1.1548274e+01   6.1041942e-05
   1.1563282e+01   6.0598025e-05
   1.1578289e+01   6.0152622e-05
   1.1593297e+01   5.9705894e-05
   1.1608304e+01   5.9258001e-05
   1.1623312e+01   5.8809095e-05
   1.1638319e+01   5.8359327e-05
   1.1653327e+01   5.7908839e-05
   1.1668334e+01   5.7457772e-05
   1.1683342e+01   5.7006261e-05
   1.1698349e+01   5.6554438e-05
   1.1713357e+01   5.6102430e-05
   1.1728364e+01   5.5650359e-05
   1.1743372e+01   5.5198345e-05
   1.1758379e+01   5.4746504e-05
   1.1773387e+01   5.4294947e-05
   1.1788394e+01   5.3843782e-05
   1.1803402e+01   5.3393113e-05
   1.1818409e+01   5.2943041e-05
   1.1833417e+01   5.2493665e-05
   1.1848424e+01   5.2045077e-05
   1.1863432e+01   5.1597370e-05
   1.1878439e+01   5.1150631e-05
   1.1893447e+01   5.0704944e-05
   1.1908454e+01   5.0260392e-05
   1.1923462e+01   4.9817054e-05
   1.1938469e+01   4.9375005e-05
   1.1953477e+01   4.8934320e-05
   1.1968484e+01   4.8495067e-05
   1.1983492e+01   4.8057316e-05
   1.1998499e+01   4.7621132e-05
   1.2013507e+01   4.7186578e-05
   1.2028514e+01   4.6753713e-05
   1.2043522e+01   4.6322597e-05
   1.2058529e+01   4.5893285e-05
   1.2073537e+01   4.5465830e-05
   1.2088544e+01   4.5040284e-05
   1.2103552e+01   4.4616696e-05
   1.2118559e+01   4.4195113e-05
   1.2133567e+01   4.3775580e-05
   1.2148574e+01   4.3358140e-05
   1.2163582e+01   4.2942835e-05
   1.2178589e+01   4.2529703e-05
   1.2193597e+01   4.2118782e-05
   1.2208604e+01   4.1710108e-05
   1.2223612e+01   4.1303715e-05
   1.2238619e+01   4.0899635e-05
   1.2253627e+01   4.0497898e-05
   1.2268634e+01   4.0098534e-05
   1.2283642e+01   3.9701570e-05
   1.2298649e+01   3.9307033e-05
   1.2313657e+01   3.8914946e-05
   1.2328664e+01   3.8525334e-05
   1.2343672e+01   3.8138217e-05
   1.2358679e+01   3.7753616e-05
   1.2373687e+01   3.7371550e-05
   1.2388694e+01   3.6992037e-05
   1.2403702e+01   3.6615093e-05
   1.2418709e+01   3.6240735e-05
   1.2433717e+01   3.5868976e-05
   1.2448724e+01   3.5499829e-05
   1.2463732e+01   3.5133307e-05
   1.2478739e+01   3.4769419e-05
   1.2493747e+01   3.4408177e-05
   1.2508754e+01   3.4049589e-05
   1.2523762e+01   3.3693663e-05
   1.2538769e+01   3.3340406e-05
   1.2553777e+01   3.2989823e-05
   1.2568784e+01   3.2641921e-05
   1.2583792e+01   3.2296704e-05
   1.2598799e+01   3.1954175e-05
   1.2613807e+01   3.1614336e-05
   1.2628814e+01   3.1277190e-05
   1.2643822e+01   3.0942737e-05
   1.2658829e+01   3.0610979e-05
   1.2673837e+01   3.0281915e-05
   1.2688844e+01   2.9955543e-05
   1.2703852e+01   2.9631862e-05
   1.2718859e+01   2.9310871e-05
   1.2733867e+01   2.8992565e-05
   1.2748874e+01   2.8676941e-05
   1.2763882e+01   2.8363996e-05
   1.2778889e+01   2.8053724e-05
   1.2793897e+01   2.7746121e-05
   1.2808904e+01   2.7441180e-05
   1.2823912e+01   2.7138896e-05
   1.2838919e+01   2.6839261e-05
   1.2853927e+01   2.6542269e-05
   1.2868934e+01   2.6247911e-05
   1.2883942e+01   2.5956180e-05
   1.2898949e+01   2.5667067e-05
   1.2913957e+01   2.5380563e-05
   1.2928964e+01   2.5096659e-05
   1.2943972e+01   2.4815345e-05
   1.2958979e+01   2.4536611e-05
   1.2973987e+01   2.4260447e-05
   1.2988994e+01   2.3986842e-05
   1.3004002e+01   2.3715784e-05
   1.3019010e+01   2.3447264e-05
   1.3034017e+01   2.3181268e-05
   1.3049025e+01   2.2917785e-05
   1.3064032e+01   2.2656802e-05
   1.3079040e+01   2.2398308e-05
   1.3094047e+01   2.2142290e-05
   1.3109055e+01   2.1888734e-05
   1.3124062e+01   2.1637627e-05
   1.3139070e+01   2.1388957e-05
   1.3154077e+01   2.1142709e-05
   1.3169085e+01   2.0898869e-05
   1.3184092e+01   2.0657425e-05
   1.3199100e+01   2.0418360e-05
   1.3214107e+01   2.0181663e-05
   1.3229115e+01   1.9947317e-05
   1.3244122e+01   1.9715308e-05
   1.3259130e+01   1.9485622e-05
   1.3274137e+01   1.9258243e-05
   1.3289145e+01   1.9033158e-05
   1.3304152e+01   1.8810349e-05
   1.3319160e+01   1.8589803e-05
   1.3334167e+01   1.8371504e-05
   1.3349175e+01   1.8155437e-05
   1.3364182e+01   1.7941586e-05
   1.3379190e+01   1.7729935e-05
   1.3394197e+01   1.7520469e-05
   1.3409205e+01   1.7313173e-05
   1.3424212e+01   1.7108030e-05
   1.3439220e+01   1.6905024e-05
   1.3454227e+01   1.6704141e-05
   1.3469235e+01   1.6505363e-05
   1.3484242e+01   1.6308675e-05
   1.3499250e+01   1.6114061e-05
   1.3514257e+01   1.5921506e-05
   1.3529265e+01   1.5730992e-05
   1.3544272e+01   1.5542504e-05
   1.3559280e+01   1.5356026e-05
   1.3574287e+01   1.5171541e-05
   1.3589295e+01   1.4989035e-05
   1.3604302e+01   1.4808490e-05
   1.3619310e+01   1.4629891e-05
   1.3634317e+01   1.4453222e-05
   1.3649325e+01   1.4278466e-05
   1.3664332e+01   1.4105608e-05
   1.3679340e+01   1.3934631e-05
   1.3694347e+01   1.3765520e-05
   1.3709355e+01   1.3598259e-05
   1.3724362e+01   1.3432831e-05
   1.3739370e+01   1.3269222e-05
   1.3754377e+01   1.3107414e-05
   1.3769385e+01   1.2947393e-05
   1.3784392e+01   1.2789143e-05
   1.3799400e+01   1.2632647e-05
   1.3814407e+01   1.2477891e-05
   1.3829415e+01   1.2324858e-05
   1.3844422e+01   1.2173533e-05
   1.3859430e+01   1.2023901e-05
   1.3874437e+01   1.1875946e-05
   1.3889445e+01   1.1729652e-05
   1.3904452e+01   1.1585005e-05
   1.3919460e+01   1.1441989e-05
   1.3934467e+01   1.1300590e-05
   1.3949475e+01   1.1160791e-05
   1.3964482e+01   1.1022578e-05
   1.3979490e+01   1.0885935e-05
   1.3994497e+01   1.0750849e-05
   1.4009505e+01   1.0617304e-05
   1.4024512e+01   1.0485285e-05
   1.4039520e+01   1.0354778e-05
   1.4054527e+01   1.0225767e-05
   1.4069535e+01   1.0098240e-05
   1.4084542e+01   9.9721802e-06
   1.4099550e+01   9.8475744e-06
   1.4114557e+01   9.7244081e-06
   1.4129565e+01   9.6026670e-06
   1.4144572e+01   9.4823372e-06
   1.4159580e+01   9.3634044e-06
   1.4174587e+01   9.2458549e-06
   1.4189595e+01   9.1296748e-06
   1.4204602e+01   9.0148503e-06
   1.4219610e+01   8.9013678e-06
   1.4234617e+01   8.7892136e-06
   1.4249625e+01   8.6783744e-06
   1.4264632e+01   8.5688366e-06
   1.4279640e+01   8.4605870e-06
   1.4294647e+01   8.3536124e-06
   1.4309655e+01   8.2478997e-06
   1.4324662e+01   8.1434358e-06
   1.4339670e+01   8.0402078e-06
   1.4354677e+01   7.9382029e-06
   1.4369685e+01   7.8374084e-06
   1.4384692e+01   7.7378115e-06
   1.4399700e+01   7.6393997e-06
   1.4414707e+01   7.5421606e-06
   1.4429715e+01   7.4460818e-06
   1.4444722e+01   7.3511510e-06
   1.4459730e+01   7.2573561e-06
   1.4474737e+01   7.1646850e-06
   1.4489745e+01   7.0731257e-06
   1.4504752e+01   6.9826663e-06
   1.4519760e+01   6.8932950e-06
   1.4534767e+01   6.8050001e-06
   1.4549775e+01   6.7177701e-06
   1.4564782e+01   6.6315934e-06
   1.4579790e+01   6.5464587e-06
   1.4594797e+01   6.4623545e-06
   1.4609805e+01   6.3792698e-06
   1.4624812e+01   6.2971933e-06
   1.4639820e+01   6.2161140e-06
   1.4654827e+01   6.1360211e-06
   1.4669835e+01   6.0569036e-06
   1.4684842e+01   5.9787509e-06
   1.4699850e+01   5.9015522e-06
   1.4714857e+01   5.8252970e-06
   1.4729865e+01   5.7499750e-06
   1.4744872e+01   5.6755756e-06
   1.4759880e+01   5.6020886e-06
   1.4774887e+01   5.5295038e-06
   1.4789895e+01   5.4578112e-06
   1.4804902e+01   5.3870008e-06
   1.4819910e+01   5.3170626e-06
   1.4834917e+01   5.2479868e-06
   1.4849925e+01   5.1797637e-06
   1.4864932e+01   5.1123836e-06
   1.4879940e+01   5.0458371e-06
   1.4894947e+01   4.9801147e-06
   1.4909955e+01   4.9152069e-06
   1.4924962e+01   4.8511046e-06
   1.4939970e+01   4.7877985e-06
   1.4954977e+01   4.7252795e-06
   1.4969985e+01   4.6635387e-06
   1.4984992e+01   4.6025671e-06
   1.5000000e+01   4.5423558e-06


==> 2Sol_imag_optPulse4.dat <==
  -1.5000000e+01   7.9652993e-06
  -1.4984992e+01   8.0861440e-06
  -1.4969985e+01   8.2088232e-06
  -1.4954977e+01   8.3333646e-06
  -1.4939970e+01   8.4597966e-06
  -1.4924962e+01   8.5881479e-06
  -1.4909955e+01   8.7184476e-06
  -1.4894947e+01   8.8507254e-06
  -1.4879940e+01   8.9850112e-06
  -1.4864932e+01   9.1213356e-06
  -1.4849925e+01   9.2597296e-06
  -1.4834917e+01   9.4002246e-06
  -1.4819910e+01   9.5428525e-06
  -1.4804902e+01   9.6876457e-06
  -1.4789895e+01   9.8346370e-06
  -1.4774887e+01   9.9838600e-06
  -1.4759880e+01   1.0135349e-05
  -1.4744872e+01   1.0289137e-05
  -1.4729865e+01   1.0445260e-05
  -1.4714857e+01   1.0603754e-05
  -1.4699850e+01   1.0764654e-05
  -1.4684842e+01   1.0927997e-05
  -1.4669835e+01   1.1093820e-05
  -1.4654827e+01   1.1262160e-05
  -1.4639820e+01   1.1433057e-05
  -1.4624812e+01   1.1606548e-05
  -1.4609805e+01   1.1782674e-05
  -1.4594797e+01   1.1961473e-05
  -1.4579790e+01   1.2142988e-05
  -1.4564782e+01   1.2327259e-05
  -1.4549775e+01   1.2514328e-05
  -1.4534767e+01   1.2704237e-05
  -1.4519760e+01   1.2897030e-05
  -1.4504752e+01   1.3092751e-05
  -1.4489745e+01   1.3291443e-05
  -1.4474737e+01   1.3493153e-05
  -1.4459730e+01   1.3697925e-05
  -1.4444722e+01   1.3905807e-05
  -1.4429715e+01   1.4116846e-05
  -1.4414707e+01   1.4331090e-05
  -1.4399700e+01   1.4548587e-05
  -1.4384692e+01   1.4769387e-05
  -1.4369685e+01   1.4993540e-05
  -1.4354677e+01   1.5221097e-05
  -1.4339670e+01   1.5452110e-05
  -1.4324662e+01   1.5686631e-05
  -1.4309655e+01   1.5924714e-05
  -1.4294647e+01   1.6166413e-05
  -1.4279640e+01   1.6411782e-05
  -1.4264632e+01   1.6660878e-05
  -1.4249625e+01   1.6913757e-05
  -1.4234617e+01   1.7170476e-05
  -1.4219610e+01   1.7431095e-05
  -1.4204602e+01   1.7695672e-05
  -1.4189595e+01   1.7964267e-05
  -1.4174587e+01   1.8236942e-05
  -1.4159580e+01   1.8513758e-05
  -1.4144572e+01   1.8794778e-05
  -1.4129565e+01   1.9080067e-05
  -1.4114557e+01   1.9369690e-05
  -1.4099550e+01   1.9663711e-05
  -1.4084542e+01   1.9962198e-05
  -1.4069535e+01   2.0265219e-05
  -1.4054527e+01   2.0572843e-05
  -1.4039520e+01   2.0885140e-05
  -1.4024512e+01   2.1202180e-05
  -1.4009505e+01   2.1524037e-05
  -1.3994497e+01   2.1850782e-05
  -1.3979490e+01   2.2182491e-05
  -1.3964482e+01   2.2519238e-05
  -1.3949475e+01   2.2861101e-05
  -1.3934467e+01   2.3208158e-05
  -1.3919460e+01   2.3560486e-05
  -1.3904452e+01   2.3918167e-05
  -1.3889445e+01   2.4281282e-05
  -1.3874437e+01   2.4649913e-05
  -1.3859430e+01   2.5024144e-05
  -1.3844422e+01   2.5404061e-05
  -1.3829415e+01   2.5789749e-05
  -1.3814407e+01   2.6181297e-05
  -1.3799400e+01   2.6578793e-05
  -1.3784392e+01   2.6982329e-05
  -1.3769385e+01   2.7391995e-05
  -1.3754377e+01   2.7807885e-05
  -1.3739370e+01   2.8230095e-05
  -1.3724362e+01   2.8658719e-05
  -1.3709355e+01   2.9093855e-05
  -1.3694347e+01   2.9535603e-05
  -1.3679340e+01   2.9984063e-05
  -1.3664332e+01   3.0439336e-05
  -1.3649325e+01   3.0901528e-05
  -1.3634317e+01   3.1370742e-05
  -1.3619310e+01   3.1847085e-05
  -1.3604302e+01   3.2330667e-05
  -1.3589295e+01   3.2821597e-05
  -1.3574287e+01   3.3319987e-05
  -1.3559280e+01   3.3825950e-05
  -1.3544272e+01   3.4339601e-05
  -1.3529265e+01   3.4861058e-05
  -1.3514257e+01   3.5390438e-05
  -1.3499250e+01   3.5927864e-05
  -1.3484242e+01   3.6473456e-05
  -1.3469235e+01   3.7027340e-05
  -1.3454227e+01   3.7589640e-05
  -1.3439220e+01   3.8160486e-05
  -1.3424212e+01   3.8740008e-05
  -1.3409205e+01   3.9328336e-05
  -1.3394197e+01   3.9925606e-05
  -1.3379190e+01   4.0531952e-05
  -1.3364182e+01   4.1147514e-05
  -1.3349175e+01   4.1772432e-05
  -1.3334167e+01   4.2406847e-05
  -1.3319160e+01   4.3050904e-05
  -1.3304152e+01   4.3704750e-05
  -1.3289145e+01   4.4368534e-05
  -1.3274137e+01   4.5042407e-05
  -1.3259130e+01   4.5726522e-05
  -1.3244122e+01   4.6421035e-05
  -1.3229115e+01   4.7126105e-05
  -1.3214107e+01   4.7841891e-05
  -1.3199100e+01   4.8568558e-05
  -1.3184092e+01   4.9306270e-05
  -1.3169085e+01   5.0055196e-05
  -1.3154077e+01   5.0815506e-05
  -1.3139070e+01   5.1587373e-05
  -1.3124062e+01   5.2370974e-05
  -1.3109055e+01   5.3166486e-05
  -1.3094047e+01   5.3974091e-05
  -1.3079040e+01   5.4793973e-05
  -1.3064032e+01   5.5626319e-05
  -1.3049025e+01   5.6471318e-05
  -1.3034017e+01   5.7329163e-05
  -1.3019010e+01   5.8200049e-05
  -1.3004002e+01   5.9084175e-05
  -1.2988994e+01   5.9981743e-05
  -1.2973987e+01   6.0892956e-05
  -1.2958979e+01   6.1818022e-05
  -1.2943972e+01   6.2757153e-05
  -1.2928964e+01   6.3710562e-05
  -1.2913957e+01   6.4678467e-05
  -1.2898949e+01   6.5661088e-05
  -1.2883942e+01   6.6658648e-05
  -1.2868934e+01   6.7671376e-05
  -1.2853927e+01   6.8699503e-05
  -1.2838919e+01   6.9743262e-05
  -1.2823912e+01   7.0802891e-05
  -1.2808904e+01   7.1878633e-05
  -1.2793897e+01   7.2970731e-05
  -1.2778889e+01   7.4079436e-05
  -1.2763882e+01   7.5205000e-05
  -1.2748874e+01   7.6347679e-05
  -1.2733867e+01   7.7507735e-05
  -1.2718859e+01   7.8685431e-05
  -1.2703852e+01   7.9881035e-05
  -1.2688844e+01   8.1094822e-05
  -1.2673837e+01   8.2327067e-05
  -1.2658829e+01   8.3578051e-05
  -1.2643822e+01   8.4848059e-05
  -1.2628814e+01   8.6137382e-05
  -1.2613807e+01   8.7446313e-05
  -1.2598799e+01   8.8775150e-05
  -1.2583792e+01   9.0124197e-05
  -1.2568784e+01   9.1493762e-05
  -1.2553777e+01   9.2884156e-05
  -1.2538769e+01   9.4295697e-05
  -1.2523762e+01   9.5728706e-05
  -1.2508754e+01   9.7183511e-05
  -1.2493747e+01   9.8660444e-05
  -1.2478739e+01   1.0015984e-04
  -1.2463732e+01   1.0168204e-04
  -1.2448724e+01   1.0322740e-04
  -1.2433717e+01   1.0479626e-04
  -1.2418709e+01   1.0638899e-04
  -1.2403702e+01   1.0800594e-04
  -1.2388694e+01   1.0964749e-04
  -1.2373687e+01   1.1131401e-04
  -1.2358679e+01   1.1300588e-04
  -1.2343672e+01   1.1472349e-04
  -1.2328664e+01   1.1646723e-04
  -1.2313657e+01   1.1823749e-04
  -1.2298649e+01   1.2003468e-04
  -1.2283642e+01   1.2185922e-04
  -1.2268634e+01   1.2371151e-04
  -1.2253627e+01   1.2559198e-04
  -1.2238619e+01   1.2750106e-04
  -1.2223612e+01   1.2943918e-04
  -1.2208604e+01   1.3140679e-04
  -1.2193597e+01   1.3340434e-04
  -1.2178589e+01   1.3543228e-04
  -1.2163582e+01   1.3749107e-04
  -1.2148574e+01   1.3958119e-04
  -1.2133567e+01   1.4170311e-04
  -1.2118559e+01   1.4385731e-04
  -1.2103552e+01   1.4604430e-04
  -1.2088544e+01   1.4826456e-04
  -1.2073537e+01   1.5051860e-04
  -1.2058529e+01   1.5280695e-04
  -1.2043522e+01   1.5513011e-04
  -1.2028514e+01   1.5748862e-04
  -1.2013507e+01   1.5988303e-04
  -1.1998499e+01   1.6231387e-04
  -1.1983492e+01   1.6478170e-04
  -1.1968484e+01   1.6728709e-04
  -1.1953477e+01   1.6983061e-04
  -1.1938469e+01   1.7241283e-04
  -1.1923462e+01   1.7503435e-04
  -1.1908454e+01   1.7769577e-04
  -1.1893447e+01   1.8039769e-04
  -1.1878439e+01   1.8314073e-04
  -1.1863432e+01   1.8592553e-04
  -1.1848424e+01   1.8875270e-04
  -1.1833417e+01   1.9162291e-04
  -1.1818409e+01   1.9453679e-04
  -1.1803402e+01   1.9749504e-04
  -1.1788394e+01   2.0049830e-04
  -1.1773387e+01   2.0354728e-04
  -1.1758379e+01   2.0664267e-04
  -1.1743372e+01   2.0978518e-04
  -1.1728364e+01   2.1297552e-04
  -1.1713357e+01   2.1621442e-04
  -1.1698349e+01   2.1950263e-04
  -1.1683342e+01   2.2284089e-04
  -1.1668334e+01   2.2622997e-04
  -1.1653327e+01   2.2967064e-04
  -1.1638319e+01   2.3316369e-04
  -1.1623312e+01   2.3670991e-04
  -1.1608304e+01   2.4031013e-04
  -1.1593297e+01   2.4396515e-04
  -1.1578289e+01   2.4767581e-04
  -1.1563282e+01   2.5144297e-04
  -1.1548274e+01   2.5526749e-04
  -1.1533267e+01   2.5915023e-04
  -1.1518259e+01   2.6309209e-04
  -1.1503252e+01   2.6709396e-04
  -1.1488244e+01   2.7115677e-04
  -1.1473237e+01   2.7528143e-04
  -1.1458229e+01   2.7946890e-04
  -1.1443222e+01   2.8372013e-04
  -1.1428214e+01   2.8803610e-04
  -1.1413207e+01   2.9241778e-04
  -1.1398199e+01   2.9686619e-04
  -1.1383192e+01   3.0138233e-04
  -1.1368184e+01   3.0596724e-04
  -1.1353177e+01   3.1062198e-04
  -1.1338169e+01   3.1534759e-04
  -1.1323162e+01   3.2014517e-04
  -1.1308154e+01   3.2501582e-04
  -1.1293147e+01   3.2996064e-04
  -1.1278139e+01   3.3498077e-04
  -1.1263132e+01   3.4007735e-04
  -1.1248124e+01   3.4525155e-04
  -1.1233117e+01   3.5050456e-04
  -1.1218109e+01   3.5583757e-04
  -1.1203102e+01   3.6125181e-04
  -1.1188094e+01   3.6674851e-04
  -1.1173087e+01   3.7232894e-04
  -1.1158079e+01   3.7799436e-04
  -1.1143072e+01   3.8374608e-04
  -1.1128064e+01   3.8958541e-04
  -1.1113057e+01   3.9551369e-04
  -1.1098049e+01   4.0153227e-04
  -1.1083042e+01   4.0764253e-04
  -1.1068034e+01   4.1384587e-04
  -1.1053027e+01   4.2014371e-04
  -1.1038019e+01   4.2653749e-04
  -1.1023012e+01   4.3302867e-04
  -1.1008004e+01   4.3961874e-04
  -1.0992996e+01   4.4630920e-04
  -1.0977989e+01   4.5310160e-04
  -1.0962981e+01   4.5999748e-04
  -1.0947974e+01   4.6699842e-04
  -1.0932966e+01   4.7410602e-04
  -1.0917959e+01   4.8132192e-04
  -1.0902951e+01   4.8864776e-04
  -1.0887944e+01   4.9608522e-04
  -1.0872936e+01   5.0363601e-04
  -1.0857929e+01   5.1130184e-04
  -1.0842921e+01   5.1908448e-04
  -1.0827914e+01   5.2698572e-04
  -1.0812906e+01   5.3500735e-04
  -1.0797899e+01   5.4315122e-04
  -1.0782891e+01   5.5141919e-04
  -1.0767884e+01   5.5981315e-04
  -1.0752876e+01   5.6833503e-04
  -1.0737869e+01   5.7698677e-04
  -1.0722861e+01   5.8577037e-04
  -1.0707854e+01   5.9468783e-04
  -1.0692846e+01   6.0374120e-04
  -1.0677839e+01   6.1293254e-04
  -1.0662831e+01   6.2226397e-04
  -1.0647824e+01   6.3173761e-04
  -1.0632816e+01   6.4135566e-04
  -1.0617809e+01   6.5112029e-04
  -1.0602801e+01   6.6103376e-04
  -1.0587794e+01   6.7109833e-04
  -1.0572786e+01   6.8131632e-04
  -1.0557779e+01   6.9169006e-04
  -1.0542771e+01   7.0222192e-04
  -1.0527764e+01   7.1291433e-04
  -1.0512756e+01   7.2376973e-04
  -1.0497749e+01   7.3479061e-04
  -1.0482741e+01   7.4597950e-04
  -1.0467734e+01   7.5733897e-04
  -1.0452726e+01   7.6887160e-04
  -1.0437719e+01   7.8058006e-04
  -1.0422711e+01   7.9246701e-04
  -1.0407704e+01   8.0453520e-04
  -1.0392696e+01   8.1678738e-04
  -1.0377689e+01   8.2922636e-04
  -1.0362681e+01   8.4185500e-04
  -1.0347674e+01   8.5467619e-04
  -1.0332666e+01   8.6769287e-04
  -1.0317659e+01   8.8090803e-04
  -1.0302651e+01   8.9432469e-04
  -1.0287644e+01   9.0794593e-04
  -1.0272636e+01   9.2177488e-04
  -1.0257629e+01   9.3581471e-04
  -1.0242621e+01   9.5006863e-04
  -1.0227614e+01   9.6453993e-04
  -1.0212606e+01   9.7923190e-04
  -1.0197599e+01   9.9414794e-04
  -1.0182591e+01   1.0092915e-03
  -1.0167584e+01   1.0246659e-03
  -1.0152576e+01   1.0402749e-03
  -1.0137569e+01   1.0561219e-03
  -1.0122561e+01   1.0722106e-03
  -1.0107554e+01   1.0885446e-03
  -1.0092546e+01   1.1051279e-03
  -1.0077539e+01   1.1219640e-03
  -1.0062531e+01   1.1390570e-03
  -1.0047524e+01   1.1564107e-03
  -1.0032516e+01   1.1740291e-03
  -1.0017509e+01   1.1919162e-03
  -1.0002501e+01   1.2100763e-03
  -9.9874937e+00   1.2285133e-03
  -9.9724862e+00   1.2472316e-03
  -9.9574787e+00   1.2662354e-03
  -9.9424712e+00   1.2855292e-03
  -9.9274637e+00   1.3051173e-03
  -9.9124562e+00   1.3250043e-03
  -9.8974487e+00   1.3451946e-03
  -9.8824412e+00   1.3656930e-03
  -9.8674337e+00   1.3865042e-03
  -9.8524262e+00   1.4076329e-03
  -9.8374187e+00   1.4290839e-03
  -9.8224112e+00   1.4508623e-03
  -9.8074037e+00   1.4729730e-03
  -9.7923962e+00   1.4954211e-03
  -9.7773887e+00   1.5182117e-03
  -9.7623812e+00   1.5413500e-03
  -9.7473737e+00   1.5648415e-03
  -9.7323662e+00   1.5886915e-03
  -9.7173587e+00   1.6129054e-03
  -9.7023512e+00   1.6374889e-03
  -9.6873437e+00   1.6624475e-03
  -9.6723362e+00   1.6877871e-03
  -9.6573287e+00   1.7135133e-03
  -9.6423212e+00   1.7396323e-03
  -9.6273137e+00   1.7661498e-03
  -9.6123062e+00   1.7930721e-03
  -9.5972986e+00   1.8204054e-03
  -9.5822911e+00   1.8481558e-03
  -9.5672836e+00   1.8763298e-03
  -9.5522761e+00   1.9049339e-03
  -9.5372686e+00   1.9339746e-03
  -9.5222611e+00   1.9634586e-03
  -9.5072536e+00   1.9933927e-03
  -9.4922461e+00   2.0237838e-03
  -9.4772386e+00   2.0546388e-03
  -9.4622311e+00   2.0859649e-03
  -9.4472236e+00   2.1177692e-03
  -9.4322161e+00   2.1500591e-03
  -9.4172086e+00   2.1828420e-03
  -9.4022011e+00   2.2161253e-03
  -9.3871936e+00   2.2499169e-03
  -9.3721861e+00   2.2842244e-03
  -9.3571786e+00   2.3190558e-03
  -9.3421711e+00   2.3544190e-03
  -9.3271636e+00   2.3903222e-03
  -9.3121561e+00   2.4267736e-03
  -9.2971486e+00   2.4637817e-03
  -9.2821411e+00   2.5013549e-03
  -9.2671336e+00   2.5395019e-03
  -9.2521261e+00   2.5782314e-03
  -9.2371186e+00   2.6175524e-03
  -9.2221111e+00   2.6574739e-03
  -9.2071036e+00   2.6980052e-03
  -9.1920960e+00   2.7391554e-03
  -9.1770885e+00   2.7809342e-03
  -9.1620810e+00   2.8233510e-03
  -9.1470735e+00   2.8664157e-03
  -9.1320660e+00   2.9101383e-03
  -9.1170585e+00   2.9545286e-03
  -9.1020510e+00   2.9995970e-03
  -9.0870435e+00   3.0453539e-03
  -9.0720360e+00   3.0918097e-03
  -9.0570285e+00   3.1389752e-03
  -9.0420210e+00   3.1868612e-03
  -9.0270135e+00   3.2354788e-03
  -9.0120060e+00   3.2848391e-03
  -8.9969985e+00   3.3349535e-03
  -8.9819910e+00   3.3858336e-03
  -8.9669835e+00   3.4374910e-03
  -8.9519760e+00   3.4899377e-03
  -8.9369685e+00   3.5431857e-03
  -8.9219610e+00   3.5972473e-03
  -8.9069535e+00   3.6521350e-03
  -8.8919460e+00   3.7078614e-03
  -8.8769385e+00   3.7644393e-03
  -8.8619310e+00   3.8218817e-03
  -8.8469235e+00   3.8802020e-03
  -8.8319160e+00   3.9394135e-03
  -8.8169085e+00   3.9995298e-03
  -8.8019010e+00   4.0605649e-03
  -8.7868934e+00   4.1225328e-03
  -8.7718859e+00   4.1854477e-03
  -8.7568784e+00   4.2493242e-03
  -8.7418709e+00   4.3141770e-03
  -8.7268634e+00   4.3800210e-03
  -8.7118559e+00   4.4468715e-03
  -8.6968484e+00   4.5147437e-03
  -8.6818409e+00   4.5836534e-03
  -8.6668334e+00   4.6536165e-03
  -8.6518259e+00   4.7246490e-03
  -8.6368184e+00   4.7967674e-03
  -8.6218109e+00   4.8699882e-03
  -8.6068034e+00   4.9443284e-03
  -8.5917959e+00   5.0198051e-03
  -8.5767884e+00   5.0964357e-03
  -8.5617809e+00   5.1742379e-03
  -8.5467734e+00   5.2532295e-03
  -8.5317659e+00   5.3334289e-03
  -8.5167584e+00   5.4148545e-03
  -8.5017509e+00   5.4975252e-03
  -8.4867434e+00   5.5814599e-03
  -8.4717359e+00   5.6666780e-03
  -8.4567284e+00   5.7531992e-03
  -8.4417209e+00   5.8410435e-03
  -8.4267134e+00   5.9302311e-03
  -8.4117059e+00   6.0207826e-03
  -8.3966983e+00   6.1127188e-03
  -8.3816908e+00   6.2060611e-03
  -8.3666833e+00   6.3008309e-03
  -8.3516758e+00   6.3970501e-03
  -8.3366683e+00   6.4947409e-03
  -8.3216608e+00   6.5939258e-03
  -8.3066533e+00   6.6946278e-03
  -8.2916458e+00   6.7968701e-03
  -8.2766383e+00   6.9006763e-03
  -8.2616308e+00   7.0060703e-03
  -8.2466233e+00   7.1130765e-03
  -8.2316158e+00   7.2217195e-03
  -8.2166083e+00   7.3320246e-03
  -8.2016008e+00   7.4440170e-03
  -8.1865933e+00   7.5577228e-03
  -8.1715858e+00   7.6731680e-03
  -8.1565783e+00   7.7903795e-03
  -8.1415708e+00   7.9093842e-03
  -8.1265633e+00   8.0302097e-03
  -8.1115558e+00   8.1528838e-03
  -8.0965483e+00   8.2774349e-03
  -8.0815408e+00   8.4038917e-03
  -8.0665333e+00   8.5322835e-03
  -8.0515258e+00   8.6626399e-03
  -8.0365183e+00   8.7949910e-03
  -8.0215108e+00   8.9293674e-03
  -8.0065033e+00   9.0658002e-03
  -7.9914957e+00   9.2043208e-03
  -7.9764882e+00   9.3449612e-03
  -7.9614807e+00   9.4877540e-03
  -7.9464732e+00   9.6327322e-03
  -7.9314657e+00   9.7799292e-03
  -7.9164582e+00   9.9293791e-03
  -7.9014507e+00   1.0081116e-02
  -7.8864432e+00   1.0235176e-02
  -7.8714357e+00   1.0391594e-02
  -7.8564282e+00   1.0550406e-02
  -7.8414207e+00   1.0711649e-02
  -7.8264132e+00   1.0875360e-02
  -7.8114057e+00   1.1041577e-02
  -7.7963982e+00   1.1210339e-02
  -7.7813907e+00   1.1381684e-02
  -7.7663832e+00   1.1555652e-02
  -7.7513757e+00   1.1732284e-02
  -7.7363682e+00   1.1911619e-02
  -7.7213607e+00   1.2093701e-02
  -7.7063532e+00   1.2278570e-02
  -7.6913457e+00   1.2466269e-02
  -7.6763382e+00   1.2656842e-02
  -7.6613307e+00   1.2850334e-02
  -7.6463232e+00   1.3046787e-02
  -7.6313157e+00   1.3246249e-02
  -7.6163082e+00   1.3448766e-02
  -7.6013007e+00   1.3654383e-02
  -7.5862931e+00   1.3863149e-02
  -7.5712856e+00   1.4075111e-02
  -7.5562781e+00   1.4290320e-02
  -7.5412706e+00   1.4508825e-02
  -7.5262631e+00   1.4730675e-02
  -7.5112556e+00   1.4955923e-02
  -7.4962481e+00   1.5184621e-02
  -7.4812406e+00   1.5416822e-02
  -7.4662331e+00   1.5652578e-02
  -7.4512256e+00   1.5891946e-02
  -7.4362181e+00   1.6134980e-02
  -7.4212106e+00   1.6381736e-02
  -7.4062031e+00   1.6632271e-02
  -7.3911956e+00   1.6886644e-02
  -7.3761881e+00   1.7144914e-02
  -7.3611806e+00   1.7407139e-02
  -7.3461731e+00   1.7673382e-02
  -7.3311656e+00   1.7943702e-02
  -7.3161581e+00   1.8218164e-02
  -7.3011506e+00   1.8496830e-02
  -7.2861431e+00   1.8779764e-02
  -7.2711356e+00   1.9067034e-02
  -7.2561281e+00   1.9358703e-02
  -7.2411206e+00   1.9654842e-02
  -7.2261131e+00   1.9955517e-02
  -7.2111056e+00   2.0260798e-02
  -7.1960980e+00   2.0570756e-02
  -7.1810905e+00   2.0885463e-02
  -7.1660830e+00   2.1204992e-02
  -7.1510755e+00   2.1529416e-02
  -7.1360680e+00   2.1858811e-02
  -7.1210605e+00   2.2193252e-02
  -7.1060530e+00   2.2532818e-02
  -7.0910455e+00   2.2877586e-02
  -7.0760380e+00   2.3227636e-02
  -7.0610305e+00   2.3583050e-02
  -7.0460230e+00   2.3943910e-02
  -7.0310155e+00   2.4310299e-02
  -7.0160080e+00   2.4682302e-02
  -7.0010005e+00   2.5060004e-02
  -6.9859930e+00   2.5443494e-02
  -6.9709855e+00   2.5832860e-02
  -6.9559780e+00   2.6228192e-02
  -6.9409705e+00   2.6629582e-02
  -6.9259630e+00   2.7037122e-02
  -6.9109555e+00   2.7450906e-02
  -6.8959480e+00   2.7871031e-02
  -6.8809405e+00   2.8297593e-02
  -6.8659330e+00   2.8730691e-02
  -6.8509255e+00   2.9170425e-02
  -6.8359180e+00   2.9616898e-02
  -6.8209105e+00   3.0070211e-02
  -6.8059030e+00   3.0530470e-02
  -6.7908954e+00   3.0997781e-02
  -6.7758879e+00   3.1472252e-02
  -6.7608804e+00   3.1953993e-02
  -6.7458729e+00   3.2443115e-02
  -6.7308654e+00   3.2939731e-02
  -6.7158579e+00   3.3443956e-02
  -6.7008504e+00   3.3955907e-02
  -6.6858429e+00   3.4475701e-02
  -6.6708354e+00   3.5003458e-02
  -6.6558279e+00   3.5539301e-02
  -6.6408204e+00   3.6083353e-02
  -6.6258129e+00   3.6635739e-02
  -6.6108054e+00   3.7196588e-02
  -6.5957979e+00   3.7766028e-02
  -6.5807904e+00   3.8344192e-02
  -6.5657829e+00   3.8931211e-02
  -6.5507754e+00   3.9527222e-02
  -6.5357679e+00   4.0132362e-02
  -6.5207604e+00   4.0746771e-02
  -6.5057529e+00   4.1370590e-02
  -6.4907454e+00   4.2003963e-02
  -6.4757379e+00   4.2647036e-02
  -6.4607304e+00   4.3299956e-02
  -6.4457229e+00   4.3962875e-02
  -6.4307154e+00   4.4635945e-02
  -6.4157079e+00   4.5319321e-02
  -6.4007004e+00   4.6013159e-02
  -6.3856928e+00   4.6717620e-02
  -6.3706853e+00   4.7432866e-02
  -6.3556778e+00   4.8159061e-02
  -6.3406703e+00   4.8896371e-02
  -6.3256628e+00   4.9644967e-02
  -6.3106553e+00   5.0405020e-02
  -6.2956478e+00   5.1176704e-02
  -6.2806403e+00   5.1960197e-02
  -6.2656328e+00   5.2755679e-02
  -6.2506253e+00   5.3563331e-02
  -6.2356178e+00   5.4383339e-02
  -6.2206103e+00   5.5215891e-02
  -6.2056028e+00   5.6061177e-02
  -6.1905953e+00   5.6919391e-02
  -6.1755878e+00   5.7790729e-02
  -6.1605803e+00   5.8675390e-02
  -6.1455728e+00   5.9573577e-02
  -6.1305653e+00   6.0485494e-02
  -6.1155578e+00   6.1411351e-02
  -6.1005503e+00   6.2351357e-02
  -6.0855428e+00   6.3305728e-02
  -6.0705353e+00   6.4274681e-02
  -6.0555278e+00   6.5258436e-02
  -6.0405203e+00   6.6257217e-02
  -6.0255128e+00   6.7271252e-02
  -6.0105053e+00   6.8300771e-02
  -5.9954977e+00   6.9346008e-02
  -5.9804902e+00   7.0407200e-02
  -5.9654827e+00   7.1484587e-02
  -5.9504752e+00   7.2578414e-02
  -5.9354677e+00   7.3688928e-02
  -5.9204602e+00   7.4816380e-02
  -5.9054527e+00   7.5961025e-02
  -5.8904452e+00   7.7123122e-02
  -5.8754377e+00   7.8302933e-02
  -5.8604302e+00   7.9500723e-02
  -5.8454227e+00   8.0716762e-02
  -5.8304152e+00   8.1951323e-02
  -5.8154077e+00   8.3204684e-02
  -5.8004002e+00   8.4477125e-02
  -5.7853927e+00   8.5768933e-02
  -5.7703852e+00   8.7080396e-02
  -5.7553777e+00   8.8411806e-02
  -5.7403702e+00   8.9763462e-02
  -5.7253627e+00   9.1135665e-02
  -5.7103552e+00   9.2528719e-02
  -5.6953477e+00   9.3942936e-02
  -5.6803402e+00   9.5378628e-02
  -5.6653327e+00   9.6836113e-02
  -5.6503252e+00   9.8315715e-02
  -5.6353177e+00   9.9817759e-02
  -5.6203102e+00   1.0134258e-01
  -5.6053027e+00   1.0289051e-01
  -5.5902951e+00   1.0446189e-01
  -5.5752876e+00   1.0605706e-01
  -5.5602801e+00   1.0767638e-01
  -5.5452726e+00   1.0932019e-01
  -5.5302651e+00   1.1098886e-01
  -5.5152576e+00   1.1268275e-01
  -5.5002501e+00   1.1440223e-01
  -5.4852426e+00   1.1614766e-01
  -5.4702351e+00   1.1791943e-01
  -5.4552276e+00   1.1971792e-01
  -5.4402201e+00   1.2154351e-01
  -5.4252126e+00   1.2339659e-01
  -5.4102051e+00   1.2527757e-01
  -5.3951976e+00   1.2718684e-01
  -5.3801901e+00   1.2912481e-01
  -5.3651826e+00   1.3109189e-01
  -5.3501751e+00   1.3308849e-01
  -5.3351676e+00   1.3511504e-01
  -5.3201601e+00   1.3717196e-01
  -5.3051526e+00   1.3925968e-01
  -5.2901451e+00   1.4137863e-01
  -5.2751376e+00   1.4352926e-01
  -5.2601301e+00   1.4571201e-01
  -5.2451226e+00   1.4792733e-01
  -5.2301151e+00   1.5017568e-01
  -5.2151076e+00   1.5245750e-01
  -5.2001001e+00   1.5477328e-01
  -5.1850925e+00   1.5712347e-01
  -5.1700850e+00   1.5950856e-01
  -5.1550775e+00   1.6192901e-01
  -5.1400700e+00   1.6438532e-01
  -5.1250625e+00   1.6687796e-01
  -5.1100550e+00   1.6940744e-01
  -5.0950475e+00   1.7197424e-01
  -5.0800400e+00   1.7457887e-01
  -5.0650325e+00   1.7722183e-01
  -5.0500250e+00   1.7990364e-01
  -5.0350175e+00   1.8262481e-01
  -5.0200100e+00   1.8538585e-01
  -5.0050025e+00   1.8818728e-01
  -4.9899950e+00   1.9102964e-01
  -4.9749875e+00   1.9391345e-01
  -4.9599800e+00   1.9683923e-01
  -4.9449725e+00   1.9980754e-01
  -4.9299650e+00   2.0281890e-01
  -4.9149575e+00   2.0587387e-01
  -4.8999500e+00   2.0897297e-01
  -4.8849425e+00   2.1211677e-01
  -4.8699350e+00   2.1530581e-01
  -4.8549275e+00   2.1854064e-01
  -4.8399200e+00   2.2182182e-01
  -4.8249125e+00   2.2514990e-01
  -4.8099050e+00   2.2852544e-01
  -4.7948974e+00   2.3194900e-01
  -4.7798899e+00   2.3542114e-01
  -4.7648824e+00   2.3894242e-01
  -4.7498749e+00   2.4251339e-01
  -4.7348674e+00   2.4613462e-01
  -4.7198599e+00   2.4980666e-01
  -4.7048524e+00   2.5353008e-01
  -4.6898449e+00   2.5730543e-01
  -4.6748374e+00   2.6113326e-01
  -4.6598299e+00   2.6501413e-01
  -4.6448224e+00   2.6894859e-01
  -4.6298149e+00   2.7293718e-01
  -4.6148074e+00   2.7698045e-01
  -4.5997999e+00   2.8107893e-01
  -4.5847924e+00   2.8523316e-01
  -4.5697849e+00   2.8944366e-01
  -4.5547774e+00   2.9371096e-01
  -4.5397699e+00   2.9803557e-01
  -4.5247624e+00   3.0241799e-01
  -4.5097549e+00   3.0685872e-01
  -4.4947474e+00   3.1135826e-01
  -4.4797399e+00   3.1591707e-01
  -4.4647324e+00   3.2053563e-01
  -4.4497249e+00   3.2521440e-01
  -4.4347174e+00   3.2995381e-01
  -4.4197099e+00   3.3475429e-01
  -4.4047024e+00   3.3961626e-01
  -4.3896948e+00   3.4454012e-01
  -4.3746873e+00   3.4952625e-01
  -4.3596798e+00   3.5457500e-01
  -4.3446723e+00   3.5968673e-01
  -4.3296648e+00   3.6486177e-01
  -4.3146573e+00   3.7010040e-01
  -4.2996498e+00   3.7540291e-01
  -4.2846423e+00   3.8076955e-01
  -4.2696348e+00   3.8620056e-01
  -4.2546273e+00   3.9169614e-01
  -4.2396198e+00   3.9725644e-01
  -4.2246123e+00   4.0288163e-01
  -4.2096048e+00   4.0857181e-01
  -4.1945973e+00   4.1432705e-01
  -4.1795898e+00   4.2014740e-01
  -4.1645823e+00   4.2603286e-01
  -4.1495748e+00   4.3198340e-01
  -4.1345673e+00   4.3799893e-01
  -4.1195598e+00   4.4407935e-01
  -4.1045523e+00   4.5022449e-01
  -4.0895448e+00   4.5643414e-01
  -4.0745373e+00   4.6270804e-01
  -4.0595298e+00   4.6904589e-01
  -4.0445223e+00   4.7544731e-01
  -4.0295148e+00   4.8191190e-01
  -4.0145073e+00   4.8843918e-01
  -3.9994997e+00   4.9502861e-01
  -3.9844922e+00   5.0167960e-01
  -3.9694847e+00   5.0839149e-01
  -3.9544772e+00   5.1516356e-01
  -3.9394697e+00   5.2199500e-01
  -3.9244622e+00   5.2888495e-01
  -3.9094547e+00   5.3583246e-01
  -3.8944472e+00   5.4283653e-01
  -3.8794397e+00   5.4989605e-01
  -3.8644322e+00   5.5700985e-01
  -3.8494247e+00   5.6417666e-01
  -3.8344172e+00   5.7139514e-01
  -3.8194097e+00   5.7866385e-01
  -3.8044022e+00   5.8598126e-01
  -3.7893947e+00   5.9334576e-01
  -3.7743872e+00   6.0075562e-01
  -3.7593797e+00   6.0820903e-01
  -3.7443722e+00   6.1570408e-01
  -3.7293647e+00   6.2323875e-01
  -3.7143572e+00   6.3081092e-01
  -3.6993497e+00   6.3841836e-01
  -3.6843422e+00   6.4605872e-01
  -3.6693347e+00   6.5372958e-01
  -3.6543272e+00   6.6142836e-01
  -3.6393197e+00   6.6915239e-01
  -3.6243122e+00   6.7689888e-01
  -3.6093047e+00   6.8466494e-01
  -3.5942971e+00   6.9244754e-01
  -3.5792896e+00   7.0024353e-01
  -3.5642821e+00   7.0804967e-01
  -3.5492746e+00   7.1586258e-01
  -3.5342671e+00   7.2367876e-01
  -3.5192596e+00   7.3149459e-01
  -3.5042521e+00   7.3930634e-01
  -3.4892446e+00   7.4711016e-01
  -3.4742371e+00   7.5490208e-01
  -3.4592296e+00   7.6267801e-01
  -3.4442221e+00   7.7043375e-01
  -3.4292146e+00   7.7816499e-01
  -3.4142071e+00   7.8586731e-01
  -3.3991996e+00   7.9353616e-01
  -3.3841921e+00   8.0116692e-01
  -3.3691846e+00   8.0875485e-01
  -3.3541771e+00   8.1629511e-01
  -3.3391696e+00   8.2378277e-01
  -3.3241621e+00   8.3121281e-01
  -3.3091546e+00   8.3858012e-01
  -3.2941471e+00   8.4587953e-01
  -3.2791396e+00   8.5310578e-01
  -3.2641321e+00   8.6025355e-01
  -3.2491246e+00   8.6731745e-01
  -3.2341171e+00   8.7429205e-01
  -3.2191096e+00   8.8117188e-01
  -3.2041021e+00   8.8795141e-01
  -3.1890945e+00   8.9462509e-01
  -3.1740870e+00   9.0118737e-01
  -3.1590795e+00   9.0763265e-01
  -3.1440720e+00   9.1395537e-01
  -3.1290645e+00   9.2014995e-01
  -3.1140570e+00   9.2621083e-01
  -3.0990495e+00   9.3213249e-01
  -3.0840420e+00   9.3790944e-01
  -3.0690345e+00   9.4353625e-01
  -3.0540270e+00   9.4900754e-01
  -3.0390195e+00   9.5431801e-01
  -3.0240120e+00   9.5946243e-01
  -3.0090045e+00   9.6443568e-01
  -2.9939970e+00   9.6923274e-01
  -2.9789895e+00   9.7384872e-01
  -2.9639820e+00   9.7827883e-01
  -2.9489745e+00   9.8251846e-01
  -2.9339670e+00   9.8656311e-01
  -2.9189595e+00   9.9040848e-01
  -2.9039520e+00   9.9405042e-01
  -2.8889445e+00   9.9748497e-01
  -2.8739370e+00   1.0007084e+00
  -2.8589295e+00   1.0037171e+00
  -2.8439220e+00   1.0065077e+00
  -2.8289145e+00   1.0090772e+00
  -2.8139070e+00   1.0114226e+00
  -2.7988994e+00   1.0135412e+00
  -2.7838919e+00   1.0154308e+00
  -2.7688844e+00   1.0170890e+00
  -2.7538769e+00   1.0185141e+00
  -2.7388694e+00   1.0197044e+00
  -2.7238619e+00   1.0206585e+00
  -2.7088544e+00   1.0213754e+00
  -2.6938469e+00   1.0218542e+00
  -2.6788394e+00   1.0220943e+00
  -2.6638319e+00   1.0220956e+00
  -2.6488244e+00   1.0218581e+00
  -2.6338169e+00   1.0213821e+00
  -2.6188094e+00   1.0206681e+00
  -2.6038019e+00   1.0197171e+00
  -2.5887944e+00   1.0185301e+00
  -2.5737869e+00   1.0171085e+00
  -2.5587794e+00   1.0154542e+00
  -2.5437719e+00   1.0135689e+00
  -2.5287644e+00   1.0114550e+00
  -2.5137569e+00   1.0091148e+00
  -2.4987494e+00   1.0065510e+00
  -2.4837419e+00   1.0037667e+00
  -2.4687344e+00   1.0007649e+00
  -2.4537269e+00   9.9754911e-01
  -2.4387194e+00   9.9412285e-01
  -2.4237119e+00   9.9048996e-01
  -2.4087044e+00   9.8665444e-01
  -2.3936968e+00   9.8262047e-01
  -2.3786893e+00   9.7839240e-01
  -2.3636818e+00   9.7397475e-01
  -2.3486743e+00   9.6937219e-01
  -2.3336668e+00   9.6458952e-01
  -2.3186593e+00   9.5963169e-01
  -2.3036518e+00   9.5450373e-01
  -2.2886443e+00   9.4921082e-01
  -2.2736368e+00   9.4375819e-01
  -2.2586293e+00   9.3815119e-01
  -2.2436218e+00   9.3239521e-01
  -2.2286143e+00   9.2649572e-01
  -2.2136068e+00   9.2045823e-01
  -2.1985993e+00   9.1428830e-01
  -2.1835918e+00   9.0799149e-01
  -2.1685843e+00   9.0157341e-01
  -2.1535768e+00   8.9503965e-01
  -2.1385693e+00   8.8839581e-01
  -2.1235618e+00   8.8164748e-01
  -2.1085543e+00   8.7480023e-01
  -2.0935468e+00   8.6785958e-01
  -2.0785393e+00   8.6083104e-01
  -2.0635318e+00   8.5372005e-01
  -2.0485243e+00   8.4653202e-01
  -2.0335168e+00   8.3927228e-01
  -2.0185093e+00   8.3194609e-01
  -2.0035018e+00   8.2455865e-01
  -1.9884942e+00   8.1711509e-01
  -1.9734867e+00   8.0962042e-01
  -1.9584792e+00   8.0207960e-01
  -1.9434717e+00   7.9449746e-01
  -1.9284642e+00   7.8687877e-01
  -1.9134567e+00   7.7922817e-01
  -1.8984492e+00   7.7155020e-01
  -1.8834417e+00   7.6384929e-01
  -1.8684342e+00   7.5612977e-01
  -1.8534267e+00   7.4839586e-01
  -1.8384192e+00   7.4065164e-01
  -1.8234117e+00   7.3290111e-01
  -1.8084042e+00   7.2514811e-01
  -1.7933967e+00   7.1739641e-01
  -1.7783892e+00   7.0964961e-01
  -1.7633817e+00   7.0191124e-01
  -1.7483742e+00   6.9418468e-01
  -1.7333667e+00   6.8647320e-01
  -1.7183592e+00   6.7877995e-01
  -1.7033517e+00   6.7110797e-01
  -1.6883442e+00   6.6346016e-01
  -1.6733367e+00   6.5583934e-01
  -1.6583292e+00   6.4824819e-01
  -1.6433217e+00   6.4068929e-01
  -1.6283142e+00   6.3316509e-01
  -1.6133067e+00   6.2567795e-01
  -1.5982991e+00   6.1823011e-01
  -1.5832916e+00   6.1082371e-01
  -1.5682841e+00   6.0346079e-01
  -1.5532766e+00   5.9614328e-01
  -1.5382691e+00   5.8887301e-01
  -1.5232616e+00   5.8165172e-01
  -1.5082541e+00   5.7448105e-01
  -1.4932466e+00   5.6736255e-01
  -1.4782391e+00   5.6029766e-01
  -1.4632316e+00   5.5328777e-01
  -1.4482241e+00   5.4633416e-01
  -1.4332166e+00   5.3943803e-01
  -1.4182091e+00   5.3260049e-01
  -1.4032016e+00   5.2582259e-01
  -1.3881941e+00   5.1910530e-01
  -1.3731866e+00   5.1244951e-01
  -1.3581791e+00   5.0585604e-01
  -1.3431716e+00   4.9932566e-01
  -1.3281641e+00   4.9285903e-01
  -1.3131566e+00   4.8645680e-01
  -1.2981491e+00   4.8011953e-01
  -1.2831416e+00   4.7384772e-01
  -1.2681341e+00   4.6764182e-01
  -1.2531266e+00   4.6150222e-01
  -1.2381191e+00   4.5542927e-01
  -1.2231116e+00   4.4942326e-01
  -1.2081041e+00   4.4348443e-01
  -1.1930965e+00   4.3761299e-01
  -1.1780890e+00   4.3180908e-01
  -1.1630815e+00   4.2607282e-01
  -1.1480740e+00   4.2040428e-01
  -1.1330665e+00   4.1480351e-01
  -1.1180590e+00   4.0927049e-01
  -1.1030515e+00   4.0380519e-01
  -1.0880440e+00   3.9840755e-01
  -1.0730365e+00   3.9307746e-01
  -1.0580290e+00   3.8781480e-01
  -1.0430215e+00   3.8261940e-01
  -1.0280140e+00   3.7749109e-01
  -1.0130065e+00   3.7242966e-01
  -9.9799900e-01   3.6743487e-01
  -9.8299150e-01   3.6250648e-01
  -9.6798399e-01   3.5764420e-01
  -9.5297649e-01   3.5284775e-01
  -9.3796898e-01   3.4811681e-01
  -9.2296148e-01   3.4345105e-01
  -9.0795398e-01   3.3885013e-01
  -8.9294647e-01   3.3431369e-01
  -8.7793897e-01   3.2984135e-01
  -8.6293147e-01   3.2543273e-01
  -8.4792396e-01   3.2108743e-01
  -8.3291646e-01   3.1680504e-01
  -8.1790895e-01   3.1258514e-01
  -8.0290145e-01   3.0842731e-01
  -7.8789395e-01   3.0433110e-01
  -7.7288644e-01   3.0029608e-01
  -7.5787894e-01   2.9632180e-01
  -7.4287144e-01   2.9240779e-01
  -7.2786393e-01   2.8855360e-01
  -7.1285643e-01   2.8475877e-01
  -6.9784892e-01   2.8102282e-01
  -6.8284142e-01   2.7734528e-01
  -6.6783392e-01   2.7372567e-01
  -6.5282641e-01   2.7016352e-01
  -6.3781891e-01   2.6665835e-01
  -6.2281141e-01   2.6320969e-01
  -6.0780390e-01   2.5981704e-01
  -5.9279640e-01   2.5647993e-01
  -5.7778889e-01   2.5319788e-01
  -5.6278139e-01   2.4997040e-01
  -5.4777389e-01   2.4679703e-01
  -5.3276638e-01   2.4367729e-01
  -5.1775888e-01   2.4061069e-01
  -5.0275138e-01   2.3759677e-01
  -4.8774387e-01   2.3463506e-01
  -4.7273637e-01   2.3172510e-01
  -4.5772886e-01   2.2886641e-01
  -4.4272136e-01   2.2605854e-01
  -4.2771386e-01   2.2330103e-01
  -4.1270635e-01   2.2059343e-01
  -3.9769885e-01   2.1793529e-01
  -3.8269135e-01   2.1532617e-01
  -3.6768384e-01   2.1276563e-01
  -3.5267634e-01   2.1025324e-01
  -3.3766883e-01   2.0778857e-01
  -3.2266133e-01   2.0537118e-01
  -3.0765383e-01   2.0300068e-01
  -2.9264632e-01   2.0067664e-01
  -2.7763882e-01   1.9839865e-01
  -2.6263132e-01   1.9616632e-01
  -2.4762381e-01   1.9397925e-01
  -2.3261631e-01   1.9183706e-01
  -2.1760880e-01   1.8973936e-01
  -2.0260130e-01   1.8768577e-01
  -1.8759380e-01   1.8567593e-01
  -1.7258629e-01   1.8370947e-01
  -1.5757879e-01   1.8178604e-01
  -1.4257129e-01   1.7990529e-01
  -1.2756378e-01   1.7806687e-01
  -1.1255628e-01   1.7627046e-01
  -9.7548774e-02   1.7451572e-01
  -8.2541271e-02   1.7280232e-01
  -6.7533767e-02   1.7112997e-01
  -5.2526263e-02   1.6949835e-01
  -3.7518759e-02   1.6790715e-01
  -2.2511256e-02   1.6635610e-01
  -7.5037519e-03   1.6484490e-01
   7.5037519e-03   1.6337327e-01
   2.2511256e-02   1.6194096e-01
   3.7518759e-02   1.6054768e-01
   5.2526263e-02   1.5919319e-01
   6.7533767e-02   1.5787725e-01
   8.2541271e-02   1.5659961e-01
   9.7548774e-02   1.5536003e-01
   1.1255628e-01   1.5415830e-01
   1.2756378e-01   1.5299420e-01
   1.4257129e-01   1.5186752e-01
   1.5757879e-01   1.5077805e-01
   1.7258629e-01   1.4972561e-01
   1.8759380e-01   1.4871001e-01
   2.0260130e-01   1.4773107e-01
   2.1760880e-01   1.4678862e-01
   2.3261631e-01   1.4588249e-01
   2.4762381e-01   1.4501254e-01
   2.6263132e-01   1.4417862e-01
   2.7763882e-01   1.4338059e-01
   2.9264632e-01   1.4261831e-01
   3.0765383e-01   1.4189167e-01
   3.2266133e-01   1.4120056e-01
   3.3766883e-01   1.4054485e-01
   3.5267634e-01   1.3992446e-01
   3.6768384e-01   1.3933930e-01
   3.8269135e-01   1.3878928e-01
   3.9769885e-01   1.3827433e-01
   4.1270635e-01   1.3779438e-01
   4.2771386e-01   1.3734937e-01
   4.4272136e-01   1.3693926e-01
   4.5772886e-01   1.3656400e-01
   4.7273637e-01   1.3622356e-01
   4.8774387e-01   1.3591790e-01
   5.0275138e-01   1.3564703e-01
   5.1775888e-01   1.3541092e-01
   5.3276638e-01   1.3520957e-01
   5.4777389e-01   1.3504299e-01
   5.6278139e-01   1.3491121e-01
   5.7778889e-01   1.3481423e-01
   5.9279640e-01   1.3475210e-01
   6.0780390e-01   1.3472485e-01
   6.2281141e-01   1.3473253e-01
   6.3781891e-01   1.3477521e-01
   6.5282641e-01   1.3485295e-01
   6.6783392e-01   1.3496581e-01
   6.8284142e-01   1.3511389e-01
   6.9784892e-01   1.3529728e-01
   7.1285643e-01   1.3551607e-01
   7.2786393e-01   1.3577038e-01
   7.4287144e-01   1.3606031e-01
   7.5787894e-01   1.3638601e-01
   7.7288644e-01   1.3674760e-01
   7.8789395e-01   1.3714523e-01
   8.0290145e-01   1.3757904e-01
   8.1790895e-01   1.3804921e-01
   8.3291646e-01   1.3855589e-01
   8.4792396e-01   1.3909928e-01
   8.6293147e-01   1.3967954e-01
   8.7793897e-01   1.4029690e-01
   8.9294647e-01   1.4095153e-01
   9.0795398e-01   1.4164368e-01
   9.2296148e-01   1.4237354e-01
   9.3796898e-01   1.4314137e-01
   9.5297649e-01   1.4394740e-01
   9.6798399e-01   1.4479188e-01
   9.8299150e-01   1.4567507e-01
   9.9799900e-01   1.4659724e-01
   1.0130065e+00   1.4755867e-01
   1.0280140e+00   1.4855965e-01
   1.0430215e+00   1.4960048e-01
   1.0580290e+00   1.5068146e-01
   1.0730365e+00   1.5180291e-01
   1.0880440e+00   1.5296515e-01
   1.1030515e+00   1.5416852e-01
   1.1180590e+00   1.5541337e-01
   1.1330665e+00   1.5670004e-01
   1.1480740e+00   1.5802890e-01
   1.1630815e+00   1.5940033e-01
   1.1780890e+00   1.6081471e-01
   1.1930965e+00   1.6227243e-01
   1.2081041e+00   1.6377389e-01
   1.2231116e+00   1.6531951e-01
   1.2381191e+00   1.6690970e-01
   1.2531266e+00   1.6854491e-01
   1.2681341e+00   1.7022555e-01
   1.2831416e+00   1.7195210e-01
   1.2981491e+00   1.7372501e-01
   1.3131566e+00   1.7554475e-01
   1.3281641e+00   1.7741179e-01
   1.3431716e+00   1.7932664e-01
   1.3581791e+00   1.8128978e-01
   1.3731866e+00   1.8330173e-01
   1.3881941e+00   1.8536300e-01
   1.4032016e+00   1.8747412e-01
   1.4182091e+00   1.8963564e-01
   1.4332166e+00   1.9184809e-01
   1.4482241e+00   1.9411204e-01
   1.4632316e+00   1.9642804e-01
   1.4782391e+00   1.9879667e-01
   1.4932466e+00   2.0121853e-01
   1.5082541e+00   2.0369419e-01
   1.5232616e+00   2.0622426e-01
   1.5382691e+00   2.0880936e-01
   1.5532766e+00   2.1145010e-01
   1.5682841e+00   2.1414711e-01
   1.5832916e+00   2.1690103e-01
   1.5982991e+00   2.1971250e-01
   1.6133067e+00   2.2258218e-01
   1.6283142e+00   2.2551072e-01
   1.6433217e+00   2.2849880e-01
   1.6583292e+00   2.3154708e-01
   1.6733367e+00   2.3465626e-01
   1.6883442e+00   2.3782702e-01
   1.7033517e+00   2.4106006e-01
   1.7183592e+00   2.4435609e-01
   1.7333667e+00   2.4771580e-01
   1.7483742e+00   2.5113992e-01
   1.7633817e+00   2.5462917e-01
   1.7783892e+00   2.5818426e-01
   1.7933967e+00   2.6180594e-01
   1.8084042e+00   2.6549492e-01
   1.8234117e+00   2.6925195e-01
   1.8384192e+00   2.7307776e-01
   1.8534267e+00   2.7697310e-01
   1.8684342e+00   2.8093872e-01
   1.8834417e+00   2.8497534e-01
   1.8984492e+00   2.8908372e-01
   1.9134567e+00   2.9326460e-01
   1.9284642e+00   2.9751873e-01
   1.9434717e+00   3.0184685e-01
   1.9584792e+00   3.0624968e-01
   1.9734867e+00   3.1072798e-01
   1.9884942e+00   3.1528247e-01
   2.0035018e+00   3.1991387e-01
   2.0185093e+00   3.2462291e-01
   2.0335168e+00   3.2941029e-01
   2.0485243e+00   3.3427672e-01
   2.0635318e+00   3.3922289e-01
   2.0785393e+00   3.4424948e-01
   2.0935468e+00   3.4935716e-01
   2.1085543e+00   3.5454659e-01
   2.1235618e+00   3.5981840e-01
   2.1385693e+00   3.6517321e-01
   2.1535768e+00   3.7061164e-01
   2.1685843e+00   3.7613426e-01
   2.1835918e+00   3.8174164e-01
   2.1985993e+00   3.8743432e-01
   2.2136068e+00   3.9321281e-01
   2.2286143e+00   3.9907759e-01
   2.2436218e+00   4.0502913e-01
   2.2586293e+00   4.1106784e-01
   2.2736368e+00   4.1719412e-01
   2.2886443e+00   4.2340832e-01
   2.3036518e+00   4.2971075e-01
   2.3186593e+00   4.3610169e-01
   2.3336668e+00   4.4258138e-01
   2.3486743e+00   4.4914999e-01
   2.3636818e+00   4.5580766e-01
   2.3786893e+00   4.6255446e-01
   2.3936968e+00   4.6939044e-01
   2.4087044e+00   4.7631556e-01
   2.4237119e+00   4.8332972e-01
   2.4387194e+00   4.9043276e-01
   2.4537269e+00   4.9762447e-01
   2.4687344e+00   5.0490455e-01
   2.4837419e+00   5.1227262e-01
   2.4987494e+00   5.1972823e-01
   2.5137569e+00   5.2727085e-01
   2.5287644e+00   5.3489986e-01
   2.5437719e+00   5.4261456e-01
   2.5587794e+00   5.5041414e-01
   2.5737869e+00   5.5829769e-01
   2.5887944e+00   5.6626421e-01
   2.6038019e+00   5.7431260e-01
   2.6188094e+00   5.8244163e-01
   2.6338169e+00   5.9064997e-01
   2.6488244e+00   5.9893616e-01
   2.6638319e+00   6.0729862e-01
   2.6788394e+00   6.1573565e-01
   2.6938469e+00   6.2424540e-01
   2.7088544e+00   6.3282591e-01
   2.7238619e+00   6.4147506e-01
   2.7388694e+00   6.5019059e-01
   2.7538769e+00   6.5897008e-01
   2.7688844e+00   6.6781097e-01
   2.7838919e+00   6.7671055e-01
   2.7988994e+00   6.8566594e-01
   2.8139070e+00   6.9467407e-01
   2.8289145e+00   7.0373175e-01
   2.8439220e+00   7.1283558e-01
   2.8589295e+00   7.2198201e-01
   2.8739370e+00   7.3116728e-01
   2.8889445e+00   7.4038748e-01
   2.9039520e+00   7.4963851e-01
   2.9189595e+00   7.5891607e-01
   2.9339670e+00   7.6821569e-01
   2.9489745e+00   7.7753271e-01
   2.9639820e+00   7.8686226e-01
   2.9789895e+00   7.9619930e-01
   2.9939970e+00   8.0553859e-01
   3.0090045e+00   8.1487472e-01
   3.0240120e+00   8.2420207e-01
   3.0390195e+00   8.3351483e-01
   3.0540270e+00   8.4280702e-01
   3.0690345e+00   8.5207247e-01
   3.0840420e+00   8.6130483e-01
   3.0990495e+00   8.7049759e-01
   3.1140570e+00   8.7964404e-01
   3.1290645e+00   8.8873734e-01
   3.1440720e+00   8.9777046e-01
   3.1590795e+00   9.0673625e-01
   3.1740870e+00   9.1562738e-01
   3.1890945e+00   9.2443642e-01
   3.2041021e+00   9.3315580e-01
   3.2191096e+00   9.4177783e-01
   3.2341171e+00   9.5029473e-01
   3.2491246e+00   9.5869860e-01
   3.2641321e+00   9.6698151e-01
   3.2791396e+00   9.7513541e-01
   3.2941471e+00   9.8315224e-01
   3.3091546e+00   9.9102388e-01
   3.3241621e+00   9.9874220e-01
   3.3391696e+00   1.0062991e+00
   3.3541771e+00   1.0136863e+00
   3.3691846e+00   1.0208959e+00
   3.3841921e+00   1.0279198e+00
   3.3991996e+00   1.0347500e+00
   3.4142071e+00   1.0413786e+00
   3.4292146e+00   1.0477978e+00
   3.4442221e+00   1.0540000e+00
   3.4592296e+00   1.0599777e+00
   3.4742371e+00   1.0657235e+00
   3.4892446e+00   1.0712302e+00
   3.5042521e+00   1.0764909e+00
   3.5192596e+00   1.0814990e+00
   3.5342671e+00   1.0862478e+00
   3.5492746e+00   1.0907312e+00
   3.5642821e+00   1.0949433e+00
   3.5792896e+00   1.0988784e+00
   3.5942971e+00   1.1025312e+00
   3.6093047e+00   1.1058968e+00
   3.6243122e+00   1.1089705e+00
   3.6393197e+00   1.1117481e+00
   3.6543272e+00   1.1142256e+00
   3.6693347e+00   1.1163997e+00
   3.6843422e+00   1.1182673e+00
   3.6993497e+00   1.1198256e+00
   3.7143572e+00   1.1210725e+00
   3.7293647e+00   1.1220061e+00
   3.7443722e+00   1.1226252e+00
   3.7593797e+00   1.1229287e+00
   3.7743872e+00   1.1229162e+00
   3.7893947e+00   1.1225876e+00
   3.8044022e+00   1.1219435e+00
   3.8194097e+00   1.1209847e+00
   3.8344172e+00   1.1197124e+00
   3.8494247e+00   1.1181284e+00
   3.8644322e+00   1.1162349e+00
   3.8794397e+00   1.1140345e+00
   3.8944472e+00   1.1115303e+00
   3.9094547e+00   1.1087256e+00
   3.9244622e+00   1.1056243e+00
   3.9394697e+00   1.1022306e+00
   3.9544772e+00   1.0985490e+00
   3.9694847e+00   1.0945845e+00
   3.9844922e+00   1.0903423e+00
   3.9994997e+00   1.0858281e+00
   4.0145073e+00   1.0810477e+00
   4.0295148e+00   1.0760072e+00
   4.0445223e+00   1.0707132e+00
   4.0595298e+00   1.0651723e+00
   4.0745373e+00   1.0593914e+00
   4.0895448e+00   1.0533776e+00
   4.1045523e+00   1.0471382e+00
   4.1195598e+00   1.0406808e+00
   4.1345673e+00   1.0340129e+00
   4.1495748e+00   1.0271423e+00
   4.1645823e+00   1.0200767e+00
   4.1795898e+00   1.0128243e+00
   4.1945973e+00   1.0053930e+00
   4.2096048e+00   9.9779076e-01
   4.2246123e+00   9.9002579e-01
   4.2396198e+00   9.8210618e-01
   4.2546273e+00   9.7404001e-01
   4.2696348e+00   9.6583538e-01
   4.2846423e+00   9.5750034e-01
   4.2996498e+00   9.4904287e-01
   4.3146573e+00   9.4047092e-01
   4.3296648e+00   9.3179234e-01
   4.3446723e+00   9.2301490e-01
   4.3596798e+00   9.1414625e-01
   4.3746873e+00   9.0519394e-01
   4.3896948e+00   8.9616538e-01
   4.4047024e+00   8.8706788e-01
   4.4197099e+00   8.7790857e-01
   4.4347174e+00   8.6869444e-01
   4.4497249e+00   8.5943233e-01
   4.4647324e+00   8.5012890e-01
   4.4797399e+00   8.4079067e-01
   4.4947474e+00   8.3142396e-01
   4.5097549e+00   8.2203490e-01
   4.5247624e+00   8.1262948e-01
   4.5397699e+00   8.0321346e-01
   4.5547774e+00   7.9379245e-01
   4.5697849e+00   7.8437184e-01
   4.5847924e+00   7.7495684e-01
   4.5997999e+00   7.6555249e-01
   4.6148074e+00   7.5616362e-01
   4.6298149e+00   7.4679486e-01
   4.6448224e+00   7.3745068e-01
   4.6598299e+00   7.2813534e-01
   4.6748374e+00   7.1885292e-01
   4.6898449e+00   7.0960732e-01
   4.7048524e+00   7.0040226e-01
   4.7198599e+00   6.9124128e-01
   4.7348674e+00   6.8212774e-01
   4.7498749e+00   6.7306483e-01
   4.7648824e+00   6.6405557e-01
   4.7798899e+00   6.5510281e-01
   4.7948974e+00   6.4620926e-01
   4.8099050e+00   6.3737745e-01
   4.8249125e+00   6.2860976e-01
   4.8399200e+00   6.1990843e-01
   4.8549275e+00   6.1127554e-01
   4.8699350e+00   6.0271304e-01
   4.8849425e+00   5.9422274e-01
   4.8999500e+00   5.8580631e-01
   4.9149575e+00   5.7746531e-01
   4.9299650e+00   5.6920116e-01
   4.9449725e+00   5.6101517e-01
   4.9599800e+00   5.5290851e-01
   4.9749875e+00   5.4488228e-01
   4.9899950e+00   5.3693744e-01
   5.0050025e+00   5.2907487e-01
   5.0200100e+00   5.2129532e-01
   5.0350175e+00   5.1359948e-01
   5.0500250e+00   5.0598792e-01
   5.0650325e+00   4.9846116e-01
   5.0800400e+00   4.9101959e-01
   5.0950475e+00   4.8366356e-01
   5.1100550e+00   4.7639332e-01
   5.1250625e+00   4.6920907e-01
   5.1400700e+00   4.6211091e-01
   5.1550775e+00   4.5509890e-01
   5.1700850e+00   4.4817304e-01
   5.1850925e+00   4.4133326e-01
   5.2001001e+00   4.3457942e-01
   5.2151076e+00   4.2791136e-01
   5.2301151e+00   4.2132884e-01
   5.2451226e+00   4.1483160e-01
   5.2601301e+00   4.0841932e-01
   5.2751376e+00   4.0209162e-01
   5.2901451e+00   3.9584813e-01
   5.3051526e+00   3.8968838e-01
   5.3201601e+00   3.8361193e-01
   5.3351676e+00   3.7761826e-01
   5.3501751e+00   3.7170683e-01
   5.3651826e+00   3.6587709e-01
   5.3801901e+00   3.6012844e-01
   5.3951976e+00   3.5446028e-01
   5.4102051e+00   3.4887196e-01
   5.4252126e+00   3.4336283e-01
   5.4402201e+00   3.3793221e-01
   5.4552276e+00   3.3257941e-01
   5.4702351e+00   3.2730372e-01
   5.4852426e+00   3.2210441e-01
   5.5002501e+00   3.1698075e-01
   5.5152576e+00   3.1193198e-01
   5.5302651e+00   3.0695734e-01
   5.5452726e+00   3.0205607e-01
   5.5602801e+00   2.9722738e-01
   5.5752876e+00   2.9247048e-01
   5.5902951e+00   2.8778459e-01
   5.6053027e+00   2.8316891e-01
   5.6203102e+00   2.7862263e-01
   5.6353177e+00   2.7414494e-01
   5.6503252e+00   2.6973504e-01
   5.6653327e+00   2.6539212e-01
   5.6803402e+00   2.6111536e-01
   5.6953477e+00   2.5690394e-01
   5.7103552e+00   2.5275706e-01
   5.7253627e+00   2.4867390e-01
   5.7403702e+00   2.4465366e-01
   5.7553777e+00   2.4069551e-01
   5.7703852e+00   2.3679866e-01
   5.7853927e+00   2.3296229e-01
   5.8004002e+00   2.2918561e-01
   5.8154077e+00   2.2546782e-01
   5.8304152e+00   2.2180813e-01
   5.8454227e+00   2.1820573e-01
   5.8604302e+00   2.1465986e-01
   5.8754377e+00   2.1116972e-01
   5.8904452e+00   2.0773455e-01
   5.9054527e+00   2.0435357e-01
   5.9204602e+00   2.0102603e-01
   5.9354677e+00   1.9775115e-01
   5.9504752e+00   1.9452821e-01
   5.9654827e+00   1.9135643e-01
   5.9804902e+00   1.8823510e-01
   5.9954977e+00   1.8516348e-01
   6.0105053e+00   1.8214084e-01
   6.0255128e+00   1.7916647e-01
   6.0405203e+00   1.7623965e-01
   6.0555278e+00   1.7335969e-01
   6.0705353e+00   1.7052589e-01
   6.0855428e+00   1.6773756e-01
   6.1005503e+00   1.6499403e-01
   6.1155578e+00   1.6229461e-01
   6.1305653e+00   1.5963864e-01
   6.1455728e+00   1.5702547e-01
   6.1605803e+00   1.5445445e-01
   6.1755878e+00   1.5192493e-01
   6.1905953e+00   1.4943628e-01
   6.2056028e+00   1.4698788e-01
   6.2206103e+00   1.4457911e-01
   6.2356178e+00   1.4220935e-01
   6.2506253e+00   1.3987800e-01
   6.2656328e+00   1.3758447e-01
   6.2806403e+00   1.3532817e-01
   6.2956478e+00   1.3310852e-01
   6.3106553e+00   1.3092496e-01
   6.3256628e+00   1.2877690e-01
   6.3406703e+00   1.2666381e-01
   6.3556778e+00   1.2458512e-01
   6.3706853e+00   1.2254031e-01
   6.3856928e+00   1.2052883e-01
   6.4007004e+00   1.1855015e-01
   6.4157079e+00   1.1660376e-01
   6.4307154e+00   1.1468916e-01
   6.4457229e+00   1.1280582e-01
   6.4607304e+00   1.1095326e-01
   6.4757379e+00   1.0913098e-01
   6.4907454e+00   1.0733851e-01
   6.5057529e+00   1.0557536e-01
   6.5207604e+00   1.0384107e-01
   6.5357679e+00   1.0213517e-01
   6.5507754e+00   1.0045721e-01
   6.5657829e+00   9.8806747e-02
   6.5807904e+00   9.7183331e-02
   6.5957979e+00   9.5586528e-02
   6.6108054e+00   9.4015911e-02
   6.6258129e+00   9.2471057e-02
   6.6408204e+00   9.0951550e-02
   6.6558279e+00   8.9456980e-02
   6.6708354e+00   8.7986945e-02
   6.6858429e+00   8.6541047e-02
   6.7008504e+00   8.5118895e-02
   6.7158579e+00   8.3720103e-02
   6.7308654e+00   8.2344294e-02
   6.7458729e+00   8.0991093e-02
   6.7608804e+00   7.9660134e-02
   6.7758879e+00   7.8351053e-02
   6.7908954e+00   7.7063496e-02
   6.8059030e+00   7.5797112e-02
   6.8209105e+00   7.4551555e-02
   6.8359180e+00   7.3326486e-02
   6.8509255e+00   7.2121570e-02
   6.8659330e+00   7.0936479e-02
   6.8809405e+00   6.9770889e-02
   6.8959480e+00   6.8624481e-02
   6.9109555e+00   6.7496941e-02
   6.9259630e+00   6.6387961e-02
   6.9409705e+00   6.5297236e-02
   6.9559780e+00   6.4224468e-02
   6.9709855e+00   6.3169363e-02
   6.9859930e+00   6.2131631e-02
   7.0010005e+00   6.1110987e-02
   7.0160080e+00   6.0107151e-02
   7.0310155e+00   5.9119848e-02
   7.0460230e+00   5.8148805e-02
   7.0610305e+00   5.7193755e-02
   7.0760380e+00   5.6254437e-02
   7.0910455e+00   5.5330592e-02
   7.1060530e+00   5.4421964e-02
   7.1210605e+00   5.3528305e-02
   7.1360680e+00   5.2649368e-02
   7.1510755e+00   5.1784910e-02
   7.1660830e+00   5.0934694e-02
   7.1810905e+00   5.0098485e-02
   7.1960980e+00   4.9276053e-02
   7.2111056e+00   4.8467171e-02
   7.2261131e+00   4.7671615e-02
   7.2411206e+00   4.6889166e-02
   7.2561281e+00   4.6119608e-02
   7.2711356e+00   4.5362730e-02
   7.2861431e+00   4.4618320e-02
   7.3011506e+00   4.3886176e-02
   7.3161581e+00   4.3166093e-02
   7.3311656e+00   4.2457874e-02
   7.3461731e+00   4.1761322e-02
   7.3611806e+00   4.1076245e-02
   7.3761881e+00   4.0402454e-02
   7.3911956e+00   3.9739763e-02
   7.4062031e+00   3.9087989e-02
   7.4212106e+00   3.8446951e-02
   7.4362181e+00   3.7816472e-02
   7.4512256e+00   3.7196378e-02
   7.4662331e+00   3.6586498e-02
   7.4812406e+00   3.5986663e-02
   7.4962481e+00   3.5396708e-02
   7.5112556e+00   3.4816468e-02
   7.5262631e+00   3.4245784e-02
   7.5412706e+00   3.3684499e-02
   7.5562781e+00   3.3132456e-02
   7.5712856e+00   3.2589503e-02
   7.5862931e+00   3.2055490e-02
   7.6013007e+00   3.1530270e-02
   7.6163082e+00   3.1013697e-02
   7.6313157e+00   3.0505629e-02
   7.6463232e+00   3.0005925e-02
   7.6613307e+00   2.9514446e-02
   7.6763382e+00   2.9031058e-02
   7.6913457e+00   2.8555626e-02
   7.7063532e+00   2.8088019e-02
   7.7213607e+00   2.7628107e-02
   7.7363682e+00   2.7175765e-02
   7.7513757e+00   2.6730866e-02
   7.7663832e+00   2.6293288e-02
   7.7813907e+00   2.5862909e-02
   7.7963982e+00   2.5439612e-02
   7.8114057e+00   2.5023278e-02
   7.8264132e+00   2.4613793e-02
   7.8414207e+00   2.4211044e-02
   7.8564282e+00   2.3814920e-02
   7.8714357e+00   2.3425311e-02
   7.8864432e+00   2.3042109e-02
   7.9014507e+00   2.2665209e-02
   7.9164582e+00   2.2294507e-02
   7.9314657e+00   2.1929900e-02
   7.9464732e+00   2.1571288e-02
   7.9614807e+00   2.1218571e-02
   7.9764882e+00   2.0871653e-02
   7.9914957e+00   2.0530437e-02
   8.0065033e+00   2.0194830e-02
   8.0215108e+00   1.9864738e-02
   8.0365183e+00   1.9540071e-02
   8.0515258e+00   1.9220740e-02
   8.0665333e+00   1.8906655e-02
   8.0815408e+00   1.8597731e-02
   8.0965483e+00   1.8293882e-02
   8.1115558e+00   1.7995025e-02
   8.1265633e+00   1.7701077e-02
   8.1415708e+00   1.7411957e-02
   8.1565783e+00   1.7127586e-02
   8.1715858e+00   1.6847885e-02
   8.1865933e+00   1.6572776e-02
   8.2016008e+00   1.6302185e-02
   8.2166083e+00   1.6036037e-02
   8.2316158e+00   1.5774257e-02
   8.2466233e+00   1.5516776e-02
   8.2616308e+00   1.5263520e-02
   8.2766383e+00   1.5014421e-02
   8.2916458e+00   1.4769411e-02
   8.3066533e+00   1.4528421e-02
   8.3216608e+00   1.4291385e-02
   8.3366683e+00   1.4058239e-02
   8.3516758e+00   1.3828917e-02
   8.3666833e+00   1.3603358e-02
   8.3816908e+00   1.3381498e-02
   8.3966983e+00   1.3163277e-02
   8.4117059e+00   1.2948636e-02
   8.4267134e+00   1.2737514e-02
   8.4417209e+00   1.2529854e-02
   8.4567284e+00   1.2325598e-02
   8.4717359e+00   1.2124692e-02
   8.4867434e+00   1.1927079e-02
   8.5017509e+00   1.1732705e-02
   8.5167584e+00   1.1541517e-02
   8.5317659e+00   1.1353463e-02
   8.5467734e+00   1.1168490e-02
   8.5617809e+00   1.0986548e-02
   8.5767884e+00   1.0807587e-02
   8.5917959e+00   1.0631558e-02
   8.6068034e+00   1.0458413e-02
   8.6218109e+00   1.0288104e-02
   8.6368184e+00   1.0120584e-02
   8.6518259e+00   9.9558075e-03
   8.6668334e+00   9.7937296e-03
   8.6818409e+00   9.6343056e-03
   8.6968484e+00   9.4774917e-03
   8.7118559e+00   9.3232451e-03
   8.7268634e+00   9.1715234e-03
   8.7418709e+00   9.0222852e-03
   8.7568784e+00   8.8754895e-03
   8.7718859e+00   8.7310962e-03
   8.7868934e+00   8.5890656e-03
   8.8019010e+00   8.4493590e-03
   8.8169085e+00   8.3119381e-03
   8.8319160e+00   8.1767653e-03
   8.8469235e+00   8.0438036e-03
   8.8619310e+00   7.9130166e-03
   8.8769385e+00   7.7843686e-03
   8.8919460e+00   7.6578244e-03
   8.9069535e+00   7.5333494e-03
   8.9219610e+00   7.4109096e-03
   8.9369685e+00   7.2904715e-03
   8.9519760e+00   7.1720022e-03
   8.9669835e+00   7.0554694e-03
   8.9819910e+00   6.9408411e-03
   8.9969985e+00   6.8280862e-03
   9.0120060e+00   6.7171738e-03
   9.0270135e+00   6.6080736e-03
   9.0420210e+00   6.5007559e-03
   9.0570285e+00   6.3951913e-03
   9.0720360e+00   6.2913512e-03
   9.0870435e+00   6.1892071e-03
   9.1020510e+00   6.0887311e-03
   9.1170585e+00   5.9898960e-03
   9.1320660e+00   5.8926747e-03
   9.1470735e+00   5.7970407e-03
   9.1620810e+00   5.7029680e-03
   9.1770885e+00   5.6104310e-03
   9.1920960e+00   5.5194044e-03
   9.2071036e+00   5.4298634e-03
   9.2221111e+00   5.3417836e-03
   9.2371186e+00   5.2551411e-03
   9.2521261e+00   5.1699123e-03
   9.2671336e+00   5.0860740e-03
   9.2821411e+00   5.0036033e-03
   9.2971486e+00   4.9224779e-03
   9.3121561e+00   4.8426756e-03
   9.3271636e+00   4.7641748e-03
   9.3421711e+00   4.6869541e-03
   9.3571786e+00   4.6109924e-03
   9.3721861e+00   4.5362693e-03
   9.3871936e+00   4.4627643e-03
   9.4022011e+00   4.3904574e-03
   9.4172086e+00   4.3193291e-03
   9.4322161e+00   4.2493600e-03
   9.4472236e+00   4.1805311e-03
   9.4622311e+00   4.1128238e-03
   9.4772386e+00   4.0462195e-03
   9.4922461e+00   3.9807004e-03
   9.5072536e+00   3.9162485e-03
   9.5222611e+00   3.8528464e-03
   9.5372686e+00   3.7904769e-03
   9.5522761e+00   3.7291231e-03
   9.5672836e+00   3.6687684e-03
   9.5822911e+00   3.6093963e-03
   9.5972986e+00   3.5509908e-03
   9.6123062e+00   3.4935361e-03
   9.6273137e+00   3.4370166e-03
   9.6423212e+00   3.3814169e-03
   9.6573287e+00   3.3267221e-03
   9.6723362e+00   3.2729173e-03
   9.6873437e+00   3.2199879e-03
   9.7023512e+00   3.1679197e-03
   9.7173587e+00   3.1166984e-03
   9.7323662e+00   3.0663104e-03
   9.7473737e+00   3.0167418e-03
   9.7623812e+00   2.9679794e-03
   9.7773887e+00   2.9200099e-03
   9.7923962e+00   2.8728204e-03
   9.8074037e+00   2.8263981e-03
   9.8224112e+00   2.7807305e-03
   9.8374187e+00   2.7358052e-03
   9.8524262e+00   2.6916101e-03
   9.8674337e+00   2.6481332e-03
   9.8824412e+00   2.6053629e-03
   9.8974487e+00   2.5632874e-03
   9.9124562e+00   2.5218956e-03
   9.9274637e+00   2.4811762e-03
   9.9424712e+00   2.4411183e-03
   9.9574787e+00   2.4017110e-03
   9.9724862e+00   2.3629437e-03
   9.9874937e+00   2.3248059e-03
   1.0002501e+01   2.2872874e-03
   1.0017509e+01   2.2503780e-03
   1.0032516e+01   2.2140678e-03
   1.0047524e+01   2.1783471e-03
   1.0062531e+01   2.1432061e-03
   1.0077539e+01   2.1086355e-03
   1.0092546e+01   2.0746258e-03
   1.0107554e+01   2.0411680e-03
   1.0122561e+01   2.0082531e-03
   1.0137569e+01   1.9758721e-03
   1.0152576e+01   1.9440164e-03
   1.0167584e+01   1.9126774e-03
   1.0182591e+01   1.8818467e-03
   1.0197599e+01   1.8515159e-03
   1.0212606e+01   1.8216770e-03
   1.0227614e+01   1.7923219e-03
   1.0242621e+01   1.7634426e-03
   1.0257629e+01   1.7350315e-03
   1.0272636e+01   1.7070809e-03
   1.0287644e+01   1.6795834e-03
   1.0302651e+01   1.6525314e-03
   1.0317659e+01   1.6259178e-03
   1.0332666e+01   1.5997353e-03
   1.0347674e+01   1.5739771e-03
   1.0362681e+01   1.5486361e-03
   1.0377689e+01   1.5237056e-03
   1.0392696e+01   1.4991789e-03
   1.0407704e+01   1.4750493e-03
   1.0422711e+01   1.4513105e-03
   1.0437719e+01   1.4279561e-03
   1.0452726e+01   1.4049797e-03
   1.0467734e+01   1.3823753e-03
   1.0482741e+01   1.3601368e-03
   1.0497749e+01   1.3382582e-03
   1.0512756e+01   1.3167336e-03
   1.0527764e+01   1.2955574e-03
   1.0542771e+01   1.2747238e-03
   1.0557779e+01   1.2542272e-03
   1.0572786e+01   1.2340623e-03
   1.0587794e+01   1.2142234e-03
   1.0602801e+01   1.1947055e-03
   1.0617809e+01   1.1755032e-03
   1.0632816e+01   1.1566114e-03
   1.0647824e+01   1.1380251e-03
   1.0662831e+01   1.1197393e-03
   1.0677839e+01   1.1017490e-03
   1.0692846e+01   1.0840496e-03
   1.0707854e+01   1.0666362e-03
   1.0722861e+01   1.0495042e-03
   1.0737869e+01   1.0326491e-03
   1.0752876e+01   1.0160663e-03
   1.0767884e+01   9.9975146e-04
   1.0782891e+01   9.8370015e-04
   1.0797899e+01   9.6790811e-04
   1.0812906e+01   9.5237113e-04
   1.0827914e+01   9.3708507e-04
   1.0842921e+01   9.2204585e-04
   1.0857929e+01   9.0724946e-04
   1.0872936e+01   8.9269195e-04
   1.0887944e+01   8.7836945e-04
   1.0902951e+01   8.6427813e-04
   1.0917959e+01   8.5041425e-04
   1.0932966e+01   8.3677412e-04
   1.0947974e+01   8.2335409e-04
   1.0962981e+01   8.1015059e-04
   1.0977989e+01   7.9716012e-04
   1.0992996e+01   7.8437921e-04
   1.1008004e+01   7.7180446e-04
   1.1023012e+01   7.5943252e-04
   1.1038019e+01   7.4726012e-04
   1.1053027e+01   7.3528399e-04
   1.1068034e+01   7.2350098e-04
   1.1083042e+01   7.1190793e-04
   1.1098049e+01   7.0050177e-04
   1.1113057e+01   6.8927947e-04
   1.1128064e+01   6.7823805e-04
   1.1143072e+01   6.6737457e-04
   1.1158079e+01   6.5668615e-04
   1.1173087e+01   6.4616996e-04
   1.1188094e+01   6.3582319e-04
   1.1203102e+01   6.2564310e-04
   1.1218109e+01   6.1562699e-04
   1.1233117e+01   6.0577221e-04
   1.1248124e+01   5.9607614e-04
   1.1263132e+01   5.8653620e-04
   1.1278139e+01   5.7714988e-04
   1.1293147e+01   5.6791467e-04
   1.1308154e+01   5.5882814e-04
   1.1323162e+01   5.4988787e-04
   1.1338169e+01   5.4109150e-04
   1.1353177e+01   5.3243669e-04
   1.1368184e+01   5.2392116e-04
   1.1383192e+01   5.1554264e-04
   1.1398199e+01   5.0729893e-04
   1.1413207e+01   4.9918783e-04
   1.1428214e+01   4.9120721e-04
   1.1443222e+01   4.8335495e-04
   1.1458229e+01   4.7562897e-04
   1.1473237e+01   4.6802723e-04
   1.1488244e+01   4.6054772e-04
   1.1503252e+01   4.5318847e-04
   1.1518259e+01   4.4594752e-04
   1.1533267e+01   4.3882297e-04
   1.1548274e+01   4.3181293e-04
   1.1563282e+01   4.2491555e-04
   1.1578289e+01   4.1812901e-04
   1.1593297e+01   4.1145152e-04
   1.1608304e+01   4.0488131e-04
   1.1623312e+01   3.9841665e-04
   1.1638319e+01   3.9205584e-04
   1.1653327e+01   3.8579719e-04
   1.1668334e+01   3.7963905e-04
   1.1683342e+01   3.7357981e-04
   1.1698349e+01   3.6761786e-04
   1.1713357e+01   3.6175163e-04
   1.1728364e+01   3.5597957e-04
   1.1743372e+01   3.5030017e-04
   1.1758379e+01   3.4471193e-04
   1.1773387e+01   3.3921337e-04
   1.1788394e+01   3.3380305e-04
   1.1803402e+01   3.2847955e-04
   1.1818409e+01   3.2324145e-04
   1.1833417e+01   3.1808739e-04
   1.1848424e+01   3.1301601e-04
   1.1863432e+01   3.0802597e-04
   1.1878439e+01   3.0311595e-04
   1.1893447e+01   2.9828468e-04
   1.1908454e+01   2.9353087e-04
   1.1923462e+01   2.8885328e-04
   1.1938469e+01   2.8425069e-04
   1.1953477e+01   2.7972187e-04
   1.1968484e+01   2.7526564e-04
   1.1983492e+01   2.7088082e-04
   1.1998499e+01   2.6656628e-04
   1.2013507e+01   2.6232087e-04
   1.2028514e+01   2.5814348e-04
   1.2043522e+01   2.5403302e-04
   1.2058529e+01   2.4998840e-04
   1.2073537e+01   2.4600856e-04
   1.2088544e+01   2.4209246e-04
   1.2103552e+01   2.3823908e-04
   1.2118559e+01   2.3444740e-04
   1.2133567e+01   2.3071642e-04
   1.2148574e+01   2.2704518e-04
   1.2163582e+01   2.2343271e-04
   1.2178589e+01   2.1987806e-04
   1.2193597e+01   2.1638029e-04
   1.2208604e+01   2.1293851e-04
   1.2223612e+01   2.0955179e-04
   1.2238619e+01   2.0621927e-04
   1.2253627e+01   2.0294006e-04
   1.2268634e+01   1.9971330e-04
   1.2283642e+01   1.9653816e-04
   1.2298649e+01   1.9341380e-04
   1.2313657e+01   1.9033941e-04
   1.2328664e+01   1.8731417e-04
   1.2343672e+01   1.8433731e-04
   1.2358679e+01   1.8140803e-04
   1.2373687e+01   1.7852559e-04
   1.2388694e+01   1.7568922e-04
   1.2403702e+01   1.7289818e-04
   1.2418709e+01   1.7015174e-04
   1.2433717e+01   1.6744919e-04
   1.2448724e+01   1.6478982e-04
   1.2463732e+01   1.6217294e-04
   1.2478739e+01   1.5959786e-04
   1.2493747e+01   1.5706391e-04
   1.2508754e+01   1.5457044e-04
   1.2523762e+01   1.5211678e-04
   1.2538769e+01   1.4970231e-04
   1.2553777e+01   1.4732639e-04
   1.2568784e+01   1.4498840e-04
   1.2583792e+01   1.4268773e-04
   1.2598799e+01   1.4042379e-04
   1.2613807e+01   1.3819598e-04
   1.2628814e+01   1.3600372e-04
   1.2643822e+01   1.3384645e-04
   1.2658829e+01   1.3172360e-04
   1.2673837e+01   1.2963462e-04
   1.2688844e+01   1.2757896e-04
   1.2703852e+01   1.2555609e-04
   1.2718859e+01   1.2356549e-04
   1.2733867e+01   1.2160663e-04
   1.2748874e+01   1.1967901e-04
   1.2763882e+01   1.1778213e-04
   1.2778889e+01   1.1591549e-04
   1.2793897e+01   1.1407861e-04
   1.2808904e+01   1.1227100e-04
   1.2823912e+01   1.1049221e-04
   1.2838919e+01   1.0874177e-04
   1.2853927e+01   1.0701922e-04
   1.2868934e+01   1.0532412e-04
   1.2883942e+01   1.0365603e-04
   1.2898949e+01   1.0201451e-04
   1.2913957e+01   1.0039914e-04
   1.2928964e+01   9.8809494e-05
   1.2943972e+01   9.7245169e-05
   1.2958979e+01   9.5705757e-05
   1.2973987e+01   9.4190856e-05
   1.2988994e+01   9.2700076e-05
   1.3004002e+01   9.1233029e-05
   1.3019010e+01   8.9789335e-05
   1.3034017e+01   8.8368621e-05
   1.3049025e+01   8.6970518e-05
   1.3064032e+01   8.5594664e-05
   1.3079040e+01   8.4240704e-05
   1.3094047e+01   8.2908286e-05
   1.3109055e+01   8.1597066e-05
   1.3124062e+01   8.0306705e-05
   1.3139070e+01   7.9036868e-05
   1.3154077e+01   7.7787228e-05
   1.3169085e+01   7.6557461e-05
   1.3184092e+01   7.5347250e-05
   1.3199100e+01   7.4156281e-05
   1.3214107e+01   7.2984247e-05
   1.3229115e+01   7.1830844e-05
   1.3244122e+01   7.0695775e-05
   1.3259130e+01   6.9578748e-05
   1.3274137e+01   6.8479472e-05
   1.3289145e+01   6.7397665e-05
   1.3304152e+01   6.6333047e-05
   1.3319160e+01   6.5285344e-05
   1.3334167e+01   6.4254285e-05
   1.3349175e+01   6.3239603e-05
   1.3364182e+01   6.2241039e-05
   1.3379190e+01   6.1258333e-05
   1.3394197e+01   6.0291233e-05
   1.3409205e+01   5.9339489e-05
   1.3424212e+01   5.8402856e-05
   1.3439220e+01   5.7481092e-05
   1.3454227e+01   5.6573961e-05
   1.3469235e+01   5.5681228e-05
   1.3484242e+01   5.4802664e-05
   1.3499250e+01   5.3938042e-05
   1.3514257e+01   5.3087140e-05
   1.3529265e+01   5.2249739e-05
   1.3544272e+01   5.1425623e-05
   1.3559280e+01   5.0614581e-05
   1.3574287e+01   4.9816403e-05
   1.3589295e+01   4.9030885e-05
   1.3604302e+01   4.8257824e-05
   1.3619310e+01   4.7497022e-05
   1.3634317e+01   4.6748283e-05
   1.3649325e+01   4.6011414e-05
   1.3664332e+01   4.5286228e-05
   1.3679340e+01   4.4572536e-05
   1.3694347e+01   4.3870156e-05
   1.3709355e+01   4.3178908e-05
   1.3724362e+01   4.2498614e-05
   1.3739370e+01   4.1829099e-05
   1.3754377e+01   4.1170192e-05
   1.3769385e+01   4.0521724e-05
   1.3784392e+01   3.9883528e-05
   1.3799400e+01   3.9255440e-05
   1.3814407e+01   3.8637300e-05
   1.3829415e+01   3.8028949e-05
   1.3844422e+01   3.7430231e-05
   1.3859430e+01   3.6840993e-05
   1.3874437e+01   3.6261083e-05
   1.3889445e+01   3.5690354e-05
   1.3904452e+01   3.5128658e-05
   1.3919460e+01   3.4575853e-05
   1.3934467e+01   3.4031796e-05
   1.3949475e+01   3.3496349e-05
   1.3964482e+01   3.2969373e-05
   1.3979490e+01   3.2450736e-05
   1.3994497e+01   3.1940303e-05
   1.4009505e+01   3.1437944e-05
   1.4024512e+01   3.0943531e-05
   1.4039520e+01   3.0456937e-05
   1.4054527e+01   2.9978039e-05
   1.4069535e+01   2.9506712e-05
   1.4084542e+01   2.9042838e-05
   1.4099550e+01   2.8586298e-05
   1.4114557e+01   2.8136974e-05
   1.4129565e+01   2.7694753e-05
   1.4144572e+01   2.7259521e-05
   1.4159580e+01   2.6831167e-05
   1.4174587e+01   2.6409582e-05
   1.4189595e+01   2.5994658e-05
   1.4204602e+01   2.5586290e-05
   1.4219610e+01   2.5184372e-05
   1.4234617e+01   2.4788804e-05
   1.4249625e+01   2.4399484e-05
   1.4264632e+01   2.4016312e-05
   1.4279640e+01   2.3639191e-05
   1.4294647e+01   2.3268025e-05
   1.4309655e+01   2.2902719e-05
   1.4324662e+01   2.2543180e-05
   1.4339670e+01   2.2189317e-05
   1.4354677e+01   2.1841040e-05
   1.4369685e+01   2.1498259e-05
   1.4384692e+01   2.1160888e-05
   1.4399700e+01   2.0828840e-05
   1.4414707e+01   2.0502032e-05
   1.4429715e+01   2.0180380e-05
   1.4444722e+01   1.9863802e-05
   1.4459730e+01   1.9552218e-05
   1.4474737e+01   1.9245548e-05
   1.4489745e+01   1.8943715e-05
   1.4504752e+01   1.8646642e-05
   1.4519760e+01   1.8354253e-05
   1.4534767e+01   1.8066474e-05
   1.4549775e+01   1.7783233e-05
   1.4564782e+01   1.7504456e-05
   1.4579790e+01   1.7230073e-05
   1.4594797e+01   1.6960015e-05
   1.4609805e+01   1.6694213e-05
   1.4624812e+01   1.6432600e-05
   1.4639820e+01   1.6175108e-05
   1.4654827e+01   1.5921674e-05
   1.4669835e+01   1.5672232e-05
   1.4684842e+01   1.5426719e-05
   1.4699850e+01   1.5185074e-05
   1.4714857e+01   1.4947234e-05
   1.4729865e+01   1.4713140e-05
   1.4744872e+01   1.4482732e-05
   1.4759880e+01   1.4255952e-05
   1.4774887e+01   1.4032742e-05
   1.4789895e+01   1.3813046e-05
   1.4804902e+01   1.3596809e-05
   1.4819910e+01   1.3383974e-05
   1.4834917e+01   1.3174490e-05
   1.4849925e+01   1.2968302e-05
   1.4864932e+01   1.2765358e-05
   1.4879940e+01   1.2565608e-05
   1.4894947e+01   1.2369000e-05
   1.4909955e+01   1.2175484e-05
   1.4924962e+01   1.1985013e-05
   1.4939970e+01   1.1797538e-05
   1.4954977e+01   1.1613011e-05
   1.4969985e+01   1.1431385e-05
   1.4984992e+01   1.1252616e-05
   1.5000000e+01   1.1076657e-05


==> 3Sol_example-1_Bw.dat <==
   0.0000000e+00   1.3686131e+00
   2.5000000e-02   1.3690298e+00
   5.0000000e-02   1.3698630e+00
   7.5000000e-02   1.3706963e+00
   1.0000000e-01   1.3723628e+00
   1.2500000e-01   1.3744459e+00
   1.5000000e-01   1.3769456e+00
   1.7500000e-01   1.3802786e+00
   2.0000000e-01   1.3840283e+00
   2.2500000e-01   1.3881945e+00
   2.5000000e-01   1.3931940e+00
   2.7500000e-01   1.3990268e+00
   3.0000000e-01   1.4056928e+00
   3.2500000e-01   1.4131920e+00
   3.5000000e-01   1.4215245e+00
   3.7500000e-01   1.4311069e+00
   4.0000000e-01   1.4415225e+00
   4.2500000e-01   1.4527714e+00
   4.5000000e-01   1.4652701e+00
   4.7500000e-01   1.4786021e+00
   5.0000000e-01   1.4927674e+00
   5.2500000e-01   1.5077659e+00
   5.5000000e-01   1.5231810e+00
   5.7500000e-01   1.5394294e+00
   6.0000000e-01   1.5565110e+00
   6.2500000e-01   1.5740093e+00
   6.5000000e-01   1.5927574e+00
   6.7500000e-01   1.6115055e+00
   7.0000000e-01   1.6319201e+00
   7.2500000e-01   1.6527514e+00
   7.5000000e-01   1.6748325e+00
   7.7500000e-01   1.6985801e+00
   8.0000000e-01   1.7235776e+00
   8.2500000e-01   1.7502416e+00
   8.5000000e-01   1.7789888e+00
   8.7500000e-01   1.8098190e+00
   9.0000000e-01   1.8427324e+00
   9.2500000e-01   1.8781455e+00
   9.5000000e-01   1.9156418e+00
   9.7500000e-01   1.9548045e+00
   1.0000000e+00   1.9960504e+00
   1.0250000e+00   2.0385461e+00
   1.0500000e+00   2.0827084e+00
   1.0750000e+00   2.1272873e+00
   1.1000000e+00   2.1722828e+00
   1.1250000e+00   2.2181115e+00
   1.1500000e+00   2.2639403e+00
   1.1750000e+00   2.3093524e+00
   1.2000000e+00   2.3530980e+00
   1.2250000e+00   2.3955938e+00
   1.2500000e+00   2.4347565e+00
   1.2750000e+00   2.4697530e+00
   1.3000000e+00   2.5001666e+00
   1.3250000e+00   2.5247475e+00
   1.3500000e+00   2.5426624e+00
   1.3750000e+00   2.5530780e+00
   1.4000000e+00   2.5555778e+00
   1.4250000e+00   2.5501616e+00
   1.4500000e+00   2.5368296e+00
   1.4750000e+00   2.5159984e+00
   1.5000000e+00   2.4885011e+00
   1.5250000e+00   2.4547545e+00
   1.5500000e+00   2.4160084e+00
   1.5750000e+00   2.3730960e+00
   1.6000000e+00   2.3268506e+00
   1.6250000e+00   2.2776889e+00
   1.6500000e+00   2.2268606e+00
   1.6750000e+00   2.1743659e+00
   1.7000000e+00   2.1214545e+00
   1.7250000e+00   2.0689598e+00
   1.7500000e+00   2.0177149e+00
   1.7750000e+00   1.9673033e+00
   1.8000000e+00   1.9189748e+00
   1.8250000e+00   1.8718961e+00
   1.8500000e+00   1.8256508e+00
   1.8750000e+00   1.7798220e+00
   1.9000000e+00   1.7344099e+00
   1.9250000e+00   1.6885811e+00
   1.9500000e+00   1.6431690e+00
   1.9750000e+00   1.5994234e+00
   2.0000000e+00   1.5594274e+00
   2.0250000e+00   1.5244309e+00
   2.0500000e+00   1.4940173e+00
   2.0750000e+00   1.4677699e+00
   2.1000000e+00   1.4448555e+00
   2.1250000e+00   1.4240243e+00
   2.1500000e+00   1.4040263e+00
   2.1750000e+00   1.3844449e+00
   2.2000000e+00   1.3644469e+00
   2.2250000e+00   1.3431990e+00
   2.2500000e+00   1.3198680e+00
   2.2750000e+00   1.2944539e+00
   2.3000000e+00   1.2673733e+00
   2.3250000e+00   1.2815385e+00
   2.3500000e+00   1.2111289e+00
   2.3750000e+00   1.1619671e+00
   2.4000000e+00   1.1340533e+00
   2.4250000e+00   1.1115555e+00
   2.4500000e+00   1.0511449e+00
   2.4750000e+00   1.0548945e+00
   2.5000000e+00   1.0719761e+00
   2.5250000e+00   1.0944739e+00
   2.5500000e+00   1.1186381e+00
   2.5750000e+00   1.1440523e+00
   2.6000000e+00   1.1715495e+00


==> 3Sol_example-1_Rx.dat <==
  -1.2000000e+01   2.1736611e-04
  -1.1951904e+01   2.2799852e-04
  -1.1903808e+01   2.3914943e-04
  -1.1855711e+01   2.5084400e-04
  -1.1807615e+01   2.6310862e-04
  -1.1759519e+01   2.7597096e-04
  -1.1711423e+01   2.8946000e-04
  -1.1663327e+01   3.0360614e-04
  -1.1615230e+01   3.1844123e-04
  -1.1567134e+01   3.3399866e-04
  -1.1519038e+01   3.5031343e-04
  -1.1470942e+01   3.6742220e-04
  -1.1422846e+01   3.8536343e-04
  -1.1374749e+01   4.0417739e-04
  -1.1326653e+01   4.2390631e-04
  -1.1278557e+01   4.4459444e-04
  -1.1230461e+01   4.6628814e-04
  -1.1182365e+01   4.8903602e-04
  -1.1134269e+01   5.1288899e-04
  -1.1086172e+01   5.3790041e-04
  -1.1038076e+01   5.6412619e-04
  -1.0989980e+01   5.9162494e-04
  -1.0941884e+01   6.2045803e-04
  -1.0893788e+01   6.5068978e-04
  -1.0845691e+01   6.8238760e-04
  -1.0797595e+01   7.1562209e-04
  -1.0749499e+01   7.5046723e-04
  -1.0701403e+01   7.8700052e-04
  -1.0653307e+01   8.2530314e-04
  -1.0605210e+01   8.6546016e-04
  -1.0557114e+01   9.0756067e-04
  -1.0509018e+01   9.5169802e-04
  -1.0460922e+01   9.9796995e-04
  -1.0412826e+01   1.0464789e-03
  -1.0364729e+01   1.0973320e-03
  -1.0316633e+01   1.1506418e-03
  -1.0268537e+01   1.2065258e-03
  -1.0220441e+01   1.2651073e-03
  -1.0172345e+01   1.3265153e-03
  -1.0124248e+01   1.3908849e-03
  -1.0076152e+01   1.4583576e-03
  -1.0028056e+01   1.5290817e-03
  -9.9799599e+00   1.6032123e-03
  -9.9318637e+00   1.6809117e-03
  -9.8837675e+00   1.7623502e-03
  -9.8356713e+00   1.8477058e-03
  -9.7875752e+00   1.9371648e-03
  -9.7394790e+00   2.0309225e-03
  -9.6913828e+00   2.1291831e-03
  -9.6432866e+00   2.2321605e-03
  -9.5951904e+00   2.3400785e-03
  -9.5470942e+00   2.4531713e-03
  -9.4989980e+00   2.5716842e-03
  -9.4509018e+00   2.6958737e-03
  -9.4028056e+00   2.8260083e-03
  -9.3547094e+00   2.9623690e-03
  -9.3066132e+00   3.1052499e-03
  -9.2585170e+00   3.2549585e-03
  -9.2104208e+00   3.4118166e-03
  -9.1623246e+00   3.5761610e-03
  -9.1142285e+00   3.7483440e-03
  -9.0661323e+00   3.9287339e-03
  -9.0180361e+00   4.1177162e-03
  -8.9699399e+00   4.3156939e-03
  -8.9218437e+00   4.5230887e-03
  -8.8737475e+00   4.7403414e-03
  -8.8256513e+00   4.9679131e-03
  -8.7775551e+00   5.2062857e-03
  -8.7294589e+00   5.4559634e-03
  -8.6813627e+00   5.7174731e-03
  -8.6332665e+00   5.9913656e-03
  -8.5851703e+00   6.2782168e-03
  -8.5370741e+00   6.5786285e-03
  -8.4889780e+00   6.8932298e-03
  -8.4408818e+00   7.2226781e-03
  -8.3927856e+00   7.5676604e-03
  -8.3446894e+00   7.9288945e-03
  -8.2965932e+00   8.3071303e-03
  -8.2484970e+00   8.7031513e-03
  -8.2004008e+00   9.1177760e-03
  -8.1523046e+00   9.5518592e-03
  -8.1042084e+00   1.0006294e-02
  -8.0561122e+00   1.0482012e-02
  -8.0080160e+00   1.0979987e-02
  -7.9599198e+00   1.1501236e-02
  -7.9118236e+00   1.2046821e-02
  -7.8637275e+00   1.2617847e-02
  -7.8156313e+00   1.3215473e-02
  -7.7675351e+00   1.3840905e-02
  -7.7194389e+00   1.4495401e-02
  -7.6713427e+00   1.5180276e-02
  -7.6232465e+00   1.5896900e-02
  -7.5751503e+00   1.6646703e-02
  -7.5270541e+00   1.7431176e-02
  -7.4789579e+00   1.8251876e-02
  -7.4308617e+00   1.9110422e-02
  -7.3827655e+00   2.0008506e-02
  -7.3346693e+00   2.0947890e-02
  -7.2865731e+00   2.1930412e-02
  -7.2384770e+00   2.2957986e-02
  -7.1903808e+00   2.4032606e-02
  -7.1422846e+00   2.5156351e-02
  -7.0941884e+00   2.6331385e-02
  -7.0460922e+00   2.7559963e-02
  -6.9979960e+00   2.8844434e-02
  -6.9498998e+00   3.0187240e-02
  -6.9018036e+00   3.1590927e-02
  -6.8537074e+00   3.3058143e-02
  -6.8056112e+00   3.4591643e-02
  -6.7575150e+00   3.6194294e-02
  -6.7094188e+00   3.7869079e-02
  -6.6613226e+00   3.9619097e-02
  -6.6132265e+00   4.1447575e-02
  -6.5651303e+00   4.3357863e-02
  -6.5170341e+00   4.5353445e-02
  -6.4689379e+00   4.7437941e-02
  -6.4208417e+00   4.9615112e-02
  -6.3727455e+00   5.1888861e-02
  -6.3246493e+00   5.4263244e-02
  -6.2765531e+00   5.6742471e-02
  -6.2284569e+00   5.9330909e-02
  -6.1803607e+00   6.2033089e-02
  -6.1322645e+00   6.4853713e-02
  -6.0841683e+00   6.7797654e-02
  -6.0360721e+00   7.0869964e-02
  -5.9879760e+00   7.4075878e-02
  -5.9398798e+00   7.7420819e-02
  -5.8917836e+00   8.0910404e-02
  -5.8436874e+00   8.4550447e-02
  -5.7955912e+00   8.8346964e-02
  -5.7474950e+00   9.2306179e-02
  -5.6993988e+00   9.6434528e-02
  -5.6513026e+00   1.0073866e-01
  -5.6032064e+00   1.0522546e-01
  -5.5551102e+00   1.0990201e-01
  -5.5070140e+00   1.1477565e-01
  -5.4589178e+00   1.1985394e-01
  -5.4108216e+00   1.2514468e-01
  -5.3627255e+00   1.3065590e-01
  -5.3146293e+00   1.3639589e-01
  -5.2665331e+00   1.4237318e-01
  -5.2184369e+00   1.4859654e-01
  -5.1703407e+00   1.5507501e-01
  -5.1222445e+00   1.6181787e-01
  -5.0741483e+00   1.6883465e-01
  -5.0260521e+00   1.7613515e-01
  -4.9779559e+00   1.8372941e-01
  -4.9298597e+00   1.9162774e-01
  -4.8817635e+00   1.9984069e-01
  -4.8336673e+00   2.0837907e-01
  -4.7855711e+00   2.1725394e-01
  -4.7374749e+00   2.2647662e-01
  -4.6893788e+00   2.3605866e-01
  -4.6412826e+00   2.4601185e-01
  -4.5931864e+00   2.5634823e-01
  -4.5450902e+00   2.6708008e-01
  -4.4969940e+00   2.7821987e-01
  -4.4488978e+00   2.8978033e-01
  -4.4008016e+00   3.0177437e-01
  -4.3527054e+00   3.1421512e-01
  -4.3046092e+00   3.2711589e-01
  -4.2565130e+00   3.4049018e-01
  -4.2084168e+00   3.5435164e-01
  -4.1603206e+00   3.6871406e-01
  -4.1122244e+00   3.8359137e-01
  -4.0641283e+00   3.9899758e-01
  -4.0160321e+00   4.1494676e-01
  -3.9679359e+00   4.3145299e-01
  -3.9198397e+00   4.4853031e-01
  -3.8717435e+00   4.6619267e-01
  -3.8236473e+00   4.8445381e-01
  -3.7755511e+00   5.0332714e-01
  -3.7274549e+00   5.2282564e-01
  -3.6793587e+00   5.4296167e-01
  -3.6312625e+00   5.6374672e-01
  -3.5831663e+00   5.8519117e-01
  -3.5350701e+00   6.0730393e-01
  -3.4869739e+00   6.3009204e-01
  -3.4388778e+00   6.5356015e-01
  -3.3907816e+00   6.7770994e-01
  -3.3426854e+00   7.0253935e-01
  -3.2945892e+00   7.2804181e-01
  -3.2464930e+00   7.5420519e-01
  -3.1983968e+00   7.8101070e-01
  -3.1503006e+00   8.0843162e-01
  -3.1022044e+00   8.3643187e-01
  -3.0541082e+00   8.6496449e-01
  -3.0060120e+00   8.9396999e-01
  -2.9579158e+00   9.2337466e-01
  -2.9098196e+00   9.5308890e-01
  -2.8617234e+00   9.8300559e-01
  -2.8136273e+00   1.0129987e+00
  -2.7655311e+00   1.0429222e+00
  -2.7174349e+00   1.0726092e+00
  -2.6693387e+00   1.1018721e+00
  -2.6212425e+00   1.1305032e+00
  -2.5731463e+00   1.1582758e+00
  -2.5250501e+00   1.1849475e+00
  -2.4769539e+00   1.2102631e+00
  -2.4288577e+00   1.2339596e+00
  -2.3807615e+00   1.2557721e+00
  -2.3326653e+00   1.2754405e+00
  -2.2845691e+00   1.2927172e+00
  -2.2364729e+00   1.3073750e+00
  -2.1883768e+00   1.3192153e+00
  -2.1402806e+00   1.3280761e+00
  -2.0921844e+00   1.3338389e+00
  -2.0440882e+00   1.3364348e+00
  -1.9959920e+00   1.3358489e+00
  -1.9478958e+00   1.3321228e+00
  -1.8997996e+00   1.3253552e+00
  -1.8517034e+00   1.3157009e+00
  -1.8036072e+00   1.3033669e+00
  -1.7555110e+00   1.2886079e+00
  -1.7074148e+00   1.2717201e+00
  -1.6593186e+00   1.2530337e+00
  -1.6112224e+00   1.2329053e+00
  -1.5631263e+00   1.2117097e+00
  -1.5150301e+00   1.1898316e+00
  -1.4669339e+00   1.1676586e+00
  -1.4188377e+00   1.1455729e+00
  -1.3707415e+00   1.1239448e+00
  -1.3226453e+00   1.1031262e+00
  -1.2745491e+00   1.0834443e+00
  -1.2264529e+00   1.0651961e+00
  -1.1783567e+00   1.0486427e+00
  -1.1302605e+00   1.0340048e+00
  -1.0821643e+00   1.0214582e+00
  -1.0340681e+00   1.0111304e+00
  -9.8597194e-01   1.0030978e+00
  -9.3787575e-01   9.9738448e-01
  -8.8977956e-01   9.9396262e-01
  -8.4168337e-01   9.9275382e-01
  -7.9358717e-01   9.9363232e-01
  -7.4549098e-01   9.9642946e-01
  -6.9739479e-01   1.0009392e+00
  -6.4929860e-01   1.0069245e+00
  -6.0120240e-01   1.0141241e+00
  -5.5310621e-01   1.0222597e+00
  -5.0501002e-01   1.0310426e+00
  -4.5691383e-01   1.0401808e+00
  -4.0881764e-01   1.0493855e+00
  -3.6072144e-01   1.0583770e+00
  -3.1262525e-01   1.0668908e+00
  -2.6452906e-01   1.0746823e+00
  -2.1643287e-01   1.0815322e+00
  -1.6833667e-01   1.0872507e+00
  -1.2024048e-01   1.0916810e+00
  -7.2144289e-02   1.0947028e+00
  -2.4048096e-02   1.0962342e+00
   2.4048096e-02   1.0962342e+00
   7.2144289e-02   1.0947028e+00
   1.2024048e-01   1.0916810e+00
   1.6833667e-01   1.0872507e+00
   2.1643287e-01   1.0815322e+00
   2.6452906e-01   1.0746823e+00
   3.1262525e-01   1.0668908e+00
   3.6072144e-01   1.0583770e+00
   4.0881764e-01   1.0493855e+00
   4.5691383e-01   1.0401808e+00
   5.0501002e-01   1.0310426e+00
   5.5310621e-01   1.0222597e+00
   6.0120240e-01   1.0141241e+00
   6.4929860e-01   1.0069245e+00
   6.9739479e-01   1.0009392e+00
   7.4549098e-01   9.9642946e-01
   7.9358717e-01   9.9363232e-01
   8.4168337e-01   9.9275382e-01
   8.8977956e-01   9.9396262e-01
   9.3787575e-01   9.9738448e-01
   9.8597194e-01   1.0030978e+00
   1.0340681e+00   1.0111304e+00
   1.0821643e+00   1.0214582e+00
   1.1302605e+00   1.0340048e+00
   1.1783567e+00   1.0486427e+00
   1.2264529e+00   1.0651961e+00
   1.2745491e+00   1.0834443e+00
   1.3226453e+00   1.1031262e+00
   1.3707415e+00   1.1239448e+00
   1.4188377e+00   1.1455729e+00
   1.4669339e+00   1.1676586e+00
   1.5150301e+00   1.1898316e+00
   1.5631263e+00   1.2117097e+00
   1.6112224e+00   1.2329053e+00
   1.6593186e+00   1.2530337e+00
   1.7074148e+00   1.2717201e+00
   1.7555110e+00   1.2886079e+00
   1.8036072e+00   1.3033669e+00
   1.8517034e+00   1.3157009e+00
   1.8997996e+00   1.3253552e+00
   1.9478958e+00   1.3321228e+00
   1.9959920e+00   1.3358489e+00
   2.0440882e+00   1.3364348e+00
   2.0921844e+00   1.3338389e+00
   2.1402806e+00   1.3280761e+00
   2.1883768e+00   1.3192153e+00
   2.2364729e+00   1.3073750e+00
   2.2845691e+00   1.2927172e+00
   2.3326653e+00   1.2754405e+00
   2.3807615e+00   1.2557721e+00
   2.4288577e+00   1.2339596e+00
   2.4769539e+00   1.2102631e+00
   2.5250501e+00   1.1849475e+00
   2.5731463e+00   1.1582758e+00
   2.6212425e+00   1.1305032e+00
   2.6693387e+00   1.1018721e+00
   2.7174349e+00   1.0726092e+00
   2.7655311e+00   1.0429222e+00
   2.8136273e+00   1.0129987e+00
   2.8617234e+00   9.8300559e-01
   2.9098196e+00   9.5308890e-01
   2.9579158e+00   9.2337466e-01
   3.0060120e+00   8.9396999e-01
   3.0541082e+00   8.6496449e-01
   3.1022044e+00   8.3643187e-01
   3.1503006e+00   8.0843162e-01
   3.1983968e+00   7.8101070e-01
   3.2464930e+00   7.5420519e-01
   3.2945892e+00   7.2804181e-01
   3.3426854e+00   7.0253935e-01
   3.3907816e+00   6.7770994e-01
   3.4388778e+00   6.5356015e-01
   3.4869739e+00   6.3009204e-01
   3.5350701e+00   6.0730393e-01
   3.5831663e+00   5.8519117e-01
   3.6312625e+00   5.6374672e-01
   3.6793587e+00   5.4296167e-01
   3.7274549e+00   5.2282564e-01
   3.7755511e+00   5.0332714e-01
   3.8236473e+00   4.8445381e-01
   3.8717435e+00   4.6619267e-01
   3.9198397e+00   4.4853031e-01
   3.9679359e+00   4.3145299e-01
   4.0160321e+00   4.1494676e-01
   4.0641283e+00   3.9899758e-01
   4.1122244e+00   3.8359137e-01
   4.1603206e+00   3.6871406e-01
   4.2084168e+00   3.5435164e-01
   4.2565130e+00   3.4049018e-01
   4.3046092e+00   3.2711589e-01
   4.3527054e+00   3.1421512e-01
   4.4008016e+00   3.0177437e-01
   4.4488978e+00   2.8978033e-01
   4.4969940e+00   2.7821987e-01
   4.5450902e+00   2.6708008e-01
   4.5931864e+00   2.5634823e-01
   4.6412826e+00   2.4601185e-01
   4.6893788e+00   2.3605866e-01
   4.7374749e+00   2.2647662e-01
   4.7855711e+00   2.1725394e-01
   4.8336673e+00   2.0837907e-01
   4.8817635e+00   1.9984069e-01
   4.9298597e+00   1.9162774e-01
   4.9779559e+00   1.8372941e-01
   5.0260521e+00   1.7613515e-01
   5.0741483e+00   1.6883465e-01
   5.1222445e+00   1.6181787e-01
   5.1703407e+00   1.5507501e-01
   5.2184369e+00   1.4859654e-01
   5.2665331e+00   1.4237318e-01
   5.3146293e+00   1.3639589e-01
   5.3627255e+00   1.3065590e-01
   5.4108216e+00   1.2514468e-01
   5.4589178e+00   1.1985394e-01
   5.5070140e+00   1.1477565e-01
   5.5551102e+00   1.0990201e-01
   5.6032064e+00   1.0522546e-01
   5.6513026e+00   1.0073866e-01
   5.6993988e+00   9.6434528e-02
   5.7474950e+00   9.2306179e-02
   5.7955912e+00   8.8346964e-02
   5.8436874e+00   8.4550447e-02
   5.8917836e+00   8.0910404e-02
   5.9398798e+00   7.7420819e-02
   5.9879760e+00   7.4075878e-02
   6.0360721e+00   7.0869964e-02
   6.0841683e+00   6.7797654e-02
   6.1322645e+00   6.4853713e-02
   6.1803607e+00   6.2033089e-02
   6.2284569e+00   5.9330909e-02
   6.2765531e+00   5.6742471e-02
   6.3246493e+00   5.4263244e-02
   6.3727455e+00   5.1888861e-02
   6.4208417e+00   4.9615112e-02
   6.4689379e+00   4.7437941e-02
   6.5170341e+00   4.5353445e-02
   6.5651303e+00   4.3357863e-02
   6.6132265e+00   4.1447575e-02
   6.6613226e+00   3.9619097e-02
   6.7094188e+00   3.7869079e-02
   6.7575150e+00   3.6194294e-02
   6.8056112e+00   3.4591643e-02
   6.8537074e+00   3.3058143e-02
   6.9018036e+00   3.1590927e-02
   6.9498998e+00   3.0187240e-02
   6.9979960e+00   2.8844434e-02
   7.0460922e+00   2.7559963e-02
   7.0941884e+00   2.6331385e-02
   7.1422846e+00   2.5156351e-02
   7.1903808e+00   2.4032606e-02
   7.2384770e+00   2.2957986e-02
   7.2865731e+00   2.1930412e-02
   7.3346693e+00   2.0947890e-02
   7.3827655e+00   2.0008506e-02
   7.4308617e+00   1.9110422e-02
   7.4789579e+00   1.8251876e-02
   7.5270541e+00   1.7431176e-02
   7.5751503e+00   1.6646703e-02
   7.6232465e+00   1.5896900e-02
   7.6713427e+00   1.5180276e-02
   7.7194389e+00   1.4495401e-02
   7.7675351e+00   1.3840905e-02
   7.8156313e+00   1.3215473e-02
   7.8637275e+00   1.2617847e-02
   7.9118236e+00   1.2046821e-02
   7.9599198e+00   1.1501236e-02
   8.0080160e+00   1.0979987e-02
   8.0561122e+00   1.0482012e-02
   8.1042084e+00   1.0006294e-02
   8.1523046e+00   9.5518592e-03
   8.2004008e+00   9.1177760e-03
   8.2484970e+00   8.7031513e-03
   8.2965932e+00   8.3071303e-03
   8.3446894e+00   7.9288945e-03
   8.3927856e+00   7.5676604e-03
   8.4408818e+00   7.2226781e-03
   8.4889780e+00   6.8932298e-03
   8.5370741e+00   6.5786285e-03
   8.5851703e+00   6.2782168e-03
   8.6332665e+00   5.9913656e-03
   8.6813627e+00   5.7174731e-03
   8.7294589e+00   5.4559634e-03
   8.7775551e+00   5.2062857e-03
   8.8256513e+00   4.9679131e-03
   8.8737475e+00   4.7403414e-03
   8.9218437e+00   4.5230887e-03
   8.9699399e+00   4.3156939e-03
   9.0180361e+00   4.1177162e-03
   9.0661323e+00   3.9287339e-03
   9.1142285e+00   3.7483440e-03
   9.1623246e+00   3.5761610e-03
   9.2104208e+00   3.4118166e-03
   9.2585170e+00   3.2549585e-03
   9.3066132e+00   3.1052499e-03
   9.3547094e+00   2.9623690e-03
   9.4028056e+00   2.8260083e-03
   9.4509018e+00   2.6958737e-03
   9.4989980e+00   2.5716842e-03
   9.5470942e+00   2.4531713e-03
   9.5951904e+00   2.3400785e-03
   9.6432866e+00   2.2321605e-03
   9.6913828e+00   2.1291831e-03
   9.7394790e+00   2.0309225e-03
   9.7875752e+00   1.9371648e-03
   9.8356713e+00   1.8477058e-03
   9.8837675e+00   1.7623502e-03
   9.9318637e+00   1.6809117e-03
   9.9799599e+00   1.6032123e-03
   1.0028056e+01   1.5290817e-03
   1.0076152e+01   1.4583576e-03
   1.0124248e+01   1.3908849e-03
   1.0172345e+01   1.3265153e-03
   1.0220441e+01   1.2651073e-03
   1.0268537e+01   1.2065258e-03
   1.0316633e+01   1.1506418e-03
   1.0364729e+01   1.0973320e-03
   1.0412826e+01   1.0464789e-03
   1.0460922e+01   9.9796995e-04
   1.0509018e+01   9.5169802e-04
   1.0557114e+01   9.0756067e-04
   1.0605210e+01   8.6546016e-04
   1.0653307e+01   8.2530314e-04
   1.0701403e+01   7.8700052e-04
   1.0749499e+01   7.5046723e-04
   1.0797595e+01   7.1562209e-04
   1.0845691e+01   6.8238760e-04
   1.0893788e+01   6.5068978e-04
   1.0941884e+01   6.2045803e-04
   1.0989980e+01   5.9162494e-04
   1.1038076e+01   5.6412619e-04
   1.1086172e+01   5.3790041e-04
   1.1134269e+01   5.1288899e-04
   1.1182365e+01   4.8903602e-04
   1.1230461e+01   4.6628814e-04
   1.1278557e+01   4.4459444e-04
   1.1326653e+01   4.2390631e-04
   1.1374749e+01   4.0417739e-04
   1.1422846e+01   3.8536343e-04
   1.1470942e+01   3.6742220e-04
   1.1519038e+01   3.5031343e-04
   1.1567134e+01   3.3399866e-04
   1.1615230e+01   3.1844123e-04
   1.1663327e+01   3.0360614e-04
   1.1711423e+01   2.8946000e-04
   1.1759519e+01   2.7597096e-04
   1.1807615e+01   2.6310862e-04
   1.1855711e+01   2.5084400e-04
   1.1903808e+01   2.3914943e-04
   1.1951904e+01   2.2799852e-04
   1.2000000e+01   2.1736611e-04


==> 3Sol_example-1_Tw.dat <==
   0.0000000e+00   1.4435044e+01
   2.5000000e-02   1.4435044e+01
   5.0000000e-02   1.4435044e+01
   7.5000000e-02   1.4435044e+01
   1.0000000e-01   1.4435044e+01
   1.2500000e-01   1.4432643e+01
   1.5000000e-01   1.4432643e+01
   1.7500000e-01   1.4432643e+01
   2.0000000e-01   1.4430243e+01
   2.2500000e-01   1.4430243e+01
   2.5000000e-01   1.4430243e+01
   2.7500000e-01   1.4427843e+01
   3.0000000e-01   1.4425443e+01
   3.2500000e-01   1.4425443e+01
   3.5000000e-01   1.4423042e+01
   3.7500000e-01   1.4423042e+01
   4.0000000e-01   1.4420642e+01
   4.2500000e-01   1.4418242e+01
   4.5000000e-01   1.4415842e+01
   4.7500000e-01   1.4413441e+01
   5.0000000e-01   1.4411041e+01
   5.2500000e-01   1.4408641e+01
   5.5000000e-01   1.4406241e+01
   5.7500000e-01   1.4403840e+01
   6.0000000e-01   1.4401440e+01
   6.2500000e-01   1.4399040e+01
   6.5000000e-01   1.4396640e+01
   6.7500000e-01   1.4394239e+01
   7.0000000e-01   1.4391839e+01
   7.2500000e-01   1.4387039e+01
   7.5000000e-01   1.4384638e+01
   7.7500000e-01   1.4382238e+01
   8.0000000e-01   1.4377438e+01
   8.2500000e-01   1.4375038e+01
   8.5000000e-01   1.4370237e+01
   8.7500000e-01   1.4367837e+01
   9.0000000e-01   1.4363036e+01
   9.2500000e-01   1.4358236e+01
   9.5000000e-01   1.4355836e+01
   9.7500000e-01   1.4351035e+01
   1.0000000e+00   1.4346235e+01
   1.0250000e+00   1.4343834e+01
   1.0500000e+00   1.4339034e+01
   1.0750000e+00   1.4334233e+01
   1.1000000e+00   1.4329433e+01
   1.1250000e+00   1.4324632e+01
   1.1500000e+00   1.4319832e+01
   1.1750000e+00   1.4317432e+01
   1.2000000e+00   1.4312631e+01
   1.2250000e+00   1.4307831e+01
   1.2500000e+00   1.4303030e+01
   1.2750000e+00   1.4295830e+01
   1.3000000e+00   1.4291029e+01
   1.3250000e+00   1.4286229e+01
   1.3500000e+00   1.4281428e+01
   1.3750000e+00   1.4276628e+01
   1.4000000e+00   1.4271827e+01
   1.4250000e+00   1.4264626e+01
   1.4500000e+00   1.4259826e+01
   1.4750000e+00   1.4255026e+01
   1.5000000e+00   1.4250225e+01
   1.5250000e+00   1.4243024e+01
   1.5500000e+00   1.4238224e+01
   1.5750000e+00   1.4233423e+01
   1.6000000e+00   1.4226223e+01
   1.6250000e+00   1.4221422e+01
   1.6500000e+00   1.4214221e+01
   1.6750000e+00   1.4209421e+01
   1.7000000e+00   1.4202220e+01
   1.7250000e+00   1.4197420e+01
   1.7500000e+00   1.4190219e+01
   1.7750000e+00   1.4185419e+01
   1.8000000e+00   1.4178218e+01
   1.8250000e+00   1.4173417e+01
   1.8500000e+00   1.4166217e+01
   1.8750000e+00   1.4159016e+01
   1.9000000e+00   1.4154215e+01
   1.9250000e+00   1.4147015e+01
   1.9500000e+00   1.4142214e+01
   1.9750000e+00   1.4135014e+01
   2.0000000e+00   1.4127813e+01
   2.0250000e+00   1.4123012e+01
   2.0500000e+00   1.4115812e+01
   2.0750000e+00   1.4108611e+01
   2.1000000e+00   1.4103810e+01
   2.1250000e+00   1.4096610e+01
   2.1500000e+00   1.4089409e+01
   2.1750000e+00   1.4084608e+01
   2.2000000e+00   1.4077408e+01
   2.2250000e+00   1.4072607e+01
   2.2500000e+00   1.4065407e+01
   2.2750000e+00   1.4058206e+01
   2.3000000e+00   1.4053405e+01
   2.3250000e+00   1.4046205e+01
   2.3500000e+00   1.4041404e+01
   2.3750000e+00   1.4034203e+01
   2.4000000e+00   1.4029403e+01
   2.4250000e+00   1.4022202e+01
   2.4500000e+00   1.4017402e+01
   2.4750000e+00   1.4010201e+01
   2.5000000e+00   1.4005401e+01
   2.5250000e+00   1.4000600e+01
   2.5500000e+00   1.3993399e+01
   2.5750000e+00   1.3988599e+01
   2.6000000e+00   1.3983798e+01


==> 3Sol_example-1_Tx.dat <==
  -1.2000000e+01   2.2600803e-04
  -1.1951904e+01   2.3724205e-04
  -1.1903808e+01   2.4903643e-04
  -1.1855711e+01   2.6141927e-04
  -1.1807615e+01   2.7442007e-04
  -1.1759519e+01   2.8806981e-04
  -1.1711423e+01   3.0240107e-04
  -1.1663327e+01   3.1744804e-04
  -1.1615230e+01   3.3324666e-04
  -1.1567134e+01   3.4983468e-04
  -1.1519038e+01   3.6725176e-04
  -1.1470942e+01   3.8553956e-04
  -1.1422846e+01   4.0474186e-04
  -1.1374749e+01   4.2490467e-04
  -1.1326653e+01   4.4607630e-04
  -1.1278557e+01   4.6830754e-04
  -1.1230461e+01   4.9165175e-04
  -1.1182365e+01   5.1616497e-04
  -1.1134269e+01   5.4190614e-04
  -1.1086172e+01   5.6893715e-04
  -1.1038076e+01   5.9732306e-04
  -1.0989980e+01   6.2713223e-04
  -1.0941884e+01   6.5843652e-04
  -1.0893788e+01   6.9131142e-04
  -1.0845691e+01   7.2583629e-04
  -1.0797595e+01   7.6209454e-04
  -1.0749499e+01   8.0017381e-04
  -1.0701403e+01   8.4016625e-04
  -1.0653307e+01   8.8216870e-04
  -1.0605210e+01   9.2628295e-04
  -1.0557114e+01   9.7261600e-04
  -1.0509018e+01   1.0212803e-03
  -1.0460922e+01   1.0723942e-03
  -1.0412826e+01   1.1260819e-03
  -1.0364729e+01   1.1824741e-03
  -1.0316633e+01   1.2417081e-03
  -1.0268537e+01   1.3039286e-03
  -1.0220441e+01   1.3692872e-03
  -1.0172345e+01   1.4379438e-03
  -1.0124248e+01   1.5100662e-03
  -1.0076152e+01   1.5858309e-03
  -1.0028056e+01   1.6654238e-03
  -9.9799599e+00   1.7490399e-03
  -9.9318637e+00   1.8368846e-03
  -9.8837675e+00   1.9291739e-03
  -9.8356713e+00   2.0261349e-03
  -9.7875752e+00   2.1280064e-03
  -9.7394790e+00   2.2350397e-03
  -9.6913828e+00   2.3474992e-03
  -9.6432866e+00   2.4656627e-03
  -9.5951904e+00   2.5898227e-03
  -9.5470942e+00   2.7202869e-03
  -9.4989980e+00   2.8573790e-03
  -9.4509018e+00   3.0014393e-03
  -9.4028056e+00   3.1528263e-03
  -9.3547094e+00   3.3119168e-03
  -9.3066132e+00   3.4791076e-03
  -9.2585170e+00   3.6548160e-03
  -9.2104208e+00   3.8394813e-03
  -9.1623246e+00   4.0335656e-03
  -9.1142285e+00   4.2375556e-03
  -9.0661323e+00   4.4519632e-03
  -9.0180361e+00   4.6773274e-03
  -8.9699399e+00   4.9142154e-03
  -8.9218437e+00   5.1632244e-03
  -8.8737475e+00   5.4249831e-03
  -8.8256513e+00   5.7001532e-03
  -8.7775551e+00   5.9894315e-03
  -8.7294589e+00   6.2935516e-03
  -8.6813627e+00   6.6132860e-03
  -8.6332665e+00   6.9494480e-03
  -8.5851703e+00   7.3028942e-03
  -8.5370741e+00   7.6745267e-03
  -8.4889780e+00   8.0652954e-03
  -8.4408818e+00   8.4762010e-03
  -8.3927856e+00   8.9082973e-03
  -8.3446894e+00   9.3626946e-03
  -8.2965932e+00   9.8405625e-03
  -8.2484970e+00   1.0343133e-02
  -8.2004008e+00   1.0871704e-02
  -8.1523046e+00   1.1427643e-02
  -8.1042084e+00   1.2012391e-02
  -8.0561122e+00   1.2627468e-02
  -8.0080160e+00   1.3274472e-02
  -7.9599198e+00   1.3955091e-02
  -7.9118236e+00   1.4671103e-02
  -7.8637275e+00   1.5424379e-02
  -7.8156313e+00   1.6216896e-02
  -7.7675351e+00   1.7050736e-02
  -7.7194389e+00   1.7928092e-02
  -7.6713427e+00   1.8851278e-02
  -7.6232465e+00   1.9822734e-02
  -7.5751503e+00   2.0845031e-02
  -7.5270541e+00   2.1920883e-02
  -7.4789579e+00   2.3053148e-02
  -7.4308617e+00   2.4244843e-02
  -7.3827655e+00   2.5499150e-02
  -7.3346693e+00   2.6819422e-02
  -7.2865731e+00   2.8209198e-02
  -7.2384770e+00   2.9672211e-02
  -7.1903808e+00   3.1212397e-02
  -7.1422846e+00   3.2833910e-02
  -7.0941884e+00   3.4541130e-02
  -7.0460922e+00   3.6338680e-02
  -6.9979960e+00   3.8231436e-02
  -6.9498998e+00   4.0224542e-02
  -6.9018036e+00   4.2323424e-02
  -6.8537074e+00   4.4533809e-02
  -6.8056112e+00   4.6861738e-02
  -6.7575150e+00   4.9313583e-02
  -6.7094188e+00   5.1896068e-02
  -6.6613226e+00   5.4616287e-02
  -6.6132265e+00   5.7481721e-02
  -6.5651303e+00   6.0500264e-02
  -6.5170341e+00   6.3680241e-02
  -6.4689379e+00   6.7030431e-02
  -6.4208417e+00   7.0560094e-02
  -6.3727455e+00   7.4278992e-02
  -6.3246493e+00   7.8197417e-02
  -6.2765531e+00   8.2326217e-02
  -6.2284569e+00   8.6676822e-02
  -6.1803607e+00   9.1261276e-02
  -6.1322645e+00   9.6092261e-02
  -6.0841683e+00   1.0118313e-01
  -6.0360721e+00   1.0654793e-01
  -5.9879760e+00   1.1220145e-01
  -5.9398798e+00   1.1815923e-01
  -5.8917836e+00   1.2443760e-01
  -5.8436874e+00   1.3105369e-01
  -5.7955912e+00   1.3802550e-01
  -5.7474950e+00   1.4537189e-01
  -5.6993988e+00   1.5311260e-01
  -5.6513026e+00   1.6126827e-01
  -5.6032064e+00   1.6986050e-01
  -5.5551102e+00   1.7891177e-01
  -5.5070140e+00   1.8844552e-01
  -5.4589178e+00   1.9848611e-01
  -5.4108216e+00   2.0905878e-01
  -5.3627255e+00   2.2018964e-01
  -5.3146293e+00   2.3190562e-01
  -5.2665331e+00   2.4423439e-01
  -5.2184369e+00   2.5720427e-01
  -5.1703407e+00   2.7084411e-01
  -5.1222445e+00   2.8518310e-01
  -5.0741483e+00   3.0025067e-01
  -5.0260521e+00   3.1607615e-01
  -4.9779559e+00   3.3268854e-01
  -4.9298597e+00   3.5011616e-01
  -4.8817635e+00   3.6838623e-01
  -4.8336673e+00   3.8752440e-01
  -4.7855711e+00   4.0755415e-01
  -4.7374749e+00   4.2849617e-01
  -4.6893788e+00   4.5036756e-01
  -4.6412826e+00   4.7318100e-01
  -4.5931864e+00   4.9694371e-01
  -4.5450902e+00   5.2165639e-01
  -4.4969940e+00   5.4731196e-01
  -4.4488978e+00   5.7389418e-01
  -4.4008016e+00   6.0137627e-01
  -4.3527054e+00   6.2971924e-01
  -4.3046092e+00   6.5887034e-01
  -4.2565130e+00   6.8876134e-01
  -4.2084168e+00   7.1930692e-01
  -4.1603206e+00   7.5040304e-01
  -4.1122244e+00   7.8192557e-01
  -4.0641283e+00   8.1372910e-01
  -4.0160321e+00   8.4564615e-01
  -3.9679359e+00   8.7748688e-01
  -3.9198397e+00   9.0903938e-01
  -3.8717435e+00   9.4007075e-01
  -3.8236473e+00   9.7032902e-01
  -3.7755511e+00   9.9954607e-01
  -3.7274549e+00   1.0274416e+00
  -3.6793587e+00   1.0537279e+00
  -3.6312625e+00   1.0781162e+00
  -3.5831663e+00   1.1003229e+00
  -3.5350701e+00   1.1200777e+00
  -3.4869739e+00   1.1371307e+00
  -3.4388778e+00   1.1512607e+00
  -3.3907816e+00   1.1622822e+00
  -3.3426854e+00   1.1700521e+00
  -3.2945892e+00   1.1744751e+00
  -3.2464930e+00   1.1755074e+00
  -3.1983968e+00   1.1731584e+00
  -3.1503006e+00   1.1674913e+00
  -3.1022044e+00   1.1586205e+00
  -3.0541082e+00   1.1467086e+00
  -3.0060120e+00   1.1319605e+00
  -2.9579158e+00   1.1146174e+00
  -2.9098196e+00   1.0949492e+00
  -2.8617234e+00   1.0732470e+00
  -2.8136273e+00   1.0498154e+00
  -2.7655311e+00   1.0249651e+00
  -2.7174349e+00   9.9900608e-01
  -2.6693387e+00   9.7224213e-01
  -2.6212425e+00   9.4496564e-01
  -2.5731463e+00   9.1745402e-01
  -2.5250501e+00   8.8996682e-01
  -2.4769539e+00   8.6274400e-01
  -2.4288577e+00   8.3600497e-01
  -2.3807615e+00   8.0994844e-01
  -2.3326653e+00   7.8475290e-01
  -2.2845691e+00   7.6057754e-01
  -2.2364729e+00   7.3756362e-01
  -2.1883768e+00   7.1583600e-01
  -2.1402806e+00   6.9550495e-01
  -2.0921844e+00   6.7666797e-01
  -2.0440882e+00   6.5941157e-01
  -1.9959920e+00   6.4381317e-01
  -1.9478958e+00   6.2994280e-01
  -1.8997996e+00   6.1786469e-01
  -1.8517034e+00   6.0763885e-01
  -1.8036072e+00   5.9932235e-01
  -1.7555110e+00   5.9297060e-01
  -1.7074148e+00   5.8863838e-01
  -1.6593186e+00   5.8638069e-01
  -1.6112224e+00   5.8625348e-01
  -1.5631263e+00   5.8831415e-01
  -1.5150301e+00   5.9262187e-01
  -1.4669339e+00   5.9923760e-01
  -1.4188377e+00   6.0822395e-01
  -1.3707415e+00   6.1964467e-01
  -1.3226453e+00   6.3356385e-01
  -1.2745491e+00   6.5004468e-01
  -1.2264529e+00   6.6914786e-01
  -1.1783567e+00   6.9092933e-01
  -1.1302605e+00   7.1543757e-01
  -1.0821643e+00   7.4271010e-01
  -1.0340681e+00   7.7276932e-01
  -9.8597194e-01   8.0561740e-01
  -9.3787575e-01   8.4123041e-01
  -8.8977956e-01   8.7955147e-01
  -8.4168337e-01   9.2048306e-01
  -7.9358717e-01   9.6387857e-01
  -7.4549098e-01   1.0095333e+00
  -6.9739479e-01   1.0571756e+00
  -6.4929860e-01   1.1064576e+00
  -6.0120240e-01   1.1569481e+00
  -5.5310621e-01   1.2081269e+00
  -5.0501002e-01   1.2593822e+00
  -4.5691383e-01   1.3100128e+00
  -4.0881764e-01   1.3592358e+00
  -3.6072144e-01   1.4062003e+00
  -3.1262525e-01   1.4500100e+00
  -2.6452906e-01   1.4897513e+00
  -2.1643287e-01   1.5245289e+00
  -1.6833667e-01   1.5535066e+00
  -1.2024048e-01   1.5759485e+00
  -7.2144289e-02   1.5912605e+00
  -2.4048096e-02   1.5990244e+00
   2.4048096e-02   1.5990244e+00
   7.2144289e-02   1.5912605e+00
   1.2024048e-01   1.5759485e+00
   1.6833667e-01   1.5535066e+00
   2.1643287e-01   1.5245289e+00
   2.6452906e-01   1.4897513e+00
   3.1262525e-01   1.4500100e+00
   3.6072144e-01   1.4062003e+00
   4.0881764e-01   1.3592358e+00
   4.5691383e-01   1.3100128e+00
   5.0501002e-01   1.2593822e+00
   5.5310621e-01   1.2081269e+00
   6.0120240e-01   1.1569481e+00
   6.4929860e-01   1.1064576e+00
   6.9739479e-01   1.0571756e+00
   7.4549098e-01   1.0095333e+00
   7.9358717e-01   9.6387857e-01
   8.4168337e-01   9.2048306e-01
   8.8977956e-01   8.7955147e-01
   9.3787575e-01   8.4123041e-01
   9.8597194e-01   8.0561740e-01
   1.0340681e+00   7.7276932e-01
   1.0821643e+00   7.4271010e-01
   1.1302605e+00   7.1543757e-01
   1.1783567e+00   6.9092933e-01
   1.2264529e+00   6.6914786e-01
   1.2745491e+00   6.5004468e-01
   1.3226453e+00   6.3356385e-01
   1.3707415e+00   6.1964467e-01
   1.4188377e+00   6.0822395e-01
   1.4669339e+00   5.9923760e-01
   1.5150301e+00   5.9262187e-01
   1.5631263e+00   5.8831415e-01
   1.6112224e+00   5.8625348e-01
   1.6593186e+00   5.8638069e-01
   1.7074148e+00   5.8863838e-01
   1.7555110e+00   5.9297060e-01
   1.8036072e+00   5.9932235e-01
   1.8517034e+00   6.0763885e-01
   1.8997996e+00   6.1786469e-01
   1.9478958e+00   6.2994280e-01
   1.9959920e+00   6.4381317e-01
   2.0440882e+00   6.5941157e-01
   2.0921844e+00   6.7666797e-01
   2.1402806e+00   6.9550495e-01
   2.1883768e+00   7.1583600e-01
   2.2364729e+00   7.3756362e-01
   2.2845691e+00   7.6057754e-01
   2.3326653e+00   7.8475290e-01
   2.3807615e+00   8.0994844e-01
   2.4288577e+00   8.3600497e-01
   2.4769539e+00   8.6274400e-01
   2.5250501e+00   8.8996682e-01
   2.5731463e+00   9.1745402e-01
   2.6212425e+00   9.4496564e-01
   2.6693387e+00   9.7224213e-01
   2.7174349e+00   9.9900608e-01
   2.7655311e+00   1.0249651e+00
   2.8136273e+00   1.0498154e+00
   2.8617234e+00   1.0732470e+00
   2.9098196e+00   1.0949492e+00
   2.9579158e+00   1.1146174e+00
   3.0060120e+00   1.1319605e+00
   3.0541082e+00   1.1467086e+00
   3.1022044e+00   1.1586205e+00
   3.1503006e+00   1.1674913e+00
   3.1983968e+00   1.1731584e+00
   3.2464930e+00   1.1755074e+00
   3.2945892e+00   1.1744751e+00
   3.3426854e+00   1.1700521e+00
   3.3907816e+00   1.1622822e+00
   3.4388778e+00   1.1512607e+00
   3.4869739e+00   1.1371307e+00
   3.5350701e+00   1.1200777e+00
   3.5831663e+00   1.1003229e+00
   3.6312625e+00   1.0781162e+00
   3.6793587e+00   1.0537279e+00
   3.7274549e+00   1.0274416e+00
   3.7755511e+00   9.9954607e-01
   3.8236473e+00   9.7032902e-01
   3.8717435e+00   9.4007075e-01
   3.9198397e+00   9.0903938e-01
   3.9679359e+00   8.7748688e-01
   4.0160321e+00   8.4564615e-01
   4.0641283e+00   8.1372910e-01
   4.1122244e+00   7.8192557e-01
   4.1603206e+00   7.5040304e-01
   4.2084168e+00   7.1930692e-01
   4.2565130e+00   6.8876134e-01
   4.3046092e+00   6.5887034e-01
   4.3527054e+00   6.2971924e-01
   4.4008016e+00   6.0137627e-01
   4.4488978e+00   5.7389418e-01
   4.4969940e+00   5.4731196e-01
   4.5450902e+00   5.2165639e-01
   4.5931864e+00   4.9694371e-01
   4.6412826e+00   4.7318100e-01
   4.6893788e+00   4.5036756e-01
   4.7374749e+00   4.2849617e-01
   4.7855711e+00   4.0755415e-01
   4.8336673e+00   3.8752440e-01
   4.8817635e+00   3.6838623e-01
   4.9298597e+00   3.5011616e-01
   4.9779559e+00   3.3268854e-01
   5.0260521e+00   3.1607615e-01
   5.0741483e+00   3.0025067e-01
   5.1222445e+00   2.8518310e-01
   5.1703407e+00   2.7084411e-01
   5.2184369e+00   2.5720427e-01
   5.2665331e+00   2.4423439e-01
   5.3146293e+00   2.3190562e-01
   5.3627255e+00   2.2018964e-01
   5.4108216e+00   2.0905878e-01
   5.4589178e+00   1.9848611e-01
   5.5070140e+00   1.8844552e-01
   5.5551102e+00   1.7891177e-01
   5.6032064e+00   1.6986050e-01
   5.6513026e+00   1.6126827e-01
   5.6993988e+00   1.5311260e-01
   5.7474950e+00   1.4537189e-01
   5.7955912e+00   1.3802550e-01
   5.8436874e+00   1.3105369e-01
   5.8917836e+00   1.2443760e-01
   5.9398798e+00   1.1815923e-01
   5.9879760e+00   1.1220145e-01
   6.0360721e+00   1.0654793e-01
   6.0841683e+00   1.0118313e-01
   6.1322645e+00   9.6092261e-02
   6.1803607e+00   9.1261276e-02
   6.2284569e+00   8.6676822e-02
   6.2765531e+00   8.2326217e-02
   6.3246493e+00   7.8197417e-02
   6.3727455e+00   7.4278992e-02
   6.4208417e+00   7.0560094e-02
   6.4689379e+00   6.7030431e-02
   6.5170341e+00   6.3680241e-02
   6.5651303e+00   6.0500264e-02
   6.6132265e+00   5.7481721e-02
   6.6613226e+00   5.4616287e-02
   6.7094188e+00   5.1896068e-02
   6.7575150e+00   4.9313583e-02
   6.8056112e+00   4.6861738e-02
   6.8537074e+00   4.4533809e-02
   6.9018036e+00   4.2323424e-02
   6.9498998e+00   4.0224542e-02
   6.9979960e+00   3.8231436e-02
   7.0460922e+00   3.6338680e-02
   7.0941884e+00   3.4541130e-02
   7.1422846e+00   3.2833910e-02
   7.1903808e+00   3.1212397e-02
   7.2384770e+00   2.9672211e-02
   7.2865731e+00   2.8209198e-02
   7.3346693e+00   2.6819422e-02
   7.3827655e+00   2.5499150e-02
   7.4308617e+00   2.4244843e-02
   7.4789579e+00   2.3053148e-02
   7.5270541e+00   2.1920883e-02
   7.5751503e+00   2.0845031e-02
   7.6232465e+00   1.9822734e-02
   7.6713427e+00   1.8851278e-02
   7.7194389e+00   1.7928092e-02
   7.7675351e+00   1.7050736e-02
   7.8156313e+00   1.6216896e-02
   7.8637275e+00   1.5424379e-02
   7.9118236e+00   1.4671103e-02
   7.9599198e+00   1.3955091e-02
   8.0080160e+00   1.3274472e-02
   8.0561122e+00   1.2627468e-02
   8.1042084e+00   1.2012391e-02
   8.1523046e+00   1.1427643e-02
   8.2004008e+00   1.0871704e-02
   8.2484970e+00   1.0343133e-02
   8.2965932e+00   9.8405625e-03
   8.3446894e+00   9.3626946e-03
   8.3927856e+00   8.9082973e-03
   8.4408818e+00   8.4762010e-03
   8.4889780e+00   8.0652954e-03
   8.5370741e+00   7.6745267e-03
   8.5851703e+00   7.3028942e-03
   8.6332665e+00   6.9494480e-03
   8.6813627e+00   6.6132860e-03
   8.7294589e+00   6.2935516e-03
   8.7775551e+00   5.9894315e-03
   8.8256513e+00   5.7001532e-03
   8.8737475e+00   5.4249831e-03
   8.9218437e+00   5.1632244e-03
   8.9699399e+00   4.9142154e-03
   9.0180361e+00   4.6773274e-03
   9.0661323e+00   4.4519632e-03
   9.1142285e+00   4.2375556e-03
   9.1623246e+00   4.0335656e-03
   9.2104208e+00   3.8394813e-03
   9.2585170e+00   3.6548160e-03
   9.3066132e+00   3.4791076e-03
   9.3547094e+00   3.3119168e-03
   9.4028056e+00   3.1528263e-03
   9.4509018e+00   3.0014393e-03
   9.4989980e+00   2.8573790e-03
   9.5470942e+00   2.7202869e-03
   9.5951904e+00   2.5898227e-03
   9.6432866e+00   2.4656627e-03
   9.6913828e+00   2.3474992e-03
   9.7394790e+00   2.2350397e-03
   9.7875752e+00   2.1280064e-03
   9.8356713e+00   2.0261349e-03
   9.8837675e+00   1.9291739e-03
   9.9318637e+00   1.8368846e-03
   9.9799599e+00   1.7490399e-03
   1.0028056e+01   1.6654238e-03
   1.0076152e+01   1.5858309e-03
   1.0124248e+01   1.5100662e-03
   1.0172345e+01   1.4379438e-03
   1.0220441e+01   1.3692872e-03
   1.0268537e+01   1.3039286e-03
   1.0316633e+01   1.2417081e-03
   1.0364729e+01   1.1824741e-03
   1.0412826e+01   1.1260819e-03
   1.0460922e+01   1.0723942e-03
   1.0509018e+01   1.0212803e-03
   1.0557114e+01   9.7261600e-04
   1.0605210e+01   9.2628295e-04
   1.0653307e+01   8.8216870e-04
   1.0701403e+01   8.4016625e-04
   1.0749499e+01   8.0017381e-04
   1.0797595e+01   7.6209454e-04
   1.0845691e+01   7.2583629e-04
   1.0893788e+01   6.9131142e-04
   1.0941884e+01   6.5843652e-04
   1.0989980e+01   6.2713223e-04
   1.1038076e+01   5.9732306e-04
   1.1086172e+01   5.6893715e-04
   1.1134269e+01   5.4190614e-04
   1.1182365e+01   5.1616497e-04
   1.1230461e+01   4.9165175e-04
   1.1278557e+01   4.6830754e-04
   1.1326653e+01   4.4607630e-04
   1.1374749e+01   4.2490467e-04
   1.1422846e+01   4.0474186e-04
   1.1470942e+01   3.8553956e-04
   1.1519038e+01   3.6725176e-04
   1.1567134e+01   3.4983468e-04
   1.1615230e+01   3.3324666e-04
   1.1663327e+01   3.1744804e-04
   1.1711423e+01   3.0240107e-04
   1.1759519e+01   2.8806981e-04
   1.1807615e+01   2.7442007e-04
   1.1855711e+01   2.6141927e-04
   1.1903808e+01   2.4903643e-04
   1.1951904e+01   2.3724205e-04
   1.2000000e+01   2.2600803e-04


==> 3Sol_example-1_mid.dat <==
  -1.2000000e+01   2.2232224e-04
  -1.1951904e+01   2.3330044e-04
  -1.1903808e+01   2.4482126e-04
  -1.1855711e+01   2.5691156e-04
  -1.1807615e+01   2.6959954e-04
  -1.1759519e+01   2.8291478e-04
  -1.1711423e+01   2.9688835e-04
  -1.1663327e+01   3.1155285e-04
  -1.1615230e+01   3.2694248e-04
  -1.1567134e+01   3.4309316e-04
  -1.1519038e+01   3.6004260e-04
  -1.1470942e+01   3.7783037e-04
  -1.1422846e+01   3.9649800e-04
  -1.1374749e+01   4.1608908e-04
  -1.1326653e+01   4.3664939e-04
  -1.1278557e+01   4.5822697e-04
  -1.1230461e+01   4.8087224e-04
  -1.1182365e+01   5.0463813e-04
  -1.1134269e+01   5.2958022e-04
  -1.1086172e+01   5.5575683e-04
  -1.1038076e+01   5.8322919e-04
  -1.0989980e+01   6.1206159e-04
  -1.0941884e+01   6.4232149e-04
  -1.0893788e+01   6.7407973e-04
  -1.0845691e+01   7.0741067e-04
  -1.0797595e+01   7.4239239e-04
  -1.0749499e+01   7.7910682e-04
  -1.0701403e+01   8.1764001e-04
  -1.0653307e+01   8.5808228e-04
  -1.0605210e+01   9.0052845e-04
  -1.0557114e+01   9.4507809e-04
  -1.0509018e+01   9.9183571e-04
  -1.0460922e+01   1.0409110e-03
  -1.0412826e+01   1.0924193e-03
  -1.0364729e+01   1.1464814e-03
  -1.0316633e+01   1.2032245e-03
  -1.0268537e+01   1.2627817e-03
  -1.0220441e+01   1.3252932e-03
  -1.0172345e+01   1.3909060e-03
  -1.0124248e+01   1.4597743e-03
  -1.0076152e+01   1.5320604e-03
  -1.0028056e+01   1.6079343e-03
  -9.9799599e+00   1.6875747e-03
  -9.9318637e+00   1.7711694e-03
  -9.8837675e+00   1.8589153e-03
  -9.8356713e+00   1.9510193e-03
  -9.7875752e+00   2.0476989e-03
  -9.7394790e+00   2.1491821e-03
  -9.6913828e+00   2.2557086e-03
  -9.6432866e+00   2.3675300e-03
  -9.5951904e+00   2.4849107e-03
  -9.5470942e+00   2.6081283e-03
  -9.4989980e+00   2.7374741e-03
  -9.4509018e+00   2.8732545e-03
  -9.4028056e+00   3.0157910e-03
  -9.3547094e+00   3.1654213e-03
  -9.3066132e+00   3.3225002e-03
  -9.2585170e+00   3.4874004e-03
  -9.2104208e+00   3.6605133e-03
  -9.1623246e+00   3.8422500e-03
  -9.1142285e+00   4.0330425e-03
  -9.0661323e+00   4.2333444e-03
  -9.0180361e+00   4.4436323e-03
  -8.9699399e+00   4.6644070e-03
  -8.9218437e+00   4.8961945e-03
  -8.8737475e+00   5.1395474e-03
  -8.8256513e+00   5.3950463e-03
  -8.7775551e+00   5.6633013e-03
  -8.7294589e+00   5.9449534e-03
  -8.6813627e+00   6.2406759e-03
  -8.6332665e+00   6.5511767e-03
  -8.5851703e+00   6.8771992e-03
  -8.5370741e+00   7.2195248e-03
  -8.4889780e+00   7.5789748e-03
  -8.4408818e+00   7.9564120e-03
  -8.3927856e+00   8.3527433e-03
  -8.3446894e+00   8.7689219e-03
  -8.2965932e+00   9.2059494e-03
  -8.2484970e+00   9.6648788e-03
  -8.2004008e+00   1.0146817e-02
  -8.1523046e+00   1.0652926e-02
  -8.1042084e+00   1.1184431e-02
  -8.0561122e+00   1.1742615e-02
  -8.0080160e+00   1.2328830e-02
  -7.9599198e+00   1.2944497e-02
  -7.9118236e+00   1.3591109e-02
  -7.8637275e+00   1.4270236e-02
  -7.8156313e+00   1.4983530e-02
  -7.7675351e+00   1.5732725e-02
  -7.7194389e+00   1.6519649e-02
  -7.6713427e+00   1.7346218e-02
  -7.6232465e+00   1.8214453e-02
  -7.5751503e+00   1.9126475e-02
  -7.5270541e+00   2.0084517e-02
  -7.4789579e+00   2.1090926e-02
  -7.4308617e+00   2.2148171e-02
  -7.3827655e+00   2.3258849e-02
  -7.3346693e+00   2.4425691e-02
  -7.2865731e+00   2.5651570e-02
  -7.2384770e+00   2.6939508e-02
  -7.1903808e+00   2.8292683e-02
  -7.1422846e+00   2.9714441e-02
  -7.0941884e+00   3.1208297e-02
  -7.0460922e+00   3.2777952e-02
  -6.9979960e+00   3.4427300e-02
  -6.9498998e+00   3.6160435e-02
  -6.9018036e+00   3.7981664e-02
  -6.8537074e+00   3.9895521e-02
  -6.8056112e+00   4.1906772e-02
  -6.7575150e+00   4.4020433e-02
  -6.7094188e+00   4.6241780e-02
  -6.6613226e+00   4.8576362e-02
  -6.6132265e+00   5.1030018e-02
  -6.5651303e+00   5.3608888e-02
  -6.5170341e+00   5.6319428e-02
  -6.4689379e+00   5.9168432e-02
  -6.4208417e+00   6.2163040e-02
  -6.3727455e+00   6.5310761e-02
  -6.3246493e+00   6.8619489e-02
  -6.2765531e+00   7.2097522e-02
  -6.2284569e+00   7.5753580e-02
  -6.1803607e+00   7.9596826e-02
  -6.1322645e+00   8.3636884e-02
  -6.0841683e+00   8.7883862e-02
  -6.0360721e+00   9.2348370e-02
  -5.9879760e+00   9.7041544e-02
  -5.9398798e+00   1.0197507e-01
  -5.8917836e+00   1.0716119e-01
  -5.8436874e+00   1.1261274e-01
  -5.7955912e+00   1.1834317e-01
  -5.7474950e+00   1.2436656e-01
  -5.6993988e+00   1.3069761e-01
  -5.6513026e+00   1.3735170e-01
  -5.6032064e+00   1.4434490e-01
  -5.5551102e+00   1.5169394e-01
  -5.5070140e+00   1.5941626e-01
  -5.4589178e+00   1.6752999e-01
  -5.4108216e+00   1.7605398e-01
  -5.3627255e+00   1.8500772e-01
  -5.3146293e+00   1.9441142e-01
  -5.2665331e+00   2.0428591e-01
  -5.2184369e+00   2.1465262e-01
  -5.1703407e+00   2.2553356e-01
  -5.1222445e+00   2.3695119e-01
  -5.0741483e+00   2.4892842e-01
  -5.0260521e+00   2.6148841e-01
  -4.9779559e+00   2.7465452e-01
  -4.9298597e+00   2.8845008e-01
  -4.8817635e+00   3.0289827e-01
  -4.8336673e+00   3.1802180e-01
  -4.7855711e+00   3.3384273e-01
  -4.7374749e+00   3.5038207e-01
  -4.6893788e+00   3.6765946e-01
  -4.6412826e+00   3.8569271e-01
  -4.5931864e+00   4.0449728e-01
  -4.5450902e+00   4.2408577e-01
  -4.4969940e+00   4.4446723e-01
  -4.4488978e+00   4.6564643e-01
  -4.4008016e+00   4.8762307e-01
  -4.3527054e+00   5.1039090e-01
  -4.3046092e+00   5.3393672e-01
  -4.2565130e+00   5.5823934e-01
  -4.2084168e+00   5.8326846e-01
  -4.1603206e+00   6.0898350e-01
  -4.1122244e+00   6.3533244e-01
  -4.0641283e+00   6.6225056e-01
  -4.0160321e+00   6.8965933e-01
  -3.9679359e+00   7.1746529e-01
  -3.9198397e+00   7.4555920e-01
  -3.8717435e+00   7.7381525e-01
  -3.8236473e+00   8.0209064e-01
  -3.7755511e+00   8.3022558e-01
  -3.7274549e+00   8.5804358e-01
  -3.6793587e+00   8.8535246e-01
  -3.6312625e+00   9.1194582e-01
  -3.5831663e+00   9.3760525e-01
  -3.5350701e+00   9.6210322e-01
  -3.4869739e+00   9.8520665e-01
  -3.4388778e+00   1.0066811e+00
  -3.3907816e+00   1.0262957e+00
  -3.3426854e+00   1.0438282e+00
  -3.2945892e+00   1.0590706e+00
  -3.2464930e+00   1.0718346e+00
  -3.1983968e+00   1.0819568e+00
  -3.1503006e+00   1.0893038e+00
  -3.1022044e+00   1.0937758e+00
  -3.0541082e+00   1.0953101e+00
  -3.0060120e+00   1.0938826e+00
  -2.9579158e+00   1.0895089e+00
  -2.9098196e+00   1.0822431e+00
  -2.8617234e+00   1.0721760e+00
  -2.8136273e+00   1.0594322e+00
  -2.7655311e+00   1.0441654e+00
  -2.7174349e+00   1.0265538e+00
  -2.6693387e+00   1.0067949e+00
  -2.6212425e+00   9.8509903e-01
  -2.5731463e+00   9.6168445e-01
  -2.5250501e+00   9.3677142e-01
  -2.4769539e+00   9.1057724e-01
  -2.4288577e+00   8.8331179e-01
  -2.3807615e+00   8.5517353e-01
  -2.3326653e+00   8.2634636e-01
  -2.2845691e+00   7.9699699e-01
  -2.2364729e+00   7.6727305e-01
  -2.1883768e+00   7.3730170e-01
  -2.1402806e+00   7.0718878e-01
  -2.0921844e+00   6.7701836e-01
  -2.0440882e+00   6.4685255e-01
  -1.9959920e+00   6.1673166e-01
  -1.9478958e+00   5.8667437e-01
  -1.8997996e+00   5.5667809e-01
  -1.8517034e+00   5.2671921e-01
  -1.8036072e+00   4.9675343e-01
  -1.7555110e+00   4.6671586e-01
  -1.7074148e+00   4.3652109e-01
  -1.6593186e+00   4.0606303e-01
  -1.6112224e+00   3.7521471e-01
  -1.5631263e+00   3.4382781e-01
  -1.5150301e+00   3.1173236e-01
  -1.4669339e+00   2.7873653e-01
  -1.4188377e+00   2.4462743e-01
  -1.3707415e+00   2.0917444e-01
  -1.3226453e+00   1.7214020e-01
  -1.2745491e+00   1.3331755e-01
  -1.2264529e+00   9.2681518e-02
  -1.1783567e+00   5.1367592e-02
  -1.1302605e+00   2.5685013e-02
  -1.0821643e+00   6.0172964e-02
  -1.0340681e+00   1.1301710e-01
  -9.8597194e-01   1.7238778e-01
  -9.3787575e-01   2.3766913e-01
  -8.8977956e-01   3.0924763e-01
  -8.4168337e-01   3.8773481e-01
  -7.9358717e-01   4.7382264e-01
  -7.4549098e-01   5.6822520e-01
  -6.9739479e-01   6.7162999e-01
  -6.4929860e-01   7.8463843e-01
  -6.0120240e-01   9.0768564e-01
  -5.5310621e-01   1.0409324e+00
  -5.0501002e-01   1.1841246e+00
  -4.5691383e-01   1.3364181e+00
  -4.0881764e-01   1.4961778e+00
  -3.6072144e-01   1.6607677e+00
  -3.1262525e-01   1.8263724e+00
  -2.6452906e-01   1.9879079e+00
  -2.1643287e-01   2.1390981e+00
  -1.6833667e-01   2.2727941e+00
  -1.2024048e-01   2.3815743e+00
  -7.2144289e-02   2.4585959e+00
  -2.4048096e-02   2.4985583e+00
   2.4048096e-02   2.4985583e+00
   7.2144289e-02   2.4585959e+00
   1.2024048e-01   2.3815743e+00
   1.6833667e-01   2.2727941e+00
   2.1643287e-01   2.1390981e+00
   2.6452906e-01   1.9879079e+00
   3.1262525e-01   1.8263724e+00
   3.6072144e-01   1.6607677e+00
   4.0881764e-01   1.4961778e+00
   4.5691383e-01   1.3364181e+00
   5.0501002e-01   1.1841246e+00
   5.5310621e-01   1.0409324e+00
   6.0120240e-01   9.0768564e-01
   6.4929860e-01   7.8463843e-01
   6.9739479e-01   6.7162999e-01
   7.4549098e-01   5.6822520e-01
   7.9358717e-01   4.7382264e-01
   8.4168337e-01   3.8773481e-01
   8.8977956e-01   3.0924763e-01
   9.3787575e-01   2.3766913e-01
   9.8597194e-01   1.7238778e-01
   1.0340681e+00   1.1301710e-01
   1.0821643e+00   6.0172964e-02
   1.1302605e+00   2.5685013e-02
   1.1783567e+00   5.1367592e-02
   1.2264529e+00   9.2681518e-02
   1.2745491e+00   1.3331755e-01
   1.3226453e+00   1.7214020e-01
   1.3707415e+00   2.0917444e-01
   1.4188377e+00   2.4462743e-01
   1.4669339e+00   2.7873653e-01
   1.5150301e+00   3.1173236e-01
   1.5631263e+00   3.4382781e-01
   1.6112224e+00   3.7521471e-01
   1.6593186e+00   4.0606303e-01
   1.7074148e+00   4.3652109e-01
   1.7555110e+00   4.6671586e-01
   1.8036072e+00   4.9675343e-01
   1.8517034e+00   5.2671921e-01
   1.8997996e+00   5.5667809e-01
   1.9478958e+00   5.8667437e-01
   1.9959920e+00   6.1673166e-01
   2.0440882e+00   6.4685255e-01
   2.0921844e+00   6.7701836e-01
   2.1402806e+00   7.0718878e-01
   2.1883768e+00   7.3730170e-01
   2.2364729e+00   7.6727305e-01
   2.2845691e+00   7.9699699e-01
   2.3326653e+00   8.2634636e-01
   2.3807615e+00   8.5517353e-01
   2.4288577e+00   8.8331179e-01
   2.4769539e+00   9.1057724e-01
   2.5250501e+00   9.3677142e-01
   2.5731463e+00   9.6168445e-01
   2.6212425e+00   9.8509903e-01
   2.6693387e+00   1.0067949e+00
   2.7174349e+00   1.0265538e+00
   2.7655311e+00   1.0441654e+00
   2.8136273e+00   1.0594322e+00
   2.8617234e+00   1.0721760e+00
   2.9098196e+00   1.0822431e+00
   2.9579158e+00   1.0895089e+00
   3.0060120e+00   1.0938826e+00
   3.0541082e+00   1.0953101e+00
   3.1022044e+00   1.0937758e+00
   3.1503006e+00   1.0893038e+00
   3.1983968e+00   1.0819568e+00
   3.2464930e+00   1.0718346e+00
   3.2945892e+00   1.0590706e+00
   3.3426854e+00   1.0438282e+00
   3.3907816e+00   1.0262957e+00
   3.4388778e+00   1.0066811e+00
   3.4869739e+00   9.8520665e-01
   3.5350701e+00   9.6210322e-01
   3.5831663e+00   9.3760525e-01
   3.6312625e+00   9.1194582e-01
   3.6793587e+00   8.8535246e-01
   3.7274549e+00   8.5804358e-01
   3.7755511e+00   8.3022558e-01
   3.8236473e+00   8.0209064e-01
   3.8717435e+00   7.7381525e-01
   3.9198397e+00   7.4555920e-01
   3.9679359e+00   7.1746529e-01
   4.0160321e+00   6.8965933e-01
   4.0641283e+00   6.6225056e-01
   4.1122244e+00   6.3533244e-01
   4.1603206e+00   6.0898350e-01
   4.2084168e+00   5.8326846e-01
   4.2565130e+00   5.5823934e-01
   4.3046092e+00   5.3393672e-01
   4.3527054e+00   5.1039090e-01
   4.4008016e+00   4.8762307e-01
   4.4488978e+00   4.6564643e-01
   4.4969940e+00   4.4446723e-01
   4.5450902e+00   4.2408577e-01
   4.5931864e+00   4.0449728e-01
   4.6412826e+00   3.8569271e-01
   4.6893788e+00   3.6765946e-01
   4.7374749e+00   3.5038207e-01
   4.7855711e+00   3.3384273e-01
   4.8336673e+00   3.1802180e-01
   4.8817635e+00   3.0289827e-01
   4.9298597e+00   2.8845008e-01
   4.9779559e+00   2.7465452e-01
   5.0260521e+00   2.6148841e-01
   5.0741483e+00   2.4892842e-01
   5.1222445e+00   2.3695119e-01
   5.1703407e+00   2.2553356e-01
   5.2184369e+00   2.1465262e-01
   5.2665331e+00   2.0428591e-01
   5.3146293e+00   1.9441142e-01
   5.3627255e+00   1.8500772e-01
   5.4108216e+00   1.7605398e-01
   5.4589178e+00   1.6752999e-01
   5.5070140e+00   1.5941626e-01
   5.5551102e+00   1.5169394e-01
   5.6032064e+00   1.4434490e-01
   5.6513026e+00   1.3735170e-01
   5.6993988e+00   1.3069761e-01
   5.7474950e+00   1.2436656e-01
   5.7955912e+00   1.1834317e-01
   5.8436874e+00   1.1261274e-01
   5.8917836e+00   1.0716119e-01
   5.9398798e+00   1.0197507e-01
   5.9879760e+00   9.7041544e-02
   6.0360721e+00   9.2348370e-02
   6.0841683e+00   8.7883862e-02
   6.1322645e+00   8.3636884e-02
   6.1803607e+00   7.9596826e-02
   6.2284569e+00   7.5753580e-02
   6.2765531e+00   7.2097522e-02
   6.3246493e+00   6.8619489e-02
   6.3727455e+00   6.5310761e-02
   6.4208417e+00   6.2163040e-02
   6.4689379e+00   5.9168432e-02
   6.5170341e+00   5.6319428e-02
   6.5651303e+00   5.3608888e-02
   6.6132265e+00   5.1030018e-02
   6.6613226e+00   4.8576362e-02
   6.7094188e+00   4.6241780e-02
   6.7575150e+00   4.4020433e-02
   6.8056112e+00   4.1906772e-02
   6.8537074e+00   3.9895521e-02
   6.9018036e+00   3.7981664e-02
   6.9498998e+00   3.6160435e-02
   6.9979960e+00   3.4427300e-02
   7.0460922e+00   3.2777952e-02
   7.0941884e+00   3.1208297e-02
   7.1422846e+00   2.9714441e-02
   7.1903808e+00   2.8292683e-02
   7.2384770e+00   2.6939508e-02
   7.2865731e+00   2.5651570e-02
   7.3346693e+00   2.4425691e-02
   7.3827655e+00   2.3258849e-02
   7.4308617e+00   2.2148171e-02
   7.4789579e+00   2.1090926e-02
   7.5270541e+00   2.0084517e-02
   7.5751503e+00   1.9126475e-02
   7.6232465e+00   1.8214453e-02
   7.6713427e+00   1.7346218e-02
   7.7194389e+00   1.6519649e-02
   7.7675351e+00   1.5732725e-02
   7.8156313e+00   1.4983530e-02
   7.8637275e+00   1.4270236e-02
   7.9118236e+00   1.3591109e-02
   7.9599198e+00   1.2944497e-02
   8.0080160e+00   1.2328830e-02
   8.0561122e+00   1.1742615e-02
   8.1042084e+00   1.1184431e-02
   8.1523046e+00   1.0652926e-02
   8.2004008e+00   1.0146817e-02
   8.2484970e+00   9.6648788e-03
   8.2965932e+00   9.2059494e-03
   8.3446894e+00   8.7689219e-03
   8.3927856e+00   8.3527433e-03
   8.4408818e+00   7.9564120e-03
   8.4889780e+00   7.5789748e-03
   8.5370741e+00   7.2195248e-03
   8.5851703e+00   6.8771992e-03
   8.6332665e+00   6.5511767e-03
   8.6813627e+00   6.2406759e-03
   8.7294589e+00   5.9449534e-03
   8.7775551e+00   5.6633013e-03
   8.8256513e+00   5.3950463e-03
   8.8737475e+00   5.1395474e-03
   8.9218437e+00   4.8961945e-03
   8.9699399e+00   4.6644070e-03
   9.0180361e+00   4.4436323e-03
   9.0661323e+00   4.2333444e-03
   9.1142285e+00   4.0330425e-03
   9.1623246e+00   3.8422500e-03
   9.2104208e+00   3.6605133e-03
   9.2585170e+00   3.4874004e-03
   9.3066132e+00   3.3225002e-03
   9.3547094e+00   3.1654213e-03
   9.4028056e+00   3.0157910e-03
   9.4509018e+00   2.8732545e-03
   9.4989980e+00   2.7374741e-03
   9.5470942e+00   2.6081283e-03
   9.5951904e+00   2.4849107e-03
   9.6432866e+00   2.3675300e-03
   9.6913828e+00   2.2557086e-03
   9.7394790e+00   2.1491821e-03
   9.7875752e+00   2.0476989e-03
   9.8356713e+00   1.9510193e-03
   9.8837675e+00   1.8589153e-03
   9.9318637e+00   1.7711694e-03
   9.9799599e+00   1.6875747e-03
   1.0028056e+01   1.6079343e-03
   1.0076152e+01   1.5320604e-03
   1.0124248e+01   1.4597743e-03
   1.0172345e+01   1.3909060e-03
   1.0220441e+01   1.3252932e-03
   1.0268537e+01   1.2627817e-03
   1.0316633e+01   1.2032245e-03
   1.0364729e+01   1.1464814e-03
   1.0412826e+01   1.0924193e-03
   1.0460922e+01   1.0409110e-03
   1.0509018e+01   9.9183571e-04
   1.0557114e+01   9.4507809e-04
   1.0605210e+01   9.0052845e-04
   1.0653307e+01   8.5808228e-04
   1.0701403e+01   8.1764001e-04
   1.0749499e+01   7.7910682e-04
   1.0797595e+01   7.4239239e-04
   1.0845691e+01   7.0741067e-04
   1.0893788e+01   6.7407973e-04
   1.0941884e+01   6.4232149e-04
   1.0989980e+01   6.1206159e-04
   1.1038076e+01   5.8322919e-04
   1.1086172e+01   5.5575683e-04
   1.1134269e+01   5.2958022e-04
   1.1182365e+01   5.0463813e-04
   1.1230461e+01   4.8087224e-04
   1.1278557e+01   4.5822697e-04
   1.1326653e+01   4.3664939e-04
   1.1374749e+01   4.1608908e-04
   1.1422846e+01   3.9649800e-04
   1.1470942e+01   3.7783037e-04
   1.1519038e+01   3.6004260e-04
   1.1567134e+01   3.4309316e-04
   1.1615230e+01   3.2694248e-04
   1.1663327e+01   3.1155285e-04
   1.1711423e+01   2.9688835e-04
   1.1759519e+01   2.8291478e-04
   1.1807615e+01   2.6959954e-04
   1.1855711e+01   2.5691156e-04
   1.1903808e+01   2.4482126e-04
   1.1951904e+01   2.3330044e-04
   1.2000000e+01   2.2232224e-04


==> 3Sol_example-2_Bw.dat <==
   0.0000000e+00   2.7697230e+00
   2.5000000e-02   2.7618071e+00
   5.0000000e-02   2.7380595e+00
   7.5000000e-02   2.6793154e+00
   1.0000000e-01   2.5130820e+00
   1.2500000e-01   2.4672533e+00
   1.5000000e-01   2.4268406e+00
   1.7500000e-01   2.3860114e+00
   2.0000000e-01   2.3410159e+00
   2.2500000e-01   2.2951871e+00
   2.5000000e-01   2.1835316e+00
   2.7500000e-01   2.0839583e+00
   3.0000000e-01   1.8843949e+00
   3.2500000e-01   1.8314835e+00
   3.5000000e-01   1.7869046e+00
   3.7500000e-01   1.7435756e+00
   4.0000000e-01   1.6989968e+00
   4.2500000e-01   1.6515015e+00
   4.5000000e-01   1.6052561e+00
   4.7500000e-01   1.5260974e+00
   5.0000000e-01   1.4486051e+00
   5.2500000e-01   1.3715295e+00
   5.5000000e-01   1.2677899e+00
   5.7500000e-01   1.2198780e+00
   6.0000000e-01   1.1840483e+00
   6.2500000e-01   1.1515515e+00
   6.5000000e-01   1.1211379e+00
   6.7500000e-01   1.0915575e+00
   7.0000000e-01   1.0648935e+00
   7.2500000e-01   1.0436456e+00
   7.5000000e-01   1.0319801e+00
   7.7500000e-01   1.0386461e+00
   8.0000000e-01   1.1453021e+00
   8.2500000e-01   1.1861314e+00
   8.5000000e-01   1.2623738e+00
   8.7500000e-01   1.2707063e+00
   9.0000000e-01   1.2998700e+00
   9.2500000e-01   1.3290338e+00
   9.5000000e-01   1.3565310e+00
   9.7500000e-01   1.3831950e+00
   1.0000000e+00   1.4086091e+00
   1.0250000e+00   1.4344399e+00
   1.0500000e+00   1.4615205e+00
   1.0750000e+00   1.4902676e+00
   1.1000000e+00   1.5227644e+00
   1.1250000e+00   1.5598440e+00
   1.1500000e+00   1.6023398e+00
   1.1750000e+00   1.6494184e+00
   1.2000000e+00   1.6998300e+00
   1.2250000e+00   1.7514915e+00
   1.2500000e+00   1.8031530e+00
   1.2750000e+00   1.8548145e+00
   1.3000000e+00   1.9068926e+00
   1.3250000e+00   1.9602206e+00
   1.3500000e+00   2.0147985e+00
   1.3750000e+00   2.0710429e+00
   1.4000000e+00   2.1285371e+00
   1.4250000e+00   2.1868646e+00
   1.4500000e+00   2.2447755e+00
   1.4750000e+00   2.3014365e+00
   1.5000000e+00   2.3555978e+00
   1.5250000e+00   2.4072593e+00
   1.5500000e+00   2.4551711e+00
   1.5750000e+00   2.4976669e+00
   1.6000000e+00   2.5347465e+00
   1.6250000e+00   2.5643269e+00
   1.6500000e+00   2.5859914e+00
   1.6750000e+00   2.5989068e+00
   1.7000000e+00   2.6030730e+00
   1.7250000e+00   2.5976569e+00
   1.7500000e+00   2.5830750e+00
   1.7750000e+00   2.5605773e+00
   1.8000000e+00   2.5309969e+00
   1.8250000e+00   2.4947505e+00
   1.8500000e+00   2.4535046e+00
   1.8750000e+00   2.4085091e+00
   1.9000000e+00   2.3610139e+00
   1.9250000e+00   2.3118521e+00
   1.9500000e+00   2.2618571e+00
   1.9750000e+00   2.2118621e+00
   2.0000000e+00   2.1618671e+00
   2.0250000e+00   2.1131220e+00
   2.0500000e+00   2.0652101e+00
   2.0750000e+00   2.0185481e+00
   2.1000000e+00   1.9739693e+00
   2.1250000e+00   1.9310569e+00
   2.1500000e+00   1.8902276e+00
   2.1750000e+00   1.8518981e+00
   2.2000000e+00   1.8160684e+00
   2.2250000e+00   1.7827384e+00
   2.2500000e+00   1.7519081e+00
   2.2750000e+00   1.7231610e+00
   2.3000000e+00   1.6964970e+00
   2.3250000e+00   1.6719161e+00
   2.3500000e+00   1.6485851e+00
   2.3750000e+00   1.6265040e+00
   2.4000000e+00   1.6056728e+00
   2.4250000e+00   1.5860914e+00
   2.4500000e+00   1.5673433e+00
   2.4750000e+00   1.5494284e+00
   2.5000000e+00   1.5327634e+00
   2.5250000e+00   1.5165150e+00
   2.5500000e+00   1.5015165e+00
   2.5750000e+00   1.4869346e+00
   2.6000000e+00   1.4731860e+00


==> 3Sol_example-2_Rx.dat <==
  -1.2000000e+01   2.2505518e-04
  -1.1951904e+01   2.3622313e-04
  -1.1903808e+01   2.4794686e-04
  -1.1855711e+01   2.6025416e-04
  -1.1807615e+01   2.7317419e-04
  -1.1759519e+01   2.8673757e-04
  -1.1711423e+01   3.0097648e-04
  -1.1663327e+01   3.1592471e-04
  -1.1615230e+01   3.3161776e-04
  -1.1567134e+01   3.4809290e-04
  -1.1519038e+01   3.6538928e-04
  -1.1470942e+01   3.8354804e-04
  -1.1422846e+01   4.0261237e-04
  -1.1374749e+01   4.2262765e-04
  -1.1326653e+01   4.4364155e-04
  -1.1278557e+01   4.6570415e-04
  -1.1230461e+01   4.8886805e-04
  -1.1182365e+01   5.1318850e-04
  -1.1134269e+01   5.3872355e-04
  -1.1086172e+01   5.6553420e-04
  -1.1038076e+01   5.9368452e-04
  -1.0989980e+01   6.2324181e-04
  -1.0941884e+01   6.5427679e-04
  -1.0893788e+01   6.8686379e-04
  -1.0845691e+01   7.2108085e-04
  -1.0797595e+01   7.5701001e-04
  -1.0749499e+01   7.9473747e-04
  -1.0701403e+01   8.3435378e-04
  -1.0653307e+01   8.7595412e-04
  -1.0605210e+01   9.1963849e-04
  -1.0557114e+01   9.6551196e-04
  -1.0509018e+01   1.0136850e-03
  -1.0460922e+01   1.0642736e-03
  -1.0412826e+01   1.1173998e-03
  -1.0364729e+01   1.1731917e-03
  -1.0316633e+01   1.2317841e-03
  -1.0268537e+01   1.2933186e-03
  -1.0220441e+01   1.3579439e-03
  -1.0172345e+01   1.4258165e-03
  -1.0124248e+01   1.4971009e-03
  -1.0076152e+01   1.5719698e-03
  -1.0028056e+01   1.6506051e-03
  -9.9799599e+00   1.7331975e-03
  -9.9318637e+00   1.8199480e-03
  -9.8837675e+00   1.9110676e-03
  -9.8356713e+00   2.0067782e-03
  -9.7875752e+00   2.1073132e-03
  -9.7394790e+00   2.2129179e-03
  -9.6913828e+00   2.3238503e-03
  -9.6432866e+00   2.4403814e-03
  -9.5951904e+00   2.5627967e-03
  -9.5470942e+00   2.6913959e-03
  -9.4989980e+00   2.8264944e-03
  -9.4509018e+00   2.9684240e-03
  -9.4028056e+00   3.1175334e-03
  -9.3547094e+00   3.2741896e-03
  -9.3066132e+00   3.4387784e-03
  -9.2585170e+00   3.6117057e-03
  -9.2104208e+00   3.7933984e-03
  -9.1623246e+00   3.9843057e-03
  -9.1142285e+00   4.1848998e-03
  -9.0661323e+00   4.3956780e-03
  -9.0180361e+00   4.6171630e-03
  -8.9699399e+00   4.8499049e-03
  -8.9218437e+00   5.0944827e-03
  -8.8737475e+00   5.3515053e-03
  -8.8256513e+00   5.6216135e-03
  -8.7775551e+00   5.9054819e-03
  -8.7294589e+00   6.2038202e-03
  -8.6813627e+00   6.5173751e-03
  -8.6332665e+00   6.8469328e-03
  -8.5851703e+00   7.1933208e-03
  -8.5370741e+00   7.5574098e-03
  -8.4889780e+00   7.9401166e-03
  -8.4408818e+00   8.3424062e-03
  -8.3927856e+00   8.7652945e-03
  -8.3446894e+00   9.2098510e-03
  -8.2965932e+00   9.6772019e-03
  -8.2484970e+00   1.0168533e-02
  -8.2004008e+00   1.0685092e-02
  -8.1523046e+00   1.1228194e-02
  -8.1042084e+00   1.1799224e-02
  -8.0561122e+00   1.2399640e-02
  -8.0080160e+00   1.3030977e-02
  -7.9599198e+00   1.3694852e-02
  -7.9118236e+00   1.4392969e-02
  -7.8637275e+00   1.5127123e-02
  -7.8156313e+00   1.5899205e-02
  -7.7675351e+00   1.6711205e-02
  -7.7194389e+00   1.7565222e-02
  -7.6713427e+00   1.8463467e-02
  -7.6232465e+00   1.9408269e-02
  -7.5751503e+00   2.0402083e-02
  -7.5270541e+00   2.1447494e-02
  -7.4789579e+00   2.2547230e-02
  -7.4308617e+00   2.3704163e-02
  -7.3827655e+00   2.4921320e-02
  -7.3346693e+00   2.6201892e-02
  -7.2865731e+00   2.7549243e-02
  -7.2384770e+00   2.8966918e-02
  -7.1903808e+00   3.0458654e-02
  -7.1422846e+00   3.2028390e-02
  -7.0941884e+00   3.3680281e-02
  -7.0460922e+00   3.5418703e-02
  -6.9979960e+00   3.7248272e-02
  -6.9498998e+00   3.9173855e-02
  -6.9018036e+00   4.1200581e-02
  -6.8537074e+00   4.3333859e-02
  -6.8056112e+00   4.5579390e-02
  -6.7575150e+00   4.7943185e-02
  -6.7094188e+00   5.0431582e-02
  -6.6613226e+00   5.3051261e-02
  -6.6132265e+00   5.5809262e-02
  -6.5651303e+00   5.8713010e-02
  -6.5170341e+00   6.1770328e-02
  -6.4689379e+00   6.4989459e-02
  -6.4208417e+00   6.8379094e-02
  -6.3727455e+00   7.1948384e-02
  -6.3246493e+00   7.5706974e-02
  -6.2765531e+00   7.9665021e-02
  -6.2284569e+00   8.3833219e-02
  -6.1803607e+00   8.8222829e-02
  -6.1322645e+00   9.2845700e-02
  -6.0841683e+00   9.7714300e-02
  -6.0360721e+00   1.0284174e-01
  -5.9879760e+00   1.0824181e-01
  -5.9398798e+00   1.1392898e-01
  -5.8917836e+00   1.1991847e-01
  -5.8436874e+00   1.2622624e-01
  -5.7955912e+00   1.3286902e-01
  -5.7474950e+00   1.3986435e-01
  -5.6993988e+00   1.4723059e-01
  -5.6513026e+00   1.5498694e-01
  -5.6032064e+00   1.6315344e-01
  -5.5551102e+00   1.7175101e-01
  -5.5070140e+00   1.8080141e-01
  -5.4589178e+00   1.9032729e-01
  -5.4108216e+00   2.0035211e-01
  -5.3627255e+00   2.1090018e-01
  -5.3146293e+00   2.2199655e-01
  -5.2665331e+00   2.3366702e-01
  -5.2184369e+00   2.4593804e-01
  -5.1703407e+00   2.5883657e-01
  -5.1222445e+00   2.7239002e-01
  -5.0741483e+00   2.8662605e-01
  -5.0260521e+00   3.0157239e-01
  -4.9779559e+00   3.1725659e-01
  -4.9298597e+00   3.3370577e-01
  -4.8817635e+00   3.5094621e-01
  -4.8336673e+00   3.6900303e-01
  -4.7855711e+00   3.8789964e-01
  -4.7374749e+00   4.0765723e-01
  -4.6893788e+00   4.2829413e-01
  -4.6412826e+00   4.4982504e-01
  -4.5931864e+00   4.7226025e-01
  -4.5450902e+00   4.9560462e-01
  -4.4969940e+00   5.1985661e-01
  -4.4488978e+00   5.4500706e-01
  -4.4008016e+00   5.7103793e-01
  -4.3527054e+00   5.9792095e-01
  -4.3046092e+00   6.2561613e-01
  -4.2565130e+00   6.5407029e-01
  -4.2084168e+00   6.8321552e-01
  -4.1603206e+00   7.1296765e-01
  -4.1122244e+00   7.4322486e-01
  -4.0641283e+00   7.7386641e-01
  -4.0160321e+00   8.0475161e-01
  -3.9679359e+00   8.3571919e-01
  -3.9198397e+00   8.6658706e-01
  -3.8717435e+00   8.9715272e-01
  -3.8236473e+00   9.2719428e-01
  -3.7755511e+00   9.5647236e-01
  -3.7274549e+00   9.8473282e-01
  -3.6793587e+00   1.0117104e+00
  -3.6312625e+00   1.0371335e+00
  -3.5831663e+00   1.0607293e+00
  -3.5350701e+00   1.0822305e+00
  -3.4869739e+00   1.1013816e+00
  -3.4388778e+00   1.1179465e+00
  -3.3907816e+00   1.1317153e+00
  -3.3426854e+00   1.1425115e+00
  -3.2945892e+00   1.1501972e+00
  -3.2464930e+00   1.1546791e+00
  -3.1983968e+00   1.1559112e+00
  -3.1503006e+00   1.1538971e+00
  -3.1022044e+00   1.1486902e+00
  -3.0541082e+00   1.1403922e+00
  -3.0060120e+00   1.1291499e+00
  -2.9579158e+00   1.1151503e+00
  -2.9098196e+00   1.0986154e+00
  -2.8617234e+00   1.0797950e+00
  -2.8136273e+00   1.0589604e+00
  -2.7655311e+00   1.0363967e+00
  -2.7174349e+00   1.0123967e+00
  -2.6693387e+00   9.8725413e-01
  -2.6212425e+00   9.6125841e-01
  -2.5731463e+00   9.3469004e-01
  -2.5250501e+00   9.0781690e-01
  -2.4769539e+00   8.8089152e-01
  -2.4288577e+00   8.5414934e-01
  -2.3807615e+00   8.2780767e-01
  -2.3326653e+00   8.0206550e-01
  -2.2845691e+00   7.7710387e-01
  -2.2364729e+00   7.5308670e-01
  -2.1883768e+00   7.3016209e-01
  -2.1402806e+00   7.0846384e-01
  -2.0921844e+00   6.8811310e-01
  -2.0440882e+00   6.6922018e-01
  -1.9959920e+00   6.5188637e-01
  -1.9478958e+00   6.3620562e-01
  -1.8997996e+00   6.2226625e-01
  -1.8517034e+00   6.1015238e-01
  -1.8036072e+00   5.9994532e-01
  -1.7555110e+00   5.9172465e-01
  -1.7074148e+00   5.8556916e-01
  -1.6593186e+00   5.8155753e-01
  -1.6112224e+00   5.7976888e-01
  -1.5631263e+00   5.8028306e-01
  -1.5150301e+00   5.8318077e-01
  -1.4669339e+00   5.8854355e-01
  -1.4188377e+00   5.9645359e-01
  -1.3707415e+00   6.0699331e-01
  -1.3226453e+00   6.2024481e-01
  -1.2745491e+00   6.3628895e-01
  -1.2264529e+00   6.5520407e-01
  -1.1783567e+00   6.7706427e-01
  -1.1302605e+00   7.0193704e-01
  -1.0821643e+00   7.2988008e-01
  -1.0340681e+00   7.6093727e-01
  -9.8597194e-01   7.9513352e-01
  -9.3787575e-01   8.3246851e-01
  -8.8977956e-01   8.7290901e-01
  -8.4168337e-01   9.1638007e-01
  -7.9358717e-01   9.6275483e-01
  -7.4549098e-01   1.0118433e+00
  -6.9739479e-01   1.0633807e+00
  -6.4929860e-01   1.1170149e+00
  -6.0120240e-01   1.1722959e+00
  -5.5310621e-01   1.2286660e+00
  -5.0501002e-01   1.2854541e+00
  -4.5691383e-01   1.3418747e+00
  -4.0881764e-01   1.3970336e+00
  -3.6072144e-01   1.4499430e+00
  -3.1262525e-01   1.4995450e+00
  -2.6452906e-01   1.5447464e+00
  -2.1643287e-01   1.5844631e+00
  -1.6833667e-01   1.6176706e+00
  -1.2024048e-01   1.6434600e+00
  -7.2144289e-02   1.6610918e+00
  -2.4048096e-02   1.6700431e+00
   2.4048096e-02   1.6700431e+00
   7.2144289e-02   1.6610918e+00
   1.2024048e-01   1.6434600e+00
   1.6833667e-01   1.6176706e+00
   2.1643287e-01   1.5844631e+00
   2.6452906e-01   1.5447464e+00
   3.1262525e-01   1.4995450e+00
   3.6072144e-01   1.4499430e+00
   4.0881764e-01   1.3970336e+00
   4.5691383e-01   1.3418747e+00
   5.0501002e-01   1.2854541e+00
   5.5310621e-01   1.2286660e+00
   6.0120240e-01   1.1722959e+00
   6.4929860e-01   1.1170149e+00
   6.9739479e-01   1.0633807e+00
   7.4549098e-01   1.0118433e+00
   7.9358717e-01   9.6275483e-01
   8.4168337e-01   9.1638007e-01
   8.8977956e-01   8.7290901e-01
   9.3787575e-01   8.3246851e-01
   9.8597194e-01   7.9513352e-01
   1.0340681e+00   7.6093727e-01
   1.0821643e+00   7.2988008e-01
   1.1302605e+00   7.0193704e-01
   1.1783567e+00   6.7706427e-01
   1.2264529e+00   6.5520407e-01
   1.2745491e+00   6.3628895e-01
   1.3226453e+00   6.2024481e-01
   1.3707415e+00   6.0699331e-01
   1.4188377e+00   5.9645359e-01
   1.4669339e+00   5.8854355e-01
   1.5150301e+00   5.8318077e-01
   1.5631263e+00   5.8028306e-01
   1.6112224e+00   5.7976888e-01
   1.6593186e+00   5.8155753e-01
   1.7074148e+00   5.8556916e-01
   1.7555110e+00   5.9172465e-01
   1.8036072e+00   5.9994532e-01
   1.8517034e+00   6.1015238e-01
   1.8997996e+00   6.2226625e-01
   1.9478958e+00   6.3620562e-01
   1.9959920e+00   6.5188637e-01
   2.0440882e+00   6.6922018e-01
   2.0921844e+00   6.8811310e-01
   2.1402806e+00   7.0846384e-01
   2.1883768e+00   7.3016209e-01
   2.2364729e+00   7.5308670e-01
   2.2845691e+00   7.7710387e-01
   2.3326653e+00   8.0206550e-01
   2.3807615e+00   8.2780767e-01
   2.4288577e+00   8.5414934e-01
   2.4769539e+00   8.8089152e-01
   2.5250501e+00   9.0781690e-01
   2.5731463e+00   9.3469004e-01
   2.6212425e+00   9.6125841e-01
   2.6693387e+00   9.8725413e-01
   2.7174349e+00   1.0123967e+00
   2.7655311e+00   1.0363967e+00
   2.8136273e+00   1.0589604e+00
   2.8617234e+00   1.0797950e+00
   2.9098196e+00   1.0986154e+00
   2.9579158e+00   1.1151503e+00
   3.0060120e+00   1.1291499e+00
   3.0541082e+00   1.1403922e+00
   3.1022044e+00   1.1486902e+00
   3.1503006e+00   1.1538971e+00
   3.1983968e+00   1.1559112e+00
   3.2464930e+00   1.1546791e+00
   3.2945892e+00   1.1501972e+00
   3.3426854e+00   1.1425115e+00
   3.3907816e+00   1.1317153e+00
   3.4388778e+00   1.1179465e+00
   3.4869739e+00   1.1013816e+00
   3.5350701e+00   1.0822305e+00
   3.5831663e+00   1.0607293e+00
   3.6312625e+00   1.0371335e+00
   3.6793587e+00   1.0117104e+00
   3.7274549e+00   9.8473282e-01
   3.7755511e+00   9.5647236e-01
   3.8236473e+00   9.2719428e-01
   3.8717435e+00   8.9715272e-01
   3.9198397e+00   8.6658706e-01
   3.9679359e+00   8.3571919e-01
   4.0160321e+00   8.0475161e-01
   4.0641283e+00   7.7386641e-01
   4.1122244e+00   7.4322486e-01
   4.1603206e+00   7.1296765e-01
   4.2084168e+00   6.8321552e-01
   4.2565130e+00   6.5407029e-01
   4.3046092e+00   6.2561613e-01
   4.3527054e+00   5.9792095e-01
   4.4008016e+00   5.7103793e-01
   4.4488978e+00   5.4500706e-01
   4.4969940e+00   5.1985661e-01
   4.5450902e+00   4.9560462e-01
   4.5931864e+00   4.7226025e-01
   4.6412826e+00   4.4982504e-01
   4.6893788e+00   4.2829413e-01
   4.7374749e+00   4.0765723e-01
   4.7855711e+00   3.8789964e-01
   4.8336673e+00   3.6900303e-01
   4.8817635e+00   3.5094621e-01
   4.9298597e+00   3.3370577e-01
   4.9779559e+00   3.1725659e-01
   5.0260521e+00   3.0157239e-01
   5.0741483e+00   2.8662605e-01
   5.1222445e+00   2.7239002e-01
   5.1703407e+00   2.5883657e-01
   5.2184369e+00   2.4593804e-01
   5.2665331e+00   2.3366702e-01
   5.3146293e+00   2.2199655e-01
   5.3627255e+00   2.1090018e-01
   5.4108216e+00   2.0035211e-01
   5.4589178e+00   1.9032729e-01
   5.5070140e+00   1.8080141e-01
   5.5551102e+00   1.7175101e-01
   5.6032064e+00   1.6315344e-01
   5.6513026e+00   1.5498694e-01
   5.6993988e+00   1.4723059e-01
   5.7474950e+00   1.3986435e-01
   5.7955912e+00   1.3286902e-01
   5.8436874e+00   1.2622624e-01
   5.8917836e+00   1.1991847e-01
   5.9398798e+00   1.1392898e-01
   5.9879760e+00   1.0824181e-01
   6.0360721e+00   1.0284174e-01
   6.0841683e+00   9.7714300e-02
   6.1322645e+00   9.2845700e-02
   6.1803607e+00   8.8222829e-02
   6.2284569e+00   8.3833219e-02
   6.2765531e+00   7.9665021e-02
   6.3246493e+00   7.5706974e-02
   6.3727455e+00   7.1948384e-02
   6.4208417e+00   6.8379094e-02
   6.4689379e+00   6.4989459e-02
   6.5170341e+00   6.1770328e-02
   6.5651303e+00   5.8713010e-02
   6.6132265e+00   5.5809262e-02
   6.6613226e+00   5.3051261e-02
   6.7094188e+00   5.0431582e-02
   6.7575150e+00   4.7943185e-02
   6.8056112e+00   4.5579390e-02
   6.8537074e+00   4.3333859e-02
   6.9018036e+00   4.1200581e-02
   6.9498998e+00   3.9173855e-02
   6.9979960e+00   3.7248272e-02
   7.0460922e+00   3.5418703e-02
   7.0941884e+00   3.3680281e-02
   7.1422846e+00   3.2028390e-02
   7.1903808e+00   3.0458654e-02
   7.2384770e+00   2.8966918e-02
   7.2865731e+00   2.7549243e-02
   7.3346693e+00   2.6201892e-02
   7.3827655e+00   2.4921320e-02
   7.4308617e+00   2.3704163e-02
   7.4789579e+00   2.2547230e-02
   7.5270541e+00   2.1447494e-02
   7.5751503e+00   2.0402083e-02
   7.6232465e+00   1.9408269e-02
   7.6713427e+00   1.8463467e-02
   7.7194389e+00   1.7565222e-02
   7.7675351e+00   1.6711205e-02
   7.8156313e+00   1.5899205e-02
   7.8637275e+00   1.5127123e-02
   7.9118236e+00   1.4392969e-02
   7.9599198e+00   1.3694852e-02
   8.0080160e+00   1.3030977e-02
   8.0561122e+00   1.2399640e-02
   8.1042084e+00   1.1799224e-02
   8.1523046e+00   1.1228194e-02
   8.2004008e+00   1.0685092e-02
   8.2484970e+00   1.0168533e-02
   8.2965932e+00   9.6772019e-03
   8.3446894e+00   9.2098510e-03
   8.3927856e+00   8.7652945e-03
   8.4408818e+00   8.3424062e-03
   8.4889780e+00   7.9401166e-03
   8.5370741e+00   7.5574098e-03
   8.5851703e+00   7.1933208e-03
   8.6332665e+00   6.8469328e-03
   8.6813627e+00   6.5173751e-03
   8.7294589e+00   6.2038202e-03
   8.7775551e+00   5.9054819e-03
   8.8256513e+00   5.6216135e-03
   8.8737475e+00   5.3515053e-03
   8.9218437e+00   5.0944827e-03
   8.9699399e+00   4.8499049e-03
   9.0180361e+00   4.6171630e-03
   9.0661323e+00   4.3956780e-03
   9.1142285e+00   4.1848998e-03
   9.1623246e+00   3.9843057e-03
   9.2104208e+00   3.7933984e-03
   9.2585170e+00   3.6117057e-03
   9.3066132e+00   3.4387784e-03
   9.3547094e+00   3.2741896e-03
   9.4028056e+00   3.1175334e-03
   9.4509018e+00   2.9684240e-03
   9.4989980e+00   2.8264944e-03
   9.5470942e+00   2.6913959e-03
   9.5951904e+00   2.5627967e-03
   9.6432866e+00   2.4403814e-03
   9.6913828e+00   2.3238503e-03
   9.7394790e+00   2.2129179e-03
   9.7875752e+00   2.1073132e-03
   9.8356713e+00   2.0067782e-03
   9.8837675e+00   1.9110676e-03
   9.9318637e+00   1.8199480e-03
   9.9799599e+00   1.7331975e-03
   1.0028056e+01   1.6506051e-03
   1.0076152e+01   1.5719698e-03
   1.0124248e+01   1.4971009e-03
   1.0172345e+01   1.4258165e-03
   1.0220441e+01   1.3579439e-03
   1.0268537e+01   1.2933186e-03
   1.0316633e+01   1.2317841e-03
   1.0364729e+01   1.1731917e-03
   1.0412826e+01   1.1173998e-03
   1.0460922e+01   1.0642736e-03
   1.0509018e+01   1.0136850e-03
   1.0557114e+01   9.6551196e-04
   1.0605210e+01   9.1963849e-04
   1.0653307e+01   8.7595412e-04
   1.0701403e+01   8.3435378e-04
   1.0749499e+01   7.9473747e-04
   1.0797595e+01   7.5701001e-04
   1.0845691e+01   7.2108085e-04
   1.0893788e+01   6.8686379e-04
   1.0941884e+01   6.5427679e-04
   1.0989980e+01   6.2324181e-04
   1.1038076e+01   5.9368452e-04
   1.1086172e+01   5.6553420e-04
   1.1134269e+01   5.3872355e-04
   1.1182365e+01   5.1318850e-04
   1.1230461e+01   4.8886805e-04
   1.1278557e+01   4.6570415e-04
   1.1326653e+01   4.4364155e-04
   1.1374749e+01   4.2262765e-04
   1.1422846e+01   4.0261237e-04
   1.1470942e+01   3.8354804e-04
   1.1519038e+01   3.6538928e-04
   1.1567134e+01   3.4809290e-04
   1.1615230e+01   3.3161776e-04
   1.1663327e+01   3.1592471e-04
   1.1711423e+01   3.0097648e-04
   1.1759519e+01   2.8673757e-04
   1.1807615e+01   2.7317419e-04
   1.1855711e+01   2.6025416e-04
   1.1903808e+01   2.4794686e-04
   1.1951904e+01   2.3622313e-04
   1.2000000e+01   2.2505518e-04


==> 3Sol_example-2_Tw.dat <==
   0.0000000e+00   1.3904590e+01
   2.5000000e-02   1.3904590e+01
   5.0000000e-02   1.3906991e+01
   7.5000000e-02   1.3906991e+01
   1.0000000e-01   1.3906991e+01
   1.2500000e-01   1.3909391e+01
   1.5000000e-01   1.3909391e+01
   1.7500000e-01   1.3911791e+01
   2.0000000e-01   1.3914191e+01
   2.2500000e-01   1.3914191e+01
   2.5000000e-01   1.3916592e+01
   2.7500000e-01   1.3918992e+01
   3.0000000e-01   1.3923792e+01
   3.2500000e-01   1.3926193e+01
   3.5000000e-01   1.3928593e+01
   3.7500000e-01   1.3930993e+01
   4.0000000e-01   1.3935794e+01
   4.2500000e-01   1.3938194e+01
   4.5000000e-01   1.3942994e+01
   4.7500000e-01   1.3947795e+01
   5.0000000e-01   1.3950195e+01
   5.2500000e-01   1.3954995e+01
   5.5000000e-01   1.3959796e+01
   5.7500000e-01   1.3964596e+01
   6.0000000e-01   1.3969397e+01
   6.2500000e-01   1.3974197e+01
   6.5000000e-01   1.3978998e+01
   6.7500000e-01   1.3983798e+01
   7.0000000e-01   1.3990999e+01
   7.2500000e-01   1.3995800e+01
   7.5000000e-01   1.4000600e+01
   7.7500000e-01   1.4005401e+01
   8.0000000e-01   1.4012601e+01
   8.2500000e-01   1.4017402e+01
   8.5000000e-01   1.4024602e+01
   8.7500000e-01   1.4029403e+01
   9.0000000e-01   1.4036604e+01
   9.2500000e-01   1.4041404e+01
   9.5000000e-01   1.4048605e+01
   9.7500000e-01   1.4053405e+01
   1.0000000e+00   1.4060606e+01
   1.0250000e+00   1.4065407e+01
   1.0500000e+00   1.4072607e+01
   1.0750000e+00   1.4077408e+01
   1.1000000e+00   1.4084608e+01
   1.1250000e+00   1.4091809e+01
   1.1500000e+00   1.4096610e+01
   1.1750000e+00   1.4103810e+01
   1.2000000e+00   1.4111011e+01
   1.2250000e+00   1.4115812e+01
   1.2500000e+00   1.4123012e+01
   1.2750000e+00   1.4127813e+01
   1.3000000e+00   1.4135014e+01
   1.3250000e+00   1.4142214e+01
   1.3500000e+00   1.4147015e+01
   1.3750000e+00   1.4154215e+01
   1.4000000e+00   1.4159016e+01
   1.4250000e+00   1.4166217e+01
   1.4500000e+00   1.4173417e+01
   1.4750000e+00   1.4178218e+01
   1.5000000e+00   1.4185419e+01
   1.5250000e+00   1.4190219e+01
   1.5500000e+00   1.4197420e+01
   1.5750000e+00   1.4202220e+01
   1.6000000e+00   1.4209421e+01
   1.6250000e+00   1.4214221e+01
   1.6500000e+00   1.4221422e+01
   1.6750000e+00   1.4226223e+01
   1.7000000e+00   1.4231023e+01
   1.7250000e+00   1.4238224e+01
   1.7500000e+00   1.4243024e+01
   1.7750000e+00   1.4250225e+01
   1.8000000e+00   1.4255026e+01
   1.8250000e+00   1.4259826e+01
   1.8500000e+00   1.4264626e+01
   1.8750000e+00   1.4271827e+01
   1.9000000e+00   1.4276628e+01
   1.9250000e+00   1.4281428e+01
   1.9500000e+00   1.4286229e+01
   1.9750000e+00   1.4291029e+01
   2.0000000e+00   1.4298230e+01
   2.0250000e+00   1.4303030e+01
   2.0500000e+00   1.4307831e+01
   2.0750000e+00   1.4312631e+01
   2.1000000e+00   1.4317432e+01
   2.1250000e+00   1.4322232e+01
   2.1500000e+00   1.4327033e+01
   2.1750000e+00   1.4329433e+01
   2.2000000e+00   1.4334233e+01
   2.2250000e+00   1.4339034e+01
   2.2500000e+00   1.4343834e+01
   2.2750000e+00   1.4348635e+01
   2.3000000e+00   1.4351035e+01
   2.3250000e+00   1.4355836e+01
   2.3500000e+00   1.4360636e+01
   2.3750000e+00   1.4363036e+01
   2.4000000e+00   1.4367837e+01
   2.4250000e+00   1.4372637e+01
   2.4500000e+00   1.4375038e+01
   2.4750000e+00   1.4379838e+01
   2.5000000e+00   1.4382238e+01
   2.5250000e+00   1.4384638e+01
   2.5500000e+00   1.4389439e+01
   2.5750000e+00   1.4391839e+01
   2.6000000e+00   1.4394239e+01


==> 3Sol_example-2_Tx.dat <==
  -1.2000000e+01   2.1637526e-04
  -1.1951904e+01   2.2693816e-04
  -1.1903808e+01   2.3801467e-04
  -1.1855711e+01   2.4962961e-04
  -1.1807615e+01   2.6180900e-04
  -1.1759519e+01   2.7458011e-04
  -1.1711423e+01   2.8797150e-04
  -1.1663327e+01   3.0201312e-04
  -1.1615230e+01   3.1673633e-04
  -1.1567134e+01   3.3217400e-04
  -1.1519038e+01   3.4836056e-04
  -1.1470942e+01   3.6533211e-04
  -1.1422846e+01   3.8312644e-04
  -1.1374749e+01   4.0178315e-04
  -1.1326653e+01   4.2134373e-04
  -1.1278557e+01   4.4185164e-04
  -1.1230461e+01   4.6335242e-04
  -1.1182365e+01   4.8589375e-04
  -1.1134269e+01   5.0952560e-04
  -1.1086172e+01   5.3430028e-04
  -1.1038076e+01   5.6027262e-04
  -1.0989980e+01   5.8750001e-04
  -1.0941884e+01   6.1604256e-04
  -1.0893788e+01   6.4596325e-04
  -1.0845691e+01   6.7732800e-04
  -1.0797595e+01   7.1020586e-04
  -1.0749499e+01   7.4466913e-04
  -1.0701403e+01   7.8079352e-04
  -1.0653307e+01   8.1865830e-04
  -1.0605210e+01   8.5834646e-04
  -1.0557114e+01   8.9994489e-04
  -1.0509018e+01   9.4354455e-04
  -1.0460922e+01   9.8924068e-04
  -1.0412826e+01   1.0371329e-03
  -1.0364729e+01   1.0873257e-03
  -1.0316633e+01   1.1399282e-03
  -1.0268537e+01   1.1950546e-03
  -1.0220441e+01   1.2528247e-03
  -1.0172345e+01   1.3133636e-03
  -1.0124248e+01   1.3768024e-03
  -1.0076152e+01   1.4432781e-03
  -1.0028056e+01   1.5129341e-03
  -9.9799599e+00   1.5859205e-03
  -9.9318637e+00   1.6623943e-03
  -9.8837675e+00   1.7425197e-03
  -9.8356713e+00   1.8264685e-03
  -9.7875752e+00   1.9144205e-03
  -9.7394790e+00   2.0065635e-03
  -9.6913828e+00   2.1030940e-03
  -9.6432866e+00   2.2042177e-03
  -9.5951904e+00   2.3101494e-03
  -9.5470942e+00   2.4211137e-03
  -9.4989980e+00   2.5373458e-03
  -9.4509018e+00   2.6590910e-03
  -9.4028056e+00   2.7866061e-03
  -9.3547094e+00   2.9201593e-03
  -9.3066132e+00   3.0600312e-03
  -9.2585170e+00   3.2065147e-03
  -9.2104208e+00   3.3599159e-03
  -9.1623246e+00   3.5205547e-03
  -9.1142285e+00   3.6887653e-03
  -9.0661323e+00   3.8648967e-03
  -9.0180361e+00   4.0493135e-03
  -8.9699399e+00   4.2423964e-03
  -8.9218437e+00   4.4445430e-03
  -8.8737475e+00   4.6561683e-03
  -8.8256513e+00   4.8777056e-03
  -8.7775551e+00   5.1096071e-03
  -8.7294589e+00   5.3523450e-03
  -8.6813627e+00   5.6064118e-03
  -8.6332665e+00   5.8723213e-03
  -8.5851703e+00   6.1506097e-03
  -8.5370741e+00   6.4418362e-03
  -8.4889780e+00   6.7465841e-03
  -8.4408818e+00   7.0654613e-03
  -8.3927856e+00   7.3991018e-03
  -8.3446894e+00   7.7481664e-03
  -8.2965932e+00   8.1133439e-03
  -8.2484970e+00   8.4953516e-03
  -8.2004008e+00   8.8949372e-03
  -8.1523046e+00   9.3128792e-03
  -8.1042084e+00   9.7499883e-03
  -8.0561122e+00   1.0207109e-02
  -8.0080160e+00   1.0685119e-02
  -7.9599198e+00   1.1184933e-02
  -7.9118236e+00   1.1707501e-02
  -7.8637275e+00   1.2253815e-02
  -7.8156313e+00   1.2824900e-02
  -7.7675351e+00   1.3421828e-02
  -7.7194389e+00   1.4045709e-02
  -7.6713427e+00   1.4697698e-02
  -7.6232465e+00   1.5378993e-02
  -7.5751503e+00   1.6090839e-02
  -7.5270541e+00   1.6834528e-02
  -7.4789579e+00   1.7611399e-02
  -7.4308617e+00   1.8422844e-02
  -7.3827655e+00   1.9270302e-02
  -7.3346693e+00   2.0155266e-02
  -7.2865731e+00   2.1079284e-02
  -7.2384770e+00   2.2043955e-02
  -7.1903808e+00   2.3050936e-02
  -7.1422846e+00   2.4101941e-02
  -7.0941884e+00   2.5198741e-02
  -7.0460922e+00   2.6343163e-02
  -6.9979960e+00   2.7537099e-02
  -6.9498998e+00   2.8782495e-02
  -6.9018036e+00   3.0081361e-02
  -6.8537074e+00   3.1435767e-02
  -6.8056112e+00   3.2847843e-02
  -6.7575150e+00   3.4319781e-02
  -6.7094188e+00   3.5853834e-02
  -6.6613226e+00   3.7452314e-02
  -6.6132265e+00   3.9117592e-02
  -6.5651303e+00   4.0852098e-02
  -6.5170341e+00   4.2658317e-02
  -6.4689379e+00   4.4538791e-02
  -6.4208417e+00   4.6496112e-02
  -6.3727455e+00   4.8532922e-02
  -6.3246493e+00   5.0651907e-02
  -6.2765531e+00   5.2855796e-02
  -6.2284569e+00   5.5147353e-02
  -6.1803607e+00   5.7529376e-02
  -6.1322645e+00   6.0004682e-02
  -6.0841683e+00   6.2576109e-02
  -6.0360721e+00   6.5246500e-02
  -5.9879760e+00   6.8018700e-02
  -5.9398798e+00   7.0895537e-02
  -5.8917836e+00   7.3879818e-02
  -5.8436874e+00   7.6974309e-02
  -5.7955912e+00   8.0181721e-02
  -5.7474950e+00   8.3504695e-02
  -5.6993988e+00   8.6945780e-02
  -5.6513026e+00   9.0507411e-02
  -5.6032064e+00   9.4191888e-02
  -5.5551102e+00   9.8001347e-02
  -5.5070140e+00   1.0193773e-01
  -5.4589178e+00   1.0600275e-01
  -5.4108216e+00   1.1019788e-01
  -5.3627255e+00   1.1452426e-01
  -5.3146293e+00   1.1898271e-01
  -5.2665331e+00   1.2357366e-01
  -5.2184369e+00   1.2829708e-01
  -5.1703407e+00   1.3315246e-01
  -5.1222445e+00   1.3813872e-01
  -5.0741483e+00   1.4325416e-01
  -5.0260521e+00   1.4849637e-01
  -4.9779559e+00   1.5386217e-01
  -4.9298597e+00   1.5934751e-01
  -4.8817635e+00   1.6494737e-01
  -4.8336673e+00   1.7065570e-01
  -4.7855711e+00   1.7646525e-01
  -4.7374749e+00   1.8236751e-01
  -4.6893788e+00   1.8835256e-01
  -4.6412826e+00   1.9440891e-01
  -4.5931864e+00   2.0052342e-01
  -4.5450902e+00   2.0668109e-01
  -4.4969940e+00   2.1286492e-01
  -4.4488978e+00   2.1905573e-01
  -4.4008016e+00   2.2523198e-01
  -4.3527054e+00   2.3136958e-01
  -4.3046092e+00   2.3744167e-01
  -4.2565130e+00   2.4341839e-01
  -4.2084168e+00   2.4926668e-01
  -4.1603206e+00   2.5495001e-01
  -4.1122244e+00   2.6042814e-01
  -4.0641283e+00   2.6565683e-01
  -4.0160321e+00   2.7058756e-01
  -3.9679359e+00   2.7516721e-01
  -3.9198397e+00   2.7933777e-01
  -3.8717435e+00   2.8303598e-01
  -3.8236473e+00   2.8619292e-01
  -3.7755511e+00   2.8873370e-01
  -3.7274549e+00   2.9057693e-01
  -3.6793587e+00   2.9163435e-01
  -3.6312625e+00   2.9181024e-01
  -3.5831663e+00   2.9100089e-01
  -3.5350701e+00   2.8909393e-01
  -3.4869739e+00   2.8596768e-01
  -3.4388778e+00   2.8149025e-01
  -3.3907816e+00   2.7551872e-01
  -3.3426854e+00   2.6789798e-01
  -3.2945892e+00   2.5845960e-01
  -3.2464930e+00   2.4702043e-01
  -3.1983968e+00   2.3338097e-01
  -3.1503006e+00   2.1732360e-01
  -3.1022044e+00   1.9861047e-01
  -3.0541082e+00   1.7698120e-01
  -3.0060120e+00   1.5215026e-01
  -2.9579158e+00   1.2380407e-01
  -2.9098196e+00   9.1597965e-02
  -2.8617234e+00   5.5152931e-02
  -2.8136273e+00   1.4052421e-02
  -2.7655311e+00   3.2160579e-02
  -2.7174349e+00   8.3985810e-02
  -2.6693387e+00   1.4196675e-01
  -2.6212425e+00   2.0668944e-01
  -2.5731463e+00   2.7877796e-01
  -2.5250501e+00   3.5888460e-01
  -2.4769539e+00   4.4767240e-01
  -2.4288577e+00   5.4578674e-01
  -2.3807615e+00   6.5381164e-01
  -2.3326653e+00   7.7220581e-01
  -2.2845691e+00   9.0121270e-01
  -2.2364729e+00   1.0407390e+00
  -2.1883768e+00   1.1901989e+00
  -2.1402806e+00   1.3483252e+00
  -2.0921844e+00   1.5129600e+00
  -2.0440882e+00   1.6808524e+00
  -1.9959920e+00   1.8475105e+00
  -1.9478958e+00   2.0071772e+00
  -1.8997996e+00   2.1530106e+00
  -1.8517034e+00   2.2775335e+00
  -1.8036072e+00   2.3733655e+00
  -1.7555110e+00   2.4341578e+00
  -1.7074148e+00   2.4555484e+00
  -1.6593186e+00   2.4358921e+00
  -1.6112224e+00   2.3765480e+00
  -1.5631263e+00   2.2816339e+00
  -1.5150301e+00   2.1573258e+00
  -1.4669339e+00   2.0109120e+00
  -1.4188377e+00   1.8498496e+00
  -1.3707415e+00   1.6810127e+00
  -1.3226453e+00   1.5102201e+00
  -1.2745491e+00   1.3420370e+00
  -1.2264529e+00   1.1797859e+00
  -1.1783567e+00   1.0256882e+00
  -1.1302605e+00   8.8106549e-01
  -1.0821643e+00   7.4654940e-01
  -1.0340681e+00   6.2227365e-01
  -9.8597194e-01   5.0803305e-01
  -9.3787575e-01   4.0340792e-01
  -8.8977956e-01   3.0785673e-01
  -8.4168337e-01   2.2078207e-01
  -7.9358717e-01   1.4157584e-01
  -7.4549098e-01   6.9648599e-02
  -6.9739479e-01   4.4476612e-03
  -6.4929860e-01   5.4532951e-02
  -6.0120240e-01   1.0774801e-01
  -5.5310621e-01   1.5560028e-01
  -5.0501002e-01   1.9844199e-01
  -4.5691383e-01   2.3657773e-01
  -4.0881764e-01   2.7026815e-01
  -3.6072144e-01   2.9973388e-01
  -3.1262525e-01   3.2515958e-01
  -2.6452906e-01   3.4669771e-01
  -2.1643287e-01   3.6447205e-01
  -1.6833667e-01   3.7858085e-01
  -1.2024048e-01   3.8909942e-01
  -7.2144289e-02   3.9608233e-01
  -2.4048096e-02   3.9956507e-01
   2.4048096e-02   3.9956507e-01
   7.2144289e-02   3.9608233e-01
   1.2024048e-01   3.8909942e-01
   1.6833667e-01   3.7858085e-01
   2.1643287e-01   3.6447205e-01
   2.6452906e-01   3.4669771e-01
   3.1262525e-01   3.2515958e-01
   3.6072144e-01   2.9973388e-01
   4.0881764e-01   2.7026815e-01
   4.5691383e-01   2.3657773e-01
   5.0501002e-01   1.9844199e-01
   5.5310621e-01   1.5560028e-01
   6.0120240e-01   1.0774801e-01
   6.4929860e-01   5.4532951e-02
   6.9739479e-01   4.4476612e-03
   7.4549098e-01   6.9648599e-02
   7.9358717e-01   1.4157584e-01
   8.4168337e-01   2.2078207e-01
   8.8977956e-01   3.0785673e-01
   9.3787575e-01   4.0340792e-01
   9.8597194e-01   5.0803305e-01
   1.0340681e+00   6.2227365e-01
   1.0821643e+00   7.4654940e-01
   1.1302605e+00   8.8106549e-01
   1.1783567e+00   1.0256882e+00
   1.2264529e+00   1.1797859e+00
   1.2745491e+00   1.3420370e+00
   1.3226453e+00   1.5102201e+00
   1.3707415e+00   1.6810127e+00
   1.4188377e+00   1.8498496e+00
   1.4669339e+00   2.0109120e+00
   1.5150301e+00   2.1573258e+00
   1.5631263e+00   2.2816339e+00
   1.6112224e+00   2.3765480e+00
   1.6593186e+00   2.4358921e+00
   1.7074148e+00   2.4555484e+00
   1.7555110e+00   2.4341578e+00
   1.8036072e+00   2.3733655e+00
   1.8517034e+00   2.2775335e+00
   1.8997996e+00   2.1530106e+00
   1.9478958e+00   2.0071772e+00
   1.9959920e+00   1.8475105e+00
   2.0440882e+00   1.6808524e+00
   2.0921844e+00   1.5129600e+00
   2.1402806e+00   1.3483252e+00
   2.1883768e+00   1.1901989e+00
   2.2364729e+00   1.0407390e+00
   2.2845691e+00   9.0121270e-01
   2.3326653e+00   7.7220581e-01
   2.3807615e+00   6.5381164e-01
   2.4288577e+00   5.4578674e-01
   2.4769539e+00   4.4767240e-01
   2.5250501e+00   3.5888460e-01
   2.5731463e+00   2.7877796e-01
   2.6212425e+00   2.0668944e-01
   2.6693387e+00   1.4196675e-01
   2.7174349e+00   8.3985810e-02
   2.7655311e+00   3.2160579e-02
   2.8136273e+00   1.4052421e-02
   2.8617234e+00   5.5152931e-02
   2.9098196e+00   9.1597965e-02
   2.9579158e+00   1.2380407e-01
   3.0060120e+00   1.5215026e-01
   3.0541082e+00   1.7698120e-01
   3.1022044e+00   1.9861047e-01
   3.1503006e+00   2.1732360e-01
   3.1983968e+00   2.3338097e-01
   3.2464930e+00   2.4702043e-01
   3.2945892e+00   2.5845960e-01
   3.3426854e+00   2.6789798e-01
   3.3907816e+00   2.7551872e-01
   3.4388778e+00   2.8149025e-01
   3.4869739e+00   2.8596768e-01
   3.5350701e+00   2.8909393e-01
   3.5831663e+00   2.9100089e-01
   3.6312625e+00   2.9181024e-01
   3.6793587e+00   2.9163435e-01
   3.7274549e+00   2.9057693e-01
   3.7755511e+00   2.8873370e-01
   3.8236473e+00   2.8619292e-01
   3.8717435e+00   2.8303598e-01
   3.9198397e+00   2.7933777e-01
   3.9679359e+00   2.7516721e-01
   4.0160321e+00   2.7058756e-01
   4.0641283e+00   2.6565683e-01
   4.1122244e+00   2.6042814e-01
   4.1603206e+00   2.5495001e-01
   4.2084168e+00   2.4926668e-01
   4.2565130e+00   2.4341839e-01
   4.3046092e+00   2.3744167e-01
   4.3527054e+00   2.3136958e-01
   4.4008016e+00   2.2523198e-01
   4.4488978e+00   2.1905573e-01
   4.4969940e+00   2.1286492e-01
   4.5450902e+00   2.0668109e-01
   4.5931864e+00   2.0052342e-01
   4.6412826e+00   1.9440891e-01
   4.6893788e+00   1.8835256e-01
   4.7374749e+00   1.8236751e-01
   4.7855711e+00   1.7646525e-01
   4.8336673e+00   1.7065570e-01
   4.8817635e+00   1.6494737e-01
   4.9298597e+00   1.5934751e-01
   4.9779559e+00   1.5386217e-01
   5.0260521e+00   1.4849637e-01
   5.0741483e+00   1.4325416e-01
   5.1222445e+00   1.3813872e-01
   5.1703407e+00   1.3315246e-01
   5.2184369e+00   1.2829708e-01
   5.2665331e+00   1.2357366e-01
   5.3146293e+00   1.1898271e-01
   5.3627255e+00   1.1452426e-01
   5.4108216e+00   1.1019788e-01
   5.4589178e+00   1.0600275e-01
   5.5070140e+00   1.0193773e-01
   5.5551102e+00   9.8001347e-02
   5.6032064e+00   9.4191888e-02
   5.6513026e+00   9.0507411e-02
   5.6993988e+00   8.6945780e-02
   5.7474950e+00   8.3504695e-02
   5.7955912e+00   8.0181721e-02
   5.8436874e+00   7.6974309e-02
   5.8917836e+00   7.3879818e-02
   5.9398798e+00   7.0895537e-02
   5.9879760e+00   6.8018700e-02
   6.0360721e+00   6.5246500e-02
   6.0841683e+00   6.2576109e-02
   6.1322645e+00   6.0004682e-02
   6.1803607e+00   5.7529376e-02
   6.2284569e+00   5.5147353e-02
   6.2765531e+00   5.2855796e-02
   6.3246493e+00   5.0651907e-02
   6.3727455e+00   4.8532922e-02
   6.4208417e+00   4.6496112e-02
   6.4689379e+00   4.4538791e-02
   6.5170341e+00   4.2658317e-02
   6.5651303e+00   4.0852098e-02
   6.6132265e+00   3.9117592e-02
   6.6613226e+00   3.7452314e-02
   6.7094188e+00   3.5853834e-02
   6.7575150e+00   3.4319781e-02
   6.8056112e+00   3.2847843e-02
   6.8537074e+00   3.1435767e-02
   6.9018036e+00   3.0081361e-02
   6.9498998e+00   2.8782495e-02
   6.9979960e+00   2.7537099e-02
   7.0460922e+00   2.6343163e-02
   7.0941884e+00   2.5198741e-02
   7.1422846e+00   2.4101941e-02
   7.1903808e+00   2.3050936e-02
   7.2384770e+00   2.2043955e-02
   7.2865731e+00   2.1079284e-02
   7.3346693e+00   2.0155266e-02
   7.3827655e+00   1.9270302e-02
   7.4308617e+00   1.8422844e-02
   7.4789579e+00   1.7611399e-02
   7.5270541e+00   1.6834528e-02
   7.5751503e+00   1.6090839e-02
   7.6232465e+00   1.5378993e-02
   7.6713427e+00   1.4697698e-02
   7.7194389e+00   1.4045709e-02
   7.7675351e+00   1.3421828e-02
   7.8156313e+00   1.2824900e-02
   7.8637275e+00   1.2253815e-02
   7.9118236e+00   1.1707501e-02
   7.9599198e+00   1.1184933e-02
   8.0080160e+00   1.0685119e-02
   8.0561122e+00   1.0207109e-02
   8.1042084e+00   9.7499883e-03
   8.1523046e+00   9.3128792e-03
   8.2004008e+00   8.8949372e-03
   8.2484970e+00   8.4953516e-03
   8.2965932e+00   8.1133439e-03
   8.3446894e+00   7.7481664e-03
   8.3927856e+00   7.3991018e-03
   8.4408818e+00   7.0654613e-03
   8.4889780e+00   6.7465841e-03
   8.5370741e+00   6.4418362e-03
   8.5851703e+00   6.1506097e-03
   8.6332665e+00   5.8723213e-03
   8.6813627e+00   5.6064118e-03
   8.7294589e+00   5.3523450e-03
   8.7775551e+00   5.1096071e-03
   8.8256513e+00   4.8777056e-03
   8.8737475e+00   4.6561683e-03
   8.9218437e+00   4.4445430e-03
   8.9699399e+00   4.2423964e-03
   9.0180361e+00   4.0493135e-03
   9.0661323e+00   3.8648967e-03
   9.1142285e+00   3.6887653e-03
   9.1623246e+00   3.5205547e-03
   9.2104208e+00   3.3599159e-03
   9.2585170e+00   3.2065147e-03
   9.3066132e+00   3.0600312e-03
   9.3547094e+00   2.9201593e-03
   9.4028056e+00   2.7866061e-03
   9.4509018e+00   2.6590910e-03
   9.4989980e+00   2.5373458e-03
   9.5470942e+00   2.4211137e-03
   9.5951904e+00   2.3101494e-03
   9.6432866e+00   2.2042177e-03
   9.6913828e+00   2.1030940e-03
   9.7394790e+00   2.0065635e-03
   9.7875752e+00   1.9144205e-03
   9.8356713e+00   1.8264685e-03
   9.8837675e+00   1.7425197e-03
   9.9318637e+00   1.6623943e-03
   9.9799599e+00   1.5859205e-03
   1.0028056e+01   1.5129341e-03
   1.0076152e+01   1.4432781e-03
   1.0124248e+01   1.3768024e-03
   1.0172345e+01   1.3133636e-03
   1.0220441e+01   1.2528247e-03
   1.0268537e+01   1.1950546e-03
   1.0316633e+01   1.1399282e-03
   1.0364729e+01   1.0873257e-03
   1.0412826e+01   1.0371329e-03
   1.0460922e+01   9.8924068e-04
   1.0509018e+01   9.4354455e-04
   1.0557114e+01   8.9994489e-04
   1.0605210e+01   8.5834646e-04
   1.0653307e+01   8.1865830e-04
   1.0701403e+01   7.8079352e-04
   1.0749499e+01   7.4466913e-04
   1.0797595e+01   7.1020586e-04
   1.0845691e+01   6.7732800e-04
   1.0893788e+01   6.4596325e-04
   1.0941884e+01   6.1604256e-04
   1.0989980e+01   5.8750001e-04
   1.1038076e+01   5.6027262e-04
   1.1086172e+01   5.3430028e-04
   1.1134269e+01   5.0952560e-04
   1.1182365e+01   4.8589375e-04
   1.1230461e+01   4.6335242e-04
   1.1278557e+01   4.4185164e-04
   1.1326653e+01   4.2134373e-04
   1.1374749e+01   4.0178315e-04
   1.1422846e+01   3.8312644e-04
   1.1470942e+01   3.6533211e-04
   1.1519038e+01   3.4836056e-04
   1.1567134e+01   3.3217400e-04
   1.1615230e+01   3.1673633e-04
   1.1663327e+01   3.0201312e-04
   1.1711423e+01   2.8797150e-04
   1.1759519e+01   2.7458011e-04
   1.1807615e+01   2.6180900e-04
   1.1855711e+01   2.4962961e-04
   1.1903808e+01   2.3801467e-04
   1.1951904e+01   2.2693816e-04
   1.2000000e+01   2.1637526e-04


==> 3Sol_example-2_mid.dat <==
  -1.2000000e+01   2.2016040e-04
  -1.1951904e+01   2.3098812e-04
  -1.1903808e+01   2.4234798e-04
  -1.1855711e+01   2.5426614e-04
  -1.1807615e+01   2.6676999e-04
  -1.1759519e+01   2.7988829e-04
  -1.1711423e+01   2.9365122e-04
  -1.1663327e+01   3.0809041e-04
  -1.1615230e+01   3.2323907e-04
  -1.1567134e+01   3.3913202e-04
  -1.1519038e+01   3.5580579e-04
  -1.1470942e+01   3.7329871e-04
  -1.1422846e+01   3.9165099e-04
  -1.1374749e+01   4.1090478e-04
  -1.1326653e+01   4.3110435e-04
  -1.1278557e+01   4.5229608e-04
  -1.1230461e+01   4.7452868e-04
  -1.1182365e+01   4.9785320e-04
  -1.1134269e+01   5.2232322e-04
  -1.1086172e+01   5.4799494e-04
  -1.1038076e+01   5.7492730e-04
  -1.0989980e+01   6.0318215e-04
  -1.0941884e+01   6.3282435e-04
  -1.0893788e+01   6.6392194e-04
  -1.0845691e+01   6.9654632e-04
  -1.0797595e+01   7.3077234e-04
  -1.0749499e+01   7.6667856e-04
  -1.0701403e+01   8.0434735e-04
  -1.0653307e+01   8.4386515e-04
  -1.0605210e+01   8.8532262e-04
  -1.0557114e+01   9.2881483e-04
  -1.0509018e+01   9.7444156e-04
  -1.0460922e+01   1.0223074e-03
  -1.0412826e+01   1.0725222e-03
  -1.0364729e+01   1.1252010e-03
  -1.0316633e+01   1.1804646e-03
  -1.0268537e+01   1.2384396e-03
  -1.0220441e+01   1.2992590e-03
  -1.0172345e+01   1.3630622e-03
  -1.0124248e+01   1.4299953e-03
  -1.0076152e+01   1.5002117e-03
  -1.0028056e+01   1.5738723e-03
  -9.9799599e+00   1.6511459e-03
  -9.9318637e+00   1.7322093e-03
  -9.8837675e+00   1.8172484e-03
  -9.8356713e+00   1.9064578e-03
  -9.7875752e+00   2.0000418e-03
  -9.7394790e+00   2.0982147e-03
  -9.6913828e+00   2.2012013e-03
  -9.6432866e+00   2.3092374e-03
  -9.5951904e+00   2.4225702e-03
  -9.5470942e+00   2.5414591e-03
  -9.4989980e+00   2.6661763e-03
  -9.4509018e+00   2.7970072e-03
  -9.4028056e+00   2.9342512e-03
  -9.3547094e+00   3.0782223e-03
  -9.3066132e+00   3.2292500e-03
  -9.2585170e+00   3.3876798e-03
  -9.2104208e+00   3.5538741e-03
  -9.1623246e+00   3.7282132e-03
  -9.1142285e+00   3.9110959e-03
  -9.0661323e+00   4.1029406e-03
  -9.0180361e+00   4.3041861e-03
  -8.9699399e+00   4.5152927e-03
  -8.9218437e+00   4.7367434e-03
  -8.8737475e+00   4.9690447e-03
  -8.8256513e+00   5.2127279e-03
  -8.7775551e+00   5.4683506e-03
  -8.7294589e+00   5.7364973e-03
  -8.6813627e+00   6.0177815e-03
  -8.6332665e+00   6.3128468e-03
  -8.5851703e+00   6.6223680e-03
  -8.5370741e+00   6.9470534e-03
  -8.4889780e+00   7.2876459e-03
  -8.4408818e+00   7.6449248e-03
  -8.3927856e+00   8.0197077e-03
  -8.3446894e+00   8.4128523e-03
  -8.2965932e+00   8.8252587e-03
  -8.2484970e+00   9.2578708e-03
  -8.2004008e+00   9.7116792e-03
  -8.1523046e+00   1.0187723e-02
  -8.1042084e+00   1.0687093e-02
  -8.0561122e+00   1.1210932e-02
  -8.0080160e+00   1.1760442e-02
  -7.9599198e+00   1.2336881e-02
  -7.9118236e+00   1.2941570e-02
  -7.8637275e+00   1.3575898e-02
  -7.8156313e+00   1.4241317e-02
  -7.7675351e+00   1.4939356e-02
  -7.7194389e+00   1.5671615e-02
  -7.6713427e+00   1.6439777e-02
  -7.6232465e+00   1.7245605e-02
  -7.5751503e+00   1.8090950e-02
  -7.5270541e+00   1.8977756e-02
  -7.4789579e+00   1.9908062e-02
  -7.4308617e+00   2.0884008e-02
  -7.3827655e+00   2.1907839e-02
  -7.3346693e+00   2.2981913e-02
  -7.2865731e+00   2.4108705e-02
  -7.2384770e+00   2.5290811e-02
  -7.1903808e+00   2.6530956e-02
  -7.1422846e+00   2.7832004e-02
  -7.0941884e+00   2.9196955e-02
  -7.0460922e+00   3.0628965e-02
  -6.9979960e+00   3.2131341e-02
  -6.9498998e+00   3.3707558e-02
  -6.9018036e+00   3.5361264e-02
  -6.8537074e+00   3.7096286e-02
  -6.8056112e+00   3.8916644e-02
  -6.7575150e+00   4.0826557e-02
  -6.7094188e+00   4.2830455e-02
  -6.6613226e+00   4.4932987e-02
  -6.6132265e+00   4.7139036e-02
  -6.5651303e+00   4.9453725e-02
  -6.5170341e+00   5.1882434e-02
  -6.4689379e+00   5.4430810e-02
  -6.4208417e+00   5.7104778e-02
  -6.3727455e+00   5.9910562e-02
  -6.3246493e+00   6.2854688e-02
  -6.2765531e+00   6.5944009e-02
  -6.2284569e+00   6.9185716e-02
  -6.1803607e+00   7.2587351e-02
  -6.1322645e+00   7.6156827e-02
  -6.0841683e+00   7.9902446e-02
  -6.0360721e+00   8.3832911e-02
  -5.9879760e+00   8.7957350e-02
  -5.9398798e+00   9.2285327e-02
  -5.8917836e+00   9.6826866e-02
  -5.8436874e+00   1.0159247e-01
  -5.7955912e+00   1.0659313e-01
  -5.7474950e+00   1.1184035e-01
  -5.6993988e+00   1.1734618e-01
  -5.6513026e+00   1.2312320e-01
  -5.6032064e+00   1.2918457e-01
  -5.5551102e+00   1.3554401e-01
  -5.5070140e+00   1.4221585e-01
  -5.4589178e+00   1.4921502e-01
  -5.4108216e+00   1.5655708e-01
  -5.3627255e+00   1.6425818e-01
  -5.3146293e+00   1.7233512e-01
  -5.2665331e+00   1.8080530e-01
  -5.2184369e+00   1.8968675e-01
  -5.1703407e+00   1.9899808e-01
  -5.1222445e+00   2.0875846e-01
  -5.0741483e+00   2.1898762e-01
  -5.0260521e+00   2.2970575e-01
  -4.9779559e+00   2.4093349e-01
  -4.9298597e+00   2.5269182e-01
  -4.8817635e+00   2.6500197e-01
  -4.8336673e+00   2.7788531e-01
  -4.7855711e+00   2.9136320e-01
  -4.7374749e+00   3.0545684e-01
  -4.6893788e+00   3.2018702e-01
  -4.6412826e+00   3.3557392e-01
  -4.5931864e+00   3.5163682e-01
  -4.5450902e+00   3.6839376e-01
  -4.4969940e+00   3.8586117e-01
  -4.4488978e+00   4.0405341e-01
  -4.4008016e+00   4.2298233e-01
  -4.3527054e+00   4.4265663e-01
  -4.3046092e+00   4.6308131e-01
  -4.2565130e+00   4.8425691e-01
  -4.2084168e+00   5.0617874e-01
  -4.1603206e+00   5.2883608e-01
  -4.1122244e+00   5.5221122e-01
  -4.0641283e+00   5.7627848e-01
  -4.0160321e+00   6.0100325e-01
  -3.9679359e+00   6.2634088e-01
  -3.9198397e+00   6.5223565e-01
  -3.8717435e+00   6.7861970e-01
  -3.8236473e+00   7.0541213e-01
  -3.7755511e+00   7.3251806e-01
  -3.7274549e+00   7.5982797e-01
  -3.6793587e+00   7.8721722e-01
  -3.6312625e+00   8.1454585e-01
  -3.5831663e+00   8.4165879e-01
  -3.5350701e+00   8.6838644e-01
  -3.4869739e+00   8.9454582e-01
  -3.4388778e+00   9.1994219e-01
  -3.3907816e+00   9.4437137e-01
  -3.3426854e+00   9.6762256e-01
  -3.2945892e+00   9.8948183e-01
  -3.2464930e+00   1.0097361e+00
  -3.1983968e+00   1.0281776e+00
  -3.1503006e+00   1.0446086e+00
  -3.1022044e+00   1.0588463e+00
  -3.0541082e+00   1.0707278e+00
  -3.0060120e+00   1.0801143e+00
  -2.9579158e+00   1.0868958e+00
  -2.9098196e+00   1.0909937e+00
  -2.8617234e+00   1.0923636e+00
  -2.8136273e+00   1.0909967e+00
  -2.7655311e+00   1.0869202e+00
  -2.7174349e+00   1.0801959e+00
  -2.6693387e+00   1.0709187e+00
  -2.6212425e+00   1.0592135e+00
  -2.5731463e+00   1.0452313e+00
  -2.5250501e+00   1.0291449e+00
  -2.4769539e+00   1.0111442e+00
  -2.4288577e+00   9.9143120e-01
  -2.3807615e+00   9.7021509e-01
  -2.3326653e+00   9.4770771e-01
  -2.2845691e+00   9.2411940e-01
  -2.2364729e+00   8.9965534e-01
  -2.1883768e+00   8.7451264e-01
  -2.1402806e+00   8.4887811e-01
  -2.0921844e+00   8.2292671e-01
  -2.0440882e+00   7.9682093e-01
  -1.9959920e+00   7.7071073e-01
  -1.9478958e+00   7.4473447e-01
  -1.8997996e+00   7.1902046e-01
  -1.8517034e+00   6.9368944e-01
  -1.8036072e+00   6.6885793e-01
  -1.7555110e+00   6.4464255e-01
  -1.7074148e+00   6.2116550e-01
  -1.6593186e+00   5.9856123e-01
  -1.6112224e+00   5.7698466e-01
  -1.5631263e+00   5.5662080e-01
  -1.5150301e+00   5.3769599e-01
  -1.4669339e+00   5.2049026e-01
  -1.4188377e+00   5.0534998e-01
  -1.3707415e+00   4.9269917e-01
  -1.3226453e+00   4.8304668e-01
  -1.2745491e+00   4.7698558e-01
  -1.2264529e+00   4.7518061e-01
  -1.1783567e+00   4.7834124e-01
  -1.1302605e+00   4.8718139e-01
  -1.0821643e+00   5.0237242e-01
  -1.0340681e+00   5.2450030e-01
  -9.8597194e-01   5.5403809e-01
  -9.3787575e-01   5.9133875e-01
  -8.8977956e-01   6.3664541e-01
  -8.4168337e-01   6.9010941e-01
  -7.9358717e-01   7.5180504e-01
  -7.4549098e-01   8.2173250e-01
  -6.9739479e-01   8.9980413e-01
  -6.4929860e-01   9.8581248e-01
  -6.0120240e-01   1.0793809e+00
  -5.5310621e-01   1.1798987e+00
  -5.0501002e-01   1.2864444e+00
  -4.5691383e-01   1.3977041e+00
  -4.0881764e-01   1.5118940e+00
  -3.6072144e-01   1.6267029e+00
  -3.1262525e-01   1.7392723e+00
  -2.6452906e-01   1.8462376e+00
  -2.1643287e-01   1.9438507e+00
  -1.6833667e-01   2.0281934e+00
  -1.2024048e-01   2.0954785e+00
  -7.2144289e-02   2.1424064e+00
  -2.4048096e-02   2.1665251e+00
   2.4048096e-02   2.1665251e+00
   7.2144289e-02   2.1424064e+00
   1.2024048e-01   2.0954785e+00
   1.6833667e-01   2.0281934e+00
   2.1643287e-01   1.9438507e+00
   2.6452906e-01   1.8462376e+00
   3.1262525e-01   1.7392723e+00
   3.6072144e-01   1.6267029e+00
   4.0881764e-01   1.5118940e+00
   4.5691383e-01   1.3977041e+00
   5.0501002e-01   1.2864444e+00
   5.5310621e-01   1.1798987e+00
   6.0120240e-01   1.0793809e+00
   6.4929860e-01   9.8581248e-01
   6.9739479e-01   8.9980413e-01
   7.4549098e-01   8.2173250e-01
   7.9358717e-01   7.5180504e-01
   8.4168337e-01   6.9010941e-01
   8.8977956e-01   6.3664541e-01
   9.3787575e-01   5.9133875e-01
   9.8597194e-01   5.5403809e-01
   1.0340681e+00   5.2450030e-01
   1.0821643e+00   5.0237242e-01
   1.1302605e+00   4.8718139e-01
   1.1783567e+00   4.7834124e-01
   1.2264529e+00   4.7518061e-01
   1.2745491e+00   4.7698558e-01
   1.3226453e+00   4.8304668e-01
   1.3707415e+00   4.9269917e-01
   1.4188377e+00   5.0534998e-01
   1.4669339e+00   5.2049026e-01
   1.5150301e+00   5.3769599e-01
   1.5631263e+00   5.5662080e-01
   1.6112224e+00   5.7698466e-01
   1.6593186e+00   5.9856123e-01
   1.7074148e+00   6.2116550e-01
   1.7555110e+00   6.4464255e-01
   1.8036072e+00   6.6885793e-01
   1.8517034e+00   6.9368944e-01
   1.8997996e+00   7.1902046e-01
   1.9478958e+00   7.4473447e-01
   1.9959920e+00   7.7071073e-01
   2.0440882e+00   7.9682093e-01
   2.0921844e+00   8.2292671e-01
   2.1402806e+00   8.4887811e-01
   2.1883768e+00   8.7451264e-01
   2.2364729e+00   8.9965534e-01
   2.2845691e+00   9.2411940e-01
   2.3326653e+00   9.4770771e-01
   2.3807615e+00   9.7021509e-01
   2.4288577e+00   9.9143120e-01
   2.4769539e+00   1.0111442e+00
   2.5250501e+00   1.0291449e+00
   2.5731463e+00   1.0452313e+00
   2.6212425e+00   1.0592135e+00
   2.6693387e+00   1.0709187e+00
   2.7174349e+00   1.0801959e+00
   2.7655311e+00   1.0869202e+00
   2.8136273e+00   1.0909967e+00
   2.8617234e+00   1.0923636e+00
   2.9098196e+00   1.0909937e+00
   2.9579158e+00   1.0868958e+00
   3.0060120e+00   1.0801143e+00
   3.0541082e+00   1.0707278e+00
   3.1022044e+00   1.0588463e+00
   3.1503006e+00   1.0446086e+00
   3.1983968e+00   1.0281776e+00
   3.2464930e+00   1.0097361e+00
   3.2945892e+00   9.8948183e-01
   3.3426854e+00   9.6762256e-01
   3.3907816e+00   9.4437137e-01
   3.4388778e+00   9.1994219e-01
   3.4869739e+00   8.9454582e-01
   3.5350701e+00   8.6838644e-01
   3.5831663e+00   8.4165879e-01
   3.6312625e+00   8.1454585e-01
   3.6793587e+00   7.8721722e-01
   3.7274549e+00   7.5982797e-01
   3.7755511e+00   7.3251806e-01
   3.8236473e+00   7.0541213e-01
   3.8717435e+00   6.7861970e-01
   3.9198397e+00   6.5223565e-01
   3.9679359e+00   6.2634088e-01
   4.0160321e+00   6.0100325e-01
   4.0641283e+00   5.7627848e-01
   4.1122244e+00   5.5221122e-01
   4.1603206e+00   5.2883608e-01
   4.2084168e+00   5.0617874e-01
   4.2565130e+00   4.8425691e-01
   4.3046092e+00   4.6308131e-01
   4.3527054e+00   4.4265663e-01
   4.4008016e+00   4.2298233e-01
   4.4488978e+00   4.0405341e-01
   4.4969940e+00   3.8586117e-01
   4.5450902e+00   3.6839376e-01
   4.5931864e+00   3.5163682e-01
   4.6412826e+00   3.3557392e-01
   4.6893788e+00   3.2018702e-01
   4.7374749e+00   3.0545684e-01
   4.7855711e+00   2.9136320e-01
   4.8336673e+00   2.7788531e-01
   4.8817635e+00   2.6500197e-01
   4.9298597e+00   2.5269182e-01
   4.9779559e+00   2.4093349e-01
   5.0260521e+00   2.2970575e-01
   5.0741483e+00   2.1898762e-01
   5.1222445e+00   2.0875846e-01
   5.1703407e+00   1.9899808e-01
   5.2184369e+00   1.8968675e-01
   5.2665331e+00   1.8080530e-01
   5.3146293e+00   1.7233512e-01
   5.3627255e+00   1.6425818e-01
   5.4108216e+00   1.5655708e-01
   5.4589178e+00   1.4921502e-01
   5.5070140e+00   1.4221585e-01
   5.5551102e+00   1.3554401e-01
   5.6032064e+00   1.2918457e-01
   5.6513026e+00   1.2312320e-01
   5.6993988e+00   1.1734618e-01
   5.7474950e+00   1.1184035e-01
   5.7955912e+00   1.0659313e-01
   5.8436874e+00   1.0159247e-01
   5.8917836e+00   9.6826866e-02
   5.9398798e+00   9.2285327e-02
   5.9879760e+00   8.7957350e-02
   6.0360721e+00   8.3832911e-02
   6.0841683e+00   7.9902446e-02
   6.1322645e+00   7.6156827e-02
   6.1803607e+00   7.2587351e-02
   6.2284569e+00   6.9185716e-02
   6.2765531e+00   6.5944009e-02
   6.3246493e+00   6.2854688e-02
   6.3727455e+00   5.9910562e-02
   6.4208417e+00   5.7104778e-02
   6.4689379e+00   5.4430810e-02
   6.5170341e+00   5.1882434e-02
   6.5651303e+00   4.9453725e-02
   6.6132265e+00   4.7139036e-02
   6.6613226e+00   4.4932987e-02
   6.7094188e+00   4.2830455e-02
   6.7575150e+00   4.0826557e-02
   6.8056112e+00   3.8916644e-02
   6.8537074e+00   3.7096286e-02
   6.9018036e+00   3.5361264e-02
   6.9498998e+00   3.3707558e-02
   6.9979960e+00   3.2131341e-02
   7.0460922e+00   3.0628965e-02
   7.0941884e+00   2.9196955e-02
   7.1422846e+00   2.7832004e-02
   7.1903808e+00   2.6530956e-02
   7.2384770e+00   2.5290811e-02
   7.2865731e+00   2.4108705e-02
   7.3346693e+00   2.2981913e-02
   7.3827655e+00   2.1907839e-02
   7.4308617e+00   2.0884008e-02
   7.4789579e+00   1.9908062e-02
   7.5270541e+00   1.8977756e-02
   7.5751503e+00   1.8090950e-02
   7.6232465e+00   1.7245605e-02
   7.6713427e+00   1.6439777e-02
   7.7194389e+00   1.5671615e-02
   7.7675351e+00   1.4939356e-02
   7.8156313e+00   1.4241317e-02
   7.8637275e+00   1.3575898e-02
   7.9118236e+00   1.2941570e-02
   7.9599198e+00   1.2336881e-02
   8.0080160e+00   1.1760442e-02
   8.0561122e+00   1.1210932e-02
   8.1042084e+00   1.0687093e-02
   8.1523046e+00   1.0187723e-02
   8.2004008e+00   9.7116792e-03
   8.2484970e+00   9.2578708e-03
   8.2965932e+00   8.8252587e-03
   8.3446894e+00   8.4128523e-03
   8.3927856e+00   8.0197077e-03
   8.4408818e+00   7.6449248e-03
   8.4889780e+00   7.2876459e-03
   8.5370741e+00   6.9470534e-03
   8.5851703e+00   6.6223680e-03
   8.6332665e+00   6.3128468e-03
   8.6813627e+00   6.0177815e-03
   8.7294589e+00   5.7364973e-03
   8.7775551e+00   5.4683506e-03
   8.8256513e+00   5.2127279e-03
   8.8737475e+00   4.9690447e-03
   8.9218437e+00   4.7367434e-03
   8.9699399e+00   4.5152927e-03
   9.0180361e+00   4.3041861e-03
   9.0661323e+00   4.1029406e-03
   9.1142285e+00   3.9110959e-03
   9.1623246e+00   3.7282132e-03
   9.2104208e+00   3.5538741e-03
   9.2585170e+00   3.3876798e-03
   9.3066132e+00   3.2292500e-03
   9.3547094e+00   3.0782223e-03
   9.4028056e+00   2.9342512e-03
   9.4509018e+00   2.7970072e-03
   9.4989980e+00   2.6661763e-03
   9.5470942e+00   2.5414591e-03
   9.5951904e+00   2.4225702e-03
   9.6432866e+00   2.3092374e-03
   9.6913828e+00   2.2012013e-03
   9.7394790e+00   2.0982147e-03
   9.7875752e+00   2.0000418e-03
   9.8356713e+00   1.9064578e-03
   9.8837675e+00   1.8172484e-03
   9.9318637e+00   1.7322093e-03
   9.9799599e+00   1.6511459e-03
   1.0028056e+01   1.5738723e-03
   1.0076152e+01   1.5002117e-03
   1.0124248e+01   1.4299953e-03
   1.0172345e+01   1.3630622e-03
   1.0220441e+01   1.2992590e-03
   1.0268537e+01   1.2384396e-03
   1.0316633e+01   1.1804646e-03
   1.0364729e+01   1.1252010e-03
   1.0412826e+01   1.0725222e-03
   1.0460922e+01   1.0223074e-03
   1.0509018e+01   9.7444156e-04
   1.0557114e+01   9.2881483e-04
   1.0605210e+01   8.8532262e-04
   1.0653307e+01   8.4386515e-04
   1.0701403e+01   8.0434735e-04
   1.0749499e+01   7.6667856e-04
   1.0797595e+01   7.3077234e-04
   1.0845691e+01   6.9654632e-04
   1.0893788e+01   6.6392194e-04
   1.0941884e+01   6.3282435e-04
   1.0989980e+01   6.0318215e-04
   1.1038076e+01   5.7492730e-04
   1.1086172e+01   5.4799494e-04
   1.1134269e+01   5.2232322e-04
   1.1182365e+01   4.9785320e-04
   1.1230461e+01   4.7452868e-04
   1.1278557e+01   4.5229608e-04
   1.1326653e+01   4.3110435e-04
   1.1374749e+01   4.1090478e-04
   1.1422846e+01   3.9165099e-04
   1.1470942e+01   3.7329871e-04
   1.1519038e+01   3.5580579e-04
   1.1567134e+01   3.3913202e-04
   1.1615230e+01   3.2323907e-04
   1.1663327e+01   3.0809041e-04
   1.1711423e+01   2.9365122e-04
   1.1759519e+01   2.7988829e-04
   1.1807615e+01   2.6676999e-04
   1.1855711e+01   2.5426614e-04
   1.1903808e+01   2.4234798e-04
   1.1951904e+01   2.3098812e-04
   1.2000000e+01   2.2016040e-04


==> 3Sol_example-3_Bw.dat <==
   0.0000000e+00   1.2059167e+00
   2.5000000e-02   1.2100750e+00
   5.0000000e-02   1.2142333e+00
   7.5000000e-02   1.2183917e+00
   1.0000000e-01   1.2267083e+00
   1.2500000e-01   1.2308667e+00
   1.5000000e-01   1.2391833e+00
   1.7500000e-01   1.2475000e+00
   2.0000000e-01   1.2516583e+00
   2.2500000e-01   1.2599750e+00
   2.5000000e-01   1.2682917e+00
   2.7500000e-01   1.2724500e+00
   3.0000000e-01   1.2807667e+00
   3.2500000e-01   1.2807667e+00
   3.5000000e-01   1.2807667e+00
   3.7500000e-01   1.2766083e+00
   4.0000000e-01   1.2724500e+00
   4.2500000e-01   1.2766083e+00
   4.5000000e-01   1.2766083e+00
   4.7500000e-01   1.2849250e+00
   5.0000000e-01   1.2890833e+00
   5.2500000e-01   1.2974000e+00
   5.5000000e-01   1.3057167e+00
   5.7500000e-01   1.3181917e+00
   6.0000000e-01   1.3265083e+00
   6.2500000e-01   1.3389833e+00
   6.5000000e-01   1.3514583e+00
   6.7500000e-01   1.3639333e+00
   7.0000000e-01   1.3764083e+00
   7.2500000e-01   1.3888833e+00
   7.5000000e-01   1.4055167e+00
   7.7500000e-01   1.4221500e+00
   8.0000000e-01   1.4387833e+00
   8.2500000e-01   1.4512583e+00
   8.5000000e-01   1.4678917e+00
   8.7500000e-01   1.4845250e+00
   9.0000000e-01   1.4970000e+00
   9.2500000e-01   1.5094750e+00
   9.5000000e-01   1.5219500e+00
   9.7500000e-01   1.5302667e+00
   1.0000000e+00   1.5385833e+00
   1.0250000e+00   1.5427417e+00
   1.0500000e+00   1.5469000e+00
   1.0750000e+00   1.5510583e+00
   1.1000000e+00   1.5510583e+00
   1.1250000e+00   1.5510583e+00
   1.1500000e+00   1.5510583e+00
   1.1750000e+00   1.5469000e+00
   1.2000000e+00   1.5427417e+00
   1.2250000e+00   1.5427417e+00
   1.2500000e+00   1.5344250e+00
   1.2750000e+00   1.5302667e+00
   1.3000000e+00   1.5261083e+00
   1.3250000e+00   1.5219500e+00
   1.3500000e+00   1.5136333e+00
   1.3750000e+00   1.5094750e+00
   1.4000000e+00   1.5053167e+00
   1.4250000e+00   1.4970000e+00
   1.4500000e+00   1.4928417e+00
   1.4750000e+00   1.4845250e+00
   1.5000000e+00   1.4803667e+00
   1.5250000e+00   1.4720500e+00
   1.5500000e+00   1.4637333e+00
   1.5750000e+00   1.4595750e+00
   1.6000000e+00   1.4512583e+00
   1.6250000e+00   1.4471000e+00
   1.6500000e+00   1.4387833e+00
   1.6750000e+00   1.4304667e+00
   1.7000000e+00   1.4263083e+00
   1.7250000e+00   1.4179917e+00
   1.7500000e+00   1.4138333e+00
   1.7750000e+00   1.4055167e+00
   1.8000000e+00   1.3972000e+00
   1.8250000e+00   1.3930417e+00
   1.8500000e+00   1.3847250e+00
   1.8750000e+00   1.3764083e+00
   1.9000000e+00   1.3680917e+00
   1.9250000e+00   1.3597750e+00
   1.9500000e+00   1.3556167e+00
   1.9750000e+00   1.3431417e+00
   2.0000000e+00   1.3348250e+00
   2.0250000e+00   1.3265083e+00
   2.0500000e+00   1.3181917e+00
   2.0750000e+00   1.3057167e+00
   2.1000000e+00   1.2974000e+00
   2.1250000e+00   1.2890833e+00
   2.1500000e+00   1.2807667e+00
   2.1750000e+00   1.2766083e+00
   2.2000000e+00   1.2724500e+00
   2.2250000e+00   1.2682917e+00
   2.2500000e+00   1.2682917e+00
   2.2750000e+00   1.2766083e+00
   2.3000000e+00   1.2849250e+00
   2.3250000e+00   1.2849250e+00
   2.3500000e+00   1.2766083e+00
   2.3750000e+00   1.2724500e+00
   2.4000000e+00   1.2641333e+00
   2.4250000e+00   1.2599750e+00
   2.4500000e+00   1.2516583e+00
   2.4750000e+00   1.2475000e+00
   2.5000000e+00   1.2391833e+00
   2.5250000e+00   1.2350250e+00
   2.5500000e+00   1.2267083e+00
   2.5750000e+00   1.2225500e+00
   2.6000000e+00   1.2183917e+00


==> 3Sol_example-3_Rx.dat <==
  -1.2000000e+01   1.3984757e-05
  -1.1951904e+01   1.4693381e-05
  -1.1903808e+01   1.5451830e-05
  -1.1855711e+01   1.6264973e-05
  -1.1807615e+01   1.7138078e-05
  -1.1759519e+01   1.8076820e-05
  -1.1711423e+01   1.9087285e-05
  -1.1663327e+01   2.0175979e-05
  -1.1615230e+01   2.1349829e-05
  -1.1567134e+01   2.2616184e-05
  -1.1519038e+01   2.3982824e-05
  -1.1470942e+01   2.5457953e-05
  -1.1422846e+01   2.7050210e-05
  -1.1374749e+01   2.8768671e-05
  -1.1326653e+01   3.0622851e-05
  -1.1278557e+01   3.2622716e-05
  -1.1230461e+01   3.4778691e-05
  -1.1182365e+01   3.7101669e-05
  -1.1134269e+01   3.9603028e-05
  -1.1086172e+01   4.2294647e-05
  -1.1038076e+01   4.5188917e-05
  -1.0989980e+01   4.8298767e-05
  -1.0941884e+01   5.1637682e-05
  -1.0893788e+01   5.5219726e-05
  -1.0845691e+01   5.9059560e-05
  -1.0797595e+01   6.3172475e-05
  -1.0749499e+01   6.7574410e-05
  -1.0701403e+01   7.2281977e-05
  -1.0653307e+01   7.7312495e-05
  -1.0605210e+01   8.2684009e-05
  -1.0557114e+01   8.8415322e-05
  -1.0509018e+01   9.4526019e-05
  -1.0460922e+01   1.0103650e-04
  -1.0412826e+01   1.0796801e-04
  -1.0364729e+01   1.1534267e-04
  -1.0316633e+01   1.2318350e-04
  -1.0268537e+01   1.3151445e-04
  -1.0220441e+01   1.4036045e-04
  -1.0172345e+01   1.4974744e-04
  -1.0124248e+01   1.5970239e-04
  -1.0076152e+01   1.7025336e-04
  -1.0028056e+01   1.8142952e-04
  -9.9799599e+00   1.9326122e-04
  -9.9318637e+00   2.0578001e-04
  -9.8837675e+00   2.1901871e-04
  -9.8356713e+00   2.3301144e-04
  -9.7875752e+00   2.4779373e-04
  -9.7394790e+00   2.6340253e-04
  -9.6913828e+00   2.7987630e-04
  -9.6432866e+00   2.9725509e-04
  -9.5951904e+00   3.1558063e-04
  -9.5470942e+00   3.3489644e-04
  -9.4989980e+00   3.5524789e-04
  -9.4509018e+00   3.7668236e-04
  -9.4028056e+00   3.9924935e-04
  -9.3547094e+00   4.2300064e-04
  -9.3066132e+00   4.4799043e-04
  -9.2585170e+00   4.7427553e-04
  -9.2104208e+00   5.0191557e-04
  -9.1623246e+00   5.3097322e-04
  -9.1142285e+00   5.6151441e-04
  -9.0661323e+00   5.9360865e-04
  -9.0180361e+00   6.2732930e-04
  -8.9699399e+00   6.6275395e-04
  -8.9218437e+00   6.9996472e-04
  -8.8737475e+00   7.3904880e-04
  -8.8256513e+00   7.8009877e-04
  -8.7775551e+00   8.2321324e-04
  -8.7294589e+00   8.6849730e-04
  -8.6813627e+00   9.1606324e-04
  -8.6332665e+00   9.6603114e-04
  -8.5851703e+00   1.0185296e-03
  -8.5370741e+00   1.0736968e-03
  -8.4889780e+00   1.1316809e-03
  -8.4408818e+00   1.1926414e-03
  -8.3927856e+00   1.2567501e-03
  -8.3446894e+00   1.3241921e-03
  -8.2965932e+00   1.3951671e-03
  -8.2484970e+00   1.4698907e-03
  -8.2004008e+00   1.5485959e-03
  -8.1523046e+00   1.6315341e-03
  -8.1042084e+00   1.7189774e-03
  -8.0561122e+00   1.8112197e-03
  -8.0080160e+00   1.9085788e-03
  -7.9599198e+00   2.0113980e-03
  -7.9118236e+00   2.1200484e-03
  -7.8637275e+00   2.2349305e-03
  -7.8156313e+00   2.3564769e-03
  -7.7675351e+00   2.4851538e-03
  -7.7194389e+00   2.6214639e-03
  -7.6713427e+00   2.7659486e-03
  -7.6232465e+00   2.9191904e-03
  -7.5751503e+00   3.0818151e-03
  -7.5270541e+00   3.2544951e-03
  -7.4789579e+00   3.4379512e-03
  -7.4308617e+00   3.6329560e-03
  -7.3827655e+00   3.8403362e-03
  -7.3346693e+00   4.0609754e-03
  -7.2865731e+00   4.2958174e-03
  -7.2384770e+00   4.5458685e-03
  -7.1903808e+00   4.8122011e-03
  -7.1422846e+00   5.0959561e-03
  -7.0941884e+00   5.3983469e-03
  -7.0460922e+00   5.7206617e-03
  -6.9979960e+00   6.0642676e-03
  -6.9498998e+00   6.4306136e-03
  -6.9018036e+00   6.8212345e-03
  -6.8537074e+00   7.2377541e-03
  -6.8056112e+00   7.6818896e-03
  -6.7575150e+00   8.1554554e-03
  -6.7094188e+00   8.6603672e-03
  -6.6613226e+00   9.1986467e-03
  -6.6132265e+00   9.7724256e-03
  -6.5651303e+00   1.0383951e-02
  -6.5170341e+00   1.1035591e-02
  -6.4689379e+00   1.1729837e-02
  -6.4208417e+00   1.2469315e-02
  -6.3727455e+00   1.3256784e-02
  -6.3246493e+00   1.4095149e-02
  -6.2765531e+00   1.4987464e-02
  -6.2284569e+00   1.5936937e-02
  -6.1803607e+00   1.6946944e-02
  -6.1322645e+00   1.8021026e-02
  -6.0841683e+00   1.9162908e-02
  -6.0360721e+00   2.0376498e-02
  -5.9879760e+00   2.1665903e-02
  -5.9398798e+00   2.3035434e-02
  -5.8917836e+00   2.4489614e-02
  -5.8436874e+00   2.6033193e-02
  -5.7955912e+00   2.7671158e-02
  -5.7474950e+00   2.9408740e-02
  -5.6993988e+00   3.1251431e-02
  -5.6513026e+00   3.3204992e-02
  -5.6032064e+00   3.5275471e-02
  -5.5551102e+00   3.7469216e-02
  -5.5070140e+00   3.9792885e-02
  -5.4589178e+00   4.2253470e-02
  -5.4108216e+00   4.4858309e-02
  -5.3627255e+00   4.7615101e-02
  -5.3146293e+00   5.0531933e-02
  -5.2665331e+00   5.3617293e-02
  -5.2184369e+00   5.6880092e-02
  -5.1703407e+00   6.0329690e-02
  -5.1222445e+00   6.3975916e-02
  -5.0741483e+00   6.7829095e-02
  -5.0260521e+00   7.1900072e-02
  -4.9779559e+00   7.6200242e-02
  -4.9298597e+00   8.0741578e-02
  -4.8817635e+00   8.5536660e-02
  -4.8336673e+00   9.0598711e-02
  -4.7855711e+00   9.5941624e-02
  -4.7374749e+00   1.0158000e-01
  -4.6893788e+00   1.0752919e-01
  -4.6412826e+00   1.1380530e-01
  -4.5931864e+00   1.2042529e-01
  -4.5450902e+00   1.2740694e-01
  -4.4969940e+00   1.3476892e-01
  -4.4488978e+00   1.4253084e-01
  -4.4008016e+00   1.5071326e-01
  -4.3527054e+00   1.5933772e-01
  -4.3046092e+00   1.6842680e-01
  -4.2565130e+00   1.7800408e-01
  -4.2084168e+00   1.8809422e-01
  -4.1603206e+00   1.9872294e-01
  -4.1122244e+00   2.0991701e-01
  -4.0641283e+00   2.2170423e-01
  -4.0160321e+00   2.3411340e-01
  -3.9679359e+00   2.4717429e-01
  -3.9198397e+00   2.6091749e-01
  -3.8717435e+00   2.7537436e-01
  -3.8236473e+00   2.9057686e-01
  -3.7755511e+00   3.0655734e-01
  -3.7274549e+00   3.2334830e-01
  -3.6793587e+00   3.4098209e-01
  -3.6312625e+00   3.5949053e-01
  -3.5831663e+00   3.7890444e-01
  -3.5350701e+00   3.9925311e-01
  -3.4869739e+00   4.2056362e-01
  -3.4388778e+00   4.4286009e-01
  -3.3907816e+00   4.6616274e-01
  -3.3426854e+00   4.9048691e-01
  -3.2945892e+00   5.1584179e-01
  -3.2464930e+00   5.4222912e-01
  -3.1983968e+00   5.6964161e-01
  -3.1503006e+00   5.9806134e-01
  -3.1022044e+00   6.2745786e-01
  -3.0541082e+00   6.5778623e-01
  -3.0060120e+00   6.8898498e-01
  -2.9579158e+00   7.2097396e-01
  -2.9098196e+00   7.5365225e-01
  -2.8617234e+00   7.8689616e-01
  -2.8136273e+00   8.2055743e-01
  -2.7655311e+00   8.5446175e-01
  -2.7174349e+00   8.8840788e-01
  -2.6693387e+00   9.2216728e-01
  -2.6212425e+00   9.5548473e-01
  -2.5731463e+00   9.8807986e-01
  -2.5250501e+00   1.0196499e+00
  -2.4769539e+00   1.0498739e+00
  -2.4288577e+00   1.0784176e+00
  -2.3807615e+00   1.1049408e+00
  -2.3326653e+00   1.1291048e+00
  -2.2845691e+00   1.1505815e+00
  -2.2364729e+00   1.1690630e+00
  -2.1883768e+00   1.1842711e+00
  -2.1402806e+00   1.1959667e+00
  -2.0921844e+00   1.2039585e+00
  -2.0440882e+00   1.2081101e+00
  -1.9959920e+00   1.2083446e+00
  -1.9478958e+00   1.2046484e+00
  -1.8997996e+00   1.1970707e+00
  -1.8517034e+00   1.1857218e+00
  -1.8036072e+00   1.1707686e+00
  -1.7555110e+00   1.1524279e+00
  -1.7074148e+00   1.1309583e+00
  -1.6593186e+00   1.1066511e+00
  -1.6112224e+00   1.0798206e+00
  -1.5631263e+00   1.0507943e+00
  -1.5150301e+00   1.0199041e+00
  -1.4669339e+00   9.8747746e-01
  -1.4188377e+00   9.5383105e-01
  -1.3707415e+00   9.1926440e-01
  -1.3226453e+00   8.8405574e-01
  -1.2745491e+00   8.4845878e-01
  -1.2264529e+00   8.1270088e-01
  -1.1783567e+00   7.7698219e-01
  -1.1302605e+00   7.4147577e-01
  -1.0821643e+00   7.0632836e-01
  -1.0340681e+00   6.7166175e-01
  -9.8597194e-01   6.3757453e-01
  -9.3787575e-01   6.0414405e-01
  -8.8977956e-01   5.7142859e-01
  -8.4168337e-01   5.3946946e-01
  -7.9358717e-01   5.0829319e-01
  -7.4549098e-01   4.7791351e-01
  -6.9739479e-01   4.4833329e-01
  -6.4929860e-01   4.1954628e-01
  -6.0120240e-01   3.9153875e-01
  -5.5310621e-01   3.6429088e-01
  -5.0501002e-01   3.3777810e-01
  -4.5691383e-01   3.1197225e-01
  -4.0881764e-01   2.8684259e-01
  -3.6072144e-01   2.6235681e-01
  -3.1262525e-01   2.3848197e-01
  -2.6452906e-01   2.1518550e-01
  -2.1643287e-01   1.9243642e-01
  -1.6833667e-01   1.7020703e-01
  -1.2024048e-01   1.4847555e-01
  -7.2144289e-02   1.2723100e-01
  -2.4048096e-02   1.0648311e-01
   2.4048096e-02   8.6285204e-02
   7.2144289e-02   6.6794827e-02
   1.2024048e-01   4.8465638e-02
   1.6833667e-01   3.2781081e-02
   2.1643287e-01   2.4738068e-02
   2.6452906e-01   3.0662120e-02
   3.1262525e-01   4.5208562e-02
   3.6072144e-01   6.2552705e-02
   4.0881764e-01   8.0884319e-02
   4.5691383e-01   9.9659823e-02
   5.0501002e-01   1.1868883e-01
   5.5310621e-01   1.3790072e-01
   6.0120240e-01   1.5727312e-01
   6.4929860e-01   1.7680564e-01
   6.9739479e-01   1.9650878e-01
   7.4549098e-01   2.1639869e-01
   7.9358717e-01   2.3649439e-01
   8.4168337e-01   2.5681618e-01
   8.8977956e-01   2.7738460e-01
   9.3787575e-01   2.9821978e-01
   9.8597194e-01   3.1934077e-01
   1.0340681e+00   3.4076505e-01
   1.0821643e+00   3.6250806e-01
   1.1302605e+00   3.8458265e-01
   1.1783567e+00   4.0699856e-01
   1.2264529e+00   4.2976188e-01
   1.2745491e+00   4.5287439e-01
   1.3226453e+00   4.7633297e-01
   1.3707415e+00   5.0012889e-01
   1.4188377e+00   5.2424709e-01
   1.4669339e+00   5.4866546e-01
   1.5150301e+00   5.7335407e-01
   1.5631263e+00   5.9827445e-01
   1.6112224e+00   6.2337884e-01
   1.6593186e+00   6.4860957e-01
   1.7074148e+00   6.7389848e-01
   1.7555110e+00   6.9916643e-01
   1.8036072e+00   7.2432304e-01
   1.8517034e+00   7.4926659e-01
   1.8997996e+00   7.7388417e-01
   1.9478958e+00   7.9805211e-01
   1.9959920e+00   8.2163673e-01
   2.0440882e+00   8.4449551e-01
   2.0921844e+00   8.6647852e-01
   2.1402806e+00   8.8743036e-01
   2.1883768e+00   9.0719242e-01
   2.2364729e+00   9.2560550e-01
   2.2845691e+00   9.4251275e-01
   2.3326653e+00   9.5776281e-01
   2.3807615e+00   9.7121317e-01
   2.4288577e+00   9.8273342e-01
   2.4769539e+00   9.9220855e-01
   2.5250501e+00   9.9954192e-01
   2.5731463e+00   1.0046579e+00
   2.6212425e+00   1.0075039e+00
   2.6693387e+00   1.0080521e+00
   2.7174349e+00   1.0063002e+00
   2.7655311e+00   1.0022716e+00
   2.8136273e+00   9.9601490e-01
   2.8617234e+00   9.8760255e-01
   2.9098196e+00   9.7712901e-01
   2.9579158e+00   9.6470832e-01
   3.0060120e+00   9.5047131e-01
   3.0541082e+00   9.3456242e-01
   3.1022044e+00   9.1713647e-01
   3.1503006e+00   8.9835532e-01
   3.1983968e+00   8.7838467e-01
   3.2464930e+00   8.5739106e-01
   3.2945892e+00   8.3553912e-01
   3.3426854e+00   8.1298916e-01
   3.3907816e+00   7.8989512e-01
   3.4388778e+00   7.6640295e-01
   3.4869739e+00   7.4264930e-01
   3.5350701e+00   7.1876063e-01
   3.5831663e+00   6.9485262e-01
   3.6312625e+00   6.7102990e-01
   3.6793587e+00   6.4738603e-01
   3.7274549e+00   6.2400367e-01
   3.7755511e+00   6.0095498e-01
   3.8236473e+00   5.7830209e-01
   3.8717435e+00   5.5609772e-01
   3.9198397e+00   5.3438581e-01
   3.9679359e+00   5.1320225e-01
   4.0160321e+00   4.9257560e-01
   4.0641283e+00   4.7252778e-01
   4.1122244e+00   4.5307479e-01
   4.1603206e+00   4.3422734e-01
   4.2084168e+00   4.1599155e-01
   4.2565130e+00   3.9836945e-01
   4.3046092e+00   3.8135963e-01
   4.3527054e+00   3.6495763e-01
   4.4008016e+00   3.4915650e-01
   4.4488978e+00   3.3394711e-01
   4.4969940e+00   3.1931861e-01
   4.5450902e+00   3.0525867e-01
   4.5931864e+00   2.9175384e-01
   4.6412826e+00   2.7878973e-01
   4.6893788e+00   2.6635132e-01
   4.7374749e+00   2.5442305e-01
   4.7855711e+00   2.4298906e-01
   4.8336673e+00   2.3203332e-01
   4.8817635e+00   2.2153971e-01
   4.9298597e+00   2.1149215e-01
   4.9779559e+00   2.0187471e-01
   5.0260521e+00   1.9267161e-01
   5.0741483e+00   1.8386736e-01
   5.1222445e+00   1.7544674e-01
   5.1703407e+00   1.6739489e-01
   5.2184369e+00   1.5969729e-01
   5.2665331e+00   1.5233982e-01
   5.3146293e+00   1.4530876e-01
   5.3627255e+00   1.3859081e-01
   5.4108216e+00   1.3217308e-01
   5.4589178e+00   1.2604310e-01
   5.5070140e+00   1.2018885e-01
   5.5551102e+00   1.1459870e-01
   5.6032064e+00   1.0926145e-01
   5.6513026e+00   1.0416632e-01
   5.6993988e+00   9.9302916e-02
   5.7474950e+00   9.4661246e-02
   5.7955912e+00   9.0231702e-02
   5.8436874e+00   8.6005053e-02
   5.8917836e+00   8.1972429e-02
   5.9398798e+00   7.8125317e-02
   5.9879760e+00   7.4455543e-02
   6.0360721e+00   7.0955267e-02
   6.0841683e+00   6.7616969e-02
   6.1322645e+00   6.4433437e-02
   6.1803607e+00   6.1397758e-02
   6.2284569e+00   5.8503309e-02
   6.2765531e+00   5.5743742e-02
   6.3246493e+00   5.3112976e-02
   6.3727455e+00   5.0605188e-02
   6.4208417e+00   4.8214803e-02
   6.4689379e+00   4.5936482e-02
   6.5170341e+00   4.3765117e-02
   6.5651303e+00   4.1695817e-02
   6.6132265e+00   3.9723905e-02
   6.6613226e+00   3.7844905e-02
   6.7094188e+00   3.6054536e-02
   6.7575150e+00   3.4348705e-02
   6.8056112e+00   3.2723498e-02
   6.8537074e+00   3.1175173e-02
   6.9018036e+00   2.9700154e-02
   6.9498998e+00   2.8295023e-02
   6.9979960e+00   2.6956515e-02
   7.0460922e+00   2.5681511e-02
   7.0941884e+00   2.4467030e-02
   7.1422846e+00   2.3310227e-02
   7.1903808e+00   2.2208386e-02
   7.2384770e+00   2.1158913e-02
   7.2865731e+00   2.0159333e-02
   7.3346693e+00   1.9207282e-02
   7.3827655e+00   1.8300508e-02
   7.4308617e+00   1.7436860e-02
   7.4789579e+00   1.6614287e-02
   7.5270541e+00   1.5830833e-02
   7.5751503e+00   1.5084633e-02
   7.6232465e+00   1.4373909e-02
   7.6713427e+00   1.3696966e-02
   7.7194389e+00   1.3052189e-02
   7.7675351e+00   1.2438040e-02
   7.8156313e+00   1.1853051e-02
   7.8637275e+00   1.1295825e-02
   7.9118236e+00   1.0765033e-02
   7.9599198e+00   1.0259406e-02
   8.0080160e+00   9.7777387e-03
   8.0561122e+00   9.3188811e-03
   8.1042084e+00   8.8817394e-03
   8.1523046e+00   8.4652725e-03
   8.2004008e+00   8.0684889e-03
   8.2484970e+00   7.6904454e-03
   8.2965932e+00   7.3302440e-03
   8.3446894e+00   6.9870302e-03
   8.3927856e+00   6.6599911e-03
   8.4408818e+00   6.3483528e-03
   8.4889780e+00   6.0513794e-03
   8.5370741e+00   5.7683704e-03
   8.5851703e+00   5.4986594e-03
   8.6332665e+00   5.2416125e-03
   8.6813627e+00   4.9966265e-03
   8.7294589e+00   4.7631276e-03
   8.7775551e+00   4.5405697e-03
   8.8256513e+00   4.3284335e-03
   8.8737475e+00   4.1262247e-03
   8.9218437e+00   3.9334731e-03
   8.9699399e+00   3.7497314e-03
   9.0180361e+00   3.5745737e-03
   9.0661323e+00   3.4075950e-03
   9.1142285e+00   3.2484097e-03
   9.1623246e+00   3.0966509e-03
   9.2104208e+00   2.9519694e-03
   9.2585170e+00   2.8140327e-03
   9.3066132e+00   2.6825245e-03
   9.3547094e+00   2.5571436e-03
   9.4028056e+00   2.4376030e-03
   9.4509018e+00   2.3236298e-03
   9.4989980e+00   2.2149638e-03
   9.5470942e+00   2.1113575e-03
   9.5951904e+00   2.0125750e-03
   9.6432866e+00   1.9183915e-03
   9.6913828e+00   1.8285931e-03
   9.7394790e+00   1.7429758e-03
   9.7875752e+00   1.6613453e-03
   9.8356713e+00   1.5835165e-03
   9.8837675e+00   1.5093129e-03
   9.9318637e+00   1.4385664e-03
   9.9799599e+00   1.3711166e-03
   1.0028056e+01   1.3068108e-03
   1.0076152e+01   1.2455034e-03
   1.0124248e+01   1.1870553e-03
   1.0172345e+01   1.1313342e-03
   1.0220441e+01   1.0782138e-03
   1.0268537e+01   1.0275736e-03
   1.0316633e+01   9.7929889e-04
   1.0364729e+01   9.3328001e-04
   1.0412826e+01   8.8941251e-04
   1.0460922e+01   8.4759672e-04
   1.0509018e+01   8.0773757e-04
   1.0557114e+01   7.6974437e-04
   1.0605210e+01   7.3353059e-04
   1.0653307e+01   6.9901368e-04
   1.0701403e+01   6.6611489e-04
   1.0749499e+01   6.3475909e-04
   1.0797595e+01   6.0487459e-04
   1.0845691e+01   5.7639299e-04
   1.0893788e+01   5.4924904e-04
   1.0941884e+01   5.2338049e-04
   1.0989980e+01   4.9872791e-04
   1.1038076e+01   4.7523465e-04
   1.1086172e+01   4.5284662e-04
   1.1134269e+01   4.3151224e-04
   1.1182365e+01   4.1118229e-04
   1.1230461e+01   3.9180982e-04
   1.1278557e+01   3.7335003e-04
   1.1326653e+01   3.5576020e-04
   1.1374749e+01   3.3899956e-04
   1.1422846e+01   3.2302924e-04
   1.1470942e+01   3.0781214e-04
   1.1519038e+01   2.9331290e-04
   1.1567134e+01   2.7949779e-04
   1.1615230e+01   2.6633464e-04
   1.1663327e+01   2.5379275e-04
   1.1711423e+01   2.4184289e-04
   1.1759519e+01   2.3045715e-04
   1.1807615e+01   2.1960893e-04
   1.1855711e+01   2.0927289e-04
   1.1903808e+01   1.9942483e-04
   1.1951904e+01   1.9004173e-04
   1.2000000e+01   1.8110160e-04


==> 3Sol_example-3_Tw.dat <==
   0.0000000e+00   1.3130261e+01
   2.5000000e-02   1.3034068e+01
   5.0000000e-02   1.2985972e+01
   7.5000000e-02   1.2937876e+01
   1.0000000e-01   1.2841683e+01
   1.2500000e-01   1.2793587e+01
   1.5000000e-01   1.2697395e+01
   1.7500000e-01   1.2649299e+01
   2.0000000e-01   1.2553106e+01
   2.2500000e-01   1.2505010e+01
   2.5000000e-01   1.2408818e+01
   2.7500000e-01   1.2360721e+01
   3.0000000e-01   1.2312625e+01
   3.2500000e-01   1.2216433e+01
   3.5000000e-01   1.2168337e+01
   3.7500000e-01   1.2120240e+01
   4.0000000e-01   1.2024048e+01
   4.2500000e-01   1.1975952e+01
   4.5000000e-01   1.1927856e+01
   4.7500000e-01   1.1879760e+01
   5.0000000e-01   1.1783567e+01
   5.2500000e-01   1.1735471e+01
   5.5000000e-01   1.1687375e+01
   5.7500000e-01   1.1639279e+01
   6.0000000e-01   1.1591182e+01
   6.2500000e-01   1.1543086e+01
   6.5000000e-01   1.1494990e+01
   6.7500000e-01   1.1446894e+01
   7.0000000e-01   1.1398798e+01
   7.2500000e-01   1.1350701e+01
   7.5000000e-01   1.1302605e+01
   7.7500000e-01   1.1254509e+01
   8.0000000e-01   1.1206413e+01
   8.2500000e-01   1.1158317e+01
   8.5000000e-01   1.1110220e+01
   8.7500000e-01   1.1110220e+01
   9.0000000e-01   1.1062124e+01
   9.2500000e-01   1.1014028e+01
   9.5000000e-01   1.1014028e+01
   9.7500000e-01   1.0965932e+01
   1.0000000e+00   1.0917836e+01
   1.0250000e+00   1.0917836e+01
   1.0500000e+00   1.0869739e+01
   1.0750000e+00   1.0869739e+01
   1.1000000e+00   1.0869739e+01
   1.1250000e+00   1.0821643e+01
   1.1500000e+00   1.0821643e+01
   1.1750000e+00   1.0821643e+01
   1.2000000e+00   1.0821643e+01
   1.2250000e+00   1.0773547e+01
   1.2500000e+00   1.0773547e+01
   1.2750000e+00   1.0773547e+01
   1.3000000e+00   1.0773547e+01
   1.3250000e+00   1.0773547e+01
   1.3500000e+00   1.0773547e+01
   1.3750000e+00   1.0821643e+01
   1.4000000e+00   1.0821643e+01
   1.4250000e+00   1.0821643e+01
   1.4500000e+00   1.0821643e+01
   1.4750000e+00   1.0869739e+01
   1.5000000e+00   1.0869739e+01
   1.5250000e+00   1.0869739e+01
   1.5500000e+00   1.0917836e+01
   1.5750000e+00   1.0917836e+01
   1.6000000e+00   1.0965932e+01
   1.6250000e+00   1.0965932e+01
   1.6500000e+00   1.1014028e+01
   1.6750000e+00   1.1062124e+01
   1.7000000e+00   1.1110220e+01
   1.7250000e+00   1.1110220e+01
   1.7500000e+00   1.1158317e+01
   1.7750000e+00   1.1206413e+01
   1.8000000e+00   1.1254509e+01
   1.8250000e+00   1.1302605e+01
   1.8500000e+00   1.1302605e+01
   1.8750000e+00   1.1350701e+01
   1.9000000e+00   1.1398798e+01
   1.9250000e+00   1.1446894e+01
   1.9500000e+00   1.1494990e+01
   1.9750000e+00   1.1591182e+01
   2.0000000e+00   1.1639279e+01
   2.0250000e+00   1.1687375e+01
   2.0500000e+00   1.1735471e+01
   2.0750000e+00   1.1783567e+01
   2.1000000e+00   1.1831663e+01
   2.1250000e+00   1.1879760e+01
   2.1500000e+00   1.1975952e+01
   2.1750000e+00   1.2024048e+01
   2.2000000e+00   1.2072144e+01
   2.2250000e+00   1.2120240e+01
   2.2500000e+00   1.2216433e+01
   2.2750000e+00   1.2264529e+01
   2.3000000e+00   1.2312625e+01
   2.3250000e+00   1.2408818e+01
   2.3500000e+00   1.2456914e+01
   2.3750000e+00   1.2505010e+01
   2.4000000e+00   1.2601202e+01
   2.4250000e+00   1.2649299e+01
   2.4500000e+00   1.2745491e+01
   2.4750000e+00   1.2793587e+01
   2.5000000e+00   1.2841683e+01
   2.5250000e+00   1.2937876e+01
   2.5500000e+00   1.2985972e+01
   2.5750000e+00   1.3082164e+01
   2.6000000e+00   1.3130261e+01


==> 3Sol_example-3_Tx.dat <==
  -1.2000000e+01   1.8122516e-04
  -1.1951904e+01   1.9017826e-04
  -1.1903808e+01   1.9957478e-04
  -1.1855711e+01   2.0943664e-04
  -1.1807615e+01   2.1978682e-04
  -1.1759519e+01   2.3064941e-04
  -1.1711423e+01   2.4204968e-04
  -1.1663327e+01   2.5401412e-04
  -1.1615230e+01   2.6657053e-04
  -1.1567134e+01   2.7974802e-04
  -1.1519038e+01   2.9357713e-04
  -1.1470942e+01   3.0808988e-04
  -1.1422846e+01   3.2331983e-04
  -1.1374749e+01   3.3930216e-04
  -1.1326653e+01   3.5607375e-04
  -1.1278557e+01   3.7367327e-04
  -1.1230461e+01   3.9214123e-04
  -1.1182365e+01   4.1152013e-04
  -1.1134269e+01   4.3185448e-04
  -1.1086172e+01   4.5319096e-04
  -1.1038076e+01   4.7557848e-04
  -1.0989980e+01   4.9906831e-04
  -1.0941884e+01   5.2371421e-04
  -1.0893788e+01   5.4957251e-04
  -1.0845691e+01   5.7670225e-04
  -1.0797595e+01   6.0516534e-04
  -1.0749499e+01   6.3502666e-04
  -1.0701403e+01   6.6635423e-04
  -1.0653307e+01   6.9921934e-04
  -1.0605210e+01   7.3369675e-04
  -1.0557114e+01   7.6986483e-04
  -1.0509018e+01   8.0780574e-04
  -1.0460922e+01   8.4760563e-04
  -1.0412826e+01   8.8935484e-04
  -1.0364729e+01   9.3314809e-04
  -1.0316633e+01   9.7908474e-04
  -1.0268537e+01   1.0272690e-03
  -1.0220441e+01   1.0778101e-03
  -1.0172345e+01   1.1308227e-03
  -1.0124248e+01   1.1864270e-03
  -1.0076152e+01   1.2447492e-03
  -1.0028056e+01   1.3059217e-03
  -9.9799599e+00   1.3700834e-03
  -9.9318637e+00   1.4373800e-03
  -9.8837675e+00   1.5079644e-03
  -9.8356713e+00   1.5819973e-03
  -9.7875752e+00   1.6596471e-03
  -9.7394790e+00   1.7410908e-03
  -9.6913828e+00   1.8265141e-03
  -9.6432866e+00   1.9161121e-03
  -9.5951904e+00   2.0100895e-03
  -9.5470942e+00   2.1086615e-03
  -9.4989980e+00   2.2120538e-03
  -9.4509018e+00   2.3205038e-03
  -9.4028056e+00   2.4342607e-03
  -9.3547094e+00   2.5535862e-03
  -9.3066132e+00   2.6787555e-03
  -9.2585170e+00   2.8100575e-03
  -9.2104208e+00   2.9477958e-03
  -9.1623246e+00   3.0922895e-03
  -9.1142285e+00   3.2438739e-03
  -9.0661323e+00   3.4029012e-03
  -9.0180361e+00   3.5697419e-03
  -8.9699399e+00   3.7447850e-03
  -8.9218437e+00   3.9284394e-03
  -8.8737475e+00   4.1211350e-03
  -8.8256513e+00   4.3233236e-03
  -8.7775551e+00   4.5354799e-03
  -8.7294589e+00   4.7581030e-03
  -8.6813627e+00   4.9917171e-03
  -8.6332665e+00   5.2368736e-03
  -8.5851703e+00   5.4941515e-03
  -8.5370741e+00   5.7641595e-03
  -8.4889780e+00   6.0475373e-03
  -8.4408818e+00   6.3449569e-03
  -8.3927856e+00   6.6571244e-03
  -8.3446894e+00   6.9847817e-03
  -8.2965932e+00   7.3287082e-03
  -8.2484970e+00   7.6897225e-03
  -8.2004008e+00   8.0686846e-03
  -8.1523046e+00   8.4664974e-03
  -8.1042084e+00   8.8841095e-03
  -8.0561122e+00   9.3225165e-03
  -8.0080160e+00   9.7827640e-03
  -7.9599198e+00   1.0265949e-02
  -7.9118236e+00   1.0773225e-02
  -7.8637275e+00   1.1305799e-02
  -7.8156313e+00   1.1864940e-02
  -7.7675351e+00   1.2451980e-02
  -7.7194389e+00   1.3068314e-02
  -7.6713427e+00   1.3715408e-02
  -7.6232465e+00   1.4394796e-02
  -7.5751503e+00   1.5108090e-02
  -7.5270541e+00   1.5856978e-02
  -7.4789579e+00   1.6643230e-02
  -7.4308617e+00   1.7468701e-02
  -7.3827655e+00   1.8335334e-02
  -7.3346693e+00   1.9245168e-02
  -7.2865731e+00   2.0200335e-02
  -7.2384770e+00   2.1203071e-02
  -7.1903808e+00   2.2255716e-02
  -7.1422846e+00   2.3360722e-02
  -7.0941884e+00   2.4520655e-02
  -7.0460922e+00   2.5738202e-02
  -6.9979960e+00   2.7016176e-02
  -6.9498998e+00   2.8357518e-02
  -6.9018036e+00   2.9765310e-02
  -6.8537074e+00   3.1242773e-02
  -6.8056112e+00   3.2793279e-02
  -6.7575150e+00   3.4420354e-02
  -6.7094188e+00   3.6127686e-02
  -6.6613226e+00   3.7919132e-02
  -6.6132265e+00   3.9798725e-02
  -6.5651303e+00   4.1770683e-02
  -6.5170341e+00   4.3839413e-02
  -6.4689379e+00   4.6009524e-02
  -6.4208417e+00   4.8285832e-02
  -6.3727455e+00   5.0673372e-02
  -6.3246493e+00   5.3177402e-02
  -6.2765531e+00   5.5803419e-02
  -6.2284569e+00   5.8557165e-02
  -6.1803607e+00   6.1444636e-02
  -6.1322645e+00   6.4472096e-02
  -6.0841683e+00   6.7646088e-02
  -6.0360721e+00   7.0973441e-02
  -5.9879760e+00   7.4461285e-02
  -5.9398798e+00   7.8117063e-02
  -5.8917836e+00   8.1948539e-02
  -5.8436874e+00   8.5963817e-02
  -5.7955912e+00   9.0171346e-02
  -5.7474950e+00   9.4579937e-02
  -5.6993988e+00   9.9198774e-02
  -5.6513026e+00   1.0403743e-01
  -5.6032064e+00   1.0910586e-01
  -5.5551102e+00   1.1441444e-01
  -5.5070140e+00   1.1997397e-01
  -5.4589178e+00   1.2579566e-01
  -5.4108216e+00   1.3189117e-01
  -5.3627255e+00   1.3827260e-01
  -5.3146293e+00   1.4495251e-01
  -5.2665331e+00   1.5194387e-01
  -5.2184369e+00   1.5926016e-01
  -5.1703407e+00   1.6691526e-01
  -5.1222445e+00   1.7492350e-01
  -5.0741483e+00   1.8329965e-01
  -5.0260521e+00   1.9205887e-01
  -4.9779559e+00   2.0121671e-01
  -4.9298597e+00   2.1078905e-01
  -4.8817635e+00   2.2079209e-01
  -4.8336673e+00   2.3124226e-01
  -4.7855711e+00   2.4215619e-01
  -4.7374749e+00   2.5355057e-01
  -4.6893788e+00   2.6544212e-01
  -4.6412826e+00   2.7784742e-01
  -4.5931864e+00   2.9078278e-01
  -4.5450902e+00   3.0426411e-01
  -4.4969940e+00   3.1830666e-01
  -4.4488978e+00   3.3292487e-01
  -4.4008016e+00   3.4813206e-01
  -4.3527054e+00   3.6394017e-01
  -4.3046092e+00   3.8035942e-01
  -4.2565130e+00   3.9739790e-01
  -4.2084168e+00   4.1506123e-01
  -4.1603206e+00   4.3335198e-01
  -4.1122244e+00   4.5226927e-01
  -4.0641283e+00   4.7180809e-01
  -4.0160321e+00   4.9195879e-01
  -3.9679359e+00   5.1270632e-01
  -3.9198397e+00   5.3402959e-01
  -3.8717435e+00   5.5590074e-01
  -3.8236473e+00   5.7828434e-01
  -3.7755511e+00   6.0113663e-01
  -3.7274549e+00   6.2440483e-01
  -3.6793587e+00   6.4802634e-01
  -3.6312625e+00   6.7192814e-01
  -3.5831663e+00   6.9602625e-01
  -3.5350701e+00   7.2022526e-01
  -3.4869739e+00   7.4441812e-01
  -3.4388778e+00   7.6848615e-01
  -3.3907816e+00   7.9229926e-01
  -3.3426854e+00   8.1571650e-01
  -3.2945892e+00   8.3858705e-01
  -3.2464930e+00   8.6075146e-01
  -3.1983968e+00   8.8204339e-01
  -3.1503006e+00   9.0229173e-01
  -3.1022044e+00   9.2132313e-01
  -3.0541082e+00   9.3896486e-01
  -3.0060120e+00   9.5504802e-01
  -2.9579158e+00   9.6941091e-01
  -2.9098196e+00   9.8190256e-01
  -2.8617234e+00   9.9238617e-01
  -2.8136273e+00   1.0007425e+00
  -2.7655311e+00   1.0068727e+00
  -2.7174349e+00   1.0107013e+00
  -2.6693387e+00   1.0121776e+00
  -2.6212425e+00   1.0112775e+00
  -2.5731463e+00   1.0080040e+00
  -2.5250501e+00   1.0023867e+00
  -2.4769539e+00   9.9448129e-01
  -2.4288577e+00   9.8436760e-01
  -2.3807615e+00   9.7214741e-01
  -2.3326653e+00   9.5794164e-01
  -2.2845691e+00   9.4188717e-01
  -2.2364729e+00   9.2413343e-01
  -2.1883768e+00   9.0483883e-01
  -2.1402806e+00   8.8416737e-01
  -2.0921844e+00   8.6228525e-01
  -2.0440882e+00   8.3935786e-01
  -1.9959920e+00   8.1554703e-01
  -1.9478958e+00   7.9100873e-01
  -1.8997996e+00   7.6589111e-01
  -1.8517034e+00   7.4033299e-01
  -1.8036072e+00   7.1446277e-01
  -1.7555110e+00   6.8839769e-01
  -1.7074148e+00   6.6224344e-01
  -1.6593186e+00   6.3609404e-01
  -1.6112224e+00   6.1003207e-01
  -1.5631263e+00   5.8412897e-01
  -1.5150301e+00   5.5844559e-01
  -1.4669339e+00   5.3303289e-01
  -1.4188377e+00   5.0793264e-01
  -1.3707415e+00   4.8317827e-01
  -1.3226453e+00   4.5879571e-01
  -1.2745491e+00   4.3480429e-01
  -1.2264529e+00   4.1121759e-01
  -1.1783567e+00   3.8804440e-01
  -1.1302605e+00   3.6528961e-01
  -1.0821643e+00   3.4295519e-01
  -1.0340681e+00   3.2104122e-01
  -9.8597194e-01   2.9954701e-01
  -9.3787575e-01   2.7847246e-01
  -8.8977956e-01   2.5781971e-01
  -8.4168337e-01   2.3759529e-01
  -7.9358717e-01   2.1781311e-01
  -7.4549098e-01   1.9849880e-01
  -6.9739479e-01   1.7969617e-01
  -6.4929860e-01   1.6147738e-01
  -6.0120240e-01   1.4395911e-01
  -5.5310621e-01   1.2732876e-01
  -5.0501002e-01   1.1188631e-01
  -4.5691383e-01   9.8106687e-02
  -4.0881764e-01   8.6713130e-02
  -3.6072144e-01   7.8697596e-02
  -3.1262525e-01   7.5127087e-02
  -2.6452906e-01   7.6635430e-02
  -2.1643287e-01   8.2984835e-02
  -1.6833667e-01   9.3252736e-02
  -1.2024048e-01   1.0638853e-01
  -7.2144289e-02   1.2155669e-01
  -2.4048096e-02   1.3819008e-01
   2.4048096e-02   1.5592867e-01
   7.2144289e-02   1.7455038e-01
   1.2024048e-01   1.9392086e-01
   1.6833667e-01   2.1396149e-01
   2.1643287e-01   2.3462943e-01
   2.6452906e-01   2.5590531e-01
   3.1262525e-01   2.7778536e-01
   3.6072144e-01   3.0027626e-01
   4.0881764e-01   3.2339163e-01
   4.5691383e-01   3.4714946e-01
   5.0501002e-01   3.7157013e-01
   5.5310621e-01   3.9667478e-01
   6.0120240e-01   4.2248388e-01
   6.4929860e-01   4.4901576e-01
   6.9739479e-01   4.7628529e-01
   7.4549098e-01   5.0430238e-01
   7.9358717e-01   5.3307045e-01
   8.4168337e-01   5.6258481e-01
   8.8977956e-01   5.9283089e-01
   9.3787575e-01   6.2378237e-01
   9.8597194e-01   6.5539926e-01
   1.0340681e+00   6.8762582e-01
   1.0821643e+00   7.2038863e-01
   1.1302605e+00   7.5359453e-01
   1.1783567e+00   7.8712884e-01
   1.2264529e+00   8.2085378e-01
   1.2745491e+00   8.5460723e-01
   1.3226453e+00   8.8820203e-01
   1.3707415e+00   9.2142596e-01
   1.4188377e+00   9.5404249e-01
   1.4669339e+00   9.8579258e-01
   1.5150301e+00   1.0163974e+00
   1.5631263e+00   1.0455626e+00
   1.6112224e+00   1.0729832e+00
   1.6593186e+00   1.0983502e+00
   1.7074148e+00   1.1213579e+00
   1.7555110e+00   1.1417124e+00
   1.8036072e+00   1.1591396e+00
   1.8517034e+00   1.1733950e+00
   1.8997996e+00   1.1842709e+00
   1.9478958e+00   1.1916049e+00
   1.9959920e+00   1.1952855e+00
   2.0440882e+00   1.1952562e+00
   2.0921844e+00   1.1915186e+00
   2.1402806e+00   1.1841318e+00
   2.1883768e+00   1.1732105e+00
   2.2364729e+00   1.1589208e+00
   2.2845691e+00   1.1414741e+00
   2.3326653e+00   1.1211200e+00
   2.3807615e+00   1.0981375e+00
   2.4288577e+00   1.0728271e+00
   2.4769539e+00   1.0455013e+00
   2.5250501e+00   1.0164769e+00
   2.5731463e+00   9.8606734e-01
   2.6212425e+00   9.5457652e-01
   2.6693387e+00   9.2229324e-01
   2.7174349e+00   8.8948723e-01
   2.7655311e+00   8.5640625e-01
   2.8136273e+00   8.2327421e-01
   2.8617234e+00   7.9029028e-01
   2.9098196e+00   7.5762886e-01
   2.9579158e+00   7.2544015e-01
   3.0060120e+00   6.9385123e-01
   3.0541082e+00   6.6296753e-01
   3.1022044e+00   6.3287457e-01
   3.1503006e+00   6.0363976e-01
   3.1983968e+00   5.7531430e-01
   3.2464930e+00   5.4793511e-01
   3.2945892e+00   5.2152657e-01
   3.3426854e+00   4.9610229e-01
   3.3907816e+00   4.7166668e-01
   3.4388778e+00   4.4821639e-01
   3.4869739e+00   4.2574164e-01
   3.5350701e+00   4.0422735e-01
   3.5831663e+00   3.8365420e-01
   3.6312625e+00   3.6399950e-01
   3.6793587e+00   3.4523797e-01
   3.7274549e+00   3.2734242e-01
   3.7755511e+00   3.1028428e-01
   3.8236473e+00   2.9403410e-01
   3.8717435e+00   2.7856195e-01
   3.9198397e+00   2.6383770e-01
   3.9679359e+00   2.4983138e-01
   4.0160321e+00   2.3651328e-01
   4.0641283e+00   2.2385423e-01
   4.1122244e+00   2.1182565e-01
   4.1603206e+00   2.0039972e-01
   4.2084168e+00   1.8954941e-01
   4.2565130e+00   1.7924855e-01
   4.3046092e+00   1.6947188e-01
   4.3527054e+00   1.6019505e-01
   4.4008016e+00   1.5139463e-01
   4.4488978e+00   1.4304813e-01
   4.4969940e+00   1.3513398e-01
   4.5450902e+00   1.2763149e-01
   4.5931864e+00   1.2052088e-01
   4.6412826e+00   1.1378322e-01
   4.6893788e+00   1.0740041e-01
   4.7374749e+00   1.0135516e-01
   4.7855711e+00   9.5630960e-02
   4.8336673e+00   9.0212048e-02
   4.8817635e+00   8.5083381e-02
   4.9298597e+00   8.0230605e-02
   4.9779559e+00   7.5640029e-02
   5.0260521e+00   7.1298593e-02
   5.0741483e+00   6.7193842e-02
   5.1222445e+00   6.3313900e-02
   5.1703407e+00   5.9647444e-02
   5.2184369e+00   5.6183676e-02
   5.2665331e+00   5.2912304e-02
   5.3146293e+00   4.9823516e-02
   5.3627255e+00   4.6907956e-02
   5.4108216e+00   4.4156710e-02
   5.4589178e+00   4.1561280e-02
   5.5070140e+00   3.9113565e-02
   5.5551102e+00   3.6805849e-02
   5.6032064e+00   3.4630775e-02
   5.6513026e+00   3.2581336e-02
   5.6993988e+00   3.0650855e-02
   5.7474950e+00   2.8832971e-02
   5.7955912e+00   2.7121628e-02
   5.8436874e+00   2.5511055e-02
   5.8917836e+00   2.3995759e-02
   5.9398798e+00   2.2570512e-02
   5.9879760e+00   2.1230336e-02
   6.0360721e+00   1.9970494e-02
   6.0841683e+00   1.8786482e-02
   6.1322645e+00   1.7674012e-02
   6.1803607e+00   1.6629011e-02
   6.2284569e+00   1.5647606e-02
   6.2765531e+00   1.4726117e-02
   6.3246493e+00   1.3861048e-02
   6.3727455e+00   1.3049081e-02
   6.4208417e+00   1.2287067e-02
   6.4689379e+00   1.1572019e-02
   6.5170341e+00   1.0901104e-02
   6.5651303e+00   1.0271640e-02
   6.6132265e+00   9.6810846e-03
   6.6613226e+00   9.1270345e-03
   6.7094188e+00   8.6072155e-03
   6.7575150e+00   8.1194788e-03
   6.8056112e+00   7.6617955e-03
   6.8537074e+00   7.2322515e-03
   6.9018036e+00   6.8290425e-03
   6.9498998e+00   6.4504693e-03
   6.9979960e+00   6.0949331e-03
   7.0460922e+00   5.7609313e-03
   7.0941884e+00   5.4470528e-03
   7.1422846e+00   5.1519741e-03
   7.1903808e+00   4.8744549e-03
   7.2384770e+00   4.6133343e-03
   7.2865731e+00   4.3675267e-03
   7.3346693e+00   4.1360182e-03
   7.3827655e+00   3.9178625e-03
   7.4308617e+00   3.7121777e-03
   7.4789579e+00   3.5181424e-03
   7.5270541e+00   3.3349922e-03
   7.5751503e+00   3.1620167e-03
   7.6232465e+00   2.9985557e-03
   7.6713427e+00   2.8439966e-03
   7.7194389e+00   2.6977711e-03
   7.7675351e+00   2.5593519e-03
   7.8156313e+00   2.4282508e-03
   7.8637275e+00   2.3040150e-03
   7.9118236e+00   2.1862252e-03
   7.9599198e+00   2.0744931e-03
   8.0080160e+00   1.9684588e-03
   8.0561122e+00   1.8677889e-03
   8.1042084e+00   1.7721741e-03
   8.1523046e+00   1.6813280e-03
   8.2004008e+00   1.5949845e-03
   8.2484970e+00   1.5128965e-03
   8.2965932e+00   1.4348344e-03
   8.3446894e+00   1.3605847e-03
   8.3927856e+00   1.2899482e-03
   8.4408818e+00   1.2227395e-03
   8.4889780e+00   1.1587852e-03
   8.5370741e+00   1.0979232e-03
   8.5851703e+00   1.0400018e-03
   8.6332665e+00   9.8487862e-04
   8.6813627e+00   9.3241999e-04
   8.7294589e+00   8.8250011e-04
   8.7775551e+00   8.3500043e-04
   8.8256513e+00   7.8980909e-04
   8.8737475e+00   7.4682033e-04
   8.9218437e+00   7.0593405e-04
   8.9699399e+00   6.6705533e-04
   9.0180361e+00   6.3009406e-04
   9.0661323e+00   5.9496457e-04
   9.1142285e+00   5.6158530e-04
   9.1623246e+00   5.2987853e-04
   9.2104208e+00   4.9977009e-04
   9.2585170e+00   4.7118915e-04
   9.3066132e+00   4.4406798e-04
   9.3547094e+00   4.1834180e-04
   9.4028056e+00   3.9394854e-04
   9.4509018e+00   3.7082876e-04
   9.4989980e+00   3.4892545e-04
   9.5470942e+00   3.2818393e-04
   9.5951904e+00   3.0855170e-04
   9.6432866e+00   2.8997840e-04
   9.6913828e+00   2.7241564e-04
   9.7394790e+00   2.5581695e-04
   9.7875752e+00   2.4013767e-04
   9.8356713e+00   2.2533494e-04
   9.8837675e+00   2.1136753e-04
   9.9318637e+00   1.9819585e-04
   9.9799599e+00   1.8578186e-04
   1.0028056e+01   1.7408902e-04
   1.0076152e+01   1.6308222e-04
   1.0124248e+01   1.5272775e-04
   1.0172345e+01   1.4299324e-04
   1.0220441e+01   1.3384760e-04
   1.0268537e+01   1.2526099e-04
   1.0316633e+01   1.1720476e-04
   1.0364729e+01   1.0965145e-04
   1.0412826e+01   1.0257467e-04
   1.0460922e+01   9.5949134e-05
   1.0509018e+01   8.9750588e-05
   1.0557114e+01   8.3955770e-05
   1.0605210e+01   7.8542376e-05
   1.0653307e+01   7.3489028e-05
   1.0701403e+01   6.8775233e-05
   1.0749499e+01   6.4381355e-05
   1.0797595e+01   6.0288577e-05
   1.0845691e+01   5.6478874e-05
   1.0893788e+01   5.2934981e-05
   1.0941884e+01   4.9640372e-05
   1.0989980e+01   4.6579226e-05
   1.1038076e+01   4.3736416e-05
   1.1086172e+01   4.1097479e-05
   1.1134269e+01   3.8648605e-05
   1.1182365e+01   3.6376621e-05
   1.1230461e+01   3.4268976e-05
   1.1278557e+01   3.2313735e-05
   1.1326653e+01   3.0499566e-05
   1.1374749e+01   2.8815737e-05
   1.1422846e+01   2.7252108e-05
   1.1470942e+01   2.5799122e-05
   1.1519038e+01   2.4447804e-05
   1.1567134e+01   2.3189749e-05
   1.1615230e+01   2.2017115e-05
   1.1663327e+01   2.0922613e-05
   1.1711423e+01   1.9899490e-05
   1.1759519e+01   1.8941518e-05
   1.1807615e+01   1.8042976e-05
   1.1855711e+01   1.7198624e-05
   1.1903808e+01   1.6403689e-05
   1.1951904e+01   1.5653832e-05
   1.2000000e+01   1.4945130e-05


==> 3Sol_example-3_mid.dat <==
  -1.2000000e+01   1.6506148e-05
  -1.1951904e+01   1.7338450e-05
  -1.1903808e+01   1.8229843e-05
  -1.1855711e+01   1.9185058e-05
  -1.1807615e+01   2.0209062e-05
  -1.1759519e+01   2.1307048e-05
  -1.1711423e+01   2.2484432e-05
  -1.1663327e+01   2.3746849e-05
  -1.1615230e+01   2.5100138e-05
  -1.1567134e+01   2.6550344e-05
  -1.1519038e+01   2.8103710e-05
  -1.1470942e+01   2.9766670e-05
  -1.1422846e+01   3.1545842e-05
  -1.1374749e+01   3.3448031e-05
  -1.1326653e+01   3.5480216e-05
  -1.1278557e+01   3.7649551e-05
  -1.1230461e+01   3.9963358e-05
  -1.1182365e+01   4.2429125e-05
  -1.1134269e+01   4.5054496e-05
  -1.1086172e+01   4.7847272e-05
  -1.1038076e+01   5.0815398e-05
  -1.0989980e+01   5.3966957e-05
  -1.0941884e+01   5.7310163e-05
  -1.0893788e+01   6.0853345e-05
  -1.0845691e+01   6.4604940e-05
  -1.0797595e+01   6.8573472e-05
  -1.0749499e+01   7.2767540e-05
  -1.0701403e+01   7.7195799e-05
  -1.0653307e+01   8.1866932e-05
  -1.0605210e+01   8.6789635e-05
  -1.0557114e+01   9.1972581e-05
  -1.0509018e+01   9.7424396e-05
  -1.0460922e+01   1.0315363e-04
  -1.0412826e+01   1.0916870e-04
  -1.0364729e+01   1.1547788e-04
  -1.0316633e+01   1.2208923e-04
  -1.0268537e+01   1.2901060e-04
  -1.0220441e+01   1.3624949e-04
  -1.0172345e+01   1.4381310e-04
  -1.0124248e+01   1.5170819e-04
  -1.0076152e+01   1.5994107e-04
  -1.0028056e+01   1.6851752e-04
  -9.9799599e+00   1.7744272e-04
  -9.9318637e+00   1.8672118e-04
  -9.8837675e+00   1.9635666e-04
  -9.8356713e+00   2.0635211e-04
  -9.7875752e+00   2.1670956e-04
  -9.7394790e+00   2.2743007e-04
  -9.6913828e+00   2.3851363e-04
  -9.6432866e+00   2.4995907e-04
  -9.5951904e+00   2.6176395e-04
  -9.5470942e+00   2.7392455e-04
  -9.4989980e+00   2.8643570e-04
  -9.4509018e+00   2.9929074e-04
  -9.4028056e+00   3.1248143e-04
  -9.3547094e+00   3.2599791e-04
  -9.3066132e+00   3.3982859e-04
  -9.2585170e+00   3.5396015e-04
  -9.2104208e+00   3.6837745e-04
  -9.1623246e+00   3.8306360e-04
  -9.1142285e+00   3.9799990e-04
  -9.0661323e+00   4.1316591e-04
  -9.0180361e+00   4.2853956e-04
  -8.9699399e+00   4.4409724e-04
  -8.9218437e+00   4.5981404e-04
  -8.8737475e+00   4.7566396e-04
  -8.8256513e+00   4.9162029e-04
  -8.7775551e+00   5.0765607e-04
  -8.7294589e+00   5.2374463e-04
  -8.6813627e+00   5.3986031e-04
  -8.6332665e+00   5.5597939e-04
  -8.5851703e+00   5.7208115e-04
  -8.5370741e+00   5.8814923e-04
  -8.4889780e+00   6.0417323e-04
  -8.4408818e+00   6.2015071e-04
  -8.3927856e+00   6.3608944e-04
  -8.3446894e+00   6.5201025e-04
  -8.2965932e+00   6.6795018e-04
  -8.2484970e+00   6.8396631e-04
  -8.2004008e+00   7.0014000e-04
  -8.1523046e+00   7.1658181e-04
  -8.1042084e+00   7.3343686e-04
  -8.0561122e+00   7.5089066e-04
  -8.0080160e+00   7.6917522e-04
  -7.9599198e+00   7.8857512e-04
  -7.9118236e+00   8.0943324e-04
  -7.8637275e+00   8.3215566e-04
  -7.8156313e+00   8.5721497e-04
  -7.7675351e+00   8.8515164e-04
  -7.7194389e+00   9.1657252e-04
  -7.6713427e+00   9.5214636e-04
  -7.6232465e+00   9.9259607e-04
  -7.5751503e+00   1.0386881e-03
  -7.5270541e+00   1.0912198e-03
  -7.4789579e+00   1.1510058e-03
  -7.4308617e+00   1.2188657e-03
  -7.3827655e+00   1.2956123e-03
  -7.3346693e+00   1.3820442e-03
  -7.2865731e+00   1.4789413e-03
  -7.2384770e+00   1.5870635e-03
  -7.1903808e+00   1.7071525e-03
  -7.1422846e+00   1.8399360e-03
  -7.0941884e+00   1.9861327e-03
  -7.0460922e+00   2.1464581e-03
  -6.9979960e+00   2.3216301e-03
  -6.9498998e+00   2.5123742e-03
  -6.9018036e+00   2.7194276e-03
  -6.8537074e+00   2.9435425e-03
  -6.8056112e+00   3.1854888e-03
  -6.7575150e+00   3.4460555e-03
  -6.7094188e+00   3.7260515e-03
  -6.6613226e+00   4.0263054e-03
  -6.6132265e+00   4.3476657e-03
  -6.5651303e+00   4.6909988e-03
  -6.5170341e+00   5.0571882e-03
  -6.4689379e+00   5.4471319e-03
  -6.4208417e+00   5.8617401e-03
  -6.3727455e+00   6.3019325e-03
  -6.3246493e+00   6.7686346e-03
  -6.2765531e+00   7.2627744e-03
  -6.2284569e+00   7.7852780e-03
  -6.1803607e+00   8.3370652e-03
  -6.1322645e+00   8.9190443e-03
  -6.0841683e+00   9.5321065e-03
  -6.0360721e+00   1.0177120e-02
  -5.9879760e+00   1.0854924e-02
  -5.9398798e+00   1.1566320e-02
  -5.8917836e+00   1.2312065e-02
  -5.8436874e+00   1.3092864e-02
  -5.7955912e+00   1.3909359e-02
  -5.7474950e+00   1.4762120e-02
  -5.6993988e+00   1.5651634e-02
  -5.6513026e+00   1.6578295e-02
  -5.6032064e+00   1.7542390e-02
  -5.5551102e+00   1.8544085e-02
  -5.5070140e+00   1.9583413e-02
  -5.4589178e+00   2.0660259e-02
  -5.4108216e+00   2.1774341e-02
  -5.3627255e+00   2.2925194e-02
  -5.3146293e+00   2.4112152e-02
  -5.2665331e+00   2.5334328e-02
  -5.2184369e+00   2.6590594e-02
  -5.1703407e+00   2.7879554e-02
  -5.1222445e+00   2.9199526e-02
  -5.0741483e+00   3.0548516e-02
  -5.0260521e+00   3.1924186e-02
  -4.9779559e+00   3.3323835e-02
  -4.9298597e+00   3.4744359e-02
  -4.8817635e+00   3.6182230e-02
  -4.8336673e+00   3.7633455e-02
  -4.7855711e+00   3.9093545e-02
  -4.7374749e+00   4.0557481e-02
  -4.6893788e+00   4.2019672e-02
  -4.6412826e+00   4.3473918e-02
  -4.5931864e+00   4.4913368e-02
  -4.5450902e+00   4.6330478e-02
  -4.4969940e+00   4.7716965e-02
  -4.4488978e+00   4.9063764e-02
  -4.4008016e+00   5.0360979e-02
  -4.3527054e+00   5.1597833e-02
  -4.3046092e+00   5.2762623e-02
  -4.2565130e+00   5.3842665e-02
  -4.2084168e+00   5.4824250e-02
  -4.1603206e+00   5.5692588e-02
  -4.1122244e+00   5.6431763e-02
  -4.0641283e+00   5.7024687e-02
  -4.0160321e+00   5.7453058e-02
  -3.9679359e+00   5.7697325e-02
  -3.9198397e+00   5.7736664e-02
  -3.8717435e+00   5.7548971e-02
  -3.8236473e+00   5.7110873e-02
  -3.7755511e+00   5.6397790e-02
  -3.7274549e+00   5.5384042e-02
  -3.6793587e+00   5.4043062e-02
  -3.6312625e+00   5.2347765e-02
  -3.5831663e+00   5.0271182e-02
  -3.5350701e+00   4.7787577e-02
  -3.4869739e+00   4.4874453e-02
  -3.4388778e+00   4.1516284e-02
  -3.3907816e+00   3.7711885e-02
  -3.3426854e+00   3.3489866e-02
  -3.2945892e+00   2.8943628e-02
  -3.2464930e+00   2.4316180e-02
  -3.1983968e+00   2.0206137e-02
  -3.1503006e+00   1.7925449e-02
  -3.1022044e+00   1.9248732e-02
  -3.0541082e+00   2.4593600e-02
  -3.0060120e+00   3.2917601e-02
  -2.9579158e+00   4.3333678e-02
  -2.9098196e+00   5.5428754e-02
  -2.8617234e+00   6.9047927e-02
  -2.8136273e+00   8.4153929e-02
  -2.7655311e+00   1.0076533e-01
  -2.7174349e+00   1.1892961e-01
  -2.6693387e+00   1.3871057e-01
  -2.6212425e+00   1.6018186e-01
  -2.5731463e+00   1.8342315e-01
  -2.5250501e+00   2.0851762e-01
  -2.4769539e+00   2.3554983e-01
  -2.4288577e+00   2.6460374e-01
  -2.3807615e+00   2.9576061e-01
  -2.3326653e+00   3.2909653e-01
  -2.2845691e+00   3.6467956e-01
  -2.2364729e+00   4.0256626e-01
  -2.1883768e+00   4.4279758e-01
  -2.1402806e+00   4.8539395e-01
  -2.0921844e+00   5.3034953e-01
  -2.0440882e+00   5.7762554e-01
  -1.9959920e+00   6.2714266e-01
  -1.9478958e+00   6.7877267e-01
  -1.8997996e+00   7.3232927e-01
  -1.8517034e+00   7.8755866e-01
  -1.8036072e+00   8.4413014e-01
  -1.7555110e+00   9.0162748e-01
  -1.7074148e+00   9.5954194e-01
  -1.6593186e+00   1.0172680e+00
  -1.6112224e+00   1.0741033e+00
  -1.5631263e+00   1.1292531e+00
  -1.5150301e+00   1.1818427e+00
  -1.4669339e+00   1.2309359e+00
  -1.4188377e+00   1.2755620e+00
  -1.3707415e+00   1.3147503e+00
  -1.3226453e+00   1.3475701e+00
  -1.2745491e+00   1.3731750e+00
  -1.2264529e+00   1.3908460e+00
  -1.1783567e+00   1.4000318e+00
  -1.1302605e+00   1.4003802e+00
  -1.0821643e+00   1.3917582e+00
  -1.0340681e+00   1.3742576e+00
  -9.8597194e-01   1.3481870e+00
  -9.3787575e-01   1.3140489e+00
  -8.8977956e-01   1.2725069e+00
  -8.4168337e-01   1.2243449e+00
  -7.9358717e-01   1.1704241e+00
  -7.4549098e-01   1.1116402e+00
  -6.9739479e-01   1.0488860e+00
  -6.4929860e-01   9.8301989e-01
  -6.0120240e-01   9.1484439e-01
  -5.5310621e-01   8.4509275e-01
  -5.0501002e-01   7.7442634e-01
  -4.5691383e-01   7.0344230e-01
  -4.0881764e-01   6.3269368e-01
  -3.6072144e-01   5.6272646e-01
  -3.1262525e-01   4.9414347e-01
  -2.6452906e-01   4.2771647e-01
  -2.1643287e-01   3.6459108e-01
  -1.6833667e-01   3.0666898e-01
  -1.2024048e-01   2.5727724e-01
  -7.2144289e-02   2.2196735e-01
  -2.4048096e-02   2.0789832e-01
   2.4048096e-02   2.1918187e-01
   7.2144289e-02   2.5253629e-01
   1.2024048e-01   3.0087139e-01
   1.6833667e-01   3.5836792e-01
   2.1643287e-01   4.2147838e-01
   2.6452906e-01   4.8817656e-01
   3.1262525e-01   5.5725344e-01
   3.6072144e-01   6.2790631e-01
   4.0881764e-01   6.9951776e-01
   4.5691383e-01   7.7153489e-01
   5.0501002e-01   8.4340037e-01
   5.5310621e-01   9.1451216e-01
   6.0120240e-01   9.8420100e-01
   6.4929860e-01   1.0517209e+00
   6.9739479e-01   1.1162504e+00
   7.4549098e-01   1.1769049e+00
   7.9358717e-01   1.2327583e+00
   8.4168337e-01   1.2828742e+00
   8.8977956e-01   1.3263455e+00
   9.3787575e-01   1.3623384e+00
   9.8597194e-01   1.3901390e+00
   1.0340681e+00   1.4091974e+00
   1.0821643e+00   1.4191635e+00
   1.1302605e+00   1.4199134e+00
   1.1783567e+00   1.4115600e+00
   1.2264529e+00   1.3944483e+00
   1.2745491e+00   1.3691361e+00
   1.3226453e+00   1.3363610e+00
   1.3707415e+00   1.2969987e+00
   1.4188377e+00   1.2520169e+00
   1.4669339e+00   1.2024286e+00
   1.5150301e+00   1.1492488e+00
   1.5631263e+00   1.0934577e+00
   1.6112224e+00   1.0359723e+00
   1.6593186e+00   9.7762560e-01
   1.7074148e+00   9.1915426e-01
   1.7555110e+00   8.6119344e-01
   1.8036072e+00   8.0427710e-01
   1.8517034e+00   7.4884264e-01
   1.8997996e+00   6.9523848e-01
   1.9478958e+00   6.4373342e-01
   1.9959920e+00   5.9452671e-01
   2.0440882e+00   5.4775827e-01
   2.0921844e+00   5.0351852e-01
   2.1402806e+00   4.6185738e-01
   2.1883768e+00   4.2279250e-01
   2.2364729e+00   3.8631638e-01
   2.2845691e+00   3.5240263e-01
   2.3326653e+00   3.2101109e-01
   2.3807615e+00   2.9209218e-01
   2.4288577e+00   2.6559023e-01
   2.4769539e+00   2.4144585e-01
   2.5250501e+00   2.1959739e-01
   2.5731463e+00   1.9998114e-01
   2.6212425e+00   1.8253036e-01
   2.6693387e+00   1.6717297e-01
   2.7174349e+00   1.5382781e-01
   2.7655311e+00   1.4240011e-01
   2.8136273e+00   1.3277679e-01
   2.8617234e+00   1.2482297e-01
   2.9098196e+00   1.1838106e-01
   2.9579158e+00   1.1327356e-01
   3.0060120e+00   1.0930946e-01
   3.0541082e+00   1.0629334e-01
   3.1022044e+00   1.0403502e-01
   3.1503006e+00   1.0235803e-01
   3.1983968e+00   1.0110558e-01
   3.2464930e+00   1.0014365e-01
   3.2945892e+00   9.9361546e-02
   3.3426854e+00   9.8670680e-02
   3.3907816e+00   9.8002253e-02
   3.4388778e+00   9.7304481e-02
   3.4869739e+00   9.6539769e-02
   3.5350701e+00   9.5682088e-02
   3.5831663e+00   9.4714650e-02
   3.6312625e+00   9.3627946e-02
   3.6793587e+00   9.2418107e-02
   3.7274549e+00   9.1085568e-02
   3.7755511e+00   8.9633995e-02
   3.8236473e+00   8.8069424e-02
   3.8717435e+00   8.6399573e-02
   3.9198397e+00   8.4633310e-02
   3.9679359e+00   8.2780224e-02
   4.0160321e+00   8.0850295e-02
   4.0641283e+00   7.8853641e-02
   4.1122244e+00   7.6800317e-02
   4.1603206e+00   7.4700166e-02
   4.2084168e+00   7.2562708e-02
   4.2565130e+00   7.0397057e-02
   4.3046092e+00   6.8211862e-02
   4.3527054e+00   6.6015271e-02
   4.4008016e+00   6.3814901e-02
   4.4488978e+00   6.1617830e-02
   4.4969940e+00   5.9430595e-02
   4.5450902e+00   5.7259191e-02
   4.5931864e+00   5.5109088e-02
   4.6412826e+00   5.2985241e-02
   4.6893788e+00   5.0892110e-02
   4.7374749e+00   4.8833677e-02
   4.7855711e+00   4.6813474e-02
   4.8336673e+00   4.4834600e-02
   4.8817635e+00   4.2899747e-02
   4.9298597e+00   4.1011227e-02
   4.9779559e+00   3.9170989e-02
   5.0260521e+00   3.7380651e-02
   5.0741483e+00   3.5641517e-02
   5.1222445e+00   3.3954603e-02
   5.1703407e+00   3.2320657e-02
   5.2184369e+00   3.0740184e-02
   5.2665331e+00   2.9213459e-02
   5.3146293e+00   2.7740555e-02
   5.3627255e+00   2.6321358e-02
   5.4108216e+00   2.4955580e-02
   5.4589178e+00   2.3642785e-02
   5.5070140e+00   2.2382396e-02
   5.5551102e+00   2.1173716e-02
   5.6032064e+00   2.0015937e-02
   5.6513026e+00   1.8908159e-02
   5.6993988e+00   1.7849395e-02
   5.7474950e+00   1.6838587e-02
   5.7955912e+00   1.5874617e-02
   5.8436874e+00   1.4956312e-02
   5.8917836e+00   1.4082459e-02
   5.9398798e+00   1.3251808e-02
   5.9879760e+00   1.2463083e-02
   6.0360721e+00   1.1714988e-02
   6.0841683e+00   1.1006211e-02
   6.1322645e+00   1.0335434e-02
   6.1803607e+00   9.7013329e-03
   6.2284569e+00   9.1025867e-03
   6.2765531e+00   8.5378781e-03
   6.3246493e+00   8.0058987e-03
   6.3727455e+00   7.5053510e-03
   6.4208417e+00   7.0349514e-03
   6.4689379e+00   6.5934320e-03
   6.5170341e+00   6.1795424e-03
   6.5651303e+00   5.7920506e-03
   6.6132265e+00   5.4297445e-03
   6.6613226e+00   5.0914317e-03
   6.7094188e+00   4.7759409e-03
   6.7575150e+00   4.4821210e-03
   6.8056112e+00   4.2088421e-03
   6.8537074e+00   3.9549950e-03
   6.9018036e+00   3.7194915e-03
   6.9498998e+00   3.5012643e-03
   6.9979960e+00   3.2992681e-03
   7.0460922e+00   3.1124797e-03
   7.0941884e+00   2.9398990e-03
   7.1422846e+00   2.7805511e-03
   7.1903808e+00   2.6334876e-03
   7.2384770e+00   2.4977887e-03
   7.2865731e+00   2.3725662e-03
   7.3346693e+00   2.2569659e-03
   7.3827655e+00   2.1501702e-03
   7.4308617e+00   2.0514014e-03
   7.4789579e+00   1.9599234e-03
   7.5270541e+00   1.8750445e-03
   7.5751503e+00   1.7961186e-03
   7.6232465e+00   1.7225466e-03
   7.6713427e+00   1.6537766e-03
   7.7194389e+00   1.5893038e-03
   7.7675351e+00   1.5286698e-03
   7.8156313e+00   1.4714608e-03
   7.8637275e+00   1.4173064e-03
   7.9118236e+00   1.3658768e-03
   7.9599198e+00   1.3168804e-03
   8.0080160e+00   1.2700610e-03
   8.0561122e+00   1.2251949e-03
   8.1042084e+00   1.1820882e-03
   8.1523046e+00   1.1405733e-03
   8.2004008e+00   1.1005069e-03
   8.2484970e+00   1.0617666e-03
   8.2965932e+00   1.0242487e-03
   8.3446894e+00   9.8786583e-04
   8.3927856e+00   9.5254478e-04
   8.4408818e+00   9.1822452e-04
   8.4889780e+00   8.8485440e-04
   8.5370741e+00   8.5239260e-04
   8.5851703e+00   8.2080472e-04
   8.6332665e+00   7.9006251e-04
   8.6813627e+00   7.6014282e-04
   8.7294589e+00   7.3102660e-04
   8.7775551e+00   7.0269811e-04
   8.8256513e+00   6.7514421e-04
   8.8737475e+00   6.4835375e-04
   8.9218437e+00   6.2231707e-04
   8.9699399e+00   5.9702554e-04
   9.0180361e+00   5.7247124e-04
   9.0661323e+00   5.4864664e-04
   9.1142285e+00   5.2554438e-04
   9.1623246e+00   5.0315703e-04
   9.2104208e+00   4.8147698e-04
   9.2585170e+00   4.6049633e-04
   9.3066132e+00   4.4020676e-04
   9.3547094e+00   4.2059948e-04
   9.4028056e+00   4.0166523e-04
   9.4509018e+00   3.8339421e-04
   9.4989980e+00   3.6577607e-04
   9.5470942e+00   3.4879998e-04
   9.5951904e+00   3.3245456e-04
   9.6432866e+00   3.1672795e-04
   9.6913828e+00   3.0160785e-04
   9.7394790e+00   2.8708151e-04
   9.7875752e+00   2.7313581e-04
   9.8356713e+00   2.5975728e-04
   9.8837675e+00   2.4693215e-04
   9.9318637e+00   2.3464639e-04
   9.9799599e+00   2.2288574e-04
   1.0028056e+01   2.1163577e-04
   1.0076152e+01   2.0088192e-04
   1.0124248e+01   1.9060953e-04
   1.0172345e+01   1.8080388e-04
   1.0220441e+01   1.7145025e-04
   1.0268537e+01   1.6253391e-04
   1.0316633e+01   1.5404019e-04
   1.0364729e+01   1.4595453e-04
   1.0412826e+01   1.3826242e-04
   1.0460922e+01   1.3094954e-04
   1.0509018e+01   1.2400171e-04
   1.0557114e+01   1.1740493e-04
   1.0605210e+01   1.1114541e-04
   1.0653307e+01   1.0520958e-04
   1.0701403e+01   9.9584109e-05
   1.0749499e+01   9.4255924e-05
   1.0797595e+01   8.9212217e-05
   1.0845691e+01   8.4440461e-05
   1.0893788e+01   7.9928416e-05
   1.0941884e+01   7.5664143e-05
   1.0989980e+01   7.1636009e-05
   1.1038076e+01   6.7832693e-05
   1.1086172e+01   6.4243194e-05
   1.1134269e+01   6.0856834e-05
   1.1182365e+01   5.7663263e-05
   1.1230461e+01   5.4652462e-05
   1.1278557e+01   5.1814745e-05
   1.1326653e+01   4.9140762e-05
   1.1374749e+01   4.6621501e-05
   1.1422846e+01   4.4248287e-05
   1.1470942e+01   4.2012785e-05
   1.1519038e+01   3.9906997e-05
   1.1567134e+01   3.7923264e-05
   1.1615230e+01   3.6054262e-05
   1.1663327e+01   3.4293003e-05
   1.1711423e+01   3.2632831e-05
   1.1759519e+01   3.1067417e-05
   1.1807615e+01   2.9590756e-05
   1.1855711e+01   2.8197164e-05
   1.1903808e+01   2.6881269e-05
   1.1951904e+01   2.5638007e-05
   1.2000000e+01   2.4462612e-05


==> 3Sol_example-4_Bw.dat <==
   0.0000000e+00   1.2391833e+00
   2.5000000e-02   1.2433417e+00
   5.0000000e-02   1.2391833e+00
   7.5000000e-02   1.2308667e+00
   1.0000000e-01   1.2142333e+00
   1.2500000e-01   1.2017583e+00
   1.5000000e-01   1.1934417e+00
   1.7500000e-01   1.1851250e+00
   2.0000000e-01   1.1809667e+00
   2.2500000e-01   1.1768083e+00
   2.5000000e-01   1.1726500e+00
   2.7500000e-01   1.1684917e+00
   3.0000000e-01   1.1684917e+00
   3.2500000e-01   1.1643333e+00
   3.5000000e-01   1.1601750e+00
   3.7500000e-01   1.1601750e+00
   4.0000000e-01   1.1560167e+00
   4.2500000e-01   1.1560167e+00
   4.5000000e-01   1.1518583e+00
   4.7500000e-01   1.1477000e+00
   5.0000000e-01   1.1435417e+00
   5.2500000e-01   1.1352250e+00
   5.5000000e-01   1.1269083e+00
   5.7500000e-01   1.1144333e+00
   6.0000000e-01   1.1019583e+00
   6.2500000e-01   1.0770083e+00
   6.5000000e-01   1.0520583e+00
   6.7500000e-01   1.0187917e+00
   7.0000000e-01   9.9384167e-01
   7.2500000e-01   9.7305000e-01
   7.5000000e-01   9.6473333e-01
   7.7500000e-01   9.6473333e-01
   8.0000000e-01   9.8552500e-01
   8.2500000e-01   1.0312667e+00
   8.5000000e-01   1.1185917e+00
   8.7500000e-01   1.2391833e+00
   9.0000000e-01   1.3348250e+00
   9.2500000e-01   1.4096750e+00
   9.5000000e-01   1.4803667e+00
   9.7500000e-01   1.5427417e+00
   1.0000000e+00   1.6092750e+00
   1.0250000e+00   1.6758083e+00
   1.0500000e+00   1.7423417e+00
   1.0750000e+00   1.8088750e+00
   1.1000000e+00   1.8712500e+00
   1.1250000e+00   1.9253083e+00
   1.1500000e+00   1.9627333e+00
   1.1750000e+00   1.9918417e+00
   1.2000000e+00   2.0126333e+00
   1.2250000e+00   2.0251083e+00
   1.2500000e+00   2.0334250e+00
   1.2750000e+00   2.0375833e+00
   1.3000000e+00   2.0417417e+00
   1.3250000e+00   2.0417417e+00
   1.3500000e+00   2.0417417e+00
   1.3750000e+00   2.0375833e+00
   1.4000000e+00   2.0334250e+00
   1.4250000e+00   2.0251083e+00
   1.4500000e+00   2.0126333e+00
   1.4750000e+00   1.9960000e+00
   1.5000000e+00   1.9668917e+00
   1.5250000e+00   1.9294667e+00
   1.5500000e+00   1.8754083e+00
   1.5750000e+00   1.8088750e+00
   1.6000000e+00   1.7298667e+00
   1.6250000e+00   1.6508583e+00
   1.6500000e+00   1.5676917e+00
   1.6750000e+00   1.4886833e+00
   1.7000000e+00   1.4138333e+00
   1.7250000e+00   1.3306667e+00
   1.7500000e+00   1.2475000e+00
   1.7750000e+00   1.1435417e+00
   1.8000000e+00   1.0395833e+00
   1.8250000e+00   9.8968333e-01
   1.8500000e+00   9.6889167e-01
   1.8750000e+00   9.6473333e-01
   1.9000000e+00   9.7305000e-01
   1.9250000e+00   9.9384167e-01
   1.9500000e+00   1.0187917e+00
   1.9750000e+00   1.0520583e+00
   2.0000000e+00   1.0770083e+00
   2.0250000e+00   1.0936417e+00
   2.0500000e+00   1.1061167e+00
   2.0750000e+00   1.1185917e+00
   2.1000000e+00   1.1269083e+00
   2.1250000e+00   1.1310667e+00
   2.1500000e+00   1.1393833e+00
   2.1750000e+00   1.1435417e+00
   2.2000000e+00   1.1477000e+00
   2.2250000e+00   1.1518583e+00
   2.2500000e+00   1.1560167e+00
   2.2750000e+00   1.1601750e+00
   2.3000000e+00   1.1643333e+00
   2.3250000e+00   1.1643333e+00
   2.3500000e+00   1.1684917e+00
   2.3750000e+00   1.1726500e+00
   2.4000000e+00   1.1768083e+00
   2.4250000e+00   1.1809667e+00
   2.4500000e+00   1.1851250e+00
   2.4750000e+00   1.1934417e+00
   2.5000000e+00   1.1976000e+00
   2.5250000e+00   1.2100750e+00
   2.5500000e+00   1.2225500e+00
   2.5750000e+00   1.2308667e+00
   2.6000000e+00   1.2350250e+00


==> 3Sol_example-4_Rx.dat <==
  -1.2000000e+01   1.8297302e-05
  -1.1951904e+01   1.9468444e-05
  -1.1903808e+01   2.0701966e-05
  -1.1855711e+01   2.2000413e-05
  -1.1807615e+01   2.3366403e-05
  -1.1759519e+01   2.4802639e-05
  -1.1711423e+01   2.6311910e-05
  -1.1663327e+01   2.7897094e-05
  -1.1615230e+01   2.9561167e-05
  -1.1567134e+01   3.1307210e-05
  -1.1519038e+01   3.3138412e-05
  -1.1470942e+01   3.5058087e-05
  -1.1422846e+01   3.7069679e-05
  -1.1374749e+01   3.9176776e-05
  -1.1326653e+01   4.1383127e-05
  -1.1278557e+01   4.3692655e-05
  -1.1230461e+01   4.6109480e-05
  -1.1182365e+01   4.8637940e-05
  -1.1134269e+01   5.1282615e-05
  -1.1086172e+01   5.4048358e-05
  -1.1038076e+01   5.6940329e-05
  -1.0989980e+01   5.9964028e-05
  -1.0941884e+01   6.3125344e-05
  -1.0893788e+01   6.6430596e-05
  -1.0845691e+01   6.9886590e-05
  -1.0797595e+01   7.3500679e-05
  -1.0749499e+01   7.7280829e-05
  -1.0701403e+01   8.1235690e-05
  -1.0653307e+01   8.5374683e-05
  -1.0605210e+01   8.9708086e-05
  -1.0557114e+01   9.4247134e-05
  -1.0509018e+01   9.9004126e-05
  -1.0460922e+01   1.0399254e-04
  -1.0412826e+01   1.0922718e-04
  -1.0364729e+01   1.1472425e-04
  -1.0316633e+01   1.2050161e-04
  -1.0268537e+01   1.2657880e-04
  -1.0220441e+01   1.3297732e-04
  -1.0172345e+01   1.3972072e-04
  -1.0124248e+01   1.4683484e-04
  -1.0076152e+01   1.5434795e-04
  -1.0028056e+01   1.6229098e-04
  -9.9799599e+00   1.7069770e-04
  -9.9318637e+00   1.7960493e-04
  -9.8837675e+00   1.8905274e-04
  -9.8356713e+00   1.9908466e-04
  -9.7875752e+00   2.0974788e-04
  -9.7394790e+00   2.2109345e-04
  -9.6913828e+00   2.3317650e-04
  -9.6432866e+00   2.4605640e-04
  -9.5951904e+00   2.5979701e-04
  -9.5470942e+00   2.7446680e-04
  -9.4989980e+00   2.9013911e-04
  -9.4509018e+00   3.0689226e-04
  -9.4028056e+00   3.2480978e-04
  -9.3547094e+00   3.4398057e-04
  -9.3066132e+00   3.6449910e-04
  -9.2585170e+00   3.8646553e-04
  -9.2104208e+00   4.0998599e-04
  -9.1623246e+00   4.3517269e-04
  -9.1142285e+00   4.6214416e-04
  -9.0661323e+00   4.9102544e-04
  -9.0180361e+00   5.2194832e-04
  -8.9699399e+00   5.5505154e-04
  -8.9218437e+00   5.9048109e-04
  -8.8737475e+00   6.2839041e-04
  -8.8256513e+00   6.6894070e-04
  -8.7775551e+00   7.1230120e-04
  -8.7294589e+00   7.5864954e-04
  -8.6813627e+00   8.0817199e-04
  -8.6332665e+00   8.6106389e-04
  -8.5851703e+00   9.1752995e-04
  -8.5370741e+00   9.7778469e-04
  -8.4889780e+00   1.0420528e-03
  -8.4408818e+00   1.1105695e-03
  -8.3927856e+00   1.1835812e-03
  -8.3446894e+00   1.2613458e-03
  -8.2965932e+00   1.3441330e-03
  -8.2484970e+00   1.4322252e-03
  -8.2004008e+00   1.5259179e-03
  -8.1523046e+00   1.6255200e-03
  -8.1042084e+00   1.7313548e-03
  -8.0561122e+00   1.8437602e-03
  -8.0080160e+00   1.9630898e-03
  -7.9599198e+00   2.0897133e-03
  -7.9118236e+00   2.2240172e-03
  -7.8637275e+00   2.3664058e-03
  -7.8156313e+00   2.5173020e-03
  -7.7675351e+00   2.6771479e-03
  -7.7194389e+00   2.8464062e-03
  -7.6713427e+00   3.0255608e-03
  -7.6232465e+00   3.2151182e-03
  -7.5751503e+00   3.4156084e-03
  -7.5270541e+00   3.6275866e-03
  -7.4789579e+00   3.8516339e-03
  -7.4308617e+00   4.0883594e-03
  -7.3827655e+00   4.3384015e-03
  -7.3346693e+00   4.6024299e-03
  -7.2865731e+00   4.8811469e-03
  -7.2384770e+00   5.1752903e-03
  -7.1903808e+00   5.4856348e-03
  -7.1422846e+00   5.8129952e-03
  -7.0941884e+00   6.1582284e-03
  -7.0460922e+00   6.5222369e-03
  -6.9979960e+00   6.9059714e-03
  -6.9498998e+00   7.3104347e-03
  -6.9018036e+00   7.7366853e-03
  -6.8537074e+00   8.1858414e-03
  -6.8056112e+00   8.6590858e-03
  -6.7575150e+00   9.1576700e-03
  -6.7094188e+00   9.6829206e-03
  -6.6613226e+00   1.0236244e-02
  -6.6132265e+00   1.0819133e-02
  -6.5651303e+00   1.1433176e-02
  -6.5170341e+00   1.2080058e-02
  -6.4689379e+00   1.2761577e-02
  -6.4208417e+00   1.3479647e-02
  -6.3727455e+00   1.4236309e-02
  -6.3246493e+00   1.5033741e-02
  -6.2765531e+00   1.5874269e-02
  -6.2284569e+00   1.6760380e-02
  -6.1803607e+00   1.7694732e-02
  -6.1322645e+00   1.8680170e-02
  -6.0841683e+00   1.9719739e-02
  -6.0360721e+00   2.0816699e-02
  -5.9879760e+00   2.1974544e-02
  -5.9398798e+00   2.3197017e-02
  -5.8917836e+00   2.4488129e-02
  -5.8436874e+00   2.5852178e-02
  -5.7955912e+00   2.7293772e-02
  -5.7474950e+00   2.8817850e-02
  -5.6993988e+00   3.0429701e-02
  -5.6513026e+00   3.2134995e-02
  -5.6032064e+00   3.3939802e-02
  -5.5551102e+00   3.5850622e-02
  -5.5070140e+00   3.7874409e-02
  -5.4589178e+00   4.0018605e-02
  -5.4108216e+00   4.2291164e-02
  -5.3627255e+00   4.4700584e-02
  -5.3146293e+00   4.7255940e-02
  -5.2665331e+00   4.9966917e-02
  -5.2184369e+00   5.2843842e-02
  -5.1703407e+00   5.5897716e-02
  -5.1222445e+00   5.9140257e-02
  -5.0741483e+00   6.2583928e-02
  -5.0260521e+00   6.6241977e-02
  -4.9779559e+00   7.0128476e-02
  -4.9298597e+00   7.4258355e-02
  -4.8817635e+00   7.8647444e-02
  -4.8336673e+00   8.3312507e-02
  -4.7855711e+00   8.8271285e-02
  -4.7374749e+00   9.3542530e-02
  -4.6893788e+00   9.9146042e-02
  -4.6412826e+00   1.0510271e-01
  -4.5931864e+00   1.1143453e-01
  -4.5450902e+00   1.1816467e-01
  -4.4969940e+00   1.2531746e-01
  -4.4488978e+00   1.3291843e-01
  -4.4008016e+00   1.4099435e-01
  -4.3527054e+00   1.4957320e-01
  -4.3046092e+00   1.5868422e-01
  -4.2565130e+00   1.6835786e-01
  -4.2084168e+00   1.7862580e-01
  -4.1603206e+00   1.8952087e-01
  -4.1122244e+00   2.0107703e-01
  -4.0641283e+00   2.1332929e-01
  -4.0160321e+00   2.2631358e-01
  -3.9679359e+00   2.4006662e-01
  -3.9198397e+00   2.5462574e-01
  -3.8717435e+00   2.7002869e-01
  -3.8236473e+00   2.8631327e-01
  -3.7755511e+00   3.0351710e-01
  -3.7274549e+00   3.2167709e-01
  -3.6793587e+00   3.4082902e-01
  -3.6312625e+00   3.6100688e-01
  -3.5831663e+00   3.8224220e-01
  -3.5350701e+00   4.0456317e-01
  -3.4869739e+00   4.2799370e-01
  -3.4388778e+00   4.5255224e-01
  -3.3907816e+00   4.7825057e-01
  -3.3426854e+00   5.0509225e-01
  -3.2945892e+00   5.3307101e-01
  -3.2464930e+00   5.6216895e-01
  -3.1983968e+00   5.9235452e-01
  -3.1503006e+00   6.2358041e-01
  -3.1022044e+00   6.5578128e-01
  -3.0541082e+00   6.8887145e-01
  -3.0060120e+00   7.2274265e-01
  -2.9579158e+00   7.5726176e-01
  -2.9098196e+00   7.9226891e-01
  -2.8617234e+00   8.2757587e-01
  -2.8136273e+00   8.6296505e-01
  -2.7655311e+00   8.9818920e-01
  -2.7174349e+00   9.3297206e-01
  -2.6693387e+00   9.6701019e-01
  -2.6212425e+00   9.9997610e-01
  -2.5731463e+00   1.0315228e+00
  -2.5250501e+00   1.0612899e+00
  -2.4769539e+00   1.0889112e+00
  -2.4288577e+00   1.1140237e+00
  -2.3807615e+00   1.1362775e+00
  -2.3326653e+00   1.1553464e+00
  -2.2845691e+00   1.1709389e+00
  -2.2364729e+00   1.1828086e+00
  -2.1883768e+00   1.1907632e+00
  -2.1402806e+00   1.1946726e+00
  -2.0921844e+00   1.1944736e+00
  -2.0440882e+00   1.1901734e+00
  -1.9959920e+00   1.1818487e+00
  -1.9478958e+00   1.1696433e+00
  -1.8997996e+00   1.1537628e+00
  -1.8517034e+00   1.1344661e+00
  -1.8036072e+00   1.1120571e+00
  -1.7555110e+00   1.0868735e+00
  -1.7074148e+00   1.0592765e+00
  -1.6593186e+00   1.0296402e+00
  -1.6112224e+00   9.9834204e-01
  -1.5631263e+00   9.6575351e-01
  -1.5150301e+00   9.3223333e-01
  -1.4669339e+00   8.9812135e-01
  -1.4188377e+00   8.6373419e-01
  -1.3707415e+00   8.2936227e-01
  -1.3226453e+00   7.9526811e-01
  -1.2745491e+00   7.6168568e-01
  -1.2264529e+00   7.2882069e-01
  -1.1783567e+00   6.9685144e-01
  -1.1302605e+00   6.6593026e-01
  -1.0821643e+00   6.3618514e-01
  -1.0340681e+00   6.0772154e-01
  -9.8597194e-01   5.8062422e-01
  -9.3787575e-01   5.5495895e-01
  -8.8977956e-01   5.3077409e-01
  -8.4168337e-01   5.0810203e-01
  -7.9358717e-01   4.8696034e-01
  -7.4549098e-01   4.6735284e-01
  -6.9739479e-01   4.4927044e-01
  -6.4929860e-01   4.3269198e-01
  -6.0120240e-01   4.1758494e-01
  -5.5310621e-01   4.0390632e-01
  -5.0501002e-01   3.9160351e-01
  -4.5691383e-01   3.8061546e-01
  -4.0881764e-01   3.7087393e-01
  -3.6072144e-01   3.6230500e-01
  -3.1262525e-01   3.5483073e-01
  -2.6452906e-01   3.4837094e-01
  -2.1643287e-01   3.4284508e-01
  -1.6833667e-01   3.3817396e-01
  -1.2024048e-01   3.3428152e-01
  -7.2144289e-02   3.3109629e-01
  -2.4048096e-02   3.2855277e-01
   2.4048096e-02   3.2659246e-01
   7.2144289e-02   3.2516469e-01
   1.2024048e-01   3.2422724e-01
   1.6833667e-01   3.2374665e-01
   2.1643287e-01   3.2369840e-01
   2.6452906e-01   3.2406688e-01
   3.1262525e-01   3.2484518e-01
   3.6072144e-01   3.2603481e-01
   4.0881764e-01   3.2764516e-01
   4.5691383e-01   3.2969304e-01
   5.0501002e-01   3.3220188e-01
   5.5310621e-01   3.3520105e-01
   6.0120240e-01   3.3872489e-01
   6.4929860e-01   3.4281180e-01
   6.9739479e-01   3.4750318e-01
   7.4549098e-01   3.5284231e-01
   7.9358717e-01   3.5887324e-01
   8.4168337e-01   3.6563964e-01
   8.8977956e-01   3.7318365e-01
   9.3787575e-01   3.8154486e-01
   9.8597194e-01   3.9075928e-01
   1.0340681e+00   4.0085849e-01
   1.0821643e+00   4.1186881e-01
   1.1302605e+00   4.2381066e-01
   1.1783567e+00   4.3669805e-01
   1.2264529e+00   4.5053807e-01
   1.2745491e+00   4.6533054e-01
   1.3226453e+00   4.8106772e-01
   1.3707415e+00   4.9773397e-01
   1.4188377e+00   5.1530549e-01
   1.4669339e+00   5.3375005e-01
   1.5150301e+00   5.5302664e-01
   1.5631263e+00   5.7308513e-01
   1.6112224e+00   5.9386589e-01
   1.6593186e+00   6.1529942e-01
   1.7074148e+00   6.3730593e-01
   1.7555110e+00   6.5979501e-01
   1.8036072e+00   6.8266530e-01
   1.8517034e+00   7.0580435e-01
   1.8997996e+00   7.2908850e-01
   1.9478958e+00   7.5238311e-01
   1.9959920e+00   7.7554291e-01
   2.0440882e+00   7.9841273e-01
   2.0921844e+00   8.2082847e-01
   2.1402806e+00   8.4261856e-01
   2.1883768e+00   8.6360571e-01
   2.2364729e+00   8.8360912e-01
   2.2845691e+00   9.0244705e-01
   2.3326653e+00   9.1993970e-01
   2.3807615e+00   9.3591245e-01
   2.4288577e+00   9.5019927e-01
   2.4769539e+00   9.6264613e-01
   2.5250501e+00   9.7311451e-01
   2.5731463e+00   9.8148465e-01
   2.6212425e+00   9.8765846e-01
   2.6693387e+00   9.9156206e-01
   2.7174349e+00   9.9314758e-01
   2.7655311e+00   9.9239449e-01
   2.8136273e+00   9.8930998e-01
   2.8617234e+00   9.8392870e-01
   2.9098196e+00   9.7631169e-01
   2.9579158e+00   9.6654462e-01
   3.0060120e+00   9.5473541e-01
   3.0541082e+00   9.4101134e-01
   3.1022044e+00   9.2551584e-01
   3.1503006e+00   9.0840495e-01
   3.1983968e+00   8.8984385e-01
   3.2464930e+00   8.7000330e-01
   3.2945892e+00   8.4905635e-01
   3.3426854e+00   8.2717527e-01
   3.3907816e+00   8.0452882e-01
   3.4388778e+00   7.8127993e-01
   3.4869739e+00   7.5758375e-01
   3.5350701e+00   7.3358615e-01
   3.5831663e+00   7.0942262e-01
   3.6312625e+00   6.8521746e-01
   3.6793587e+00   6.6108346e-01
   3.7274549e+00   6.3712168e-01
   3.7755511e+00   6.1342167e-01
   3.8236473e+00   5.9006171e-01
   3.8717435e+00   5.6710935e-01
   3.9198397e+00   5.4462199e-01
   3.9679359e+00   5.2264754e-01
   4.0160321e+00   5.0122519e-01
   4.0641283e+00   4.8038613e-01
   4.1122244e+00   4.6015433e-01
   4.1603206e+00   4.4054727e-01
   4.2084168e+00   4.2157667e-01
   4.2565130e+00   4.0324917e-01
   4.3046092e+00   3.8556695e-01
   4.3527054e+00   3.6852835e-01
   4.4008016e+00   3.5212841e-01
   4.4488978e+00   3.3635935e-01
   4.4969940e+00   3.2121104e-01
   4.5450902e+00   3.0667138e-01
   4.5931864e+00   2.9272670e-01
   4.6412826e+00   2.7936204e-01
   4.6893788e+00   2.6656142e-01
   4.7374749e+00   2.5430814e-01
   4.7855711e+00   2.4258495e-01
   4.8336673e+00   2.3137424e-01
   4.8817635e+00   2.2065823e-01
   4.9298597e+00   2.1041905e-01
   4.9779559e+00   2.0063891e-01
   5.0260521e+00   1.9130018e-01
   5.0741483e+00   1.8238544e-01
   5.1222445e+00   1.7387759e-01
   5.1703407e+00   1.6575988e-01
   5.2184369e+00   1.5801598e-01
   5.2665331e+00   1.5062996e-01
   5.3146293e+00   1.4358638e-01
   5.3627255e+00   1.3687027e-01
   5.4108216e+00   1.3046716e-01
   5.4589178e+00   1.2436305e-01
   5.5070140e+00   1.1854449e-01
   5.5551102e+00   1.1299851e-01
   5.6032064e+00   1.0771263e-01
   5.6513026e+00   1.0267489e-01
   5.6993988e+00   9.7873804e-02
   5.7474950e+00   9.3298367e-02
   5.7955912e+00   8.8938042e-02
   5.8436874e+00   8.4782746e-02
   5.8917836e+00   8.0822837e-02
   5.9398798e+00   7.7049105e-02
   5.9879760e+00   7.3452752e-02
   6.0360721e+00   7.0025379e-02
   6.0841683e+00   6.6758977e-02
   6.1322645e+00   6.3645903e-02
   6.1803607e+00   6.0678875e-02
   6.2284569e+00   5.7850951e-02
   6.2765531e+00   5.5155518e-02
   6.3246493e+00   5.2586277e-02
   6.3727455e+00   5.0137230e-02
   6.4208417e+00   4.7802666e-02
   6.4689379e+00   4.5577150e-02
   6.5170341e+00   4.3455506e-02
   6.5651303e+00   4.1432813e-02
   6.6132265e+00   3.9504382e-02
   6.6613226e+00   3.7665757e-02
   6.7094188e+00   3.5912694e-02
   6.7575150e+00   3.4241158e-02
   6.8056112e+00   3.2647306e-02
   6.8537074e+00   3.1127486e-02
   6.9018036e+00   2.9678218e-02
   6.9498998e+00   2.8296196e-02
   6.9979960e+00   2.6978268e-02
   7.0460922e+00   2.5721439e-02
   7.0941884e+00   2.4522856e-02
   7.1422846e+00   2.3379804e-02
   7.1903808e+00   2.2289698e-02
   7.2384770e+00   2.1250076e-02
   7.2865731e+00   2.0258597e-02
   7.3346693e+00   1.9313028e-02
   7.3827655e+00   1.8411243e-02
   7.4308617e+00   1.7551218e-02
   7.4789579e+00   1.6731024e-02
   7.5270541e+00   1.5948823e-02
   7.5751503e+00   1.5202863e-02
   7.6232465e+00   1.4491475e-02
   7.6713427e+00   1.3813068e-02
   7.7194389e+00   1.3166125e-02
   7.7675351e+00   1.2549199e-02
   7.8156313e+00   1.1960911e-02
   7.8637275e+00   1.1399946e-02
   7.9118236e+00   1.0865048e-02
   7.9599198e+00   1.0355021e-02
   8.0080160e+00   9.8687234e-03
   8.0561122e+00   9.4050646e-03
   8.1042084e+00   8.9630055e-03
   8.1523046e+00   8.5415538e-03
   8.2004008e+00   8.1397626e-03
   8.2484970e+00   7.7567283e-03
   8.2965932e+00   7.3915881e-03
   8.3446894e+00   7.0435186e-03
   8.3927856e+00   6.7117337e-03
   8.4408818e+00   6.3954830e-03
   8.4889780e+00   6.0940500e-03
   8.5370741e+00   5.8067509e-03
   8.5851703e+00   5.5329326e-03
   8.6332665e+00   5.2719717e-03
   8.6813627e+00   5.0232730e-03
   8.7294589e+00   4.7862684e-03
   8.7775551e+00   4.5604152e-03
   8.8256513e+00   4.3451956e-03
   8.8737475e+00   4.1401151e-03
   8.9218437e+00   3.9447018e-03
   8.9699399e+00   3.7585052e-03
   9.0180361e+00   3.5810951e-03
   9.0661323e+00   3.4120611e-03
   9.1142285e+00   3.2510115e-03
   9.1623246e+00   3.0975723e-03
   9.2104208e+00   2.9513867e-03
   9.2585170e+00   2.8121143e-03
   9.3066132e+00   2.6794302e-03
   9.3547094e+00   2.5530245e-03
   9.4028056e+00   2.4326014e-03
   9.4509018e+00   2.3178791e-03
   9.4989980e+00   2.2085884e-03
   9.5470942e+00   2.1044728e-03
   9.5951904e+00   2.0052875e-03
   9.6432866e+00   1.9107993e-03
   9.6913828e+00   1.8207858e-03
   9.7394790e+00   1.7350347e-03
   9.7875752e+00   1.6533441e-03
   9.8356713e+00   1.5755210e-03
   9.8837675e+00   1.5013819e-03
   9.9318637e+00   1.4307517e-03
   9.9799599e+00   1.3634637e-03
   1.0028056e+01   1.2993587e-03
   1.0076152e+01   1.2382855e-03
   1.0124248e+01   1.1800997e-03
   1.0172345e+01   1.1246640e-03
   1.0220441e+01   1.0718473e-03
   1.0268537e+01   1.0215251e-03
   1.0316633e+01   9.7357847e-04
   1.0364729e+01   9.2789442e-04
   1.0412826e+01   8.8436523e-04
   1.0460922e+01   8.4288834e-04
   1.0509018e+01   8.0336609e-04
   1.0557114e+01   7.6570551e-04
   1.0605210e+01   7.2981806e-04
   1.0653307e+01   6.9561948e-04
   1.0701403e+01   6.6302951e-04
   1.0749499e+01   6.3197176e-04
   1.0797595e+01   6.0237351e-04
   1.0845691e+01   5.7416552e-04
   1.0893788e+01   5.4728189e-04
   1.0941884e+01   5.2165987e-04
   1.0989980e+01   4.9723973e-04
   1.1038076e+01   4.7396461e-04
   1.1086172e+01   4.5178037e-04
   1.1134269e+01   4.3063548e-04
   1.1182365e+01   4.1048087e-04
   1.1230461e+01   3.9126983e-04
   1.1278557e+01   3.7295788e-04
   1.1326653e+01   3.5550268e-04
   1.1374749e+01   3.3886391e-04
   1.1422846e+01   3.2300317e-04
   1.1470942e+01   3.0788391e-04
   1.1519038e+01   2.9347131e-04
   1.1567134e+01   2.7973222e-04
   1.1615230e+01   2.6663505e-04
   1.1663327e+01   2.5414973e-04
   1.1711423e+01   2.4224762e-04
   1.1759519e+01   2.3090141e-04
   1.1807615e+01   2.2008513e-04
   1.1855711e+01   2.0977400e-04
   1.1903808e+01   1.9994442e-04
   1.1951904e+01   1.9057392e-04
   1.2000000e+01   1.8164108e-04


==> 3Sol_example-4_Tw.dat <==
   0.0000000e+00   1.3226453e+01
   2.5000000e-02   1.3130261e+01
   5.0000000e-02   1.3082164e+01
   7.5000000e-02   1.2985972e+01
   1.0000000e-01   1.2937876e+01
   1.2500000e-01   1.2841683e+01
   1.5000000e-01   1.2793587e+01
   1.7500000e-01   1.2745491e+01
   2.0000000e-01   1.2649299e+01
   2.2500000e-01   1.2601202e+01
   2.5000000e-01   1.2505010e+01
   2.7500000e-01   1.2456914e+01
   3.0000000e-01   1.2360721e+01
   3.2500000e-01   1.2312625e+01
   3.5000000e-01   1.2216433e+01
   3.7500000e-01   1.2168337e+01
   4.0000000e-01   1.2072144e+01
   4.2500000e-01   1.1975952e+01
   4.5000000e-01   1.1927856e+01
   4.7500000e-01   1.1831663e+01
   5.0000000e-01   1.1783567e+01
   5.2500000e-01   1.1687375e+01
   5.5000000e-01   1.1591182e+01
   5.7500000e-01   1.1494990e+01
   6.0000000e-01   1.1398798e+01
   6.2500000e-01   1.1302605e+01
   6.5000000e-01   1.1206413e+01
   6.7500000e-01   1.1110220e+01
   7.0000000e-01   1.1014028e+01
   7.2500000e-01   1.0869739e+01
   7.5000000e-01   1.0773547e+01
   7.7500000e-01   1.0629259e+01
   8.0000000e-01   1.0533066e+01
   8.2500000e-01   1.0436874e+01
   8.5000000e-01   1.0292585e+01
   8.7500000e-01   1.0196393e+01
   9.0000000e-01   1.0100200e+01
   9.2500000e-01   1.0052104e+01
   9.5000000e-01   9.9559118e+00
   9.7500000e-01   9.8597194e+00
   1.0000000e+00   9.8116232e+00
   1.0250000e+00   9.7635271e+00
   1.0500000e+00   9.7154309e+00
   1.0750000e+00   9.6673347e+00
   1.1000000e+00   9.6192385e+00
   1.1250000e+00   9.6192385e+00
   1.1500000e+00   9.5711423e+00
   1.1750000e+00   9.5711423e+00
   1.2000000e+00   9.5711423e+00
   1.2250000e+00   9.5711423e+00
   1.2500000e+00   9.5711423e+00
   1.2750000e+00   9.5711423e+00
   1.3000000e+00   9.5711423e+00
   1.3250000e+00   9.6192385e+00
   1.3500000e+00   9.6192385e+00
   1.3750000e+00   9.6192385e+00
   1.4000000e+00   9.6673347e+00
   1.4250000e+00   9.6673347e+00
   1.4500000e+00   9.7154309e+00
   1.4750000e+00   9.7635271e+00
   1.5000000e+00   9.7635271e+00
   1.5250000e+00   9.8116232e+00
   1.5500000e+00   9.8597194e+00
   1.5750000e+00   9.9078156e+00
   1.6000000e+00   9.9559118e+00
   1.6250000e+00   1.0004008e+01
   1.6500000e+00   1.0052104e+01
   1.6750000e+00   1.0148297e+01
   1.7000000e+00   1.0196393e+01
   1.7250000e+00   1.0292585e+01
   1.7500000e+00   1.0340681e+01
   1.7750000e+00   1.0436874e+01
   1.8000000e+00   1.0533066e+01
   1.8250000e+00   1.0629259e+01
   1.8500000e+00   1.0725451e+01
   1.8750000e+00   1.0821643e+01
   1.9000000e+00   1.0917836e+01
   1.9250000e+00   1.1014028e+01
   1.9500000e+00   1.1110220e+01
   1.9750000e+00   1.1206413e+01
   2.0000000e+00   1.1302605e+01
   2.0250000e+00   1.1398798e+01
   2.0500000e+00   1.1494990e+01
   2.0750000e+00   1.1591182e+01
   2.1000000e+00   1.1687375e+01
   2.1250000e+00   1.1783567e+01
   2.1500000e+00   1.1879760e+01
   2.1750000e+00   1.1927856e+01
   2.2000000e+00   1.2024048e+01
   2.2250000e+00   1.2120240e+01
   2.2500000e+00   1.2168337e+01
   2.2750000e+00   1.2264529e+01
   2.3000000e+00   1.2312625e+01
   2.3250000e+00   1.2408818e+01
   2.3500000e+00   1.2505010e+01
   2.3750000e+00   1.2553106e+01
   2.4000000e+00   1.2649299e+01
   2.4250000e+00   1.2697395e+01
   2.4500000e+00   1.2793587e+01
   2.4750000e+00   1.2841683e+01
   2.5000000e+00   1.2937876e+01
   2.5250000e+00   1.2985972e+01
   2.5500000e+00   1.3034068e+01
   2.5750000e+00   1.3130261e+01
   2.6000000e+00   1.3178357e+01


==> 3Sol_example-4_Tx.dat <==
  -1.2000000e+01   1.8151780e-04
  -1.1951904e+01   1.9043768e-04
  -1.1903808e+01   1.9979475e-04
  -1.1855711e+01   2.0961051e-04
  -1.1807615e+01   2.1990749e-04
  -1.1759519e+01   2.3070936e-04
  -1.1711423e+01   2.4204100e-04
  -1.1663327e+01   2.5392848e-04
  -1.1615230e+01   2.6639921e-04
  -1.1567134e+01   2.7948198e-04
  -1.1519038e+01   2.9320699e-04
  -1.1470942e+01   3.0760599e-04
  -1.1422846e+01   3.2271230e-04
  -1.1374749e+01   3.3856092e-04
  -1.1326653e+01   3.5518863e-04
  -1.1278557e+01   3.7263403e-04
  -1.1230461e+01   3.9093768e-04
  -1.1182365e+01   4.1014218e-04
  -1.1134269e+01   4.3029227e-04
  -1.1086172e+01   4.5143496e-04
  -1.1038076e+01   4.7361961e-04
  -1.0989980e+01   4.9689808e-04
  -1.0941884e+01   5.2132483e-04
  -1.0893788e+01   5.4695707e-04
  -1.0845691e+01   5.7385489e-04
  -1.0797595e+01   6.0208140e-04
  -1.0749499e+01   6.3170289e-04
  -1.0701403e+01   6.6278897e-04
  -1.0653307e+01   6.9541275e-04
  -1.0605210e+01   7.2965102e-04
  -1.0557114e+01   7.6558439e-04
  -1.0509018e+01   8.0329755e-04
  -1.0460922e+01   8.4287938e-04
  -1.0412826e+01   8.8442323e-04
  -1.0364729e+01   9.2802708e-04
  -1.0316633e+01   9.7379382e-04
  -1.0268537e+01   1.0218314e-03
  -1.0220441e+01   1.0722533e-03
  -1.0172345e+01   1.1251783e-03
  -1.0124248e+01   1.1807314e-03
  -1.0076152e+01   1.2390436e-03
  -1.0028056e+01   1.3002523e-03
  -9.9799599e+00   1.3645019e-03
  -9.9318637e+00   1.4319436e-03
  -9.8837675e+00   1.5027363e-03
  -9.8356713e+00   1.5770465e-03
  -9.7875752e+00   1.6550487e-03
  -9.7394790e+00   1.7369263e-03
  -9.6913828e+00   1.8228713e-03
  -9.6432866e+00   1.9130851e-03
  -9.5951904e+00   2.0077789e-03
  -9.5470942e+00   2.1071742e-03
  -9.4989980e+00   2.2115030e-03
  -9.4509018e+00   2.3210086e-03
  -9.4028056e+00   2.4359460e-03
  -9.3547094e+00   2.5565826e-03
  -9.3066132e+00   2.6831983e-03
  -9.2585170e+00   2.8160866e-03
  -9.2104208e+00   2.9555552e-03
  -9.1623246e+00   3.1019262e-03
  -9.1142285e+00   3.2555373e-03
  -9.0661323e+00   3.4167423e-03
  -9.0180361e+00   3.5859116e-03
  -8.9699399e+00   3.7634335e-03
  -8.9218437e+00   3.9497148e-03
  -8.8737475e+00   4.1451814e-03
  -8.8256513e+00   4.3502797e-03
  -8.7775551e+00   4.5654771e-03
  -8.7294589e+00   4.7912634e-03
  -8.6813627e+00   5.0281516e-03
  -8.6332665e+00   5.2766791e-03
  -8.5851703e+00   5.5374090e-03
  -8.5370741e+00   5.8109309e-03
  -8.4889780e+00   6.0978628e-03
  -8.4408818e+00   6.3988521e-03
  -8.3927856e+00   6.7145770e-03
  -8.3446894e+00   7.0457483e-03
  -8.2965932e+00   7.3931108e-03
  -8.2484970e+00   7.7574449e-03
  -8.2004008e+00   8.1395687e-03
  -8.1523046e+00   8.5403395e-03
  -8.1042084e+00   8.9606562e-03
  -8.0561122e+00   9.4014611e-03
  -8.0080160e+00   9.8637419e-03
  -7.9599198e+00   1.0348535e-02
  -7.9118236e+00   1.0856926e-02
  -7.8637275e+00   1.1390055e-02
  -7.8156313e+00   1.1949118e-02
  -7.7675351e+00   1.2535367e-02
  -7.7194389e+00   1.3150120e-02
  -7.6713427e+00   1.3794757e-02
  -7.6232465e+00   1.4470727e-02
  -7.5751503e+00   1.5179552e-02
  -7.5270541e+00   1.5922828e-02
  -7.4789579e+00   1.6702233e-02
  -7.4308617e+00   1.7519527e-02
  -7.3827655e+00   1.8376561e-02
  -7.3346693e+00   1.9275276e-02
  -7.2865731e+00   2.0217713e-02
  -7.2384770e+00   2.1206017e-02
  -7.1903808e+00   2.2242440e-02
  -7.1422846e+00   2.3329351e-02
  -7.0941884e+00   2.4469236e-02
  -7.0460922e+00   2.5664711e-02
  -6.9979960e+00   2.6918524e-02
  -6.9498998e+00   2.8233565e-02
  -6.9018036e+00   2.9612871e-02
  -6.8537074e+00   3.1059635e-02
  -6.8056112e+00   3.2577213e-02
  -6.7575150e+00   3.4169133e-02
  -6.7094188e+00   3.5839106e-02
  -6.6613226e+00   3.7591030e-02
  -6.6132265e+00   3.9429003e-02
  -6.5651303e+00   4.1357335e-02
  -6.5170341e+00   4.3380552e-02
  -6.4689379e+00   4.5503413e-02
  -6.4208417e+00   4.7730916e-02
  -6.3727455e+00   5.0068314e-02
  -6.3246493e+00   5.2521123e-02
  -6.2765531e+00   5.5095135e-02
  -6.2284569e+00   5.7796434e-02
  -6.1803607e+00   6.0631401e-02
  -6.1322645e+00   6.3606736e-02
  -6.0841683e+00   6.6729464e-02
  -6.0360721e+00   7.0006952e-02
  -5.9879760e+00   7.3446923e-02
  -5.9398798e+00   7.7057465e-02
  -5.8917836e+00   8.0847050e-02
  -5.8436874e+00   8.4824545e-02
  -5.7955912e+00   8.8999224e-02
  -5.7474950e+00   9.3380782e-02
  -5.6993988e+00   9.7979346e-02
  -5.6513026e+00   1.0280549e-01
  -5.6032064e+00   1.0787023e-01
  -5.5551102e+00   1.1318507e-01
  -5.5070140e+00   1.1876197e-01
  -5.4589178e+00   1.2461336e-01
  -5.4108216e+00   1.3075216e-01
  -5.3627255e+00   1.3719177e-01
  -5.3146293e+00   1.4394607e-01
  -5.2665331e+00   1.5102942e-01
  -5.2184369e+00   1.5845664e-01
  -5.1703407e+00   1.6624297e-01
  -5.1222445e+00   1.7440412e-01
  -5.0741483e+00   1.8295617e-01
  -5.0260521e+00   1.9191557e-01
  -4.9779559e+00   2.0129907e-01
  -4.9298597e+00   2.1112370e-01
  -4.8817635e+00   2.2140665e-01
  -4.8336673e+00   2.3216524e-01
  -4.7855711e+00   2.4341677e-01
  -4.7374749e+00   2.5517846e-01
  -4.6893788e+00   2.6746725e-01
  -4.6412826e+00   2.8029968e-01
  -4.5931864e+00   2.9369171e-01
  -4.5450902e+00   3.0765847e-01
  -4.4969940e+00   3.2221404e-01
  -4.4488978e+00   3.3737118e-01
  -4.4008016e+00   3.5314100e-01
  -4.3527054e+00   3.6953259e-01
  -4.3046092e+00   3.8655268e-01
  -4.2565130e+00   4.0420513e-01
  -4.2084168e+00   4.2249049e-01
  -4.1603206e+00   4.4140546e-01
  -4.1122244e+00   4.6094231e-01
  -4.0641283e+00   4.8108824e-01
  -4.0160321e+00   5.0182478e-01
  -3.9679359e+00   5.2312705e-01
  -3.9198397e+00   5.4496306e-01
  -3.8717435e+00   5.6729300e-01
  -3.8236473e+00   5.9006852e-01
  -3.7755511e+00   6.1323205e-01
  -3.7274549e+00   6.3671616e-01
  -3.6793587e+00   6.6044303e-01
  -3.6312625e+00   6.8432401e-01
  -3.5831663e+00   7.0825932e-01
  -3.5350701e+00   7.3213804e-01
  -3.4869739e+00   7.5583818e-01
  -3.4388778e+00   7.7922723e-01
  -3.3907816e+00   8.0216285e-01
  -3.3426854e+00   8.2449400e-01
  -3.2945892e+00   8.4606249e-01
  -3.2464930e+00   8.6670482e-01
  -3.1983968e+00   8.8625447e-01
  -3.1503006e+00   9.0454455e-01
  -3.1022044e+00   9.2141073e-01
  -3.0541082e+00   9.3669444e-01
  -3.0060120e+00   9.5024621e-01
  -2.9579158e+00   9.6192905e-01
  -2.9098196e+00   9.7162174e-01
  -2.8617234e+00   9.7922192e-01
  -2.8136273e+00   9.8464877e-01
  -2.7655311e+00   9.8784529e-01
  -2.7174349e+00   9.8877993e-01
  -2.6693387e+00   9.8744756e-01
  -2.6212425e+00   9.8386972e-01
  -2.5731463e+00   9.7809416e-01
  -2.5250501e+00   9.7019368e-01
  -2.4769539e+00   9.6026425e-01
  -2.4288577e+00   9.4842268e-01
  -2.3807615e+00   9.3480376e-01
  -2.3326653e+00   9.1955716e-01
  -2.2845691e+00   9.0284408e-01
  -2.2364729e+00   8.8483391e-01
  -2.1883768e+00   8.6570095e-01
  -2.1402806e+00   8.4562129e-01
  -2.0921844e+00   8.2476992e-01
  -2.0440882e+00   8.0331829e-01
  -1.9959920e+00   7.8143201e-01
  -1.9478958e+00   7.5926914e-01
  -1.8997996e+00   7.3697869e-01
  -1.8517034e+00   7.1469954e-01
  -1.8036072e+00   6.9255968e-01
  -1.7555110e+00   6.7067571e-01
  -1.7074148e+00   6.4915260e-01
  -1.6593186e+00   6.2808367e-01
  -1.6112224e+00   6.0755067e-01
  -1.5631263e+00   5.8762405e-01
  -1.5150301e+00   5.6836330e-01
  -1.4669339e+00   5.4981735e-01
  -1.4188377e+00   5.3202500e-01
  -1.3707415e+00   5.1501543e-01
  -1.3226453e+00   4.9880871e-01
  -1.2745491e+00   4.8341630e-01
  -1.2264529e+00   4.6884166e-01
  -1.1783567e+00   4.5508076e-01
  -1.1302605e+00   4.4212281e-01
  -1.0821643e+00   4.2995082e-01
  -1.0340681e+00   4.1854241e-01
  -9.8597194e-01   4.0787050e-01
  -9.3787575e-01   3.9790420e-01
  -8.8977956e-01   3.8860965e-01
  -8.4168337e-01   3.7995093e-01
  -7.9358717e-01   3.7189102e-01
  -7.4549098e-01   3.6439281e-01
  -6.9739479e-01   3.5741999e-01
  -6.4929860e-01   3.5093813e-01
  -6.0120240e-01   3.4491559e-01
  -5.5310621e-01   3.3932449e-01
  -5.0501002e-01   3.3414164e-01
  -4.5691383e-01   3.2934938e-01
  -4.0881764e-01   3.2493649e-01
  -3.6072144e-01   3.2089893e-01
  -3.1262525e-01   3.1724059e-01
  -2.6452906e-01   3.1397402e-01
  -2.1643287e-01   3.1112091e-01
  -1.6833667e-01   3.0871264e-01
  -1.2024048e-01   3.0679053e-01
  -7.2144289e-02   3.0540598e-01
  -2.4048096e-02   3.0462022e-01
   2.4048096e-02   3.0450388e-01
   7.2144289e-02   3.0513609e-01
   1.2024048e-01   3.0660313e-01
   1.6833667e-01   3.0899678e-01
   2.1643287e-01   3.1241211e-01
   2.6452906e-01   3.1694510e-01
   3.1262525e-01   3.2268997e-01
   3.6072144e-01   3.2973665e-01
   4.0881764e-01   3.3816829e-01
   4.5691383e-01   3.4805924e-01
   5.0501002e-01   3.5947348e-01
   5.5310621e-01   3.7246361e-01
   6.0120240e-01   3.8707034e-01
   6.4929860e-01   4.0332246e-01
   6.9739479e-01   4.2123704e-01
   7.4549098e-01   4.4081980e-01
   7.9358717e-01   4.6206541e-01
   8.4168337e-01   4.8495762e-01
   8.8977956e-01   5.0946911e-01
   9.3787575e-01   5.3556101e-01
   9.8597194e-01   5.6318202e-01
   1.0340681e+00   5.9226709e-01
   1.0821643e+00   6.2273590e-01
   1.1302605e+00   6.5449087e-01
   1.1783567e+00   6.8741510e-01
   1.2264529e+00   7.2137005e-01
   1.2745491e+00   7.5619333e-01
   1.3226453e+00   7.9169663e-01
   1.3707415e+00   8.2766389e-01
   1.4188377e+00   8.6385014e-01
   1.4669339e+00   8.9998095e-01
   1.5150301e+00   9.3575299e-01
   1.5631263e+00   9.7083568e-01
   1.6112224e+00   1.0048743e+00
   1.6593186e+00   1.0374949e+00
   1.7074148e+00   1.0683100e+00
   1.7555110e+00   1.0969273e+00
   1.8036072e+00   1.1229586e+00
   1.8517034e+00   1.1460305e+00
   1.8997996e+00   1.1657957e+00
   1.9478958e+00   1.1819445e+00
   1.9959920e+00   1.1942158e+00
   2.0440882e+00   1.2024067e+00
   2.0921844e+00   1.2063808e+00
   2.1402806e+00   1.2060733e+00
   2.1883768e+00   1.2014936e+00
   2.2364729e+00   1.1927250e+00
   2.2845691e+00   1.1799211e+00
   2.3326653e+00   1.1632994e+00
   2.3807615e+00   1.1431326e+00
   2.4288577e+00   1.1197385e+00
   2.4769539e+00   1.0934686e+00
   2.5250501e+00   1.0646962e+00
   2.5731463e+00   1.0338054e+00
   2.6212425e+00   1.0011806e+00
   2.6693387e+00   9.6719710e-01
   2.7174349e+00   9.3221364e-01
   2.7655311e+00   8.9656641e-01
   2.8136273e+00   8.6056456e-01
   2.8617234e+00   8.2448743e-01
   2.9098196e+00   7.8858309e-01
   2.9579158e+00   7.5306799e-01
   3.0060120e+00   7.1812766e-01
   3.0541082e+00   6.8391808e-01
   3.1022044e+00   6.5056753e-01
   3.1503006e+00   6.1817886e-01
   3.1983968e+00   5.8683190e-01
   3.2464930e+00   5.5658595e-01
   3.2945892e+00   5.2748228e-01
   3.3426854e+00   4.9954647e-01
   3.3907816e+00   4.7279062e-01
   3.4388778e+00   4.4721547e-01
   3.4869739e+00   4.2281222e-01
   3.5350701e+00   3.9956421e-01
   3.5831663e+00   3.7744840e-01
   3.6312625e+00   3.5643669e-01
   3.6793587e+00   3.3649701e-01
   3.7274549e+00   3.1759433e-01
   3.7755511e+00   2.9969144e-01
   3.8236473e+00   2.8274970e-01
   3.8717435e+00   2.6672957e-01
   3.9198397e+00   2.5159116e-01
   3.9679359e+00   2.3729458e-01
   4.0160321e+00   2.2380028e-01
   4.0641283e+00   2.1106933e-01
   4.1122244e+00   1.9906364e-01
   4.1603206e+00   1.8774609e-01
   4.2084168e+00   1.7708066e-01
   4.2565130e+00   1.6703255e-01
   4.3046092e+00   1.5756824e-01
   4.3527054e+00   1.4865551e-01
   4.4008016e+00   1.4026349e-01
   4.4488978e+00   1.3236265e-01
   4.4969940e+00   1.2492482e-01
   4.5450902e+00   1.1792317e-01
   4.5931864e+00   1.1133215e-01
   4.6412826e+00   1.0512755e-01
   4.6893788e+00   9.9286364e-02
   4.7374749e+00   9.3786841e-02
   4.7855711e+00   8.8608395e-02
   4.8336673e+00   8.3731580e-02
   4.8817635e+00   7.9138048e-02
   4.9298597e+00   7.4810501e-02
   4.9779559e+00   7.0732651e-02
   5.0260521e+00   6.6889173e-02
   5.0741483e+00   6.3265661e-02
   5.1222445e+00   5.9848585e-02
   5.1703407e+00   5.6625246e-02
   5.2184369e+00   5.3583737e-02
   5.2665331e+00   5.0712897e-02
   5.3146293e+00   4.8002275e-02
   5.3627255e+00   4.5442087e-02
   5.4108216e+00   4.3023180e-02
   5.4589178e+00   4.0736995e-02
   5.5070140e+00   3.8575530e-02
   5.5551102e+00   3.6531309e-02
   5.6032064e+00   3.4597347e-02
   5.6513026e+00   3.2767118e-02
   5.6993988e+00   3.1034530e-02
   5.7474950e+00   2.9393890e-02
   5.7955912e+00   2.7839882e-02
   5.8436874e+00   2.6367542e-02
   5.8917836e+00   2.4972230e-02
   5.9398798e+00   2.3649610e-02
   5.9879760e+00   2.2395630e-02
   6.0360721e+00   2.1206498e-02
   6.0841683e+00   2.0078668e-02
   6.1322645e+00   1.9008819e-02
   6.1803607e+00   1.7993839e-02
   6.2284569e+00   1.7030814e-02
   6.2765531e+00   1.6117007e-02
   6.3246493e+00   1.5249849e-02
   6.3727455e+00   1.4426929e-02
   6.4208417e+00   1.3645976e-02
   6.4689379e+00   1.2904857e-02
   6.5170341e+00   1.2201558e-02
   6.5651303e+00   1.1534183e-02
   6.6132265e+00   1.0900943e-02
   6.6613226e+00   1.0300148e-02
   6.7094188e+00   9.7301988e-03
   6.7575150e+00   9.1895839e-03
   6.8056112e+00   8.6768714e-03
   6.8537074e+00   8.1907041e-03
   6.9018036e+00   7.7297948e-03
   6.9498998e+00   7.2929213e-03
   6.9979960e+00   6.8789228e-03
   7.0460922e+00   6.4866956e-03
   7.0941884e+00   6.1151897e-03
   7.1422846e+00   5.7634059e-03
   7.1903808e+00   5.4303923e-03
   7.2384770e+00   5.1152418e-03
   7.2865731e+00   4.8170899e-03
   7.3346693e+00   4.5351116e-03
   7.3827655e+00   4.2685201e-03
   7.4308617e+00   4.0165643e-03
   7.4789579e+00   3.7785270e-03
   7.5270541e+00   3.5537233e-03
   7.5751503e+00   3.3414990e-03
   7.6232465e+00   3.1412292e-03
   7.6713427e+00   2.9523165e-03
   7.7194389e+00   2.7741904e-03
   7.7675351e+00   2.6063054e-03
   7.8156313e+00   2.4481402e-03
   7.8637275e+00   2.2991968e-03
   7.9118236e+00   2.1589990e-03
   7.9599198e+00   2.0270919e-03
   8.0080160e+00   1.9030408e-03
   8.0561122e+00   1.7864303e-03
   8.1042084e+00   1.6768636e-03
   8.1523046e+00   1.5739616e-03
   8.2004008e+00   1.4773622e-03
   8.2484970e+00   1.3867199e-03
   8.2965932e+00   1.3017046e-03
   8.3446894e+00   1.2220013e-03
   8.3927856e+00   1.1473094e-03
   8.4408818e+00   1.0773422e-03
   8.4889780e+00   1.0118263e-03
   8.5370741e+00   9.5050111e-04
   8.5851703e+00   8.9311821e-04
   8.6332665e+00   8.3944105e-04
   8.6813627e+00   7.8924444e-04
   8.7294589e+00   7.4231412e-04
   8.7775551e+00   6.9844636e-04
   8.8256513e+00   6.5744761e-04
   8.8737475e+00   6.1913409e-04
   8.9218437e+00   5.8333151e-04
   8.9699399e+00   5.4987471e-04
   9.0180361e+00   5.1860734e-04
   9.0661323e+00   4.8938162e-04
   9.1142285e+00   4.6205801e-04
   9.1623246e+00   4.3650495e-04
   9.2104208e+00   4.1259861e-04
   9.2585170e+00   3.9022260e-04
   9.3066132e+00   3.6926771e-04
   9.3547094e+00   3.4963169e-04
   9.4028056e+00   3.3121894e-04
   9.4509018e+00   3.1394026e-04
   9.4989980e+00   2.9771260e-04
   9.5470942e+00   2.8245878e-04
   9.5951904e+00   2.6810719e-04
   9.6432866e+00   2.5459156e-04
   9.6913828e+00   2.4185065e-04
   9.7394790e+00   2.2982797e-04
   9.7875752e+00   2.1847152e-04
   9.8356713e+00   2.0773349e-04
   9.8837675e+00   1.9756999e-04
   9.9318637e+00   1.8794082e-04
   9.9799599e+00   1.7880913e-04
   1.0028056e+01   1.7014126e-04
   1.0076152e+01   1.6190641e-04
   1.0124248e+01   1.5407646e-04
   1.0172345e+01   1.4662574e-04
   1.0220441e+01   1.3953080e-04
   1.0268537e+01   1.3277021e-04
   1.0316633e+01   1.2632440e-04
   1.0364729e+01   1.2017549e-04
   1.0412826e+01   1.1430707e-04
   1.0460922e+01   1.0870413e-04
   1.0509018e+01   1.0335288e-04
   1.0557114e+01   9.8240624e-05
   1.0605210e+01   9.3355671e-05
   1.0653307e+01   8.8687211e-05
   1.0701403e+01   8.4225227e-05
   1.0749499e+01   7.9960418e-05
   1.0797595e+01   7.5884115e-05
   1.0845691e+01   7.1988221e-05
   1.0893788e+01   6.8265144e-05
   1.0941884e+01   6.4707749e-05
   1.0989980e+01   6.1309308e-05
   1.1038076e+01   5.8063458e-05
   1.1086172e+01   5.4964164e-05
   1.1134269e+01   5.2005690e-05
   1.1182365e+01   4.9182563e-05
   1.1230461e+01   4.6489556e-05
   1.1278557e+01   4.3921661e-05
   1.1326653e+01   4.1474073e-05
   1.1374749e+01   3.9142171e-05
   1.1422846e+01   3.6921506e-05
   1.1470942e+01   3.4807788e-05
   1.1519038e+01   3.2796876e-05
   1.1567134e+01   3.0884765e-05
   1.1615230e+01   2.9067584e-05
   1.1663327e+01   2.7341585e-05
   1.1711423e+01   2.5703140e-05
   1.1759519e+01   2.4148731e-05
   1.1807615e+01   2.2674954e-05
   1.1855711e+01   2.1278506e-05
   1.1903808e+01   1.9956188e-05
   1.1951904e+01   1.8704900e-05
   1.2000000e+01   1.7521638e-05


==> 3Sol_example-4_mid.dat <==
  -1.2000000e+01   2.2122699e-05
  -1.1951904e+01   2.3205998e-05
  -1.1903808e+01   2.4329638e-05
  -1.1855711e+01   2.5494164e-05
  -1.1807615e+01   2.6700068e-05
  -1.1759519e+01   2.7947789e-05
  -1.1711423e+01   2.9237710e-05
  -1.1663327e+01   3.0570156e-05
  -1.1615230e+01   3.1945400e-05
  -1.1567134e+01   3.3363657e-05
  -1.1519038e+01   3.4825096e-05
  -1.1470942e+01   3.6329836e-05
  -1.1422846e+01   3.7877960e-05
  -1.1374749e+01   3.9469522e-05
  -1.1326653e+01   4.1104559e-05
  -1.1278557e+01   4.2783108e-05
  -1.1230461e+01   4.4505228e-05
  -1.1182365e+01   4.6271021e-05
  -1.1134269e+01   4.8080666e-05
  -1.1086172e+01   4.9934454e-05
  -1.1038076e+01   5.1832831e-05
  -1.0989980e+01   5.3776450e-05
  -1.0941884e+01   5.5766232e-05
  -1.0893788e+01   5.7803437e-05
  -1.0845691e+01   5.9889746e-05
  -1.0797595e+01   6.2027352e-05
  -1.0749499e+01   6.4219074e-05
  -1.0701403e+01   6.6468476e-05
  -1.0653307e+01   6.8780004e-05
  -1.0605210e+01   7.1159143e-05
  -1.0557114e+01   7.3612586e-05
  -1.0509018e+01   7.6148418e-05
  -1.0460922e+01   7.8776325e-05
  -1.0412826e+01   8.1507800e-05
  -1.0364729e+01   8.4356378e-05
  -1.0316633e+01   8.7337858e-05
  -1.0268537e+01   9.0470547e-05
  -1.0220441e+01   9.3775478e-05
  -1.0172345e+01   9.7276630e-05
  -1.0124248e+01   1.0100112e-04
  -1.0076152e+01   1.0497935e-04
  -1.0028056e+01   1.0924515e-04
  -9.9799599e+00   1.1383581e-04
  -9.9318637e+00   1.1879211e-04
  -9.8837675e+00   1.2415829e-04
  -9.8356713e+00   1.2998190e-04
  -9.7875752e+00   1.3631366e-04
  -9.7394790e+00   1.4320723e-04
  -9.6913828e+00   1.5071899e-04
  -9.6432866e+00   1.5890775e-04
  -9.5951904e+00   1.6783450e-04
  -9.5470942e+00   1.7756212e-04
  -9.4989980e+00   1.8815519e-04
  -9.4509018e+00   1.9967977e-04
  -9.4028056e+00   2.1220326e-04
  -9.3547094e+00   2.2579427e-04
  -9.3066132e+00   2.4052259e-04
  -9.2585170e+00   2.5645912e-04
  -9.2104208e+00   2.7367592e-04
  -9.1623246e+00   2.9224616e-04
  -9.1142285e+00   3.1224424e-04
  -9.0661323e+00   3.3374576e-04
  -9.0180361e+00   3.5682760e-04
  -8.9699399e+00   3.8156790e-04
  -8.9218437e+00   4.0804613e-04
  -8.8737475e+00   4.3634299e-04
  -8.8256513e+00   4.6654046e-04
  -8.7775551e+00   4.9872168e-04
  -8.7294589e+00   5.3297089e-04
  -8.6813627e+00   5.6937327e-04
  -8.6332665e+00   6.0801482e-04
  -8.5851703e+00   6.4898215e-04
  -8.5370741e+00   6.9236224e-04
  -8.4889780e+00   7.3824222e-04
  -8.4408818e+00   7.8670904e-04
  -8.3927856e+00   8.3784912e-04
  -8.3446894e+00   8.9174802e-04
  -8.2965932e+00   9.4848997e-04
  -8.2484970e+00   1.0081574e-03
  -8.2004008e+00   1.0708305e-03
  -8.1523046e+00   1.1365866e-03
  -8.1042084e+00   1.2054996e-03
  -8.0561122e+00   1.2776392e-03
  -8.0080160e+00   1.3530703e-03
  -7.9599198e+00   1.4318523e-03
  -7.9118236e+00   1.5140380e-03
  -7.8637275e+00   1.5996729e-03
  -7.8156313e+00   1.6887944e-03
  -7.7675351e+00   1.7814304e-03
  -7.7194389e+00   1.8775984e-03
  -7.6713427e+00   1.9773044e-03
  -7.6232465e+00   2.0805416e-03
  -7.5751503e+00   2.1872891e-03
  -7.5270541e+00   2.2975106e-03
  -7.4789579e+00   2.4111527e-03
  -7.4308617e+00   2.5281437e-03
  -7.3827655e+00   2.6483918e-03
  -7.3346693e+00   2.7717835e-03
  -7.2865731e+00   2.8981818e-03
  -7.2384770e+00   3.0274247e-03
  -7.1903808e+00   3.1593227e-03
  -7.1422846e+00   3.2936577e-03
  -7.0941884e+00   3.4301807e-03
  -7.0460922e+00   3.5686096e-03
  -6.9979960e+00   3.7086277e-03
  -6.9498998e+00   3.8498818e-03
  -6.9018036e+00   3.9919800e-03
  -6.8537074e+00   4.1344901e-03
  -6.8056112e+00   4.2769384e-03
  -6.7575150e+00   4.4188075e-03
  -6.7094188e+00   4.5595364e-03
  -6.6613226e+00   4.6985186e-03
  -6.6132265e+00   4.8351031e-03
  -6.5651303e+00   4.9685941e-03
  -6.5170341e+00   5.0982532e-03
  -6.4689379e+00   5.2233015e-03
  -6.4208417e+00   5.3429242e-03
  -6.3727455e+00   5.4562767e-03
  -6.3246493e+00   5.5624932e-03
  -6.2765531e+00   5.6606990e-03
  -6.2284569e+00   5.7500265e-03
  -6.1803607e+00   5.8296369e-03
  -6.1322645e+00   5.8987496e-03
  -6.0841683e+00   5.9566801e-03
  -6.0360721e+00   6.0028903e-03
  -5.9879760e+00   6.0370545e-03
  -5.9398798e+00   6.0591455e-03
  -5.8917836e+00   6.0695462e-03
  -5.8436874e+00   6.0691940e-03
  -5.7955912e+00   6.0597635e-03
  -5.7474950e+00   6.0438961e-03
  -5.6993988e+00   6.0254766e-03
  -5.6513026e+00   6.0099527e-03
  -5.6032064e+00   6.0046730e-03
  -5.5551102e+00   6.0191913e-03
  -5.5070140e+00   6.0654469e-03
  -5.4589178e+00   6.1576924e-03
  -5.4108216e+00   6.3120388e-03
  -5.3627255e+00   6.5455563e-03
  -5.3146293e+00   6.8750321e-03
  -5.2665331e+00   7.3156793e-03
  -5.2184369e+00   7.8801822e-03
  -5.1703407e+00   8.5783477e-03
  -5.1222445e+00   9.4173776e-03
  -5.0741483e+00   1.0402543e-02
  -5.0260521e+00   1.1537977e-02
  -4.9779559e+00   1.2827380e-02
  -4.9298597e+00   1.4274528e-02
  -4.8817635e+00   1.5883602e-02
  -4.8336673e+00   1.7659357e-02
  -4.7855711e+00   1.9607194e-02
  -4.7374749e+00   2.1733167e-02
  -4.6893788e+00   2.4043956e-02
  -4.6412826e+00   2.6546827e-02
  -4.5931864e+00   2.9249577e-02
  -4.5450902e+00   3.2160488e-02
  -4.4969940e+00   3.5288277e-02
  -4.4488978e+00   3.8642044e-02
  -4.4008016e+00   4.2231236e-02
  -4.3527054e+00   4.6065590e-02
  -4.3046092e+00   5.0155099e-02
  -4.2565130e+00   5.4509958e-02
  -4.2084168e+00   5.9140521e-02
  -4.1603206e+00   6.4057247e-02
  -4.1122244e+00   6.9270651e-02
  -4.0641283e+00   7.4791238e-02
  -4.0160321e+00   8.0629446e-02
  -3.9679359e+00   8.6795569e-02
  -3.9198397e+00   9.3299683e-02
  -3.8717435e+00   1.0015156e-01
  -3.8236473e+00   1.0736057e-01
  -3.7755511e+00   1.1493558e-01
  -3.7274549e+00   1.2288483e-01
  -3.6793587e+00   1.3121581e-01
  -3.6312625e+00   1.3993514e-01
  -3.5831663e+00   1.4904837e-01
  -3.5350701e+00   1.5855984e-01
  -3.4869739e+00   1.6847250e-01
  -3.4388778e+00   1.7878768e-01
  -3.3907816e+00   1.8950490e-01
  -3.3426854e+00   2.0062160e-01
  -3.2945892e+00   2.1213292e-01
  -3.2464930e+00   2.2403138e-01
  -3.1983968e+00   2.3630663e-01
  -3.1503006e+00   2.4894512e-01
  -3.1022044e+00   2.6192974e-01
  -3.0541082e+00   2.7523955e-01
  -3.0060120e+00   2.8884934e-01
  -2.9579158e+00   3.0272933e-01
  -2.9098196e+00   3.1684478e-01
  -2.8617234e+00   3.3115561e-01
  -2.8136273e+00   3.4561608e-01
  -2.7655311e+00   3.6017439e-01
  -2.7174349e+00   3.7477243e-01
  -2.6693387e+00   3.8934544e-01
  -2.6212425e+00   4.0382180e-01
  -2.5731463e+00   4.1812287e-01
  -2.5250501e+00   4.3216283e-01
  -2.4769539e+00   4.4584872e-01
  -2.4288577e+00   4.5908047e-01
  -2.3807615e+00   4.7175112e-01
  -2.3326653e+00   4.8374708e-01
  -2.2845691e+00   4.9494861e-01
  -2.2364729e+00   5.0523034e-01
  -2.1883768e+00   5.1446201e-01
  -2.1402806e+00   5.2250930e-01
  -2.0921844e+00   5.2923481e-01
  -2.0440882e+00   5.3449916e-01
  -1.9959920e+00   5.3816228e-01
  -1.9478958e+00   5.4008472e-01
  -1.8997996e+00   5.4012924e-01
  -1.8517034e+00   5.3816244e-01
  -1.8036072e+00   5.3405676e-01
  -1.7555110e+00   5.2769273e-01
  -1.7074148e+00   5.1896184e-01
  -1.6593186e+00   5.0777033e-01
  -1.6112224e+00   4.9404449e-01
  -1.5631263e+00   4.7773846e-01
  -1.5150301e+00   4.5884621e-01
  -1.4669339e+00   4.3742053e-01
  -1.4188377e+00   4.1360394e-01
  -1.3707415e+00   3.8767990e-01
  -1.3226453e+00   3.6015900e-01
  -1.2745491e+00   3.3192333e-01
  -1.2264529e+00   3.0446059e-01
  -1.1783567e+00   2.8020106e-01
  -1.1302605e+00   2.6284467e-01
  -1.0821643e+00   2.5721442e-01
  -1.0340681e+00   2.6792340e-01
  -9.8597194e-01   2.9727478e-01
  -9.3787575e-01   3.4459069e-01
  -8.8977956e-01   4.0760862e-01
  -8.4168337e-01   4.8402243e-01
  -7.9358717e-01   5.7207239e-01
  -7.4549098e-01   6.7050714e-01
  -6.9739479e-01   7.7836375e-01
  -6.4929860e-01   8.9474396e-01
  -6.0120240e-01   1.0186201e+00
  -5.5310621e-01   1.1486661e+00
  -5.0501002e-01   1.2831081e+00
  -4.5691383e-01   1.4195988e+00
  -4.0881764e-01   1.5551322e+00
  -3.6072144e-01   1.6860213e+00
  -3.1262525e-01   1.8079714e+00
  -2.6452906e-01   1.9162740e+00
  -2.1643287e-01   2.0061317e+00
  -1.6833667e-01   2.0730944e+00
  -1.2024048e-01   2.1135484e+00
  -7.2144289e-02   2.1251689e+00
  -2.4048096e-02   2.1072339e+00
   2.4048096e-02   2.0607247e+00
   7.2144289e-02   1.9881837e+00
   1.2024048e-01   1.8933682e+00
   1.6833667e-01   1.7807841e+00
   2.1643287e-01   1.6551991e+00
   2.6452906e-01   1.5212226e+00
   3.1262525e-01   1.3830019e+00
   3.6072144e-01   1.2440497e+00
   4.0881764e-01   1.1071880e+00
   4.5691383e-01   9.7458088e-01
   5.0501002e-01   8.4782625e-01
   5.5310621e-01   7.2808420e-01
   6.0120240e-01   6.1623202e-01
   6.4929860e-01   5.1305332e-01
   6.9739479e-01   4.1949749e-01
   7.4549098e-01   3.3709121e-01
   7.9358717e-01   2.6862759e-01
   8.4168337e-01   2.1902604e-01
   8.8977956e-01   1.9469160e-01
   9.3787575e-01   1.9802320e-01
   9.8597194e-01   2.2255535e-01
   1.0340681e+00   2.5850560e-01
   1.0821643e+00   2.9891863e-01
   1.1302605e+00   3.4002439e-01
   1.1783567e+00   3.7991224e-01
   1.2264529e+00   4.1761081e-01
   1.2745491e+00   4.5262042e-01
   1.3226453e+00   4.8468667e-01
   1.3707415e+00   5.1368880e-01
   1.4188377e+00   5.3958268e-01
   1.4669339e+00   5.6237096e-01
   1.5150301e+00   5.8208699e-01
   1.5631263e+00   5.9878613e-01
   1.6112224e+00   6.1254095e-01
   1.6593186e+00   6.2343858e-01
   1.7074148e+00   6.3157902e-01
   1.7555110e+00   6.3707403e-01
   1.8036072e+00   6.4004604e-01
   1.8517034e+00   6.4062716e-01
   1.8997996e+00   6.3895789e-01
   1.9478958e+00   6.3518583e-01
   1.9959920e+00   6.2946415e-01
   2.0440882e+00   6.2194998e-01
   2.0921844e+00   6.1280276e-01
   2.1402806e+00   6.0218255e-01
   2.1883768e+00   5.9024838e-01
   2.2364729e+00   5.7715674e-01
   2.2845691e+00   5.6306016e-01
   2.3326653e+00   5.4810594e-01
   2.3807615e+00   5.3243509e-01
   2.4288577e+00   5.1618144e-01
   2.4769539e+00   4.9947096e-01
   2.5250501e+00   4.8242126e-01
   2.5731463e+00   4.6514127e-01
   2.6212425e+00   4.4773109e-01
   2.6693387e+00   4.3028195e-01
   2.7174349e+00   4.1287636e-01
   2.7655311e+00   3.9558833e-01
   2.8136273e+00   3.7848365e-01
   2.8617234e+00   3.6162029e-01
   2.9098196e+00   3.4504884e-01
   2.9579158e+00   3.2881291e-01
   3.0060120e+00   3.1294967e-01
   3.0541082e+00   2.9749032e-01
   3.1022044e+00   2.8246058e-01
   3.1503006e+00   2.6788114e-01
   3.1983968e+00   2.5376817e-01
   3.2464930e+00   2.4013374e-01
   3.2945892e+00   2.2698625e-01
   3.3426854e+00   2.1433082e-01
   3.3907816e+00   2.0216967e-01
   3.4388778e+00   1.9050245e-01
   3.4869739e+00   1.7932659e-01
   3.5350701e+00   1.6863754e-01
   3.5831663e+00   1.5842910e-01
   3.6312625e+00   1.4869361e-01
   3.6793587e+00   1.3942218e-01
   3.7274549e+00   1.3060493e-01
   3.7755511e+00   1.2223110e-01
   3.8236473e+00   1.1428926e-01
   3.8717435e+00   1.0676746e-01
   3.9198397e+00   9.9653305e-02
   3.9679359e+00   9.2934111e-02
   4.0160321e+00   8.6596996e-02
   4.0641283e+00   8.0628962e-02
   4.1122244e+00   7.5016972e-02
   4.1603206e+00   6.9748015e-02
   4.2084168e+00   6.4809165e-02
   4.2565130e+00   6.0187617e-02
   4.3046092e+00   5.5870734e-02
   4.3527054e+00   5.1846064e-02
   4.4008016e+00   4.8101362e-02
   4.4488978e+00   4.4624595e-02
   4.4969940e+00   4.1403941e-02
   4.5450902e+00   3.8427776e-02
   4.5931864e+00   3.5684655e-02
   4.6412826e+00   3.3163278e-02
   4.6893788e+00   3.0852454e-02
   4.7374749e+00   2.8741058e-02
   4.7855711e+00   2.6817981e-02
   4.8336673e+00   2.5072094e-02
   4.8817635e+00   2.3492203e-02
   4.9298597e+00   2.2067035e-02
   4.9779559e+00   2.0785232e-02
   5.0260521e+00   1.9635379e-02
   5.0741483e+00   1.8606055e-02
   5.1222445e+00   1.7685916e-02
   5.1703407e+00   1.6863799e-02
   5.2184369e+00   1.6128846e-02
   5.2665331e+00   1.5470627e-02
   5.3146293e+00   1.4879271e-02
   5.3627255e+00   1.4345562e-02
   5.4108216e+00   1.3861033e-02
   5.4589178e+00   1.3418012e-02
   5.5070140e+00   1.3009656e-02
   5.5551102e+00   1.2629946e-02
   5.6032064e+00   1.2273664e-02
   5.6513026e+00   1.1936346e-02
   5.6993988e+00   1.1614231e-02
   5.7474950e+00   1.1304194e-02
   5.7955912e+00   1.1003678e-02
   5.8436874e+00   1.0710624e-02
   5.8917836e+00   1.0423409e-02
   5.9398798e+00   1.0140782e-02
   5.9879760e+00   9.8618063e-03
   6.0360721e+00   9.5858100e-03
   6.0841683e+00   9.3123395e-03
   6.1322645e+00   9.0411203e-03
   6.1803607e+00   8.7720222e-03
   6.2284569e+00   8.5050294e-03
   6.2765531e+00   8.2402157e-03
   6.3246493e+00   7.9777226e-03
   6.3727455e+00   7.7177413e-03
   6.4208417e+00   7.4604983e-03
   6.4689379e+00   7.2062420e-03
   6.5170341e+00   6.9552334e-03
   6.5651303e+00   6.7077374e-03
   6.6132265e+00   6.4640162e-03
   6.6613226e+00   6.2243242e-03
   6.7094188e+00   5.9889036e-03
   6.7575150e+00   5.7579815e-03
   6.8056112e+00   5.5317676e-03
   6.8537074e+00   5.3104525e-03
   6.9018036e+00   5.0942068e-03
   6.9498998e+00   4.8831804e-03
   6.9979960e+00   4.6775021e-03
   7.0460922e+00   4.4772802e-03
   7.0941884e+00   4.2826027e-03
   7.1422846e+00   4.0935375e-03
   7.1903808e+00   3.9101338e-03
   7.2384770e+00   3.7324222e-03
   7.2865731e+00   3.5604163e-03
   7.3346693e+00   3.3941133e-03
   7.3827655e+00   3.2334951e-03
   7.4308617e+00   3.0785294e-03
   7.4789579e+00   2.9291709e-03
   7.5270541e+00   2.7853620e-03
   7.5751503e+00   2.6470342e-03
   7.6232465e+00   2.5141090e-03
   7.6713427e+00   2.3864987e-03
   7.7194389e+00   2.2641076e-03
   7.7675351e+00   2.1468329e-03
   7.8156313e+00   2.0345654e-03
   7.8637275e+00   1.9271905e-03
   7.9118236e+00   1.8245888e-03
   7.9599198e+00   1.7266371e-03
   8.0080160e+00   1.6332088e-03
   8.0561122e+00   1.5441747e-03
   8.1042084e+00   1.4594037e-03
   8.1523046e+00   1.3787630e-03
   8.2004008e+00   1.3021190e-03
   8.2484970e+00   1.2293375e-03
   8.2965932e+00   1.1602844e-03
   8.3446894e+00   1.0948258e-03
   8.3927856e+00   1.0328284e-03
   8.4408818e+00   9.7415995e-04
   8.4889780e+00   9.1868948e-04
   8.5370741e+00   8.6628751e-04
   8.5851703e+00   8.1682627e-04
   8.6332665e+00   7.7017993e-04
   8.6813627e+00   7.2622474e-04
   8.7294589e+00   6.8483920e-04
   8.7775551e+00   6.4590414e-04
   8.8256513e+00   6.0930290e-04
   8.8737475e+00   5.7492137e-04
   8.9218437e+00   5.4264809e-04
   8.9699399e+00   5.1237435e-04
   9.0180361e+00   4.8399423e-04
   9.0661323e+00   4.5740466e-04
   9.1142285e+00   4.3250554e-04
   9.1623246e+00   4.0919974e-04
   9.2104208e+00   3.8739321e-04
   9.2585170e+00   3.6699500e-04
   9.3066132e+00   3.4791738e-04
   9.3547094e+00   3.3007588e-04
   9.4028056e+00   3.1338935e-04
   9.4509018e+00   2.9778006e-04
   9.4989980e+00   2.8317371e-04
   9.5470942e+00   2.6949951e-04
   9.5951904e+00   2.5669023e-04
   9.6432866e+00   2.4468222e-04
   9.6913828e+00   2.3341540e-04
   9.7394790e+00   2.2283329e-04
   9.7875752e+00   2.1288298e-04
   9.8356713e+00   2.0351505e-04
   9.8837675e+00   1.9468354e-04
   9.9318637e+00   1.8634587e-04
   9.9799599e+00   1.7846269e-04
   1.0028056e+01   1.7099781e-04
   1.0076152e+01   1.6391805e-04
   1.0124248e+01   1.5719306e-04
   1.0172345e+01   1.5079520e-04
   1.0220441e+01   1.4469936e-04
   1.0268537e+01   1.3888280e-04
   1.0316633e+01   1.3332496e-04
   1.0364729e+01   1.2800731e-04
   1.0412826e+01   1.2291320e-04
   1.0460922e+01   1.1802763e-04
   1.0509018e+01   1.1333719e-04
   1.0557114e+01   1.0882984e-04
   1.0605210e+01   1.0449479e-04
   1.0653307e+01   1.0032240e-04
   1.0701403e+01   9.6304010e-05
   1.0749499e+01   9.2431873e-05
   1.0797595e+01   8.8699019e-05
   1.0845691e+01   8.5099178e-05
   1.0893788e+01   8.1626690e-05
   1.0941884e+01   7.8276432e-05
   1.0989980e+01   7.5043745e-05
   1.1038076e+01   7.1924375e-05
   1.1086172e+01   6.8914417e-05
   1.1134269e+01   6.6010266e-05
   1.1182365e+01   6.3208580e-05
   1.1230461e+01   6.0506232e-05
   1.1278557e+01   5.7900288e-05
   1.1326653e+01   5.5387973e-05
   1.1374749e+01   5.2966647e-05
   1.1422846e+01   5.0633788e-05
   1.1470942e+01   4.8386969e-05
   1.1519038e+01   4.6223845e-05
   1.1567134e+01   4.4142141e-05
   1.1615230e+01   4.2139643e-05
   1.1663327e+01   4.0214184e-05
   1.1711423e+01   3.8363644e-05
   1.1759519e+01   3.6585938e-05
   1.1807615e+01   3.4879016e-05
   1.1855711e+01   3.3240857e-05
   1.1903808e+01   3.1669467e-05
   1.1951904e+01   3.0162879e-05
   1.2000000e+01   2.8719150e-05


==> 3Sol_imag_optPulse1.dat <==
  -1.0000000e+01   6.6223116e-03
  -9.9942841e+00   6.6875449e-03
  -9.9885682e+00   6.7533747e-03
  -9.9828522e+00   6.8198063e-03
  -9.9771363e+00   6.8868451e-03
  -9.9714204e+00   6.9544963e-03
  -9.9657045e+00   7.0227653e-03
  -9.9599886e+00   7.0916575e-03
  -9.9542726e+00   7.1611784e-03
  -9.9485567e+00   7.2313335e-03
  -9.9428408e+00   7.3021284e-03
  -9.9371249e+00   7.3735686e-03
  -9.9314090e+00   7.4456599e-03
  -9.9256931e+00   7.5184079e-03
  -9.9199771e+00   7.5918183e-03
  -9.9142612e+00   7.6658971e-03
  -9.9085453e+00   7.7406499e-03
  -9.9028294e+00   7.8160828e-03
  -9.8971135e+00   7.8922016e-03
  -9.8913975e+00   7.9690125e-03
  -9.8856816e+00   8.0465213e-03
  -9.8799657e+00   8.1247343e-03
  -9.8742498e+00   8.2036576e-03
  -9.8685339e+00   8.2832974e-03
  -9.8628179e+00   8.3636599e-03
  -9.8571020e+00   8.4447516e-03
  -9.8513861e+00   8.5265786e-03
  -9.8456702e+00   8.6091476e-03
  -9.8399543e+00   8.6924648e-03
  -9.8342384e+00   8.7765370e-03
  -9.8285224e+00   8.8613707e-03
  -9.8228065e+00   8.9469724e-03
  -9.8170906e+00   9.0333490e-03
  -9.8113747e+00   9.1205072e-03
  -9.8056588e+00   9.2084537e-03
  -9.7999428e+00   9.2971956e-03
  -9.7942269e+00   9.3867396e-03
  -9.7885110e+00   9.4770929e-03
  -9.7827951e+00   9.5682624e-03
  -9.7770792e+00   9.6602553e-03
  -9.7713632e+00   9.7530787e-03
  -9.7656473e+00   9.8467399e-03
  -9.7599314e+00   9.9412461e-03
  -9.7542155e+00   1.0036605e-02
  -9.7484996e+00   1.0132823e-02
  -9.7427837e+00   1.0229909e-02
  -9.7370677e+00   1.0327870e-02
  -9.7313518e+00   1.0426713e-02
  -9.7256359e+00   1.0526447e-02
  -9.7199200e+00   1.0627078e-02
  -9.7142041e+00   1.0728615e-02
  -9.7084881e+00   1.0831066e-02
  -9.7027722e+00   1.0934438e-02
  -9.6970563e+00   1.1038740e-02
  -9.6913404e+00   1.1143979e-02
  -9.6856245e+00   1.1250164e-02
  -9.6799085e+00   1.1357304e-02
  -9.6741926e+00   1.1465405e-02
  -9.6684767e+00   1.1574477e-02
  -9.6627608e+00   1.1684528e-02
  -9.6570449e+00   1.1795567e-02
  -9.6513290e+00   1.1907602e-02
  -9.6456130e+00   1.2020641e-02
  -9.6398971e+00   1.2134694e-02
  -9.6341812e+00   1.2249770e-02
  -9.6284653e+00   1.2365876e-02
  -9.6227494e+00   1.2483023e-02
  -9.6170334e+00   1.2601219e-02
  -9.6113175e+00   1.2720472e-02
  -9.6056016e+00   1.2840794e-02
  -9.5998857e+00   1.2962191e-02
  -9.5941698e+00   1.3084675e-02
  -9.5884538e+00   1.3208254e-02
  -9.5827379e+00   1.3332938e-02
  -9.5770220e+00   1.3458737e-02
  -9.5713061e+00   1.3585659e-02
  -9.5655902e+00   1.3713715e-02
  -9.5598742e+00   1.3842915e-02
  -9.5541583e+00   1.3973268e-02
  -9.5484424e+00   1.4104785e-02
  -9.5427265e+00   1.4237475e-02
  -9.5370106e+00   1.4371349e-02
  -9.5312947e+00   1.4506417e-02
  -9.5255787e+00   1.4642689e-02
  -9.5198628e+00   1.4780176e-02
  -9.5141469e+00   1.4918887e-02
  -9.5084310e+00   1.5058835e-02
  -9.5027151e+00   1.5200029e-02
  -9.4969991e+00   1.5342480e-02
  -9.4912832e+00   1.5486199e-02
  -9.4855673e+00   1.5631197e-02
  -9.4798514e+00   1.5777485e-02
  -9.4741355e+00   1.5925074e-02
  -9.4684195e+00   1.6073976e-02
  -9.4627036e+00   1.6224201e-02
  -9.4569877e+00   1.6375762e-02
  -9.4512718e+00   1.6528669e-02
  -9.4455559e+00   1.6682934e-02
  -9.4398400e+00   1.6838569e-02
  -9.4341240e+00   1.6995586e-02
  -9.4284081e+00   1.7153997e-02
  -9.4226922e+00   1.7313813e-02
  -9.4169763e+00   1.7475048e-02
  -9.4112604e+00   1.7637712e-02
  -9.4055444e+00   1.7801818e-02
  -9.3998285e+00   1.7967380e-02
  -9.3941126e+00   1.8134408e-02
  -9.3883967e+00   1.8302917e-02
  -9.3826808e+00   1.8472918e-02
  -9.3769648e+00   1.8644425e-02
  -9.3712489e+00   1.8817450e-02
  -9.3655330e+00   1.8992007e-02
  -9.3598171e+00   1.9168109e-02
  -9.3541012e+00   1.9345768e-02
  -9.3483853e+00   1.9524999e-02
  -9.3426693e+00   1.9705815e-02
  -9.3369534e+00   1.9888229e-02
  -9.3312375e+00   2.0072256e-02
  -9.3255216e+00   2.0257909e-02
  -9.3198057e+00   2.0445202e-02
  -9.3140897e+00   2.0634149e-02
  -9.3083738e+00   2.0824764e-02
  -9.3026579e+00   2.1017063e-02
  -9.2969420e+00   2.1211058e-02
  -9.2912261e+00   2.1406765e-02
  -9.2855101e+00   2.1604199e-02
  -9.2797942e+00   2.1803374e-02
  -9.2740783e+00   2.2004306e-02
  -9.2683624e+00   2.2207008e-02
  -9.2626465e+00   2.2411497e-02
  -9.2569306e+00   2.2617788e-02
  -9.2512146e+00   2.2825897e-02
  -9.2454987e+00   2.3035838e-02
  -9.2397828e+00   2.3247628e-02
  -9.2340669e+00   2.3461282e-02
  -9.2283510e+00   2.3676816e-02
  -9.2226350e+00   2.3894247e-02
  -9.2169191e+00   2.4113591e-02
  -9.2112032e+00   2.4334864e-02
  -9.2054873e+00   2.4558083e-02
  -9.1997714e+00   2.4783264e-02
  -9.1940554e+00   2.5010425e-02
  -9.1883395e+00   2.5239581e-02
  -9.1826236e+00   2.5470751e-02
  -9.1769077e+00   2.5703951e-02
  -9.1711918e+00   2.5939199e-02
  -9.1654759e+00   2.6176512e-02
  -9.1597599e+00   2.6415908e-02
  -9.1540440e+00   2.6657405e-02
  -9.1483281e+00   2.6901021e-02
  -9.1426122e+00   2.7146774e-02
  -9.1368963e+00   2.7394681e-02
  -9.1311803e+00   2.7644763e-02
  -9.1254644e+00   2.7897037e-02
  -9.1197485e+00   2.8151521e-02
  -9.1140326e+00   2.8408236e-02
  -9.1083167e+00   2.8667199e-02
  -9.1026007e+00   2.8928430e-02
  -9.0968848e+00   2.9191949e-02
  -9.0911689e+00   2.9457775e-02
  -9.0854530e+00   2.9725927e-02
  -9.0797371e+00   2.9996426e-02
  -9.0740211e+00   3.0269291e-02
  -9.0683052e+00   3.0544543e-02
  -9.0625893e+00   3.0822203e-02
  -9.0568734e+00   3.1102289e-02
  -9.0511575e+00   3.1384825e-02
  -9.0454416e+00   3.1669829e-02
  -9.0397256e+00   3.1957324e-02
  -9.0340097e+00   3.2247330e-02
  -9.0282938e+00   3.2539869e-02
  -9.0225779e+00   3.2834963e-02
  -9.0168620e+00   3.3132633e-02
  -9.0111460e+00   3.3432901e-02
  -9.0054301e+00   3.3735790e-02
  -8.9997142e+00   3.4041321e-02
  -8.9939983e+00   3.4349517e-02
  -8.9882824e+00   3.4660401e-02
  -8.9825664e+00   3.4973996e-02
  -8.9768505e+00   3.5290325e-02
  -8.9711346e+00   3.5609411e-02
  -8.9654187e+00   3.5931277e-02
  -8.9597028e+00   3.6255948e-02
  -8.9539869e+00   3.6583447e-02
  -8.9482709e+00   3.6913797e-02
  -8.9425550e+00   3.7247024e-02
  -8.9368391e+00   3.7583152e-02
  -8.9311232e+00   3.7922205e-02
  -8.9254073e+00   3.8264209e-02
  -8.9196913e+00   3.8609188e-02
  -8.9139754e+00   3.8957167e-02
  -8.9082595e+00   3.9308173e-02
  -8.9025436e+00   3.9662231e-02
  -8.8968277e+00   4.0019366e-02
  -8.8911117e+00   4.0379605e-02
  -8.8853958e+00   4.0742975e-02
  -8.8796799e+00   4.1109501e-02
  -8.8739640e+00   4.1479210e-02
  -8.8682481e+00   4.1852131e-02
  -8.8625322e+00   4.2228289e-02
  -8.8568162e+00   4.2607712e-02
  -8.8511003e+00   4.2990429e-02
  -8.8453844e+00   4.3376466e-02
  -8.8396685e+00   4.3765852e-02
  -8.8339526e+00   4.4158616e-02
  -8.8282366e+00   4.4554785e-02
  -8.8225207e+00   4.4954390e-02
  -8.8168048e+00   4.5357458e-02
  -8.8110889e+00   4.5764020e-02
  -8.8053730e+00   4.6174105e-02
  -8.7996570e+00   4.6587742e-02
  -8.7939411e+00   4.7004962e-02
  -8.7882252e+00   4.7425795e-02
  -8.7825093e+00   4.7850272e-02
  -8.7767934e+00   4.8278423e-02
  -8.7710775e+00   4.8710279e-02
  -8.7653615e+00   4.9145873e-02
  -8.7596456e+00   4.9585235e-02
  -8.7539297e+00   5.0028397e-02
  -8.7482138e+00   5.0475392e-02
  -8.7424979e+00   5.0926251e-02
  -8.7367819e+00   5.1381008e-02
  -8.7310660e+00   5.1839695e-02
  -8.7253501e+00   5.2302345e-02
  -8.7196342e+00   5.2768993e-02
  -8.7139183e+00   5.3239671e-02
  -8.7082023e+00   5.3714414e-02
  -8.7024864e+00   5.4193256e-02
  -8.6967705e+00   5.4676232e-02
  -8.6910546e+00   5.5163376e-02
  -8.6853387e+00   5.5654723e-02
  -8.6796227e+00   5.6150310e-02
  -8.6739068e+00   5.6650171e-02
  -8.6681909e+00   5.7154343e-02
  -8.6624750e+00   5.7662862e-02
  -8.6567591e+00   5.8175764e-02
  -8.6510432e+00   5.8693088e-02
  -8.6453272e+00   5.9214869e-02
  -8.6396113e+00   5.9741145e-02
  -8.6338954e+00   6.0271954e-02
  -8.6281795e+00   6.0807335e-02
  -8.6224636e+00   6.1347325e-02
  -8.6167476e+00   6.1891963e-02
  -8.6110317e+00   6.2441290e-02
  -8.6053158e+00   6.2995343e-02
  -8.5995999e+00   6.3554162e-02
  -8.5938840e+00   6.4117788e-02
  -8.5881680e+00   6.4686261e-02
  -8.5824521e+00   6.5259622e-02
  -8.5767362e+00   6.5837912e-02
  -8.5710203e+00   6.6421171e-02
  -8.5653044e+00   6.7009443e-02
  -8.5595885e+00   6.7602768e-02
  -8.5538725e+00   6.8201189e-02
  -8.5481566e+00   6.8804749e-02
  -8.5424407e+00   6.9413491e-02
  -8.5367248e+00   7.0027459e-02
  -8.5310089e+00   7.0646695e-02
  -8.5252929e+00   7.1271245e-02
  -8.5195770e+00   7.1901152e-02
  -8.5138611e+00   7.2536462e-02
  -8.5081452e+00   7.3177219e-02
  -8.5024293e+00   7.3823470e-02
  -8.4967133e+00   7.4475260e-02
  -8.4909974e+00   7.5132636e-02
  -8.4852815e+00   7.5795643e-02
  -8.4795656e+00   7.6464330e-02
  -8.4738497e+00   7.7138743e-02
  -8.4681338e+00   7.7818931e-02
  -8.4624178e+00   7.8504941e-02
  -8.4567019e+00   7.9196823e-02
  -8.4509860e+00   7.9894625e-02
  -8.4452701e+00   8.0598396e-02
  -8.4395542e+00   8.1308186e-02
  -8.4338382e+00   8.2024046e-02
  -8.4281223e+00   8.2746026e-02
  -8.4224064e+00   8.3474176e-02
  -8.4166905e+00   8.4208549e-02
  -8.4109746e+00   8.4949196e-02
  -8.4052586e+00   8.5696169e-02
  -8.3995427e+00   8.6449521e-02
  -8.3938268e+00   8.7209304e-02
  -8.3881109e+00   8.7975573e-02
  -8.3823950e+00   8.8748381e-02
  -8.3766791e+00   8.9527782e-02
  -8.3709631e+00   9.0313832e-02
  -8.3652472e+00   9.1106584e-02
  -8.3595313e+00   9.1906095e-02
  -8.3538154e+00   9.2712421e-02
  -8.3480995e+00   9.3525619e-02
  -8.3423835e+00   9.4345744e-02
  -8.3366676e+00   9.5172855e-02
  -8.3309517e+00   9.6007010e-02
  -8.3252358e+00   9.6848265e-02
  -8.3195199e+00   9.7696682e-02
  -8.3138039e+00   9.8552317e-02
  -8.3080880e+00   9.9415232e-02
  -8.3023721e+00   1.0028549e-01
  -8.2966562e+00   1.0116314e-01
  -8.2909403e+00   1.0204825e-01
  -8.2852243e+00   1.0294089e-01
  -8.2795084e+00   1.0384111e-01
  -8.2737925e+00   1.0474898e-01
  -8.2680766e+00   1.0566456e-01
  -8.2623607e+00   1.0658791e-01
  -8.2566448e+00   1.0751909e-01
  -8.2509288e+00   1.0845818e-01
  -8.2452129e+00   1.0940524e-01
  -8.2394970e+00   1.1036032e-01
  -8.2337811e+00   1.1132351e-01
  -8.2280652e+00   1.1229486e-01
  -8.2223492e+00   1.1327444e-01
  -8.2166333e+00   1.1426231e-01
  -8.2109174e+00   1.1525856e-01
  -8.2052015e+00   1.1626324e-01
  -8.1994856e+00   1.1727642e-01
  -8.1937696e+00   1.1829818e-01
  -8.1880537e+00   1.1932858e-01
  -8.1823378e+00   1.2036769e-01
  -8.1766219e+00   1.2141559e-01
  -8.1709060e+00   1.2247235e-01
  -8.1651901e+00   1.2353803e-01
  -8.1594741e+00   1.2461272e-01
  -8.1537582e+00   1.2569648e-01
  -8.1480423e+00   1.2678939e-01
  -8.1423264e+00   1.2789152e-01
  -8.1366105e+00   1.2900295e-01
  -8.1308945e+00   1.3012375e-01
  -8.1251786e+00   1.3125400e-01
  -8.1194627e+00   1.3239378e-01
  -8.1137468e+00   1.3354316e-01
  -8.1080309e+00   1.3470223e-01
  -8.1023149e+00   1.3587105e-01
  -8.0965990e+00   1.3704970e-01
  -8.0908831e+00   1.3823828e-01
  -8.0851672e+00   1.3943685e-01
  -8.0794513e+00   1.4064550e-01
  -8.0737354e+00   1.4186431e-01
  -8.0680194e+00   1.4309336e-01
  -8.0623035e+00   1.4433273e-01
  -8.0565876e+00   1.4558251e-01
  -8.0508717e+00   1.4684278e-01
  -8.0451558e+00   1.4811362e-01
  -8.0394398e+00   1.4939511e-01
  -8.0337239e+00   1.5068736e-01
  -8.0280080e+00   1.5199043e-01
  -8.0222921e+00   1.5330441e-01
  -8.0165762e+00   1.5462940e-01
  -8.0108602e+00   1.5596548e-01
  -8.0051443e+00   1.5731273e-01
  -7.9994284e+00   1.5867126e-01
  -7.9937125e+00   1.6004114e-01
  -7.9879966e+00   1.6142247e-01
  -7.9822807e+00   1.6281534e-01
  -7.9765647e+00   1.6421983e-01
  -7.9708488e+00   1.6563605e-01
  -7.9651329e+00   1.6706408e-01
  -7.9594170e+00   1.6850402e-01
  -7.9537011e+00   1.6995596e-01
  -7.9479851e+00   1.7141999e-01
  -7.9422692e+00   1.7289621e-01
  -7.9365533e+00   1.7438472e-01
  -7.9308374e+00   1.7588562e-01
  -7.9251215e+00   1.7739899e-01
  -7.9194055e+00   1.7892494e-01
  -7.9136896e+00   1.8046357e-01
  -7.9079737e+00   1.8201496e-01
  -7.9022578e+00   1.8357924e-01
  -7.8965419e+00   1.8515648e-01
  -7.8908260e+00   1.8674681e-01
  -7.8851100e+00   1.8835030e-01
  -7.8793941e+00   1.8996708e-01
  -7.8736782e+00   1.9159723e-01
  -7.8679623e+00   1.9324087e-01
  -7.8622464e+00   1.9489810e-01
  -7.8565304e+00   1.9656902e-01
  -7.8508145e+00   1.9825374e-01
  -7.8450986e+00   1.9995236e-01
  -7.8393827e+00   2.0166499e-01
  -7.8336668e+00   2.0339174e-01
  -7.8279508e+00   2.0513272e-01
  -7.8222349e+00   2.0688802e-01
  -7.8165190e+00   2.0865777e-01
  -7.8108031e+00   2.1044207e-01
  -7.8050872e+00   2.1224103e-01
  -7.7993712e+00   2.1405477e-01
  -7.7936553e+00   2.1588339e-01
  -7.7879394e+00   2.1772700e-01
  -7.7822235e+00   2.1958572e-01
  -7.7765076e+00   2.2145967e-01
  -7.7707917e+00   2.2334895e-01
  -7.7650757e+00   2.2525368e-01
  -7.7593598e+00   2.2717398e-01
  -7.7536439e+00   2.2910995e-01
  -7.7479280e+00   2.3106173e-01
  -7.7422121e+00   2.3302942e-01
  -7.7364961e+00   2.3501313e-01
  -7.7307802e+00   2.3701300e-01
  -7.7250643e+00   2.3902914e-01
  -7.7193484e+00   2.4106167e-01
  -7.7136325e+00   2.4311070e-01
  -7.7079165e+00   2.4517635e-01
  -7.7022006e+00   2.4725876e-01
  -7.6964847e+00   2.4935804e-01
  -7.6907688e+00   2.5147430e-01
  -7.6850529e+00   2.5360768e-01
  -7.6793370e+00   2.5575829e-01
  -7.6736210e+00   2.5792627e-01
  -7.6679051e+00   2.6011173e-01
  -7.6621892e+00   2.6231479e-01
  -7.6564733e+00   2.6453559e-01
  -7.6507574e+00   2.6677425e-01
  -7.6450414e+00   2.6903089e-01
  -7.6393255e+00   2.7130564e-01
  -7.6336096e+00   2.7359863e-01
  -7.6278937e+00   2.7590998e-01
  -7.6221778e+00   2.7823982e-01
  -7.6164618e+00   2.8058829e-01
  -7.6107459e+00   2.8295550e-01
  -7.6050300e+00   2.8534159e-01
  -7.5993141e+00   2.8774668e-01
  -7.5935982e+00   2.9017091e-01
  -7.5878823e+00   2.9261440e-01
  -7.5821663e+00   2.9507729e-01
  -7.5764504e+00   2.9755971e-01
  -7.5707345e+00   3.0006178e-01
  -7.5650186e+00   3.0258364e-01
  -7.5593027e+00   3.0512542e-01
  -7.5535867e+00   3.0768724e-01
  -7.5478708e+00   3.1026926e-01
  -7.5421549e+00   3.1287158e-01
  -7.5364390e+00   3.1549435e-01
  -7.5307231e+00   3.1813770e-01
  -7.5250071e+00   3.2080177e-01
  -7.5192912e+00   3.2348667e-01
  -7.5135753e+00   3.2619256e-01
  -7.5078594e+00   3.2891955e-01
  -7.5021435e+00   3.3166778e-01
  -7.4964276e+00   3.3443739e-01
  -7.4907116e+00   3.3722851e-01
  -7.4849957e+00   3.4004127e-01
  -7.4792798e+00   3.4287581e-01
  -7.4735639e+00   3.4573225e-01
  -7.4678480e+00   3.4861073e-01
  -7.4621320e+00   3.5151138e-01
  -7.4564161e+00   3.5443434e-01
  -7.4507002e+00   3.5737973e-01
  -7.4449843e+00   3.6034769e-01
  -7.4392684e+00   3.6333836e-01
  -7.4335524e+00   3.6635185e-01
  -7.4278365e+00   3.6938831e-01
  -7.4221206e+00   3.7244787e-01
  -7.4164047e+00   3.7553064e-01
  -7.4106888e+00   3.7863678e-01
  -7.4049728e+00   3.8176639e-01
  -7.3992569e+00   3.8491962e-01
  -7.3935410e+00   3.8809659e-01
  -7.3878251e+00   3.9129743e-01
  -7.3821092e+00   3.9452227e-01
  -7.3763933e+00   3.9777123e-01
  -7.3706773e+00   4.0104444e-01
  -7.3649614e+00   4.0434203e-01
  -7.3592455e+00   4.0766411e-01
  -7.3535296e+00   4.1101082e-01
  -7.3478137e+00   4.1438227e-01
  -7.3420977e+00   4.1777859e-01
  -7.3363818e+00   4.2119990e-01
  -7.3306659e+00   4.2464631e-01
  -7.3249500e+00   4.2811795e-01
  -7.3192341e+00   4.3161493e-01
  -7.3135181e+00   4.3513737e-01
  -7.3078022e+00   4.3868538e-01
  -7.3020863e+00   4.4225908e-01
  -7.2963704e+00   4.4585858e-01
  -7.2906545e+00   4.4948399e-01
  -7.2849386e+00   4.5313542e-01
  -7.2792226e+00   4.5681297e-01
  -7.2735067e+00   4.6051676e-01
  -7.2677908e+00   4.6424688e-01
  -7.2620749e+00   4.6800344e-01
  -7.2563590e+00   4.7178654e-01
  -7.2506430e+00   4.7559628e-01
  -7.2449271e+00   4.7943275e-01
  -7.2392112e+00   4.8329605e-01
  -7.2334953e+00   4.8718626e-01
  -7.2277794e+00   4.9110349e-01
  -7.2220634e+00   4.9504782e-01
  -7.2163475e+00   4.9901933e-01
  -7.2106316e+00   5.0301810e-01
  -7.2049157e+00   5.0704422e-01
  -7.1991998e+00   5.1109776e-01
  -7.1934839e+00   5.1517880e-01
  -7.1877679e+00   5.1928741e-01
  -7.1820520e+00   5.2342366e-01
  -7.1763361e+00   5.2758761e-01
  -7.1706202e+00   5.3177932e-01
  -7.1649043e+00   5.3599886e-01
  -7.1591883e+00   5.4024629e-01
  -7.1534724e+00   5.4452165e-01
  -7.1477565e+00   5.4882499e-01
  -7.1420406e+00   5.5315636e-01
  -7.1363247e+00   5.5751579e-01
  -7.1306087e+00   5.6190334e-01
  -7.1248928e+00   5.6631903e-01
  -7.1191769e+00   5.7076289e-01
  -7.1134610e+00   5.7523495e-01
  -7.1077451e+00   5.7973522e-01
  -7.1020292e+00   5.8426372e-01
  -7.0963132e+00   5.8882048e-01
  -7.0905973e+00   5.9340548e-01
  -7.0848814e+00   5.9801874e-01
  -7.0791655e+00   6.0266026e-01
  -7.0734496e+00   6.0733002e-01
  -7.0677336e+00   6.1202801e-01
  -7.0620177e+00   6.1675421e-01
  -7.0563018e+00   6.2150861e-01
  -7.0505859e+00   6.2629117e-01
  -7.0448700e+00   6.3110185e-01
  -7.0391540e+00   6.3594061e-01
  -7.0334381e+00   6.4080742e-01
  -7.0277222e+00   6.4570221e-01
  -7.0220063e+00   6.5062492e-01
  -7.0162904e+00   6.5557549e-01
  -7.0105744e+00   6.6055384e-01
  -7.0048585e+00   6.6555991e-01
  -6.9991426e+00   6.7059359e-01
  -6.9934267e+00   6.7565479e-01
  -6.9877108e+00   6.8074342e-01
  -6.9819949e+00   6.8585936e-01
  -6.9762789e+00   6.9100251e-01
  -6.9705630e+00   6.9617272e-01
  -6.9648471e+00   7.0136989e-01
  -6.9591312e+00   7.0659385e-01
  -6.9534153e+00   7.1184447e-01
  -6.9476993e+00   7.1712159e-01
  -6.9419834e+00   7.2242505e-01
  -6.9362675e+00   7.2775466e-01
  -6.9305516e+00   7.3311025e-01
  -6.9248357e+00   7.3849163e-01
  -6.9191197e+00   7.4389858e-01
  -6.9134038e+00   7.4933092e-01
  -6.9076879e+00   7.5478840e-01
  -6.9019720e+00   7.6027081e-01
  -6.8962561e+00   7.6577789e-01
  -6.8905402e+00   7.7130941e-01
  -6.8848242e+00   7.7686511e-01
  -6.8791083e+00   7.8244470e-01
  -6.8733924e+00   7.8804791e-01
  -6.8676765e+00   7.9367444e-01
  -6.8619606e+00   7.9932400e-01
  -6.8562446e+00   8.0499626e-01
  -6.8505287e+00   8.1069090e-01
  -6.8448128e+00   8.1640759e-01
  -6.8390969e+00   8.2214597e-01
  -6.8333810e+00   8.2790567e-01
  -6.8276650e+00   8.3368634e-01
  -6.8219491e+00   8.3948758e-01
  -6.8162332e+00   8.4530899e-01
  -6.8105173e+00   8.5115017e-01
  -6.8048014e+00   8.5701068e-01
  -6.7990855e+00   8.6289009e-01
  -6.7933695e+00   8.6878796e-01
  -6.7876536e+00   8.7470382e-01
  -6.7819377e+00   8.8063719e-01
  -6.7762218e+00   8.8658758e-01
  -6.7705059e+00   8.9255450e-01
  -6.7647899e+00   8.9853742e-01
  -6.7590740e+00   9.0453581e-01
  -6.7533581e+00   9.1054912e-01
  -6.7476422e+00   9.1657681e-01
  -6.7419263e+00   9.2261828e-01
  -6.7362103e+00   9.2867296e-01
  -6.7304944e+00   9.3474025e-01
  -6.7247785e+00   9.4081951e-01
  -6.7190626e+00   9.4691013e-01
  -6.7133467e+00   9.5301145e-01
  -6.7076308e+00   9.5912282e-01
  -6.7019148e+00   9.6524354e-01
  -6.6961989e+00   9.7137294e-01
  -6.6904830e+00   9.7751030e-01
  -6.6847671e+00   9.8365490e-01
  -6.6790512e+00   9.8980600e-01
  -6.6733352e+00   9.9596285e-01
  -6.6676193e+00   1.0021247e+00
  -6.6619034e+00   1.0082907e+00
  -6.6561875e+00   1.0144601e+00
  -6.6504716e+00   1.0206321e+00
  -6.6447556e+00   1.0268058e+00
  -6.6390397e+00   1.0329804e+00
  -6.6333238e+00   1.0391551e+00
  -6.6276079e+00   1.0453289e+00
  -6.6218920e+00   1.0515010e+00
  -6.6161761e+00   1.0576704e+00
  -6.6104601e+00   1.0638362e+00
  -6.6047442e+00   1.0699975e+00
  -6.5990283e+00   1.0761534e+00
  -6.5933124e+00   1.0823028e+00
  -6.5875965e+00   1.0884448e+00
  -6.5818805e+00   1.0945784e+00
  -6.5761646e+00   1.1007025e+00
  -6.5704487e+00   1.1068161e+00
  -6.5647328e+00   1.1129183e+00
  -6.5590169e+00   1.1190078e+00
  -6.5533009e+00   1.1250837e+00
  -6.5475850e+00   1.1311449e+00
  -6.5418691e+00   1.1371902e+00
  -6.5361532e+00   1.1432186e+00
  -6.5304373e+00   1.1492289e+00
  -6.5247213e+00   1.1552200e+00
  -6.5190054e+00   1.1611907e+00
  -6.5132895e+00   1.1671399e+00
  -6.5075736e+00   1.1730664e+00
  -6.5018577e+00   1.1789690e+00
  -6.4961418e+00   1.1848465e+00
  -6.4904258e+00   1.1906976e+00
  -6.4847099e+00   1.1965213e+00
  -6.4789940e+00   1.2023162e+00
  -6.4732781e+00   1.2080810e+00
  -6.4675622e+00   1.2138146e+00
  -6.4618462e+00   1.2195157e+00
  -6.4561303e+00   1.2251830e+00
  -6.4504144e+00   1.2308153e+00
  -6.4446985e+00   1.2364112e+00
  -6.4389826e+00   1.2419694e+00
  -6.4332666e+00   1.2474887e+00
  -6.4275507e+00   1.2529678e+00
  -6.4218348e+00   1.2584053e+00
  -6.4161189e+00   1.2638000e+00
  -6.4104030e+00   1.2691505e+00
  -6.4046871e+00   1.2744555e+00
  -6.3989711e+00   1.2797137e+00
  -6.3932552e+00   1.2849237e+00
  -6.3875393e+00   1.2900842e+00
  -6.3818234e+00   1.2951939e+00
  -6.3761075e+00   1.3002515e+00
  -6.3703915e+00   1.3052556e+00
  -6.3646756e+00   1.3102049e+00
  -6.3589597e+00   1.3150981e+00
  -6.3532438e+00   1.3199339e+00
  -6.3475279e+00   1.3247108e+00
  -6.3418119e+00   1.3294277e+00
  -6.3360960e+00   1.3340832e+00
  -6.3303801e+00   1.3386760e+00
  -6.3246642e+00   1.3432048e+00
  -6.3189483e+00   1.3476683e+00
  -6.3132324e+00   1.3520652e+00
  -6.3075164e+00   1.3563943e+00
  -6.3018005e+00   1.3606542e+00
  -6.2960846e+00   1.3648437e+00
  -6.2903687e+00   1.3689617e+00
  -6.2846528e+00   1.3730067e+00
  -6.2789368e+00   1.3769777e+00
  -6.2732209e+00   1.3808734e+00
  -6.2675050e+00   1.3846926e+00
  -6.2617891e+00   1.3884342e+00
  -6.2560732e+00   1.3920969e+00
  -6.2503572e+00   1.3956797e+00
  -6.2446413e+00   1.3991814e+00
  -6.2389254e+00   1.4026009e+00
  -6.2332095e+00   1.4059371e+00
  -6.2274936e+00   1.4091889e+00
  -6.2217777e+00   1.4123554e+00
  -6.2160617e+00   1.4154354e+00
  -6.2103458e+00   1.4184280e+00
  -6.2046299e+00   1.4213321e+00
  -6.1989140e+00   1.4241469e+00
  -6.1931981e+00   1.4268714e+00
  -6.1874821e+00   1.4295047e+00
  -6.1817662e+00   1.4320459e+00
  -6.1760503e+00   1.4344941e+00
  -6.1703344e+00   1.4368485e+00
  -6.1646185e+00   1.4391084e+00
  -6.1589025e+00   1.4412730e+00
  -6.1531866e+00   1.4433415e+00
  -6.1474707e+00   1.4453131e+00
  -6.1417548e+00   1.4471873e+00
  -6.1360389e+00   1.4489634e+00
  -6.1303229e+00   1.4506408e+00
  -6.1246070e+00   1.4522188e+00
  -6.1188911e+00   1.4536970e+00
  -6.1131752e+00   1.4550747e+00
  -6.1074593e+00   1.4563516e+00
  -6.1017434e+00   1.4575272e+00
  -6.0960274e+00   1.4586010e+00
  -6.0903115e+00   1.4595727e+00
  -6.0845956e+00   1.4604419e+00
  -6.0788797e+00   1.4612083e+00
  -6.0731638e+00   1.4618717e+00
  -6.0674478e+00   1.4624317e+00
  -6.0617319e+00   1.4628882e+00
  -6.0560160e+00   1.4632411e+00
  -6.0503001e+00   1.4634901e+00
  -6.0445842e+00   1.4636352e+00
  -6.0388682e+00   1.4636764e+00
  -6.0331523e+00   1.4636136e+00
  -6.0274364e+00   1.4634468e+00
  -6.0217205e+00   1.4631760e+00
  -6.0160046e+00   1.4628014e+00
  -6.0102887e+00   1.4623231e+00
  -6.0045727e+00   1.4617413e+00
  -5.9988568e+00   1.4610561e+00
  -5.9931409e+00   1.4602677e+00
  -5.9874250e+00   1.4593765e+00
  -5.9817091e+00   1.4583827e+00
  -5.9759931e+00   1.4572867e+00
  -5.9702772e+00   1.4560888e+00
  -5.9645613e+00   1.4547895e+00
  -5.9588454e+00   1.4533892e+00
  -5.9531295e+00   1.4518883e+00
  -5.9474135e+00   1.4502875e+00
  -5.9416976e+00   1.4485872e+00
  -5.9359817e+00   1.4467879e+00
  -5.9302658e+00   1.4448904e+00
  -5.9245499e+00   1.4428953e+00
  -5.9188340e+00   1.4408031e+00
  -5.9131180e+00   1.4386147e+00
  -5.9074021e+00   1.4363307e+00
  -5.9016862e+00   1.4339520e+00
  -5.8959703e+00   1.4314792e+00
  -5.8902544e+00   1.4289133e+00
  -5.8845384e+00   1.4262551e+00
  -5.8788225e+00   1.4235054e+00
  -5.8731066e+00   1.4206651e+00
  -5.8673907e+00   1.4177352e+00
  -5.8616748e+00   1.4147166e+00
  -5.8559588e+00   1.4116102e+00
  -5.8502429e+00   1.4084172e+00
  -5.8445270e+00   1.4051385e+00
  -5.8388111e+00   1.4017751e+00
  -5.8330952e+00   1.3983281e+00
  -5.8273793e+00   1.3947985e+00
  -5.8216633e+00   1.3911876e+00
  -5.8159474e+00   1.3874964e+00
  -5.8102315e+00   1.3837260e+00
  -5.8045156e+00   1.3798776e+00
  -5.7987997e+00   1.3759523e+00
  -5.7930837e+00   1.3719514e+00
  -5.7873678e+00   1.3678761e+00
  -5.7816519e+00   1.3637275e+00
  -5.7759360e+00   1.3595069e+00
  -5.7702201e+00   1.3552156e+00
  -5.7645041e+00   1.3508547e+00
  -5.7587882e+00   1.3464256e+00
  -5.7530723e+00   1.3419294e+00
  -5.7473564e+00   1.3373676e+00
  -5.7416405e+00   1.3327413e+00
  -5.7359245e+00   1.3280519e+00
  -5.7302086e+00   1.3233007e+00
  -5.7244927e+00   1.3184889e+00
  -5.7187768e+00   1.3136180e+00
  -5.7130609e+00   1.3086891e+00
  -5.7073450e+00   1.3037037e+00
  -5.7016290e+00   1.2986630e+00
  -5.6959131e+00   1.2935683e+00
  -5.6901972e+00   1.2884211e+00
  -5.6844813e+00   1.2832225e+00
  -5.6787654e+00   1.2779740e+00
  -5.6730494e+00   1.2726769e+00
  -5.6673335e+00   1.2673324e+00
  -5.6616176e+00   1.2619420e+00
  -5.6559017e+00   1.2565068e+00
  -5.6501858e+00   1.2510283e+00
  -5.6444698e+00   1.2455077e+00
  -5.6387539e+00   1.2399464e+00
  -5.6330380e+00   1.2343456e+00
  -5.6273221e+00   1.2287067e+00
  -5.6216062e+00   1.2230309e+00
  -5.6158903e+00   1.2173195e+00
  -5.6101743e+00   1.2115737e+00
  -5.6044584e+00   1.2057949e+00
  -5.5987425e+00   1.1999843e+00
  -5.5930266e+00   1.1941432e+00
  -5.5873107e+00   1.1882727e+00
  -5.5815947e+00   1.1823741e+00
  -5.5758788e+00   1.1764487e+00
  -5.5701629e+00   1.1704976e+00
  -5.5644470e+00   1.1645220e+00
  -5.5587311e+00   1.1585232e+00
  -5.5530151e+00   1.1525022e+00
  -5.5472992e+00   1.1464603e+00
  -5.5415833e+00   1.1403986e+00
  -5.5358674e+00   1.1343183e+00
  -5.5301515e+00   1.1282204e+00
  -5.5244356e+00   1.1221060e+00
  -5.5187196e+00   1.1159764e+00
  -5.5130037e+00   1.1098325e+00
  -5.5072878e+00   1.1036754e+00
  -5.5015719e+00   1.0975062e+00
  -5.4958560e+00   1.0913259e+00
  -5.4901400e+00   1.0851356e+00
  -5.4844241e+00   1.0789362e+00
  -5.4787082e+00   1.0727288e+00
  -5.4729923e+00   1.0665143e+00
  -5.4672764e+00   1.0602937e+00
  -5.4615604e+00   1.0540680e+00
  -5.4558445e+00   1.0478380e+00
  -5.4501286e+00   1.0416048e+00
  -5.4444127e+00   1.0353693e+00
  -5.4386968e+00   1.0291322e+00
  -5.4329809e+00   1.0228945e+00
  -5.4272649e+00   1.0166571e+00
  -5.4215490e+00   1.0104208e+00
  -5.4158331e+00   1.0041864e+00
  -5.4101172e+00   9.9795469e-01
  -5.4044013e+00   9.9172656e-01
  -5.3986853e+00   9.8550275e-01
  -5.3929694e+00   9.7928402e-01
  -5.3872535e+00   9.7307113e-01
  -5.3815376e+00   9.6686481e-01
  -5.3758217e+00   9.6066578e-01
  -5.3701057e+00   9.5447475e-01
  -5.3643898e+00   9.4829241e-01
  -5.3586739e+00   9.4211944e-01
  -5.3529580e+00   9.3595648e-01
  -5.3472421e+00   9.2980419e-01
  -5.3415262e+00   9.2366320e-01
  -5.3358102e+00   9.1753412e-01
  -5.3300943e+00   9.1141755e-01
  -5.3243784e+00   9.0531408e-01
  -5.3186625e+00   8.9922428e-01
  -5.3129466e+00   8.9314870e-01
  -5.3072306e+00   8.8708789e-01
  -5.3015147e+00   8.8104237e-01
  -5.2957988e+00   8.7501267e-01
  -5.2900829e+00   8.6899927e-01
  -5.2843670e+00   8.6300268e-01
  -5.2786510e+00   8.5702335e-01
  -5.2729351e+00   8.5106175e-01
  -5.2672192e+00   8.4511833e-01
  -5.2615033e+00   8.3919352e-01
  -5.2557874e+00   8.3328774e-01
  -5.2500714e+00   8.2740141e-01
  -5.2443555e+00   8.2153490e-01
  -5.2386396e+00   8.1568861e-01
  -5.2329237e+00   8.0986291e-01
  -5.2272078e+00   8.0405816e-01
  -5.2214919e+00   7.9827470e-01
  -5.2157759e+00   7.9251287e-01
  -5.2100600e+00   7.8677299e-01
  -5.2043441e+00   7.8105537e-01
  -5.1986282e+00   7.7536031e-01
  -5.1929123e+00   7.6968811e-01
  -5.1871963e+00   7.6403904e-01
  -5.1814804e+00   7.5841337e-01
  -5.1757645e+00   7.5281136e-01
  -5.1700486e+00   7.4723325e-01
  -5.1643327e+00   7.4167928e-01
  -5.1586167e+00   7.3614968e-01
  -5.1529008e+00   7.3064467e-01
  -5.1471849e+00   7.2516445e-01
  -5.1414690e+00   7.1970922e-01
  -5.1357531e+00   7.1427916e-01
  -5.1300372e+00   7.0887447e-01
  -5.1243212e+00   7.0349531e-01
  -5.1186053e+00   6.9814184e-01
  -5.1128894e+00   6.9281421e-01
  -5.1071735e+00   6.8751257e-01
  -5.1014576e+00   6.8223706e-01
  -5.0957416e+00   6.7698780e-01
  -5.0900257e+00   6.7176492e-01
  -5.0843098e+00   6.6656852e-01
  -5.0785939e+00   6.6139871e-01
  -5.0728780e+00   6.5625560e-01
  -5.0671620e+00   6.5113926e-01
  -5.0614461e+00   6.4604979e-01
  -5.0557302e+00   6.4098726e-01
  -5.0500143e+00   6.3595173e-01
  -5.0442984e+00   6.3094328e-01
  -5.0385825e+00   6.2596196e-01
  -5.0328665e+00   6.2100781e-01
  -5.0271506e+00   6.1608088e-01
  -5.0214347e+00   6.1118121e-01
  -5.0157188e+00   6.0630883e-01
  -5.0100029e+00   6.0146376e-01
  -5.0042869e+00   5.9664603e-01
  -4.9985710e+00   5.9185565e-01
  -4.9928551e+00   5.8709262e-01
  -4.9871392e+00   5.8235696e-01
  -4.9814233e+00   5.7764866e-01
  -4.9757073e+00   5.7296772e-01
  -4.9699914e+00   5.6831412e-01
  -4.9642755e+00   5.6368784e-01
  -4.9585596e+00   5.5908888e-01
  -4.9528437e+00   5.5451719e-01
  -4.9471278e+00   5.4997277e-01
  -4.9414118e+00   5.4545556e-01
  -4.9356959e+00   5.4096553e-01
  -4.9299800e+00   5.3650264e-01
  -4.9242641e+00   5.3206685e-01
  -4.9185482e+00   5.2765811e-01
  -4.9128322e+00   5.2327635e-01
  -4.9071163e+00   5.1892153e-01
  -4.9014004e+00   5.1459359e-01
  -4.8956845e+00   5.1029246e-01
  -4.8899686e+00   5.0601808e-01
  -4.8842526e+00   5.0177037e-01
  -4.8785367e+00   4.9754927e-01
  -4.8728208e+00   4.9335469e-01
  -4.8671049e+00   4.8918656e-01
  -4.8613890e+00   4.8504479e-01
  -4.8556730e+00   4.8092931e-01
  -4.8499571e+00   4.7684002e-01
  -4.8442412e+00   4.7277684e-01
  -4.8385253e+00   4.6873967e-01
  -4.8328094e+00   4.6472843e-01
  -4.8270935e+00   4.6074300e-01
  -4.8213775e+00   4.5678330e-01
  -4.8156616e+00   4.5284922e-01
  -4.8099457e+00   4.4894067e-01
  -4.8042298e+00   4.4505753e-01
  -4.7985139e+00   4.4119970e-01
  -4.7927979e+00   4.3736707e-01
  -4.7870820e+00   4.3355952e-01
  -4.7813661e+00   4.2977696e-01
  -4.7756502e+00   4.2601926e-01
  -4.7699343e+00   4.2228631e-01
  -4.7642183e+00   4.1857800e-01
  -4.7585024e+00   4.1489420e-01
  -4.7527865e+00   4.1123479e-01
  -4.7470706e+00   4.0759966e-01
  -4.7413547e+00   4.0398868e-01
  -4.7356388e+00   4.0040173e-01
  -4.7299228e+00   3.9683869e-01
  -4.7242069e+00   3.9329942e-01
  -4.7184910e+00   3.8978381e-01
  -4.7127751e+00   3.8629172e-01
  -4.7070592e+00   3.8282304e-01
  -4.7013432e+00   3.7937762e-01
  -4.6956273e+00   3.7595533e-01
  -4.6899114e+00   3.7255606e-01
  -4.6841955e+00   3.6917966e-01
  -4.6784796e+00   3.6582600e-01
  -4.6727636e+00   3.6249496e-01
  -4.6670477e+00   3.5918639e-01
  -4.6613318e+00   3.5590017e-01
  -4.6556159e+00   3.5263615e-01
  -4.6499000e+00   3.4939421e-01
  -4.6441841e+00   3.4617420e-01
  -4.6384681e+00   3.4297600e-01
  -4.6327522e+00   3.3979946e-01
  -4.6270363e+00   3.3664445e-01
  -4.6213204e+00   3.3351083e-01
  -4.6156045e+00   3.3039847e-01
  -4.6098885e+00   3.2730722e-01
  -4.6041726e+00   3.2423696e-01
  -4.5984567e+00   3.2118753e-01
  -4.5927408e+00   3.1815881e-01
  -4.5870249e+00   3.1515065e-01
  -4.5813089e+00   3.1216292e-01
  -4.5755930e+00   3.0919548e-01
  -4.5698771e+00   3.0624819e-01
  -4.5641612e+00   3.0332091e-01
  -4.5584453e+00   3.0041350e-01
  -4.5527294e+00   2.9752583e-01
  -4.5470134e+00   2.9465775e-01
  -4.5412975e+00   2.9180914e-01
  -4.5355816e+00   2.8897984e-01
  -4.5298657e+00   2.8616973e-01
  -4.5241498e+00   2.8337865e-01
  -4.5184338e+00   2.8060649e-01
  -4.5127179e+00   2.7785309e-01
  -4.5070020e+00   2.7511833e-01
  -4.5012861e+00   2.7240206e-01
  -4.4955702e+00   2.6970415e-01
  -4.4898542e+00   2.6702446e-01
  -4.4841383e+00   2.6436285e-01
  -4.4784224e+00   2.6171919e-01
  -4.4727065e+00   2.5909334e-01
  -4.4669906e+00   2.5648517e-01
  -4.4612746e+00   2.5389454e-01
  -4.4555587e+00   2.5132132e-01
  -4.4498428e+00   2.4876537e-01
  -4.4441269e+00   2.4622656e-01
  -4.4384110e+00   2.4370475e-01
  -4.4326951e+00   2.4119981e-01
  -4.4269791e+00   2.3871161e-01
  -4.4212632e+00   2.3624002e-01
  -4.4155473e+00   2.3378489e-01
  -4.4098314e+00   2.3134611e-01
  -4.4041155e+00   2.2892354e-01
  -4.3983995e+00   2.2651705e-01
  -4.3926836e+00   2.2412651e-01
  -4.3869677e+00   2.2175178e-01
  -4.3812518e+00   2.1939275e-01
  -4.3755359e+00   2.1704927e-01
  -4.3698199e+00   2.1472123e-01
  -4.3641040e+00   2.1240849e-01
  -4.3583881e+00   2.1011092e-01
  -4.3526722e+00   2.0782840e-01
  -4.3469563e+00   2.0556081e-01
  -4.3412404e+00   2.0330801e-01
  -4.3355244e+00   2.0106989e-01
  -4.3298085e+00   1.9884631e-01
  -4.3240926e+00   1.9663715e-01
  -4.3183767e+00   1.9444229e-01
  -4.3126608e+00   1.9226160e-01
  -4.3069448e+00   1.9009497e-01
  -4.3012289e+00   1.8794226e-01
  -4.2955130e+00   1.8580337e-01
  -4.2897971e+00   1.8367816e-01
  -4.2840812e+00   1.8156651e-01
  -4.2783652e+00   1.7946831e-01
  -4.2726493e+00   1.7738344e-01
  -4.2669334e+00   1.7531178e-01
  -4.2612175e+00   1.7325320e-01
  -4.2555016e+00   1.7120760e-01
  -4.2497857e+00   1.6917485e-01
  -4.2440697e+00   1.6715484e-01
  -4.2383538e+00   1.6514745e-01
  -4.2326379e+00   1.6315257e-01
  -4.2269220e+00   1.6117008e-01
  -4.2212061e+00   1.5919987e-01
  -4.2154901e+00   1.5724182e-01
  -4.2097742e+00   1.5529582e-01
  -4.2040583e+00   1.5336176e-01
  -4.1983424e+00   1.5143952e-01
  -4.1926265e+00   1.4952900e-01
  -4.1869105e+00   1.4763009e-01
  -4.1811946e+00   1.4574267e-01
  -4.1754787e+00   1.4386663e-01
  -4.1697628e+00   1.4200187e-01
  -4.1640469e+00   1.4014827e-01
  -4.1583310e+00   1.3830574e-01
  -4.1526150e+00   1.3647415e-01
  -4.1468991e+00   1.3465341e-01
  -4.1411832e+00   1.3284341e-01
  -4.1354673e+00   1.3104404e-01
  -4.1297514e+00   1.2925520e-01
  -4.1240354e+00   1.2747678e-01
  -4.1183195e+00   1.2570869e-01
  -4.1126036e+00   1.2395081e-01
  -4.1068877e+00   1.2220304e-01
  -4.1011718e+00   1.2046529e-01
  -4.0954558e+00   1.1873745e-01
  -4.0897399e+00   1.1701941e-01
  -4.0840240e+00   1.1531109e-01
  -4.0783081e+00   1.1361237e-01
  -4.0725922e+00   1.1192316e-01
  -4.0668763e+00   1.1024337e-01
  -4.0611603e+00   1.0857288e-01
  -4.0554444e+00   1.0691161e-01
  -4.0497285e+00   1.0525946e-01
  -4.0440126e+00   1.0361634e-01
  -4.0382967e+00   1.0198213e-01
  -4.0325807e+00   1.0035676e-01
  -4.0268648e+00   9.8740119e-02
  -4.0211489e+00   9.7132121e-02
  -4.0154330e+00   9.5532669e-02
  -4.0097171e+00   9.3941671e-02
  -4.0040011e+00   9.2359033e-02
  -3.9982852e+00   9.0784664e-02
  -3.9925693e+00   8.9218471e-02
  -3.9868534e+00   8.7660364e-02
  -3.9811375e+00   8.6110251e-02
  -3.9754215e+00   8.4568043e-02
  -3.9697056e+00   8.3033649e-02
  -3.9639897e+00   8.1506981e-02
  -3.9582738e+00   7.9987950e-02
  -3.9525579e+00   7.8476468e-02
  -3.9468420e+00   7.6972447e-02
  -3.9411260e+00   7.5475799e-02
  -3.9354101e+00   7.3986440e-02
  -3.9296942e+00   7.2504281e-02
  -3.9239783e+00   7.1029238e-02
  -3.9182624e+00   6.9561224e-02
  -3.9125464e+00   6.8100157e-02
  -3.9068305e+00   6.6645951e-02
  -3.9011146e+00   6.5198522e-02
  -3.8953987e+00   6.3757787e-02
  -3.8896828e+00   6.2323664e-02
  -3.8839668e+00   6.0896070e-02
  -3.8782509e+00   5.9474923e-02
  -3.8725350e+00   5.8060141e-02
  -3.8668191e+00   5.6651644e-02
  -3.8611032e+00   5.5249352e-02
  -3.8553873e+00   5.3853183e-02
  -3.8496713e+00   5.2463059e-02
  -3.8439554e+00   5.1078900e-02
  -3.8382395e+00   4.9700628e-02
  -3.8325236e+00   4.8328164e-02
  -3.8268077e+00   4.6961430e-02
  -3.8210917e+00   4.5600349e-02
  -3.8153758e+00   4.4244843e-02
  -3.8096599e+00   4.2894837e-02
  -3.8039440e+00   4.1550254e-02
  -3.7982281e+00   4.0211017e-02
  -3.7925121e+00   3.8877053e-02
  -3.7867962e+00   3.7548286e-02
  -3.7810803e+00   3.6224640e-02
  -3.7753644e+00   3.4906043e-02
  -3.7696485e+00   3.3592420e-02
  -3.7639326e+00   3.2283699e-02
  -3.7582166e+00   3.0979805e-02
  -3.7525007e+00   2.9680667e-02
  -3.7467848e+00   2.8386211e-02
  -3.7410689e+00   2.7096368e-02
  -3.7353530e+00   2.5811064e-02
  -3.7296370e+00   2.4530230e-02
  -3.7239211e+00   2.3253793e-02
  -3.7182052e+00   2.1981684e-02
  -3.7124893e+00   2.0713834e-02
  -3.7067734e+00   1.9450172e-02
  -3.7010574e+00   1.8190629e-02
  -3.6953415e+00   1.6935136e-02
  -3.6896256e+00   1.5683624e-02
  -3.6839097e+00   1.4436027e-02
  -3.6781938e+00   1.3192275e-02
  -3.6724779e+00   1.1952301e-02
  -3.6667619e+00   1.0716038e-02
  -3.6610460e+00   9.4834193e-03
  -3.6553301e+00   8.2543783e-03
  -3.6496142e+00   7.0288488e-03
  -3.6438983e+00   5.8067650e-03
  -3.6381823e+00   4.5880614e-03
  -3.6324664e+00   3.3726727e-03
  -3.6267505e+00   2.1605341e-03
  -3.6210346e+00   9.5158105e-04
  -3.6153187e+00   2.5425077e-04
  -3.6096027e+00   1.4570253e-03
  -3.6038868e+00   2.6568062e-03
  -3.5981709e+00   3.8536567e-03
  -3.5924550e+00   5.0476401e-03
  -3.5867391e+00   6.2388189e-03
  -3.5810231e+00   7.4272558e-03
  -3.5753072e+00   8.6130128e-03
  -3.5695913e+00   9.7961518e-03
  -3.5638754e+00   1.0976735e-02
  -3.5581595e+00   1.2154822e-02
  -3.5524436e+00   1.3330476e-02
  -3.5467276e+00   1.4503757e-02
  -3.5410117e+00   1.5674725e-02
  -3.5352958e+00   1.6843441e-02
  -3.5295799e+00   1.8009964e-02
  -3.5238640e+00   1.9174354e-02
  -3.5181480e+00   2.0336672e-02
  -3.5124321e+00   2.1496975e-02
  -3.5067162e+00   2.2655324e-02
  -3.5010003e+00   2.3811776e-02
  -3.4952844e+00   2.4966390e-02
  -3.4895684e+00   2.6119225e-02
  -3.4838525e+00   2.7270338e-02
  -3.4781366e+00   2.8419787e-02
  -3.4724207e+00   2.9567629e-02
  -3.4667048e+00   3.0713923e-02
  -3.4609889e+00   3.1858724e-02
  -3.4552729e+00   3.3002090e-02
  -3.4495570e+00   3.4144078e-02
  -3.4438411e+00   3.5284743e-02
  -3.4381252e+00   3.6424142e-02
  -3.4324093e+00   3.7562331e-02
  -3.4266933e+00   3.8699365e-02
  -3.4209774e+00   3.9835300e-02
  -3.4152615e+00   4.0970191e-02
  -3.4095456e+00   4.2104094e-02
  -3.4038297e+00   4.3237063e-02
  -3.3981137e+00   4.4369154e-02
  -3.3923978e+00   4.5500419e-02
  -3.3866819e+00   4.6630914e-02
  -3.3809660e+00   4.7760694e-02
  -3.3752501e+00   4.8889811e-02
  -3.3695342e+00   5.0018319e-02
  -3.3638182e+00   5.1146272e-02
  -3.3581023e+00   5.2273724e-02
  -3.3523864e+00   5.3400728e-02
  -3.3466705e+00   5.4527336e-02
  -3.3409546e+00   5.5653601e-02
  -3.3352386e+00   5.6779576e-02
  -3.3295227e+00   5.7905314e-02
  -3.3238068e+00   5.9030867e-02
  -3.3180909e+00   6.0156286e-02
  -3.3123750e+00   6.1281624e-02
  -3.3066590e+00   6.2406933e-02
  -3.3009431e+00   6.3532265e-02
  -3.2952272e+00   6.4657670e-02
  -3.2895113e+00   6.5783200e-02
  -3.2837954e+00   6.6908907e-02
  -3.2780795e+00   6.8034841e-02
  -3.2723635e+00   6.9161054e-02
  -3.2666476e+00   7.0287595e-02
  -3.2609317e+00   7.1414516e-02
  -3.2552158e+00   7.2541867e-02
  -3.2494999e+00   7.3669698e-02
  -3.2437839e+00   7.4798060e-02
  -3.2380680e+00   7.5927002e-02
  -3.2323521e+00   7.7056574e-02
  -3.2266362e+00   7.8186827e-02
  -3.2209203e+00   7.9317810e-02
  -3.2152043e+00   8.0449571e-02
  -3.2094884e+00   8.1582162e-02
  -3.2037725e+00   8.2715630e-02
  -3.1980566e+00   8.3850025e-02
  -3.1923407e+00   8.4985396e-02
  -3.1866247e+00   8.6121793e-02
  -3.1809088e+00   8.7259262e-02
  -3.1751929e+00   8.8397854e-02
  -3.1694770e+00   8.9537617e-02
  -3.1637611e+00   9.0678599e-02
  -3.1580452e+00   9.1820849e-02
  -3.1523292e+00   9.2964414e-02
  -3.1466133e+00   9.4109343e-02
  -3.1408974e+00   9.5255684e-02
  -3.1351815e+00   9.6403484e-02
  -3.1294656e+00   9.7552792e-02
  -3.1237496e+00   9.8703655e-02
  -3.1180337e+00   9.9856121e-02
  -3.1123178e+00   1.0101024e-01
  -3.1066019e+00   1.0216605e-01
  -3.1008860e+00   1.0332361e-01
  -3.0951700e+00   1.0448296e-01
  -3.0894541e+00   1.0564415e-01
  -3.0837382e+00   1.0680722e-01
  -3.0780223e+00   1.0797223e-01
  -3.0723064e+00   1.0913922e-01
  -3.0665905e+00   1.1030824e-01
  -3.0608745e+00   1.1147932e-01
  -3.0551586e+00   1.1265253e-01
  -3.0494427e+00   1.1382791e-01
  -3.0437268e+00   1.1500549e-01
  -3.0380109e+00   1.1618534e-01
  -3.0322949e+00   1.1736749e-01
  -3.0265790e+00   1.1855199e-01
  -3.0208631e+00   1.1973889e-01
  -3.0151472e+00   1.2092824e-01
  -3.0094313e+00   1.2212007e-01
  -3.0037153e+00   1.2331444e-01
  -2.9979994e+00   1.2451139e-01
  -2.9922835e+00   1.2571096e-01
  -2.9865676e+00   1.2691321e-01
  -2.9808517e+00   1.2811818e-01
  -2.9751358e+00   1.2932591e-01
  -2.9694198e+00   1.3053645e-01
  -2.9637039e+00   1.3174984e-01
  -2.9579880e+00   1.3296614e-01
  -2.9522721e+00   1.3418537e-01
  -2.9465562e+00   1.3540760e-01
  -2.9408402e+00   1.3663287e-01
  -2.9351243e+00   1.3786121e-01
  -2.9294084e+00   1.3909268e-01
  -2.9236925e+00   1.4032732e-01
  -2.9179766e+00   1.4156518e-01
  -2.9122606e+00   1.4280629e-01
  -2.9065447e+00   1.4405071e-01
  -2.9008288e+00   1.4529848e-01
  -2.8951129e+00   1.4654964e-01
  -2.8893970e+00   1.4780424e-01
  -2.8836811e+00   1.4906232e-01
  -2.8779651e+00   1.5032393e-01
  -2.8722492e+00   1.5158912e-01
  -2.8665333e+00   1.5285792e-01
  -2.8608174e+00   1.5413038e-01
  -2.8551015e+00   1.5540654e-01
  -2.8493855e+00   1.5668645e-01
  -2.8436696e+00   1.5797016e-01
  -2.8379537e+00   1.5925770e-01
  -2.8322378e+00   1.6054912e-01
  -2.8265219e+00   1.6184447e-01
  -2.8208059e+00   1.6314379e-01
  -2.8150900e+00   1.6444712e-01
  -2.8093741e+00   1.6575450e-01
  -2.8036582e+00   1.6706599e-01
  -2.7979423e+00   1.6838162e-01
  -2.7922264e+00   1.6970143e-01
  -2.7865104e+00   1.7102548e-01
  -2.7807945e+00   1.7235380e-01
  -2.7750786e+00   1.7368644e-01
  -2.7693627e+00   1.7502344e-01
  -2.7636468e+00   1.7636484e-01
  -2.7579308e+00   1.7771069e-01
  -2.7522149e+00   1.7906104e-01
  -2.7464990e+00   1.8041591e-01
  -2.7407831e+00   1.8177536e-01
  -2.7350672e+00   1.8313944e-01
  -2.7293512e+00   1.8450817e-01
  -2.7236353e+00   1.8588161e-01
  -2.7179194e+00   1.8725980e-01
  -2.7122035e+00   1.8864279e-01
  -2.7064876e+00   1.9003060e-01
  -2.7007716e+00   1.9142329e-01
  -2.6950557e+00   1.9282090e-01
  -2.6893398e+00   1.9422348e-01
  -2.6836239e+00   1.9563105e-01
  -2.6779080e+00   1.9704368e-01
  -2.6721921e+00   1.9846139e-01
  -2.6664761e+00   1.9988423e-01
  -2.6607602e+00   2.0131225e-01
  -2.6550443e+00   2.0274548e-01
  -2.6493284e+00   2.0418396e-01
  -2.6436125e+00   2.0562775e-01
  -2.6378965e+00   2.0707688e-01
  -2.6321806e+00   2.0853139e-01
  -2.6264647e+00   2.0999132e-01
  -2.6207488e+00   2.1145672e-01
  -2.6150329e+00   2.1292763e-01
  -2.6093169e+00   2.1440409e-01
  -2.6036010e+00   2.1588613e-01
  -2.5978851e+00   2.1737381e-01
  -2.5921692e+00   2.1886716e-01
  -2.5864533e+00   2.2036622e-01
  -2.5807374e+00   2.2187104e-01
  -2.5750214e+00   2.2338165e-01
  -2.5693055e+00   2.2489810e-01
  -2.5635896e+00   2.2642042e-01
  -2.5578737e+00   2.2794866e-01
  -2.5521578e+00   2.2948286e-01
  -2.5464418e+00   2.3102306e-01
  -2.5407259e+00   2.3256930e-01
  -2.5350100e+00   2.3412161e-01
  -2.5292941e+00   2.3568004e-01
  -2.5235782e+00   2.3724463e-01
  -2.5178622e+00   2.3881542e-01
  -2.5121463e+00   2.4039244e-01
  -2.5064304e+00   2.4197574e-01
  -2.5007145e+00   2.4356536e-01
  -2.4949986e+00   2.4516133e-01
  -2.4892827e+00   2.4676369e-01
  -2.4835667e+00   2.4837249e-01
  -2.4778508e+00   2.4998776e-01
  -2.4721349e+00   2.5160954e-01
  -2.4664190e+00   2.5323787e-01
  -2.4607031e+00   2.5487279e-01
  -2.4549871e+00   2.5651433e-01
  -2.4492712e+00   2.5816254e-01
  -2.4435553e+00   2.5981745e-01
  -2.4378394e+00   2.6147909e-01
  -2.4321235e+00   2.6314752e-01
  -2.4264075e+00   2.6482275e-01
  -2.4206916e+00   2.6650484e-01
  -2.4149757e+00   2.6819381e-01
  -2.4092598e+00   2.6988971e-01
  -2.4035439e+00   2.7159257e-01
  -2.3978280e+00   2.7330243e-01
  -2.3921120e+00   2.7501932e-01
  -2.3863961e+00   2.7674328e-01
  -2.3806802e+00   2.7847434e-01
  -2.3749643e+00   2.8021254e-01
  -2.3692484e+00   2.8195792e-01
  -2.3635324e+00   2.8371051e-01
  -2.3578165e+00   2.8547035e-01
  -2.3521006e+00   2.8723746e-01
  -2.3463847e+00   2.8901189e-01
  -2.3406688e+00   2.9079367e-01
  -2.3349528e+00   2.9258282e-01
  -2.3292369e+00   2.9437940e-01
  -2.3235210e+00   2.9618342e-01
  -2.3178051e+00   2.9799492e-01
  -2.3120892e+00   2.9981394e-01
  -2.3063732e+00   3.0164051e-01
  -2.3006573e+00   3.0347465e-01
  -2.2949414e+00   3.0531640e-01
  -2.2892255e+00   3.0716580e-01
  -2.2835096e+00   3.0902286e-01
  -2.2777937e+00   3.1088764e-01
  -2.2720777e+00   3.1276014e-01
  -2.2663618e+00   3.1464041e-01
  -2.2606459e+00   3.1652848e-01
  -2.2549300e+00   3.1842436e-01
  -2.2492141e+00   3.2032810e-01
  -2.2434981e+00   3.2223973e-01
  -2.2377822e+00   3.2415926e-01
  -2.2320663e+00   3.2608673e-01
  -2.2263504e+00   3.2802216e-01
  -2.2206345e+00   3.2996559e-01
  -2.2149185e+00   3.3191704e-01
  -2.2092026e+00   3.3387653e-01
  -2.2034867e+00   3.3584410e-01
  -2.1977708e+00   3.3781976e-01
  -2.1920549e+00   3.3980355e-01
  -2.1863390e+00   3.4179548e-01
  -2.1806230e+00   3.4379558e-01
  -2.1749071e+00   3.4580388e-01
  -2.1691912e+00   3.4782040e-01
  -2.1634753e+00   3.4984516e-01
  -2.1577594e+00   3.5187818e-01
  -2.1520434e+00   3.5391948e-01
  -2.1463275e+00   3.5596910e-01
  -2.1406116e+00   3.5802703e-01
  -2.1348957e+00   3.6009332e-01
  -2.1291798e+00   3.6216797e-01
  -2.1234638e+00   3.6425101e-01
  -2.1177479e+00   3.6634246e-01
  -2.1120320e+00   3.6844232e-01
  -2.1063161e+00   3.7055063e-01
  -2.1006002e+00   3.7266739e-01
  -2.0948843e+00   3.7479263e-01
  -2.0891683e+00   3.7692635e-01
  -2.0834524e+00   3.7906858e-01
  -2.0777365e+00   3.8121932e-01
  -2.0720206e+00   3.8337860e-01
  -2.0663047e+00   3.8554642e-01
  -2.0605887e+00   3.8772279e-01
  -2.0548728e+00   3.8990774e-01
  -2.0491569e+00   3.9210126e-01
  -2.0434410e+00   3.9430337e-01
  -2.0377251e+00   3.9651408e-01
  -2.0320091e+00   3.9873340e-01
  -2.0262932e+00   4.0096133e-01
  -2.0205773e+00   4.0319789e-01
  -2.0148614e+00   4.0544307e-01
  -2.0091455e+00   4.0769689e-01
  -2.0034296e+00   4.0995935e-01
  -1.9977136e+00   4.1223045e-01
  -1.9919977e+00   4.1451020e-01
  -1.9862818e+00   4.1679859e-01
  -1.9805659e+00   4.1909564e-01
  -1.9748500e+00   4.2140134e-01
  -1.9691340e+00   4.2371569e-01
  -1.9634181e+00   4.2603868e-01
  -1.9577022e+00   4.2837033e-01
  -1.9519863e+00   4.3071062e-01
  -1.9462704e+00   4.3305955e-01
  -1.9405544e+00   4.3541711e-01
  -1.9348385e+00   4.3778331e-01
  -1.9291226e+00   4.4015812e-01
  -1.9234067e+00   4.4254156e-01
  -1.9176908e+00   4.4493359e-01
  -1.9119748e+00   4.4733423e-01
  -1.9062589e+00   4.4974344e-01
  -1.9005430e+00   4.5216123e-01
  -1.8948271e+00   4.5458758e-01
  -1.8891112e+00   4.5702248e-01
  -1.8833953e+00   4.5946590e-01
  -1.8776793e+00   4.6191784e-01
  -1.8719634e+00   4.6437827e-01
  -1.8662475e+00   4.6684718e-01
  -1.8605316e+00   4.6932455e-01
  -1.8548157e+00   4.7181035e-01
  -1.8490997e+00   4.7430456e-01
  -1.8433838e+00   4.7680717e-01
  -1.8376679e+00   4.7931814e-01
  -1.8319520e+00   4.8183744e-01
  -1.8262361e+00   4.8436506e-01
  -1.8205201e+00   4.8690096e-01
  -1.8148042e+00   4.8944511e-01
  -1.8090883e+00   4.9199748e-01
  -1.8033724e+00   4.9455803e-01
  -1.7976565e+00   4.9712674e-01
  -1.7919406e+00   4.9970357e-01
  -1.7862246e+00   5.0228848e-01
  -1.7805087e+00   5.0488143e-01
  -1.7747928e+00   5.0748238e-01
  -1.7690769e+00   5.1009129e-01
  -1.7633610e+00   5.1270812e-01
  -1.7576450e+00   5.1533282e-01
  -1.7519291e+00   5.1796536e-01
  -1.7462132e+00   5.2060567e-01
  -1.7404973e+00   5.2325371e-01
  -1.7347814e+00   5.2590943e-01
  -1.7290654e+00   5.2857278e-01
  -1.7233495e+00   5.3124371e-01
  -1.7176336e+00   5.3392215e-01
  -1.7119177e+00   5.3660806e-01
  -1.7062018e+00   5.3930137e-01
  -1.7004859e+00   5.4200202e-01
  -1.6947699e+00   5.4470996e-01
  -1.6890540e+00   5.4742511e-01
  -1.6833381e+00   5.5014741e-01
  -1.6776222e+00   5.5287680e-01
  -1.6719063e+00   5.5561320e-01
  -1.6661903e+00   5.5835654e-01
  -1.6604744e+00   5.6110676e-01
  -1.6547585e+00   5.6386377e-01
  -1.6490426e+00   5.6662750e-01
  -1.6433267e+00   5.6939788e-01
  -1.6376107e+00   5.7217481e-01
  -1.6318948e+00   5.7495823e-01
  -1.6261789e+00   5.7774804e-01
  -1.6204630e+00   5.8054416e-01
  -1.6147471e+00   5.8334650e-01
  -1.6090312e+00   5.8615497e-01
  -1.6033152e+00   5.8896948e-01
  -1.5975993e+00   5.9178994e-01
  -1.5918834e+00   5.9461624e-01
  -1.5861675e+00   5.9744830e-01
  -1.5804516e+00   6.0028600e-01
  -1.5747356e+00   6.0312926e-01
  -1.5690197e+00   6.0597796e-01
  -1.5633038e+00   6.0883200e-01
  -1.5575879e+00   6.1169127e-01
  -1.5518720e+00   6.1455566e-01
  -1.5461560e+00   6.1742505e-01
  -1.5404401e+00   6.2029933e-01
  -1.5347242e+00   6.2317839e-01
  -1.5290083e+00   6.2606210e-01
  -1.5232924e+00   6.2895035e-01
  -1.5175765e+00   6.3184300e-01
  -1.5118605e+00   6.3473994e-01
  -1.5061446e+00   6.3764103e-01
  -1.5004287e+00   6.4054614e-01
  -1.4947128e+00   6.4345515e-01
  -1.4889969e+00   6.4636791e-01
  -1.4832809e+00   6.4928429e-01
  -1.4775650e+00   6.5220414e-01
  -1.4718491e+00   6.5512734e-01
  -1.4661332e+00   6.5805372e-01
  -1.4604173e+00   6.6098315e-01
  -1.4547013e+00   6.6391547e-01
  -1.4489854e+00   6.6685053e-01
  -1.4432695e+00   6.6978819e-01
  -1.4375536e+00   6.7272828e-01
  -1.4318377e+00   6.7567064e-01
  -1.4261217e+00   6.7861512e-01
  -1.4204058e+00   6.8156154e-01
  -1.4146899e+00   6.8450975e-01
  -1.4089740e+00   6.8745958e-01
  -1.4032581e+00   6.9041085e-01
  -1.3975422e+00   6.9336339e-01
  -1.3918262e+00   6.9631702e-01
  -1.3861103e+00   6.9927158e-01
  -1.3803944e+00   7.0222687e-01
  -1.3746785e+00   7.0518271e-01
  -1.3689626e+00   7.0813893e-01
  -1.3632466e+00   7.1109532e-01
  -1.3575307e+00   7.1405171e-01
  -1.3518148e+00   7.1700789e-01
  -1.3460989e+00   7.1996368e-01
  -1.3403830e+00   7.2291887e-01
  -1.3346670e+00   7.2587327e-01
  -1.3289511e+00   7.2882667e-01
  -1.3232352e+00   7.3177887e-01
  -1.3175193e+00   7.3472967e-01
  -1.3118034e+00   7.3767884e-01
  -1.3060875e+00   7.4062619e-01
  -1.3003715e+00   7.4357149e-01
  -1.2946556e+00   7.4651453e-01
  -1.2889397e+00   7.4945510e-01
  -1.2832238e+00   7.5239296e-01
  -1.2775079e+00   7.5532790e-01
  -1.2717919e+00   7.5825969e-01
  -1.2660760e+00   7.6118810e-01
  -1.2603601e+00   7.6411290e-01
  -1.2546442e+00   7.6703386e-01
  -1.2489283e+00   7.6995075e-01
  -1.2432123e+00   7.7286332e-01
  -1.2374964e+00   7.7577134e-01
  -1.2317805e+00   7.7867457e-01
  -1.2260646e+00   7.8157276e-01
  -1.2203487e+00   7.8446567e-01
  -1.2146328e+00   7.8735304e-01
  -1.2089168e+00   7.9023464e-01
  -1.2032009e+00   7.9311020e-01
  -1.1974850e+00   7.9597947e-01
  -1.1917691e+00   7.9884220e-01
  -1.1860532e+00   8.0169813e-01
  -1.1803372e+00   8.0454700e-01
  -1.1746213e+00   8.0738855e-01
  -1.1689054e+00   8.1022251e-01
  -1.1631895e+00   8.1304862e-01
  -1.1574736e+00   8.1586662e-01
  -1.1517576e+00   8.1867622e-01
  -1.1460417e+00   8.2147717e-01
  -1.1403258e+00   8.2426918e-01
  -1.1346099e+00   8.2705200e-01
  -1.1288940e+00   8.2982533e-01
  -1.1231781e+00   8.3258890e-01
  -1.1174621e+00   8.3534244e-01
  -1.1117462e+00   8.3808567e-01
  -1.1060303e+00   8.4081829e-01
  -1.1003144e+00   8.4354004e-01
  -1.0945985e+00   8.4625063e-01
  -1.0888825e+00   8.4894976e-01
  -1.0831666e+00   8.5163716e-01
  -1.0774507e+00   8.5431254e-01
  -1.0717348e+00   8.5697561e-01
  -1.0660189e+00   8.5962608e-01
  -1.0603029e+00   8.6226365e-01
  -1.0545870e+00   8.6488804e-01
  -1.0488711e+00   8.6749896e-01
  -1.0431552e+00   8.7009611e-01
  -1.0374393e+00   8.7267919e-01
  -1.0317233e+00   8.7524792e-01
  -1.0260074e+00   8.7780200e-01
  -1.0202915e+00   8.8034112e-01
  -1.0145756e+00   8.8286501e-01
  -1.0088597e+00   8.8537335e-01
  -1.0031438e+00   8.8786586e-01
  -9.9742784e-01   8.9034223e-01
  -9.9171192e-01   8.9280217e-01
  -9.8599600e-01   8.9524538e-01
  -9.8028008e-01   8.9767157e-01
  -9.7456416e-01   9.0008043e-01
  -9.6884824e-01   9.0247167e-01
  -9.6313232e-01   9.0484499e-01
  -9.5741640e-01   9.0720010e-01
  -9.5170049e-01   9.0953670e-01
  -9.4598457e-01   9.1185449e-01
  -9.4026865e-01   9.1415317e-01
  -9.3455273e-01   9.1643246e-01
  -9.2883681e-01   9.1869205e-01
  -9.2312089e-01   9.2093166e-01
  -9.1740497e-01   9.2315100e-01
  -9.1168905e-01   9.2534976e-01
  -9.0597314e-01   9.2752766e-01
  -9.0025722e-01   9.2968441e-01
  -8.9454130e-01   9.3181971e-01
  -8.8882538e-01   9.3393330e-01
  -8.8310946e-01   9.3602487e-01
  -8.7739354e-01   9.3809414e-01
  -8.7167762e-01   9.4014083e-01
  -8.6596170e-01   9.4216466e-01
  -8.6024578e-01   9.4416535e-01
  -8.5452987e-01   9.4614262e-01
  -8.4881395e-01   9.4809619e-01
  -8.4309803e-01   9.5002580e-01
  -8.3738211e-01   9.5193116e-01
  -8.3166619e-01   9.5381200e-01
  -8.2595027e-01   9.5566807e-01
  -8.2023435e-01   9.5749909e-01
  -8.1451843e-01   9.5930480e-01
  -8.0880252e-01   9.6108495e-01
  -8.0308660e-01   9.6283926e-01
  -7.9737068e-01   9.6456749e-01
  -7.9165476e-01   9.6626939e-01
  -7.8593884e-01   9.6794469e-01
  -7.8022292e-01   9.6959317e-01
  -7.7450700e-01   9.7121456e-01
  -7.6879108e-01   9.7280864e-01
  -7.6307516e-01   9.7437516e-01
  -7.5735925e-01   9.7591389e-01
  -7.5164333e-01   9.7742460e-01
  -7.4592741e-01   9.7890706e-01
  -7.4021149e-01   9.8036104e-01
  -7.3449557e-01   9.8178632e-01
  -7.2877965e-01   9.8318270e-01
  -7.2306373e-01   9.8454995e-01
  -7.1734781e-01   9.8588786e-01
  -7.1163189e-01   9.8719623e-01
  -7.0591598e-01   9.8847485e-01
  -7.0020006e-01   9.8972354e-01
  -6.9448414e-01   9.9094209e-01
  -6.8876822e-01   9.9213032e-01
  -6.8305230e-01   9.9328803e-01
  -6.7733638e-01   9.9441506e-01
  -6.7162046e-01   9.9551122e-01
  -6.6590454e-01   9.9657634e-01
  -6.6018863e-01   9.9761026e-01
  -6.5447271e-01   9.9861281e-01
  -6.4875679e-01   9.9958383e-01
  -6.4304087e-01   1.0005232e+00
  -6.3732495e-01   1.0014307e+00
  -6.3160903e-01   1.0023062e+00
  -6.2589311e-01   1.0031496e+00
  -6.2017719e-01   1.0039608e+00
  -6.1446127e-01   1.0047396e+00
  -6.0874536e-01   1.0054859e+00
  -6.0302944e-01   1.0061996e+00
  -5.9731352e-01   1.0068806e+00
  -5.9159760e-01   1.0075287e+00
  -5.8588168e-01   1.0081439e+00
  -5.8016576e-01   1.0087260e+00
  -5.7444984e-01   1.0092750e+00
  -5.6873392e-01   1.0097908e+00
  -5.6301801e-01   1.0102733e+00
  -5.5730209e-01   1.0107224e+00
  -5.5158617e-01   1.0111381e+00
  -5.4587025e-01   1.0115202e+00
  -5.4015433e-01   1.0118688e+00
  -5.3443841e-01   1.0121837e+00
  -5.2872249e-01   1.0124650e+00
  -5.2300657e-01   1.0127126e+00
  -5.1729065e-01   1.0129264e+00
  -5.1157474e-01   1.0131064e+00
  -5.0585882e-01   1.0132525e+00
  -5.0014290e-01   1.0133649e+00
  -4.9442698e-01   1.0134434e+00
  -4.8871106e-01   1.0134880e+00
  -4.8299514e-01   1.0134988e+00
  -4.7727922e-01   1.0134757e+00
  -4.7156330e-01   1.0134188e+00
  -4.6584738e-01   1.0133280e+00
  -4.6013147e-01   1.0132034e+00
  -4.5441555e-01   1.0130450e+00
  -4.4869963e-01   1.0128529e+00
  -4.4298371e-01   1.0126270e+00
  -4.3726779e-01   1.0123674e+00
  -4.3155187e-01   1.0120742e+00
  -4.2583595e-01   1.0117474e+00
  -4.2012003e-01   1.0113871e+00
  -4.1440412e-01   1.0109933e+00
  -4.0868820e-01   1.0105661e+00
  -4.0297228e-01   1.0101056e+00
  -3.9725636e-01   1.0096118e+00
  -3.9154044e-01   1.0090849e+00
  -3.8582452e-01   1.0085250e+00
  -3.8010860e-01   1.0079320e+00
  -3.7439268e-01   1.0073063e+00
  -3.6867676e-01   1.0066477e+00
  -3.6296085e-01   1.0059565e+00
  -3.5724493e-01   1.0052328e+00
  -3.5152901e-01   1.0044767e+00
  -3.4581309e-01   1.0036883e+00
  -3.4009717e-01   1.0028678e+00
  -3.3438125e-01   1.0020152e+00
  -3.2866533e-01   1.0011308e+00
  -3.2294941e-01   1.0002147e+00
  -3.1723350e-01   9.9926703e-01
  -3.1151758e-01   9.9828796e-01
  -3.0580166e-01   9.9727765e-01
  -3.0008574e-01   9.9623626e-01
  -2.9436982e-01   9.9516397e-01
  -2.8865390e-01   9.9406096e-01
  -2.8293798e-01   9.9292740e-01
  -2.7722206e-01   9.9176348e-01
  -2.7150614e-01   9.9056939e-01
  -2.6579023e-01   9.8934533e-01
  -2.6007431e-01   9.8809148e-01
  -2.5435839e-01   9.8680806e-01
  -2.4864247e-01   9.8549526e-01
  -2.4292655e-01   9.8415330e-01
  -2.3721063e-01   9.8278239e-01
  -2.3149471e-01   9.8138275e-01
  -2.2577879e-01   9.7995460e-01
  -2.2006288e-01   9.7849816e-01
  -2.1434696e-01   9.7701366e-01
  -2.0863104e-01   9.7550134e-01
  -2.0291512e-01   9.7396143e-01
  -1.9719920e-01   9.7239417e-01
  -1.9148328e-01   9.7079979e-01
  -1.8576736e-01   9.6917855e-01
  -1.8005144e-01   9.6753069e-01
  -1.7433552e-01   9.6585647e-01
  -1.6861961e-01   9.6415613e-01
  -1.6290369e-01   9.6242993e-01
  -1.5718777e-01   9.6067814e-01
  -1.5147185e-01   9.5890101e-01
  -1.4575593e-01   9.5709881e-01
  -1.4004001e-01   9.5527180e-01
  -1.3432409e-01   9.5342026e-01
  -1.2860817e-01   9.5154446e-01
  -1.2289225e-01   9.4964467e-01
  -1.1717634e-01   9.4772116e-01
  -1.1146042e-01   9.4577422e-01
  -1.0574450e-01   9.4380412e-01
  -1.0002858e-01   9.4181115e-01
  -9.4312661e-02   9.3979559e-01
  -8.8596742e-02   9.3775772e-01
  -8.2880823e-02   9.3569783e-01
  -7.7164904e-02   9.3361621e-01
  -7.1448985e-02   9.3151314e-01
  -6.5733067e-02   9.2938893e-01
  -6.0017148e-02   9.2724386e-01
  -5.4301229e-02   9.2507822e-01
  -4.8585310e-02   9.2289231e-01
  -4.2869391e-02   9.2068642e-01
  -3.7153472e-02   9.1846086e-01
  -3.1437554e-02   9.1621591e-01
  -2.5721635e-02   9.1395188e-01
  -2.0005716e-02   9.1166906e-01
  -1.4289797e-02   9.0936775e-01
  -8.5738783e-03   9.0704825e-01
  -2.8579594e-03   9.0471087e-01
   2.8579594e-03   9.0235589e-01
   8.5738783e-03   8.9998363e-01
   1.4289797e-02   8.9759438e-01
   2.0005716e-02   8.9518845e-01
   2.5721635e-02   8.9276613e-01
   3.1437554e-02   8.9032772e-01
   3.7153472e-02   8.8787353e-01
   4.2869391e-02   8.8540386e-01
   4.8585310e-02   8.8291900e-01
   5.4301229e-02   8.8041926e-01
   6.0017148e-02   8.7790493e-01
   6.5733067e-02   8.7537632e-01
   7.1448985e-02   8.7283372e-01
   7.7164904e-02   8.7027744e-01
   8.2880823e-02   8.6770776e-01
   8.8596742e-02   8.6512498e-01
   9.4312661e-02   8.6252940e-01
   1.0002858e-01   8.5992132e-01
   1.0574450e-01   8.5730103e-01
   1.1146042e-01   8.5466882e-01
   1.1717634e-01   8.5202499e-01
   1.2289225e-01   8.4936982e-01
   1.2860817e-01   8.4670360e-01
   1.3432409e-01   8.4402663e-01
   1.4004001e-01   8.4133918e-01
   1.4575593e-01   8.3864156e-01
   1.5147185e-01   8.3593403e-01
   1.5718777e-01   8.3321689e-01
   1.6290369e-01   8.3049042e-01
   1.6861961e-01   8.2775489e-01
   1.7433552e-01   8.2501058e-01
   1.8005144e-01   8.2225778e-01
   1.8576736e-01   8.1949676e-01
   1.9148328e-01   8.1672779e-01
   1.9719920e-01   8.1395114e-01
   2.0291512e-01   8.1116709e-01
   2.0863104e-01   8.0837591e-01
   2.1434696e-01   8.0557785e-01
   2.2006288e-01   8.0277319e-01
   2.2577879e-01   7.9996219e-01
   2.3149471e-01   7.9714511e-01
   2.3721063e-01   7.9432221e-01
   2.4292655e-01   7.9149375e-01
   2.4864247e-01   7.8865998e-01
   2.5435839e-01   7.8582116e-01
   2.6007431e-01   7.8297753e-01
   2.6579023e-01   7.8012935e-01
   2.7150614e-01   7.7727687e-01
   2.7722206e-01   7.7442032e-01
   2.8293798e-01   7.7155996e-01
   2.8865390e-01   7.6869602e-01
   2.9436982e-01   7.6582874e-01
   3.0008574e-01   7.6295835e-01
   3.0580166e-01   7.6008510e-01
   3.1151758e-01   7.5720921e-01
   3.1723350e-01   7.5433092e-01
   3.2294941e-01   7.5145044e-01
   3.2866533e-01   7.4856801e-01
   3.3438125e-01   7.4568384e-01
   3.4009717e-01   7.4279816e-01
   3.4581309e-01   7.3991119e-01
   3.5152901e-01   7.3702314e-01
   3.5724493e-01   7.3413422e-01
   3.6296085e-01   7.3124465e-01
   3.6867676e-01   7.2835463e-01
   3.7439268e-01   7.2546437e-01
   3.8010860e-01   7.2257408e-01
   3.8582452e-01   7.1968394e-01
   3.9154044e-01   7.1679418e-01
   3.9725636e-01   7.1390497e-01
   4.0297228e-01   7.1101652e-01
   4.0868820e-01   7.0812901e-01
   4.1440412e-01   7.0524264e-01
   4.2012003e-01   7.0235759e-01
   4.2583595e-01   6.9947405e-01
   4.3155187e-01   6.9659220e-01
   4.3726779e-01   6.9371221e-01
   4.4298371e-01   6.9083427e-01
   4.4869963e-01   6.8795856e-01
   4.5441555e-01   6.8508524e-01
   4.6013147e-01   6.8221448e-01
   4.6584738e-01   6.7934645e-01
   4.7156330e-01   6.7648132e-01
   4.7727922e-01   6.7361925e-01
   4.8299514e-01   6.7076040e-01
   4.8871106e-01   6.6790493e-01
   4.9442698e-01   6.6505300e-01
   5.0014290e-01   6.6220476e-01
   5.0585882e-01   6.5936035e-01
   5.1157474e-01   6.5651994e-01
   5.1729065e-01   6.5368366e-01
   5.2300657e-01   6.5085166e-01
   5.2872249e-01   6.4802409e-01
   5.3443841e-01   6.4520108e-01
   5.4015433e-01   6.4238277e-01
   5.4587025e-01   6.3956929e-01
   5.5158617e-01   6.3676078e-01
   5.5730209e-01   6.3395738e-01
   5.6301801e-01   6.3115920e-01
   5.6873392e-01   6.2836637e-01
   5.7444984e-01   6.2557903e-01
   5.8016576e-01   6.2279729e-01
   5.8588168e-01   6.2002127e-01
   5.9159760e-01   6.1725108e-01
   5.9731352e-01   6.1448686e-01
   6.0302944e-01   6.1172870e-01
   6.0874536e-01   6.0897672e-01
   6.1446127e-01   6.0623103e-01
   6.2017719e-01   6.0349174e-01
   6.2589311e-01   6.0075895e-01
   6.3160903e-01   5.9803277e-01
   6.3732495e-01   5.9531329e-01
   6.4304087e-01   5.9260063e-01
   6.4875679e-01   5.8989486e-01
   6.5447271e-01   5.8719610e-01
   6.6018863e-01   5.8450442e-01
   6.6590454e-01   5.8181993e-01
   6.7162046e-01   5.7914272e-01
   6.7733638e-01   5.7647287e-01
   6.8305230e-01   5.7381046e-01
   6.8876822e-01   5.7115559e-01
   6.9448414e-01   5.6850833e-01
   7.0020006e-01   5.6586877e-01
   7.0591598e-01   5.6323698e-01
   7.1163189e-01   5.6061303e-01
   7.1734781e-01   5.5799702e-01
   7.2306373e-01   5.5538900e-01
   7.2877965e-01   5.5278905e-01
   7.3449557e-01   5.5019724e-01
   7.4021149e-01   5.4761365e-01
   7.4592741e-01   5.4503832e-01
   7.5164333e-01   5.4247134e-01
   7.5735925e-01   5.3991275e-01
   7.6307516e-01   5.3736264e-01
   7.6879108e-01   5.3482105e-01
   7.7450700e-01   5.3228804e-01
   7.8022292e-01   5.2976367e-01
   7.8593884e-01   5.2724800e-01
   7.9165476e-01   5.2474108e-01
   7.9737068e-01   5.2224296e-01
   8.0308660e-01   5.1975370e-01
   8.0880252e-01   5.1727334e-01
   8.1451843e-01   5.1480193e-01
   8.2023435e-01   5.1233952e-01
   8.2595027e-01   5.0988615e-01
   8.3166619e-01   5.0744187e-01
   8.3738211e-01   5.0500672e-01
   8.4309803e-01   5.0258075e-01
   8.4881395e-01   5.0016398e-01
   8.5452987e-01   4.9775646e-01
   8.6024578e-01   4.9535824e-01
   8.6596170e-01   4.9296933e-01
   8.7167762e-01   4.9058979e-01
   8.7739354e-01   4.8821963e-01
   8.8310946e-01   4.8585891e-01
   8.8882538e-01   4.8350763e-01
   8.9454130e-01   4.8116585e-01
   9.0025722e-01   4.7883357e-01
   9.0597314e-01   4.7651085e-01
   9.1168905e-01   4.7419769e-01
   9.1740497e-01   4.7189412e-01
   9.2312089e-01   4.6960017e-01
   9.2883681e-01   4.6731587e-01
   9.3455273e-01   4.6504123e-01
   9.4026865e-01   4.6277628e-01
   9.4598457e-01   4.6052103e-01
   9.5170049e-01   4.5827551e-01
   9.5741640e-01   4.5603973e-01
   9.6313232e-01   4.5381371e-01
   9.6884824e-01   4.5159747e-01
   9.7456416e-01   4.4939103e-01
   9.8028008e-01   4.4719439e-01
   9.8599600e-01   4.4500757e-01
   9.9171192e-01   4.4283058e-01
   9.9742784e-01   4.4066344e-01
   1.0031438e+00   4.3850616e-01
   1.0088597e+00   4.3635874e-01
   1.0145756e+00   4.3422119e-01
   1.0202915e+00   4.3209353e-01
   1.0260074e+00   4.2997576e-01
   1.0317233e+00   4.2786789e-01
   1.0374393e+00   4.2576992e-01
   1.0431552e+00   4.2368187e-01
   1.0488711e+00   4.2160372e-01
   1.0545870e+00   4.1953549e-01
   1.0603029e+00   4.1747719e-01
   1.0660189e+00   4.1542880e-01
   1.0717348e+00   4.1339034e-01
   1.0774507e+00   4.1136181e-01
   1.0831666e+00   4.0934320e-01
   1.0888825e+00   4.0733452e-01
   1.0945985e+00   4.0533577e-01
   1.1003144e+00   4.0334693e-01
   1.1060303e+00   4.0136802e-01
   1.1117462e+00   3.9939903e-01
   1.1174621e+00   3.9743995e-01
   1.1231781e+00   3.9549078e-01
   1.1288940e+00   3.9355151e-01
   1.1346099e+00   3.9162215e-01
   1.1403258e+00   3.8970269e-01
   1.1460417e+00   3.8779311e-01
   1.1517576e+00   3.8589342e-01
   1.1574736e+00   3.8400360e-01
   1.1631895e+00   3.8212365e-01
   1.1689054e+00   3.8025356e-01
   1.1746213e+00   3.7839333e-01
   1.1803372e+00   3.7654293e-01
   1.1860532e+00   3.7470237e-01
   1.1917691e+00   3.7287163e-01
   1.1974850e+00   3.7105071e-01
   1.2032009e+00   3.6923958e-01
   1.2089168e+00   3.6743825e-01
   1.2146328e+00   3.6564670e-01
   1.2203487e+00   3.6386491e-01
   1.2260646e+00   3.6209288e-01
   1.2317805e+00   3.6033059e-01
   1.2374964e+00   3.5857803e-01
   1.2432123e+00   3.5683518e-01
   1.2489283e+00   3.5510204e-01
   1.2546442e+00   3.5337859e-01
   1.2603601e+00   3.5166481e-01
   1.2660760e+00   3.4996069e-01
   1.2717919e+00   3.4826621e-01
   1.2775079e+00   3.4658136e-01
   1.2832238e+00   3.4490612e-01
   1.2889397e+00   3.4324049e-01
   1.2946556e+00   3.4158443e-01
   1.3003715e+00   3.3993794e-01
   1.3060875e+00   3.3830099e-01
   1.3118034e+00   3.3667358e-01
   1.3175193e+00   3.3505568e-01
   1.3232352e+00   3.3344728e-01
   1.3289511e+00   3.3184836e-01
   1.3346670e+00   3.3025890e-01
   1.3403830e+00   3.2867888e-01
   1.3460989e+00   3.2710829e-01
   1.3518148e+00   3.2554711e-01
   1.3575307e+00   3.2399531e-01
   1.3632466e+00   3.2245289e-01
   1.3689626e+00   3.2091981e-01
   1.3746785e+00   3.1939607e-01
   1.3803944e+00   3.1788164e-01
   1.3861103e+00   3.1637651e-01
   1.3918262e+00   3.1488065e-01
   1.3975422e+00   3.1339404e-01
   1.4032581e+00   3.1191667e-01
   1.4089740e+00   3.1044851e-01
   1.4146899e+00   3.0898955e-01
   1.4204058e+00   3.0753976e-01
   1.4261217e+00   3.0609913e-01
   1.4318377e+00   3.0466763e-01
   1.4375536e+00   3.0324525e-01
   1.4432695e+00   3.0183196e-01
   1.4489854e+00   3.0042774e-01
   1.4547013e+00   2.9903257e-01
   1.4604173e+00   2.9764644e-01
   1.4661332e+00   2.9626932e-01
   1.4718491e+00   2.9490118e-01
   1.4775650e+00   2.9354202e-01
   1.4832809e+00   2.9219181e-01
   1.4889969e+00   2.9085052e-01
   1.4947128e+00   2.8951814e-01
   1.5004287e+00   2.8819464e-01
   1.5061446e+00   2.8688001e-01
   1.5118605e+00   2.8557422e-01
   1.5175765e+00   2.8427726e-01
   1.5232924e+00   2.8298909e-01
   1.5290083e+00   2.8170971e-01
   1.5347242e+00   2.8043908e-01
   1.5404401e+00   2.7917719e-01
   1.5461560e+00   2.7792402e-01
   1.5518720e+00   2.7667954e-01
   1.5575879e+00   2.7544373e-01
   1.5633038e+00   2.7421658e-01
   1.5690197e+00   2.7299806e-01
   1.5747356e+00   2.7178815e-01
   1.5804516e+00   2.7058684e-01
   1.5861675e+00   2.6939409e-01
   1.5918834e+00   2.6820988e-01
   1.5975993e+00   2.6703421e-01
   1.6033152e+00   2.6586704e-01
   1.6090312e+00   2.6470835e-01
   1.6147471e+00   2.6355813e-01
   1.6204630e+00   2.6241635e-01
   1.6261789e+00   2.6128300e-01
   1.6318948e+00   2.6015804e-01
   1.6376107e+00   2.5904147e-01
   1.6433267e+00   2.5793326e-01
   1.6490426e+00   2.5683339e-01
   1.6547585e+00   2.5574184e-01
   1.6604744e+00   2.5465859e-01
   1.6661903e+00   2.5358362e-01
   1.6719063e+00   2.5251690e-01
   1.6776222e+00   2.5145843e-01
   1.6833381e+00   2.5040817e-01
   1.6890540e+00   2.4936612e-01
   1.6947699e+00   2.4833224e-01
   1.7004859e+00   2.4730653e-01
   1.7062018e+00   2.4628895e-01
   1.7119177e+00   2.4527949e-01
   1.7176336e+00   2.4427814e-01
   1.7233495e+00   2.4328487e-01
   1.7290654e+00   2.4229965e-01
   1.7347814e+00   2.4132249e-01
   1.7404973e+00   2.4035334e-01
   1.7462132e+00   2.3939221e-01
   1.7519291e+00   2.3843905e-01
   1.7576450e+00   2.3749387e-01
   1.7633610e+00   2.3655664e-01
   1.7690769e+00   2.3562733e-01
   1.7747928e+00   2.3470594e-01
   1.7805087e+00   2.3379245e-01
   1.7862246e+00   2.3288683e-01
   1.7919406e+00   2.3198907e-01
   1.7976565e+00   2.3109915e-01
   1.8033724e+00   2.3021706e-01
   1.8090883e+00   2.2934277e-01
   1.8148042e+00   2.2847626e-01
   1.8205201e+00   2.2761753e-01
   1.8262361e+00   2.2676656e-01
   1.8319520e+00   2.2592332e-01
   1.8376679e+00   2.2508780e-01
   1.8433838e+00   2.2425998e-01
   1.8490997e+00   2.2343986e-01
   1.8548157e+00   2.2262740e-01
   1.8605316e+00   2.2182260e-01
   1.8662475e+00   2.2102544e-01
   1.8719634e+00   2.2023589e-01
   1.8776793e+00   2.1945396e-01
   1.8833953e+00   2.1867962e-01
   1.8891112e+00   2.1791286e-01
   1.8948271e+00   2.1715365e-01
   1.9005430e+00   2.1640199e-01
   1.9062589e+00   2.1565787e-01
   1.9119748e+00   2.1492125e-01
   1.9176908e+00   2.1419215e-01
   1.9234067e+00   2.1347052e-01
   1.9291226e+00   2.1275637e-01
   1.9348385e+00   2.1204969e-01
   1.9405544e+00   2.1135044e-01
   1.9462704e+00   2.1065863e-01
   1.9519863e+00   2.0997423e-01
   1.9577022e+00   2.0929724e-01
   1.9634181e+00   2.0862764e-01
   1.9691340e+00   2.0796542e-01
   1.9748500e+00   2.0731057e-01
   1.9805659e+00   2.0666307e-01
   1.9862818e+00   2.0602291e-01
   1.9919977e+00   2.0539008e-01
   1.9977136e+00   2.0476456e-01
   2.0034296e+00   2.0414635e-01
   2.0091455e+00   2.0353543e-01
   2.0148614e+00   2.0293179e-01
   2.0205773e+00   2.0233543e-01
   2.0262932e+00   2.0174632e-01
   2.0320091e+00   2.0116446e-01
   2.0377251e+00   2.0058984e-01
   2.0434410e+00   2.0002244e-01
   2.0491569e+00   1.9946226e-01
   2.0548728e+00   1.9890929e-01
   2.0605887e+00   1.9836351e-01
   2.0663047e+00   1.9782492e-01
   2.0720206e+00   1.9729351e-01
   2.0777365e+00   1.9676927e-01
   2.0834524e+00   1.9625218e-01
   2.0891683e+00   1.9574224e-01
   2.0948843e+00   1.9523945e-01
   2.1006002e+00   1.9474378e-01
   2.1063161e+00   1.9425525e-01
   2.1120320e+00   1.9377382e-01
   2.1177479e+00   1.9329951e-01
   2.1234638e+00   1.9283229e-01
   2.1291798e+00   1.9237217e-01
   2.1348957e+00   1.9191914e-01
   2.1406116e+00   1.9147318e-01
   2.1463275e+00   1.9103430e-01
   2.1520434e+00   1.9060248e-01
   2.1577594e+00   1.9017772e-01
   2.1634753e+00   1.8976001e-01
   2.1691912e+00   1.8934935e-01
   2.1749071e+00   1.8894573e-01
   2.1806230e+00   1.8854914e-01
   2.1863390e+00   1.8815959e-01
   2.1920549e+00   1.8777706e-01
   2.1977708e+00   1.8740155e-01
   2.2034867e+00   1.8703305e-01
   2.2092026e+00   1.8667157e-01
   2.2149185e+00   1.8631709e-01
   2.2206345e+00   1.8596962e-01
   2.2263504e+00   1.8562914e-01
   2.2320663e+00   1.8529566e-01
   2.2377822e+00   1.8496917e-01
   2.2434981e+00   1.8464967e-01
   2.2492141e+00   1.8433716e-01
   2.2549300e+00   1.8403163e-01
   2.2606459e+00   1.8373308e-01
   2.2663618e+00   1.8344151e-01
   2.2720777e+00   1.8315691e-01
   2.2777937e+00   1.8287929e-01
   2.2835096e+00   1.8260865e-01
   2.2892255e+00   1.8234497e-01
   2.2949414e+00   1.8208827e-01
   2.3006573e+00   1.8183854e-01
   2.3063732e+00   1.8159577e-01
   2.3120892e+00   1.8135998e-01
   2.3178051e+00   1.8113115e-01
   2.3235210e+00   1.8090930e-01
   2.3292369e+00   1.8069441e-01
   2.3349528e+00   1.8048650e-01
   2.3406688e+00   1.8028555e-01
   2.3463847e+00   1.8009158e-01
   2.3521006e+00   1.7990458e-01
   2.3578165e+00   1.7972455e-01
   2.3635324e+00   1.7955151e-01
   2.3692484e+00   1.7938544e-01
   2.3749643e+00   1.7922635e-01
   2.3806802e+00   1.7907424e-01
   2.3863961e+00   1.7892912e-01
   2.3921120e+00   1.7879099e-01
   2.3978280e+00   1.7865986e-01
   2.4035439e+00   1.7853572e-01
   2.4092598e+00   1.7841857e-01
   2.4149757e+00   1.7830844e-01
   2.4206916e+00   1.7820531e-01
   2.4264075e+00   1.7810919e-01
   2.4321235e+00   1.7802009e-01
   2.4378394e+00   1.7793801e-01
   2.4435553e+00   1.7786296e-01
   2.4492712e+00   1.7779494e-01
   2.4549871e+00   1.7773395e-01
   2.4607031e+00   1.7768002e-01
   2.4664190e+00   1.7763313e-01
   2.4721349e+00   1.7759330e-01
   2.4778508e+00   1.7756053e-01
   2.4835667e+00   1.7753484e-01
   2.4892827e+00   1.7751622e-01
   2.4949986e+00   1.7750468e-01
   2.5007145e+00   1.7750024e-01
   2.5064304e+00   1.7750290e-01
   2.5121463e+00   1.7751267e-01
   2.5178622e+00   1.7752956e-01
   2.5235782e+00   1.7755357e-01
   2.5292941e+00   1.7758472e-01
   2.5350100e+00   1.7762301e-01
   2.5407259e+00   1.7766846e-01
   2.5464418e+00   1.7772107e-01
   2.5521578e+00   1.7778085e-01
   2.5578737e+00   1.7784782e-01
   2.5635896e+00   1.7792198e-01
   2.5693055e+00   1.7800335e-01
   2.5750214e+00   1.7809193e-01
   2.5807374e+00   1.7818774e-01
   2.5864533e+00   1.7829080e-01
   2.5921692e+00   1.7840110e-01
   2.5978851e+00   1.7851867e-01
   2.6036010e+00   1.7864351e-01
   2.6093169e+00   1.7877564e-01
   2.6150329e+00   1.7891507e-01
   2.6207488e+00   1.7906182e-01
   2.6264647e+00   1.7921590e-01
   2.6321806e+00   1.7937731e-01
   2.6378965e+00   1.7954609e-01
   2.6436125e+00   1.7972223e-01
   2.6493284e+00   1.7990576e-01
   2.6550443e+00   1.8009669e-01
   2.6607602e+00   1.8029503e-01
   2.6664761e+00   1.8050080e-01
   2.6721921e+00   1.8071402e-01
   2.6779080e+00   1.8093470e-01
   2.6836239e+00   1.8116286e-01
   2.6893398e+00   1.8139851e-01
   2.6950557e+00   1.8164167e-01
   2.7007716e+00   1.8189236e-01
   2.7064876e+00   1.8215059e-01
   2.7122035e+00   1.8241639e-01
   2.7179194e+00   1.8268977e-01
   2.7236353e+00   1.8297075e-01
   2.7293512e+00   1.8325934e-01
   2.7350672e+00   1.8355557e-01
   2.7407831e+00   1.8385945e-01
   2.7464990e+00   1.8417101e-01
   2.7522149e+00   1.8449026e-01
   2.7579308e+00   1.8481722e-01
   2.7636468e+00   1.8515192e-01
   2.7693627e+00   1.8549437e-01
   2.7750786e+00   1.8584459e-01
   2.7807945e+00   1.8620261e-01
   2.7865104e+00   1.8656845e-01
   2.7922264e+00   1.8694212e-01
   2.7979423e+00   1.8732365e-01
   2.8036582e+00   1.8771307e-01
   2.8093741e+00   1.8811038e-01
   2.8150900e+00   1.8851563e-01
   2.8208059e+00   1.8892882e-01
   2.8265219e+00   1.8934998e-01
   2.8322378e+00   1.8977914e-01
   2.8379537e+00   1.9021632e-01
   2.8436696e+00   1.9066154e-01
   2.8493855e+00   1.9111484e-01
   2.8551015e+00   1.9157622e-01
   2.8608174e+00   1.9204572e-01
   2.8665333e+00   1.9252336e-01
   2.8722492e+00   1.9300917e-01
   2.8779651e+00   1.9350318e-01
   2.8836811e+00   1.9400540e-01
   2.8893970e+00   1.9451587e-01
   2.8951129e+00   1.9503462e-01
   2.9008288e+00   1.9556166e-01
   2.9065447e+00   1.9609703e-01
   2.9122606e+00   1.9664075e-01
   2.9179766e+00   1.9719286e-01
   2.9236925e+00   1.9775337e-01
   2.9294084e+00   1.9832232e-01
   2.9351243e+00   1.9889975e-01
   2.9408402e+00   1.9948566e-01
   2.9465562e+00   2.0008010e-01
   2.9522721e+00   2.0068310e-01
   2.9579880e+00   2.0129468e-01
   2.9637039e+00   2.0191488e-01
   2.9694198e+00   2.0254372e-01
   2.9751358e+00   2.0318124e-01
   2.9808517e+00   2.0382746e-01
   2.9865676e+00   2.0448242e-01
   2.9922835e+00   2.0514615e-01
   2.9979994e+00   2.0581868e-01
   3.0037153e+00   2.0650005e-01
   3.0094313e+00   2.0719028e-01
   3.0151472e+00   2.0788941e-01
   3.0208631e+00   2.0859747e-01
   3.0265790e+00   2.0931450e-01
   3.0322949e+00   2.1004052e-01
   3.0380109e+00   2.1077558e-01
   3.0437268e+00   2.1151970e-01
   3.0494427e+00   2.1227292e-01
   3.0551586e+00   2.1303528e-01
   3.0608745e+00   2.1380681e-01
   3.0665905e+00   2.1458755e-01
   3.0723064e+00   2.1537753e-01
   3.0780223e+00   2.1617679e-01
   3.0837382e+00   2.1698535e-01
   3.0894541e+00   2.1780327e-01
   3.0951700e+00   2.1863058e-01
   3.1008860e+00   2.1946731e-01
   3.1066019e+00   2.2031350e-01
   3.1123178e+00   2.2116919e-01
   3.1180337e+00   2.2203442e-01
   3.1237496e+00   2.2290922e-01
   3.1294656e+00   2.2379363e-01
   3.1351815e+00   2.2468770e-01
   3.1408974e+00   2.2559146e-01
   3.1466133e+00   2.2650495e-01
   3.1523292e+00   2.2742821e-01
   3.1580452e+00   2.2836127e-01
   3.1637611e+00   2.2930419e-01
   3.1694770e+00   2.3025700e-01
   3.1751929e+00   2.3121974e-01
   3.1809088e+00   2.3219245e-01
   3.1866247e+00   2.3317517e-01
   3.1923407e+00   2.3416795e-01
   3.1980566e+00   2.3517082e-01
   3.2037725e+00   2.3618383e-01
   3.2094884e+00   2.3720702e-01
   3.2152043e+00   2.3824044e-01
   3.2209203e+00   2.3928412e-01
   3.2266362e+00   2.4033811e-01
   3.2323521e+00   2.4140245e-01
   3.2380680e+00   2.4247718e-01
   3.2437839e+00   2.4356236e-01
   3.2494999e+00   2.4465802e-01
   3.2552158e+00   2.4576421e-01
   3.2609317e+00   2.4688097e-01
   3.2666476e+00   2.4800834e-01
   3.2723635e+00   2.4914638e-01
   3.2780795e+00   2.5029513e-01
   3.2837954e+00   2.5145463e-01
   3.2895113e+00   2.5262492e-01
   3.2952272e+00   2.5380607e-01
   3.3009431e+00   2.5499810e-01
   3.3066590e+00   2.5620107e-01
   3.3123750e+00   2.5741503e-01
   3.3180909e+00   2.5864001e-01
   3.3238068e+00   2.5987608e-01
   3.3295227e+00   2.6112327e-01
   3.3352386e+00   2.6238163e-01
   3.3409546e+00   2.6365121e-01
   3.3466705e+00   2.6493206e-01
   3.3523864e+00   2.6622423e-01
   3.3581023e+00   2.6752777e-01
   3.3638182e+00   2.6884271e-01
   3.3695342e+00   2.7016912e-01
   3.3752501e+00   2.7150705e-01
   3.3809660e+00   2.7285653e-01
   3.3866819e+00   2.7421762e-01
   3.3923978e+00   2.7559037e-01
   3.3981137e+00   2.7697483e-01
   3.4038297e+00   2.7837105e-01
   3.4095456e+00   2.7977908e-01
   3.4152615e+00   2.8119897e-01
   3.4209774e+00   2.8263077e-01
   3.4266933e+00   2.8407453e-01
   3.4324093e+00   2.8553029e-01
   3.4381252e+00   2.8699812e-01
   3.4438411e+00   2.8847806e-01
   3.4495570e+00   2.8997016e-01
   3.4552729e+00   2.9147448e-01
   3.4609889e+00   2.9299106e-01
   3.4667048e+00   2.9451996e-01
   3.4724207e+00   2.9606123e-01
   3.4781366e+00   2.9761491e-01
   3.4838525e+00   2.9918107e-01
   3.4895684e+00   3.0075975e-01
   3.4952844e+00   3.0235100e-01
   3.5010003e+00   3.0395488e-01
   3.5067162e+00   3.0557144e-01
   3.5124321e+00   3.0720073e-01
   3.5181480e+00   3.0884280e-01
   3.5238640e+00   3.1049770e-01
   3.5295799e+00   3.1216549e-01
   3.5352958e+00   3.1384622e-01
   3.5410117e+00   3.1553994e-01
   3.5467276e+00   3.1724670e-01
   3.5524436e+00   3.1896656e-01
   3.5581595e+00   3.2069956e-01
   3.5638754e+00   3.2244577e-01
   3.5695913e+00   3.2420522e-01
   3.5753072e+00   3.2597797e-01
   3.5810231e+00   3.2776408e-01
   3.5867391e+00   3.2956360e-01
   3.5924550e+00   3.3137658e-01
   3.5981709e+00   3.3320306e-01
   3.6038868e+00   3.3504311e-01
   3.6096027e+00   3.3689677e-01
   3.6153187e+00   3.3876410e-01
   3.6210346e+00   3.4064514e-01
   3.6267505e+00   3.4253996e-01
   3.6324664e+00   3.4444859e-01
   3.6381823e+00   3.4637108e-01
   3.6438983e+00   3.4830750e-01
   3.6496142e+00   3.5025790e-01
   3.6553301e+00   3.5222231e-01
   3.6610460e+00   3.5420079e-01
   3.6667619e+00   3.5619340e-01
   3.6724779e+00   3.5820017e-01
   3.6781938e+00   3.6022117e-01
   3.6839097e+00   3.6225644e-01
   3.6896256e+00   3.6430603e-01
   3.6953415e+00   3.6636998e-01
   3.7010574e+00   3.6844835e-01
   3.7067734e+00   3.7054118e-01
   3.7124893e+00   3.7264853e-01
   3.7182052e+00   3.7477043e-01
   3.7239211e+00   3.7690694e-01
   3.7296370e+00   3.7905811e-01
   3.7353530e+00   3.8122397e-01
   3.7410689e+00   3.8340458e-01
   3.7467848e+00   3.8559997e-01
   3.7525007e+00   3.8781020e-01
   3.7582166e+00   3.9003531e-01
   3.7639326e+00   3.9227535e-01
   3.7696485e+00   3.9453035e-01
   3.7753644e+00   3.9680036e-01
   3.7810803e+00   3.9908542e-01
   3.7867962e+00   4.0138558e-01
   3.7925121e+00   4.0370087e-01
   3.7982281e+00   4.0603134e-01
   3.8039440e+00   4.0837702e-01
   3.8096599e+00   4.1073796e-01
   3.8153758e+00   4.1311419e-01
   3.8210917e+00   4.1550575e-01
   3.8268077e+00   4.1791268e-01
   3.8325236e+00   4.2033502e-01
   3.8382395e+00   4.2277280e-01
   3.8439554e+00   4.2522605e-01
   3.8496713e+00   4.2769481e-01
   3.8553873e+00   4.3017912e-01
   3.8611032e+00   4.3267901e-01
   3.8668191e+00   4.3519450e-01
   3.8725350e+00   4.3772563e-01
   3.8782509e+00   4.4027243e-01
   3.8839668e+00   4.4283492e-01
   3.8896828e+00   4.4541314e-01
   3.8953987e+00   4.4800712e-01
   3.9011146e+00   4.5061687e-01
   3.9068305e+00   4.5324242e-01
   3.9125464e+00   4.5588380e-01
   3.9182624e+00   4.5854102e-01
   3.9239783e+00   4.6121412e-01
   3.9296942e+00   4.6390310e-01
   3.9354101e+00   4.6660800e-01
   3.9411260e+00   4.6932882e-01
   3.9468420e+00   4.7206558e-01
   3.9525579e+00   4.7481830e-01
   3.9582738e+00   4.7758699e-01
   3.9639897e+00   4.8037166e-01
   3.9697056e+00   4.8317233e-01
   3.9754215e+00   4.8598901e-01
   3.9811375e+00   4.8882169e-01
   3.9868534e+00   4.9167040e-01
   3.9925693e+00   4.9453513e-01
   3.9982852e+00   4.9741588e-01
   4.0040011e+00   5.0031266e-01
   4.0097171e+00   5.0322548e-01
   4.0154330e+00   5.0615432e-01
   4.0211489e+00   5.0909918e-01
   4.0268648e+00   5.1206006e-01
   4.0325807e+00   5.1503696e-01
   4.0382967e+00   5.1802985e-01
   4.0440126e+00   5.2103874e-01
   4.0497285e+00   5.2406361e-01
   4.0554444e+00   5.2710445e-01
   4.0611603e+00   5.3016123e-01
   4.0668763e+00   5.3323395e-01
   4.0725922e+00   5.3632257e-01
   4.0783081e+00   5.3942708e-01
   4.0840240e+00   5.4254746e-01
   4.0897399e+00   5.4568366e-01
   4.0954558e+00   5.4883568e-01
   4.1011718e+00   5.5200346e-01
   4.1068877e+00   5.5518699e-01
   4.1126036e+00   5.5838622e-01
   4.1183195e+00   5.6160111e-01
   4.1240354e+00   5.6483163e-01
   4.1297514e+00   5.6807773e-01
   4.1354673e+00   5.7133936e-01
   4.1411832e+00   5.7461647e-01
   4.1468991e+00   5.7790901e-01
   4.1526150e+00   5.8121693e-01
   4.1583310e+00   5.8454017e-01
   4.1640469e+00   5.8787867e-01
   4.1697628e+00   5.9123237e-01
   4.1754787e+00   5.9460120e-01
   4.1811946e+00   5.9798509e-01
   4.1869105e+00   6.0138397e-01
   4.1926265e+00   6.0479777e-01
   4.1983424e+00   6.0822640e-01
   4.2040583e+00   6.1166979e-01
   4.2097742e+00   6.1512786e-01
   4.2154901e+00   6.1860051e-01
   4.2212061e+00   6.2208765e-01
   4.2269220e+00   6.2558919e-01
   4.2326379e+00   6.2910504e-01
   4.2383538e+00   6.3263509e-01
   4.2440697e+00   6.3617923e-01
   4.2497857e+00   6.3973736e-01
   4.2555016e+00   6.4330937e-01
   4.2612175e+00   6.4689514e-01
   4.2669334e+00   6.5049456e-01
   4.2726493e+00   6.5410749e-01
   4.2783652e+00   6.5773382e-01
   4.2840812e+00   6.6137341e-01
   4.2897971e+00   6.6502612e-01
   4.2955130e+00   6.6869183e-01
   4.3012289e+00   6.7237038e-01
   4.3069448e+00   6.7606163e-01
   4.3126608e+00   6.7976543e-01
   4.3183767e+00   6.8348163e-01
   4.3240926e+00   6.8721006e-01
   4.3298085e+00   6.9095057e-01
   4.3355244e+00   6.9470298e-01
   4.3412404e+00   6.9846712e-01
   4.3469563e+00   7.0224281e-01
   4.3526722e+00   7.0602989e-01
   4.3583881e+00   7.0982815e-01
   4.3641040e+00   7.1363741e-01
   4.3698199e+00   7.1745748e-01
   4.3755359e+00   7.2128815e-01
   4.3812518e+00   7.2512922e-01
   4.3869677e+00   7.2898049e-01
   4.3926836e+00   7.3284173e-01
   4.3983995e+00   7.3671274e-01
   4.4041155e+00   7.4059328e-01
   4.4098314e+00   7.4448313e-01
   4.4155473e+00   7.4838206e-01
   4.4212632e+00   7.5228982e-01
   4.4269791e+00   7.5620618e-01
   4.4326951e+00   7.6013088e-01
   4.4384110e+00   7.6406367e-01
   4.4441269e+00   7.6800430e-01
   4.4498428e+00   7.7195250e-01
   4.4555587e+00   7.7590800e-01
   4.4612746e+00   7.7987052e-01
   4.4669906e+00   7.8383979e-01
   4.4727065e+00   7.8781553e-01
   4.4784224e+00   7.9179743e-01
   4.4841383e+00   7.9578521e-01
   4.4898542e+00   7.9977856e-01
   4.4955702e+00   8.0377718e-01
   4.5012861e+00   8.0778075e-01
   4.5070020e+00   8.1178896e-01
   4.5127179e+00   8.1580149e-01
   4.5184338e+00   8.1981800e-01
   4.5241498e+00   8.2383817e-01
   4.5298657e+00   8.2786164e-01
   4.5355816e+00   8.3188809e-01
   4.5412975e+00   8.3591715e-01
   4.5470134e+00   8.3994847e-01
   4.5527294e+00   8.4398169e-01
   4.5584453e+00   8.4801645e-01
   4.5641612e+00   8.5205236e-01
   4.5698771e+00   8.5608905e-01
   4.5755930e+00   8.6012613e-01
   4.5813089e+00   8.6416322e-01
   4.5870249e+00   8.6819993e-01
   4.5927408e+00   8.7223584e-01
   4.5984567e+00   8.7627056e-01
   4.6041726e+00   8.8030367e-01
   4.6098885e+00   8.8433475e-01
   4.6156045e+00   8.8836339e-01
   4.6213204e+00   8.9238915e-01
   4.6270363e+00   8.9641161e-01
   4.6327522e+00   9.0043031e-01
   4.6384681e+00   9.0444483e-01
   4.6441841e+00   9.0845470e-01
   4.6499000e+00   9.1245948e-01
   4.6556159e+00   9.1645870e-01
   4.6613318e+00   9.2045191e-01
   4.6670477e+00   9.2443862e-01
   4.6727636e+00   9.2841837e-01
   4.6784796e+00   9.3239067e-01
   4.6841955e+00   9.3635504e-01
   4.6899114e+00   9.4031100e-01
   4.6956273e+00   9.4425804e-01
   4.7013432e+00   9.4819567e-01
   4.7070592e+00   9.5212338e-01
   4.7127751e+00   9.5604066e-01
   4.7184910e+00   9.5994701e-01
   4.7242069e+00   9.6384190e-01
   4.7299228e+00   9.6772482e-01
   4.7356388e+00   9.7159524e-01
   4.7413547e+00   9.7545262e-01
   4.7470706e+00   9.7929644e-01
   4.7527865e+00   9.8312616e-01
   4.7585024e+00   9.8694123e-01
   4.7642183e+00   9.9074112e-01
   4.7699343e+00   9.9452528e-01
   4.7756502e+00   9.9829314e-01
   4.7813661e+00   1.0020442e+00
   4.7870820e+00   1.0057778e+00
   4.7927979e+00   1.0094935e+00
   4.7985139e+00   1.0131906e+00
   4.8042298e+00   1.0168687e+00
   4.8099457e+00   1.0205270e+00
   4.8156616e+00   1.0241652e+00
   4.8213775e+00   1.0277826e+00
   4.8270935e+00   1.0313786e+00
   4.8328094e+00   1.0349526e+00
   4.8385253e+00   1.0385041e+00
   4.8442412e+00   1.0420324e+00
   4.8499571e+00   1.0455371e+00
   4.8556730e+00   1.0490175e+00
   4.8613890e+00   1.0524731e+00
   4.8671049e+00   1.0559031e+00
   4.8728208e+00   1.0593072e+00
   4.8785367e+00   1.0626846e+00
   4.8842526e+00   1.0660349e+00
   4.8899686e+00   1.0693573e+00
   4.8956845e+00   1.0726513e+00
   4.9014004e+00   1.0759164e+00
   4.9071163e+00   1.0791520e+00
   4.9128322e+00   1.0823574e+00
   4.9185482e+00   1.0855320e+00
   4.9242641e+00   1.0886754e+00
   4.9299800e+00   1.0917869e+00
   4.9356959e+00   1.0948660e+00
   4.9414118e+00   1.0979120e+00
   4.9471278e+00   1.1009244e+00
   4.9528437e+00   1.1039026e+00
   4.9585596e+00   1.1068460e+00
   4.9642755e+00   1.1097541e+00
   4.9699914e+00   1.1126264e+00
   4.9757073e+00   1.1154622e+00
   4.9814233e+00   1.1182610e+00
   4.9871392e+00   1.1210222e+00
   4.9928551e+00   1.1237453e+00
   4.9985710e+00   1.1264298e+00
   5.0042869e+00   1.1290750e+00
   5.0100029e+00   1.1316806e+00
   5.0157188e+00   1.1342458e+00
   5.0214347e+00   1.1367703e+00
   5.0271506e+00   1.1392535e+00
   5.0328665e+00   1.1416948e+00
   5.0385825e+00   1.1440938e+00
   5.0442984e+00   1.1464500e+00
   5.0500143e+00   1.1487628e+00
   5.0557302e+00   1.1510318e+00
   5.0614461e+00   1.1532565e+00
   5.0671620e+00   1.1554364e+00
   5.0728780e+00   1.1575711e+00
   5.0785939e+00   1.1596600e+00
   5.0843098e+00   1.1617028e+00
   5.0900257e+00   1.1636989e+00
   5.0957416e+00   1.1656480e+00
   5.1014576e+00   1.1675496e+00
   5.1071735e+00   1.1694033e+00
   5.1128894e+00   1.1712087e+00
   5.1186053e+00   1.1729653e+00
   5.1243212e+00   1.1746729e+00
   5.1300372e+00   1.1763309e+00
   5.1357531e+00   1.1779391e+00
   5.1414690e+00   1.1794971e+00
   5.1471849e+00   1.1810044e+00
   5.1529008e+00   1.1824608e+00
   5.1586167e+00   1.1838660e+00
   5.1643327e+00   1.1852196e+00
   5.1700486e+00   1.1865212e+00
   5.1757645e+00   1.1877707e+00
   5.1814804e+00   1.1889676e+00
   5.1871963e+00   1.1901118e+00
   5.1929123e+00   1.1912030e+00
   5.1986282e+00   1.1922408e+00
   5.2043441e+00   1.1932251e+00
   5.2100600e+00   1.1941557e+00
   5.2157759e+00   1.1950322e+00
   5.2214919e+00   1.1958546e+00
   5.2272078e+00   1.1966225e+00
   5.2329237e+00   1.1973359e+00
   5.2386396e+00   1.1979945e+00
   5.2443555e+00   1.1985982e+00
   5.2500714e+00   1.1991469e+00
   5.2557874e+00   1.1996404e+00
   5.2615033e+00   1.2000785e+00
   5.2672192e+00   1.2004613e+00
   5.2729351e+00   1.2007885e+00
   5.2786510e+00   1.2010601e+00
   5.2843670e+00   1.2012761e+00
   5.2900829e+00   1.2014363e+00
   5.2957988e+00   1.2015408e+00
   5.3015147e+00   1.2015895e+00
   5.3072306e+00   1.2015824e+00
   5.3129466e+00   1.2015195e+00
   5.3186625e+00   1.2014007e+00
   5.3243784e+00   1.2012262e+00
   5.3300943e+00   1.2009960e+00
   5.3358102e+00   1.2007100e+00
   5.3415262e+00   1.2003684e+00
   5.3472421e+00   1.1999713e+00
   5.3529580e+00   1.1995187e+00
   5.3586739e+00   1.1990107e+00
   5.3643898e+00   1.1984475e+00
   5.3701057e+00   1.1978291e+00
   5.3758217e+00   1.1971557e+00
   5.3815376e+00   1.1964275e+00
   5.3872535e+00   1.1956447e+00
   5.3929694e+00   1.1948073e+00
   5.3986853e+00   1.1939156e+00
   5.4044013e+00   1.1929698e+00
   5.4101172e+00   1.1919701e+00
   5.4158331e+00   1.1909168e+00
   5.4215490e+00   1.1898100e+00
   5.4272649e+00   1.1886500e+00
   5.4329809e+00   1.1874372e+00
   5.4386968e+00   1.1861716e+00
   5.4444127e+00   1.1848537e+00
   5.4501286e+00   1.1834838e+00
   5.4558445e+00   1.1820620e+00
   5.4615604e+00   1.1805888e+00
   5.4672764e+00   1.1790645e+00
   5.4729923e+00   1.1774895e+00
   5.4787082e+00   1.1758639e+00
   5.4844241e+00   1.1741883e+00
   5.4901400e+00   1.1724630e+00
   5.4958560e+00   1.1706884e+00
   5.5015719e+00   1.1688648e+00
   5.5072878e+00   1.1669927e+00
   5.5130037e+00   1.1650724e+00
   5.5187196e+00   1.1631044e+00
   5.5244356e+00   1.1610891e+00
   5.5301515e+00   1.1590270e+00
   5.5358674e+00   1.1569184e+00
   5.5415833e+00   1.1547638e+00
   5.5472992e+00   1.1525637e+00
   5.5530151e+00   1.1503185e+00
   5.5587311e+00   1.1480288e+00
   5.5644470e+00   1.1456949e+00
   5.5701629e+00   1.1433174e+00
   5.5758788e+00   1.1408967e+00
   5.5815947e+00   1.1384335e+00
   5.5873107e+00   1.1359281e+00
   5.5930266e+00   1.1333810e+00
   5.5987425e+00   1.1307929e+00
   5.6044584e+00   1.1281642e+00
   5.6101743e+00   1.1254954e+00
   5.6158903e+00   1.1227871e+00
   5.6216062e+00   1.1200397e+00
   5.6273221e+00   1.1172540e+00
   5.6330380e+00   1.1144303e+00
   5.6387539e+00   1.1115693e+00
   5.6444698e+00   1.1086715e+00
   5.6501858e+00   1.1057375e+00
   5.6559017e+00   1.1027677e+00
   5.6616176e+00   1.0997628e+00
   5.6673335e+00   1.0967234e+00
   5.6730494e+00   1.0936500e+00
   5.6787654e+00   1.0905432e+00
   5.6844813e+00   1.0874035e+00
   5.6901972e+00   1.0842316e+00
   5.6959131e+00   1.0810280e+00
   5.7016290e+00   1.0777932e+00
   5.7073450e+00   1.0745280e+00
   5.7130609e+00   1.0712327e+00
   5.7187768e+00   1.0679081e+00
   5.7244927e+00   1.0645548e+00
   5.7302086e+00   1.0611732e+00
   5.7359245e+00   1.0577640e+00
   5.7416405e+00   1.0543277e+00
   5.7473564e+00   1.0508650e+00
   5.7530723e+00   1.0473765e+00
   5.7587882e+00   1.0438626e+00
   5.7645041e+00   1.0403240e+00
   5.7702201e+00   1.0367613e+00
   5.7759360e+00   1.0331750e+00
   5.7816519e+00   1.0295658e+00
   5.7873678e+00   1.0259342e+00
   5.7930837e+00   1.0222807e+00
   5.7987997e+00   1.0186060e+00
   5.8045156e+00   1.0149106e+00
   5.8102315e+00   1.0111951e+00
   5.8159474e+00   1.0074601e+00
   5.8216633e+00   1.0037060e+00
   5.8273793e+00   9.9993356e-01
   5.8330952e+00   9.9614324e-01
   5.8388111e+00   9.9233561e-01
   5.8445270e+00   9.8851123e-01
   5.8502429e+00   9.8467063e-01
   5.8559588e+00   9.8081438e-01
   5.8616748e+00   9.7694300e-01
   5.8673907e+00   9.7305705e-01
   5.8731066e+00   9.6915704e-01
   5.8788225e+00   9.6524353e-01
   5.8845384e+00   9.6131702e-01
   5.8902544e+00   9.5737806e-01
   5.8959703e+00   9.5342714e-01
   5.9016862e+00   9.4946480e-01
   5.9074021e+00   9.4549154e-01
   5.9131180e+00   9.4150786e-01
   5.9188340e+00   9.3751427e-01
   5.9245499e+00   9.3351127e-01
   5.9302658e+00   9.2949934e-01
   5.9359817e+00   9.2547898e-01
   5.9416976e+00   9.2145067e-01
   5.9474135e+00   9.1741488e-01
   5.9531295e+00   9.1337209e-01
   5.9588454e+00   9.0932277e-01
   5.9645613e+00   9.0526738e-01
   5.9702772e+00   9.0120637e-01
   5.9759931e+00   8.9714021e-01
   5.9817091e+00   8.9306933e-01
   5.9874250e+00   8.8899418e-01
   5.9931409e+00   8.8491520e-01
   5.9988568e+00   8.8083282e-01
   6.0045727e+00   8.7674746e-01
   6.0102887e+00   8.7265955e-01
   6.0160046e+00   8.6856950e-01
   6.0217205e+00   8.6447772e-01
   6.0274364e+00   8.6038461e-01
   6.0331523e+00   8.5629057e-01
   6.0388682e+00   8.5219601e-01
   6.0445842e+00   8.4810129e-01
   6.0503001e+00   8.4400681e-01
   6.0560160e+00   8.3991295e-01
   6.0617319e+00   8.3582007e-01
   6.0674478e+00   8.3172854e-01
   6.0731638e+00   8.2763871e-01
   6.0788797e+00   8.2355096e-01
   6.0845956e+00   8.1946561e-01
   6.0903115e+00   8.1538302e-01
   6.0960274e+00   8.1130353e-01
   6.1017434e+00   8.0722746e-01
   6.1074593e+00   8.0315514e-01
   6.1131752e+00   7.9908690e-01
   6.1188911e+00   7.9502304e-01
   6.1246070e+00   7.9096389e-01
   6.1303229e+00   7.8690973e-01
   6.1360389e+00   7.8286088e-01
   6.1417548e+00   7.7881763e-01
   6.1474707e+00   7.7478027e-01
   6.1531866e+00   7.7074907e-01
   6.1589025e+00   7.6672431e-01
   6.1646185e+00   7.6270628e-01
   6.1703344e+00   7.5869523e-01
   6.1760503e+00   7.5469143e-01
   6.1817662e+00   7.5069513e-01
   6.1874821e+00   7.4670659e-01
   6.1931981e+00   7.4272605e-01
   6.1989140e+00   7.3875375e-01
   6.2046299e+00   7.3478993e-01
   6.2103458e+00   7.3083482e-01
   6.2160617e+00   7.2688865e-01
   6.2217777e+00   7.2295163e-01
   6.2274936e+00   7.1902399e-01
   6.2332095e+00   7.1510593e-01
   6.2389254e+00   7.1119767e-01
   6.2446413e+00   7.0729939e-01
   6.2503572e+00   7.0341131e-01
   6.2560732e+00   6.9953361e-01
   6.2617891e+00   6.9566648e-01
   6.2675050e+00   6.9181011e-01
   6.2732209e+00   6.8796466e-01
   6.2789368e+00   6.8413033e-01
   6.2846528e+00   6.8030727e-01
   6.2903687e+00   6.7649565e-01
   6.2960846e+00   6.7269563e-01
   6.3018005e+00   6.6890737e-01
   6.3075164e+00   6.6513103e-01
   6.3132324e+00   6.6136674e-01
   6.3189483e+00   6.5761465e-01
   6.3246642e+00   6.5387491e-01
   6.3303801e+00   6.5014765e-01
   6.3360960e+00   6.4643300e-01
   6.3418119e+00   6.4273109e-01
   6.3475279e+00   6.3904204e-01
   6.3532438e+00   6.3536598e-01
   6.3589597e+00   6.3170301e-01
   6.3646756e+00   6.2805326e-01
   6.3703915e+00   6.2441683e-01
   6.3761075e+00   6.2079383e-01
   6.3818234e+00   6.1718435e-01
   6.3875393e+00   6.1358850e-01
   6.3932552e+00   6.1000637e-01
   6.3989711e+00   6.0643806e-01
   6.4046871e+00   6.0288364e-01
   6.4104030e+00   5.9934322e-01
   6.4161189e+00   5.9581685e-01
   6.4218348e+00   5.9230464e-01
   6.4275507e+00   5.8880664e-01
   6.4332666e+00   5.8532293e-01
   6.4389826e+00   5.8185359e-01
   6.4446985e+00   5.7839867e-01
   6.4504144e+00   5.7495824e-01
   6.4561303e+00   5.7153236e-01
   6.4618462e+00   5.6812108e-01
   6.4675622e+00   5.6472446e-01
   6.4732781e+00   5.6134255e-01
   6.4789940e+00   5.5797541e-01
   6.4847099e+00   5.5462306e-01
   6.4904258e+00   5.5128557e-01
   6.4961418e+00   5.4796297e-01
   6.5018577e+00   5.4465529e-01
   6.5075736e+00   5.4136257e-01
   6.5132895e+00   5.3808485e-01
   6.5190054e+00   5.3482216e-01
   6.5247213e+00   5.3157452e-01
   6.5304373e+00   5.2834196e-01
   6.5361532e+00   5.2512451e-01
   6.5418691e+00   5.2192218e-01
   6.5475850e+00   5.1873499e-01
   6.5533009e+00   5.1556297e-01
   6.5590169e+00   5.1240613e-01
   6.5647328e+00   5.0926447e-01
   6.5704487e+00   5.0613802e-01
   6.5761646e+00   5.0302677e-01
   6.5818805e+00   4.9993074e-01
   6.5875965e+00   4.9684994e-01
   6.5933124e+00   4.9378435e-01
   6.5990283e+00   4.9073400e-01
   6.6047442e+00   4.8769887e-01
   6.6104601e+00   4.8467896e-01
   6.6161761e+00   4.8167428e-01
   6.6218920e+00   4.7868480e-01
   6.6276079e+00   4.7571053e-01
   6.6333238e+00   4.7275147e-01
   6.6390397e+00   4.6980758e-01
   6.6447556e+00   4.6687888e-01
   6.6504716e+00   4.6396533e-01
   6.6561875e+00   4.6106693e-01
   6.6619034e+00   4.5818367e-01
   6.6676193e+00   4.5531551e-01
   6.6733352e+00   4.5246245e-01
   6.6790512e+00   4.4962446e-01
   6.6847671e+00   4.4680152e-01
   6.6904830e+00   4.4399361e-01
   6.6961989e+00   4.4120070e-01
   6.7019148e+00   4.3842277e-01
   6.7076308e+00   4.3565979e-01
   6.7133467e+00   4.3291174e-01
   6.7190626e+00   4.3017858e-01
   6.7247785e+00   4.2746028e-01
   6.7304944e+00   4.2475682e-01
   6.7362103e+00   4.2206815e-01
   6.7419263e+00   4.1939426e-01
   6.7476422e+00   4.1673509e-01
   6.7533581e+00   4.1409063e-01
   6.7590740e+00   4.1146082e-01
   6.7647899e+00   4.0884565e-01
   6.7705059e+00   4.0624505e-01
   6.7762218e+00   4.0365901e-01
   6.7819377e+00   4.0108747e-01
   6.7876536e+00   3.9853040e-01
   6.7933695e+00   3.9598776e-01
   6.7990855e+00   3.9345950e-01
   6.8048014e+00   3.9094559e-01
   6.8105173e+00   3.8844597e-01
   6.8162332e+00   3.8596061e-01
   6.8219491e+00   3.8348945e-01
   6.8276650e+00   3.8103246e-01
   6.8333810e+00   3.7858959e-01
   6.8390969e+00   3.7616079e-01
   6.8448128e+00   3.7374601e-01
   6.8505287e+00   3.7134521e-01
   6.8562446e+00   3.6895833e-01
   6.8619606e+00   3.6658533e-01
   6.8676765e+00   3.6422617e-01
   6.8733924e+00   3.6188077e-01
   6.8791083e+00   3.5954911e-01
   6.8848242e+00   3.5723113e-01
   6.8905402e+00   3.5492677e-01
   6.8962561e+00   3.5263598e-01
   6.9019720e+00   3.5035871e-01
   6.9076879e+00   3.4809492e-01
   6.9134038e+00   3.4584454e-01
   6.9191197e+00   3.4360752e-01
   6.9248357e+00   3.4138381e-01
   6.9305516e+00   3.3917335e-01
   6.9362675e+00   3.3697609e-01
   6.9419834e+00   3.3479198e-01
   6.9476993e+00   3.3262096e-01
   6.9534153e+00   3.3046298e-01
   6.9591312e+00   3.2831797e-01
   6.9648471e+00   3.2618589e-01
   6.9705630e+00   3.2406667e-01
   6.9762789e+00   3.2196027e-01
   6.9819949e+00   3.1986661e-01
   6.9877108e+00   3.1778566e-01
   6.9934267e+00   3.1571735e-01
   6.9991426e+00   3.1366162e-01
   7.0048585e+00   3.1161842e-01
   7.0105744e+00   3.0958769e-01
   7.0162904e+00   3.0756937e-01
   7.0220063e+00   3.0556340e-01
   7.0277222e+00   3.0356973e-01
   7.0334381e+00   3.0158830e-01
   7.0391540e+00   2.9961905e-01
   7.0448700e+00   2.9766192e-01
   7.0505859e+00   2.9571685e-01
   7.0563018e+00   2.9378379e-01
   7.0620177e+00   2.9186268e-01
   7.0677336e+00   2.8995346e-01
   7.0734496e+00   2.8805606e-01
   7.0791655e+00   2.8617044e-01
   7.0848814e+00   2.8429654e-01
   7.0905973e+00   2.8243429e-01
   7.0963132e+00   2.8058363e-01
   7.1020292e+00   2.7874451e-01
   7.1077451e+00   2.7691688e-01
   7.1134610e+00   2.7510066e-01
   7.1191769e+00   2.7329581e-01
   7.1248928e+00   2.7150226e-01
   7.1306087e+00   2.6971995e-01
   7.1363247e+00   2.6794884e-01
   7.1420406e+00   2.6618885e-01
   7.1477565e+00   2.6443993e-01
   7.1534724e+00   2.6270203e-01
   7.1591883e+00   2.6097508e-01
   7.1649043e+00   2.5925902e-01
   7.1706202e+00   2.5755381e-01
   7.1763361e+00   2.5585937e-01
   7.1820520e+00   2.5417565e-01
   7.1877679e+00   2.5250260e-01
   7.1934839e+00   2.5084016e-01
   7.1991998e+00   2.4918827e-01
   7.2049157e+00   2.4754686e-01
   7.2106316e+00   2.4591589e-01
   7.2163475e+00   2.4429530e-01
   7.2220634e+00   2.4268503e-01
   7.2277794e+00   2.4108502e-01
   7.2334953e+00   2.3949521e-01
   7.2392112e+00   2.3791555e-01
   7.2449271e+00   2.3634599e-01
   7.2506430e+00   2.3478646e-01
   7.2563590e+00   2.3323691e-01
   7.2620749e+00   2.3169729e-01
   7.2677908e+00   2.3016753e-01
   7.2735067e+00   2.2864758e-01
   7.2792226e+00   2.2713739e-01
   7.2849386e+00   2.2563690e-01
   7.2906545e+00   2.2414606e-01
   7.2963704e+00   2.2266480e-01
   7.3020863e+00   2.2119308e-01
   7.3078022e+00   2.1973083e-01
   7.3135181e+00   2.1827801e-01
   7.3192341e+00   2.1683456e-01
   7.3249500e+00   2.1540043e-01
   7.3306659e+00   2.1397556e-01
   7.3363818e+00   2.1255989e-01
   7.3420977e+00   2.1115338e-01
   7.3478137e+00   2.0975597e-01
   7.3535296e+00   2.0836761e-01
   7.3592455e+00   2.0698824e-01
   7.3649614e+00   2.0561781e-01
   7.3706773e+00   2.0425627e-01
   7.3763933e+00   2.0290356e-01
   7.3821092e+00   2.0155963e-01
   7.3878251e+00   2.0022444e-01
   7.3935410e+00   1.9889792e-01
   7.3992569e+00   1.9758003e-01
   7.4049728e+00   1.9627072e-01
   7.4106888e+00   1.9496992e-01
   7.4164047e+00   1.9367760e-01
   7.4221206e+00   1.9239370e-01
   7.4278365e+00   1.9111818e-01
   7.4335524e+00   1.8985097e-01
   7.4392684e+00   1.8859203e-01
   7.4449843e+00   1.8734131e-01
   7.4507002e+00   1.8609876e-01
   7.4564161e+00   1.8486433e-01
   7.4621320e+00   1.8363797e-01
   7.4678480e+00   1.8241963e-01
   7.4735639e+00   1.8120927e-01
   7.4792798e+00   1.8000682e-01
   7.4849957e+00   1.7881226e-01
   7.4907116e+00   1.7762552e-01
   7.4964276e+00   1.7644655e-01
   7.5021435e+00   1.7527532e-01
   7.5078594e+00   1.7411177e-01
   7.5135753e+00   1.7295586e-01
   7.5192912e+00   1.7180753e-01
   7.5250071e+00   1.7066675e-01
   7.5307231e+00   1.6953346e-01
   7.5364390e+00   1.6840761e-01
   7.5421549e+00   1.6728917e-01
   7.5478708e+00   1.6617809e-01
   7.5535867e+00   1.6507431e-01
   7.5593027e+00   1.6397780e-01
   7.5650186e+00   1.6288851e-01
   7.5707345e+00   1.6180639e-01
   7.5764504e+00   1.6073140e-01
   7.5821663e+00   1.5966349e-01
   7.5878823e+00   1.5860262e-01
   7.5935982e+00   1.5754875e-01
   7.5993141e+00   1.5650183e-01
   7.6050300e+00   1.5546181e-01
   7.6107459e+00   1.5442866e-01
   7.6164618e+00   1.5340233e-01
   7.6221778e+00   1.5238278e-01
   7.6278937e+00   1.5136996e-01
   7.6336096e+00   1.5036383e-01
   7.6393255e+00   1.4936435e-01
   7.6450414e+00   1.4837148e-01
   7.6507574e+00   1.4738517e-01
   7.6564733e+00   1.4640539e-01
   7.6621892e+00   1.4543209e-01
   7.6679051e+00   1.4446523e-01
   7.6736210e+00   1.4350477e-01
   7.6793370e+00   1.4255067e-01
   7.6850529e+00   1.4160288e-01
   7.6907688e+00   1.4066137e-01
   7.6964847e+00   1.3972610e-01
   7.7022006e+00   1.3879703e-01
   7.7079165e+00   1.3787412e-01
   7.7136325e+00   1.3695732e-01
   7.7193484e+00   1.3604661e-01
   7.7250643e+00   1.3514193e-01
   7.7307802e+00   1.3424325e-01
   7.7364961e+00   1.3335054e-01
   7.7422121e+00   1.3246375e-01
   7.7479280e+00   1.3158285e-01
   7.7536439e+00   1.3070779e-01
   7.7593598e+00   1.2983854e-01
   7.7650757e+00   1.2897507e-01
   7.7707917e+00   1.2811733e-01
   7.7765076e+00   1.2726529e-01
   7.7822235e+00   1.2641891e-01
   7.7879394e+00   1.2557816e-01
   7.7936553e+00   1.2474299e-01
   7.7993712e+00   1.2391338e-01
   7.8050872e+00   1.2308928e-01
   7.8108031e+00   1.2227066e-01
   7.8165190e+00   1.2145749e-01
   7.8222349e+00   1.2064973e-01
   7.8279508e+00   1.1984733e-01
   7.8336668e+00   1.1905028e-01
   7.8393827e+00   1.1825854e-01
   7.8450986e+00   1.1747206e-01
   7.8508145e+00   1.1669081e-01
   7.8565304e+00   1.1591477e-01
   7.8622464e+00   1.1514390e-01
   7.8679623e+00   1.1437816e-01
   7.8736782e+00   1.1361751e-01
   7.8793941e+00   1.1286194e-01
   7.8851100e+00   1.1211140e-01
   7.8908260e+00   1.1136585e-01
   7.8965419e+00   1.1062528e-01
   7.9022578e+00   1.0988964e-01
   7.9079737e+00   1.0915890e-01
   7.9136896e+00   1.0843304e-01
   7.9194055e+00   1.0771201e-01
   7.9251215e+00   1.0699579e-01
   7.9308374e+00   1.0628434e-01
   7.9365533e+00   1.0557764e-01
   7.9422692e+00   1.0487565e-01
   7.9479851e+00   1.0417834e-01
   7.9537011e+00   1.0348568e-01
   7.9594170e+00   1.0279765e-01
   7.9651329e+00   1.0211420e-01
   7.9708488e+00   1.0143531e-01
   7.9765647e+00   1.0076096e-01
   7.9822807e+00   1.0009110e-01
   7.9879966e+00   9.9425710e-02
   7.9937125e+00   9.8764763e-02
   7.9994284e+00   9.8108227e-02
   8.0051443e+00   9.7456073e-02
   8.0108602e+00   9.6808272e-02
   8.0165762e+00   9.6164795e-02
   8.0222921e+00   9.5525614e-02
   8.0280080e+00   9.4890701e-02
   8.0337239e+00   9.4260027e-02
   8.0394398e+00   9.3633564e-02
   8.0451558e+00   9.3011284e-02
   8.0508717e+00   9.2393160e-02
   8.0565876e+00   9.1779164e-02
   8.0623035e+00   9.1169269e-02
   8.0680194e+00   9.0563447e-02
   8.0737354e+00   8.9961672e-02
   8.0794513e+00   8.9363916e-02
   8.0851672e+00   8.8770154e-02
   8.0908831e+00   8.8180358e-02
   8.0965990e+00   8.7594502e-02
   8.1023149e+00   8.7012561e-02
   8.1080309e+00   8.6434507e-02
   8.1137468e+00   8.5860316e-02
   8.1194627e+00   8.5289961e-02
   8.1251786e+00   8.4723418e-02
   8.1308945e+00   8.4160660e-02
   8.1366105e+00   8.3601663e-02
   8.1423264e+00   8.3046402e-02
   8.1480423e+00   8.2494851e-02
   8.1537582e+00   8.1946987e-02
   8.1594741e+00   8.1402784e-02
   8.1651901e+00   8.0862218e-02
   8.1709060e+00   8.0325265e-02
   8.1766219e+00   7.9791901e-02
   8.1823378e+00   7.9262102e-02
   8.1880537e+00   7.8735845e-02
   8.1937696e+00   7.8213105e-02
   8.1994856e+00   7.7693859e-02
   8.2052015e+00   7.7178084e-02
   8.2109174e+00   7.6665757e-02
   8.2166333e+00   7.6156855e-02
   8.2223492e+00   7.5651354e-02
   8.2280652e+00   7.5149233e-02
   8.2337811e+00   7.4650469e-02
   8.2394970e+00   7.4155039e-02
   8.2452129e+00   7.3662921e-02
   8.2509288e+00   7.3174093e-02
   8.2566448e+00   7.2688533e-02
   8.2623607e+00   7.2206219e-02
   8.2680766e+00   7.1727129e-02
   8.2737925e+00   7.1251243e-02
   8.2795084e+00   7.0778538e-02
   8.2852243e+00   7.0308993e-02
   8.2909403e+00   6.9842588e-02
   8.2966562e+00   6.9379300e-02
   8.3023721e+00   6.8919110e-02
   8.3080880e+00   6.8461997e-02
   8.3138039e+00   6.8007939e-02
   8.3195199e+00   6.7556917e-02
   8.3252358e+00   6.7108911e-02
   8.3309517e+00   6.6663899e-02
   8.3366676e+00   6.6221863e-02
   8.3423835e+00   6.5782782e-02
   8.3480995e+00   6.5346636e-02
   8.3538154e+00   6.4913406e-02
   8.3595313e+00   6.4483072e-02
   8.3652472e+00   6.4055615e-02
   8.3709631e+00   6.3631015e-02
   8.3766791e+00   6.3209254e-02
   8.3823950e+00   6.2790313e-02
   8.3881109e+00   6.2374172e-02
   8.3938268e+00   6.1960812e-02
   8.3995427e+00   6.1550216e-02
   8.4052586e+00   6.1142365e-02
   8.4109746e+00   6.0737239e-02
   8.4166905e+00   6.0334822e-02
   8.4224064e+00   5.9935095e-02
   8.4281223e+00   5.9538039e-02
   8.4338382e+00   5.9143637e-02
   8.4395542e+00   5.8751871e-02
   8.4452701e+00   5.8362724e-02
   8.4509860e+00   5.7976178e-02
   8.4567019e+00   5.7592215e-02
   8.4624178e+00   5.7210818e-02
   8.4681338e+00   5.6831970e-02
   8.4738497e+00   5.6455653e-02
   8.4795656e+00   5.6081852e-02
   8.4852815e+00   5.5710549e-02
   8.4909974e+00   5.5341726e-02
   8.4967133e+00   5.4975369e-02
   8.5024293e+00   5.4611459e-02
   8.5081452e+00   5.4249981e-02
   8.5138611e+00   5.3890918e-02
   8.5195770e+00   5.3534254e-02
   8.5252929e+00   5.3179973e-02
   8.5310089e+00   5.2828059e-02
   8.5367248e+00   5.2478496e-02
   8.5424407e+00   5.2131269e-02
   8.5481566e+00   5.1786361e-02
   8.5538725e+00   5.1443757e-02
   8.5595885e+00   5.1103442e-02
   8.5653044e+00   5.0765399e-02
   8.5710203e+00   5.0429615e-02
   8.5767362e+00   5.0096074e-02
   8.5824521e+00   4.9764760e-02
   8.5881680e+00   4.9435660e-02
   8.5938840e+00   4.9108757e-02
   8.5995999e+00   4.8784037e-02
   8.6053158e+00   4.8461486e-02
   8.6110317e+00   4.8141088e-02
   8.6167476e+00   4.7822830e-02
   8.6224636e+00   4.7506698e-02
   8.6281795e+00   4.7192676e-02
   8.6338954e+00   4.6880750e-02
   8.6396113e+00   4.6570908e-02
   8.6453272e+00   4.6263134e-02
   8.6510432e+00   4.5957414e-02
   8.6567591e+00   4.5653736e-02
   8.6624750e+00   4.5352084e-02
   8.6681909e+00   4.5052446e-02
   8.6739068e+00   4.4754809e-02
   8.6796227e+00   4.4459157e-02
   8.6853387e+00   4.4165479e-02
   8.6910546e+00   4.3873761e-02
   8.6967705e+00   4.3583990e-02
   8.7024864e+00   4.3296153e-02
   8.7082023e+00   4.3010236e-02
   8.7139183e+00   4.2726227e-02
   8.7196342e+00   4.2444114e-02
   8.7253501e+00   4.2163882e-02
   8.7310660e+00   4.1885520e-02
   8.7367819e+00   4.1609015e-02
   8.7424979e+00   4.1334355e-02
   8.7482138e+00   4.1061527e-02
   8.7539297e+00   4.0790519e-02
   8.7596456e+00   4.0521319e-02
   8.7653615e+00   4.0253914e-02
   8.7710775e+00   3.9988293e-02
   8.7767934e+00   3.9724443e-02
   8.7825093e+00   3.9462353e-02
   8.7882252e+00   3.9202010e-02
   8.7939411e+00   3.8943404e-02
   8.7996570e+00   3.8686521e-02
   8.8053730e+00   3.8431352e-02
   8.8110889e+00   3.8177884e-02
   8.8168048e+00   3.7926106e-02
   8.8225207e+00   3.7676006e-02
   8.8282366e+00   3.7427573e-02
   8.8339526e+00   3.7180796e-02
   8.8396685e+00   3.6935665e-02
   8.8453844e+00   3.6692167e-02
   8.8511003e+00   3.6450292e-02
   8.8568162e+00   3.6210028e-02
   8.8625322e+00   3.5971366e-02
   8.8682481e+00   3.5734294e-02
   8.8739640e+00   3.5498802e-02
   8.8796799e+00   3.5264879e-02
   8.8853958e+00   3.5032515e-02
   8.8911117e+00   3.4801698e-02
   8.8968277e+00   3.4572419e-02
   8.9025436e+00   3.4344668e-02
   8.9082595e+00   3.4118433e-02
   8.9139754e+00   3.3893706e-02
   8.9196913e+00   3.3670475e-02
   8.9254073e+00   3.3448730e-02
   8.9311232e+00   3.3228463e-02
   8.9368391e+00   3.3009662e-02
   8.9425550e+00   3.2792318e-02
   8.9482709e+00   3.2576422e-02
   8.9539869e+00   3.2361962e-02
   8.9597028e+00   3.2148931e-02
   8.9654187e+00   3.1937317e-02
   8.9711346e+00   3.1727113e-02
   8.9768505e+00   3.1518307e-02
   8.9825664e+00   3.1310891e-02
   8.9882824e+00   3.1104856e-02
   8.9939983e+00   3.0900192e-02
   8.9997142e+00   3.0696890e-02
   9.0054301e+00   3.0494940e-02
   9.0111460e+00   3.0294335e-02
   9.0168620e+00   3.0095064e-02
   9.0225779e+00   2.9897119e-02
   9.0282938e+00   2.9700491e-02
   9.0340097e+00   2.9505170e-02
   9.0397256e+00   2.9311149e-02
   9.0454416e+00   2.9118419e-02
   9.0511575e+00   2.8926970e-02
   9.0568734e+00   2.8736795e-02
   9.0625893e+00   2.8547884e-02
   9.0683052e+00   2.8360230e-02
   9.0740211e+00   2.8173823e-02
   9.0797371e+00   2.7988656e-02
   9.0854530e+00   2.7804720e-02
   9.0911689e+00   2.7622006e-02
   9.0968848e+00   2.7440507e-02
   9.1026007e+00   2.7260215e-02
   9.1083167e+00   2.7081121e-02
   9.1140326e+00   2.6903217e-02
   9.1197485e+00   2.6726496e-02
   9.1254644e+00   2.6550949e-02
   9.1311803e+00   2.6376569e-02
   9.1368963e+00   2.6203347e-02
   9.1426122e+00   2.6031276e-02
   9.1483281e+00   2.5860348e-02
   9.1540440e+00   2.5690556e-02
   9.1597599e+00   2.5521892e-02
   9.1654759e+00   2.5354348e-02
   9.1711918e+00   2.5187917e-02
   9.1769077e+00   2.5022591e-02
   9.1826236e+00   2.4858363e-02
   9.1883395e+00   2.4695226e-02
   9.1940554e+00   2.4533172e-02
   9.1997714e+00   2.4372194e-02
   9.2054873e+00   2.4212285e-02
   9.2112032e+00   2.4053437e-02
   9.2169191e+00   2.3895644e-02
   9.2226350e+00   2.3738899e-02
   9.2283510e+00   2.3583193e-02
   9.2340669e+00   2.3428522e-02
   9.2397828e+00   2.3274876e-02
   9.2454987e+00   2.3122251e-02
   9.2512146e+00   2.2970638e-02
   9.2569306e+00   2.2820031e-02
   9.2626465e+00   2.2670423e-02
   9.2683624e+00   2.2521808e-02
   9.2740783e+00   2.2374178e-02
   9.2797942e+00   2.2227528e-02
   9.2855101e+00   2.2081851e-02
   9.2912261e+00   2.1937140e-02
   9.2969420e+00   2.1793389e-02
   9.3026579e+00   2.1650590e-02
   9.3083738e+00   2.1508739e-02
   9.3140897e+00   2.1367829e-02
   9.3198057e+00   2.1227852e-02
   9.3255216e+00   2.1088804e-02
   9.3312375e+00   2.0950677e-02
   9.3369534e+00   2.0813466e-02
   9.3426693e+00   2.0677165e-02
   9.3483853e+00   2.0541767e-02
   9.3541012e+00   2.0407266e-02
   9.3598171e+00   2.0273657e-02
   9.3655330e+00   2.0140932e-02
   9.3712489e+00   2.0009088e-02
   9.3769648e+00   1.9878117e-02
   9.3826808e+00   1.9748013e-02
   9.3883967e+00   1.9618771e-02
   9.3941126e+00   1.9490386e-02
   9.3998285e+00   1.9362851e-02
   9.4055444e+00   1.9236160e-02
   9.4112604e+00   1.9110309e-02
   9.4169763e+00   1.8985291e-02
   9.4226922e+00   1.8861101e-02
   9.4284081e+00   1.8737733e-02
   9.4341240e+00   1.8615182e-02
   9.4398400e+00   1.8493442e-02
   9.4455559e+00   1.8372508e-02
   9.4512718e+00   1.8252374e-02
   9.4569877e+00   1.8133036e-02
   9.4627036e+00   1.8014488e-02
   9.4684195e+00   1.7896724e-02
   9.4741355e+00   1.7779739e-02
   9.4798514e+00   1.7663528e-02
   9.4855673e+00   1.7548087e-02
   9.4912832e+00   1.7433409e-02
   9.4969991e+00   1.7319489e-02
   9.5027151e+00   1.7206324e-02
   9.5084310e+00   1.7093906e-02
   9.5141469e+00   1.6982233e-02
   9.5198628e+00   1.6871298e-02
   9.5255787e+00   1.6761096e-02
   9.5312947e+00   1.6651623e-02
   9.5370106e+00   1.6542874e-02
   9.5427265e+00   1.6434844e-02
   9.5484424e+00   1.6327528e-02
   9.5541583e+00   1.6220922e-02
   9.5598742e+00   1.6115020e-02
   9.5655902e+00   1.6009818e-02
   9.5713061e+00   1.5905312e-02
   9.5770220e+00   1.5801496e-02
   9.5827379e+00   1.5698366e-02
   9.5884538e+00   1.5595918e-02
   9.5941698e+00   1.5494146e-02
   9.5998857e+00   1.5393047e-02
   9.6056016e+00   1.5292616e-02
   9.6113175e+00   1.5192848e-02
   9.6170334e+00   1.5093739e-02
   9.6227494e+00   1.4995284e-02
   9.6284653e+00   1.4897480e-02
   9.6341812e+00   1.4800322e-02
   9.6398971e+00   1.4703805e-02
   9.6456130e+00   1.4607926e-02
   9.6513290e+00   1.4512679e-02
   9.6570449e+00   1.4418062e-02
   9.6627608e+00   1.4324068e-02
   9.6684767e+00   1.4230696e-02
   9.6741926e+00   1.4137939e-02
   9.6799085e+00   1.4045795e-02
   9.6856245e+00   1.3954259e-02
   9.6913404e+00   1.3863326e-02
   9.6970563e+00   1.3772994e-02
   9.7027722e+00   1.3683258e-02
   9.7084881e+00   1.3594114e-02
   9.7142041e+00   1.3505557e-02
   9.7199200e+00   1.3417585e-02
   9.7256359e+00   1.3330193e-02
   9.7313518e+00   1.3243378e-02
   9.7370677e+00   1.3157135e-02
   9.7427837e+00   1.3071461e-02
   9.7484996e+00   1.2986351e-02
   9.7542155e+00   1.2901803e-02
   9.7599314e+00   1.2817812e-02
   9.7656473e+00   1.2734375e-02
   9.7713632e+00   1.2651487e-02
   9.7770792e+00   1.2569146e-02
   9.7827951e+00   1.2487348e-02
   9.7885110e+00   1.2406089e-02
   9.7942269e+00   1.2325365e-02
   9.7999428e+00   1.2245173e-02
   9.8056588e+00   1.2165510e-02
   9.8113747e+00   1.2086371e-02
   9.8170906e+00   1.2007753e-02
   9.8228065e+00   1.1929654e-02
   9.8285224e+00   1.1852069e-02
   9.8342384e+00   1.1774994e-02
   9.8399543e+00   1.1698428e-02
   9.8456702e+00   1.1622365e-02
   9.8513861e+00   1.1546804e-02
   9.8571020e+00   1.1471739e-02
   9.8628179e+00   1.1397169e-02
   9.8685339e+00   1.1323090e-02
   9.8742498e+00   1.1249499e-02
   9.8799657e+00   1.1176392e-02
   9.8856816e+00   1.1103766e-02
   9.8913975e+00   1.1031618e-02
   9.8971135e+00   1.0959944e-02
   9.9028294e+00   1.0888743e-02
   9.9085453e+00   1.0818009e-02
   9.9142612e+00   1.0747741e-02
   9.9199771e+00   1.0677936e-02
   9.9256931e+00   1.0608589e-02
   9.9314090e+00   1.0539699e-02
   9.9371249e+00   1.0471261e-02
   9.9428408e+00   1.0403274e-02
   9.9485567e+00   1.0335734e-02
   9.9542726e+00   1.0268638e-02
   9.9599886e+00   1.0201982e-02
   9.9657045e+00   1.0135766e-02
   9.9714204e+00   1.0069984e-02
   9.9771363e+00   1.0004635e-02
   9.9828522e+00   9.9397151e-03
   9.9885682e+00   9.8752221e-03
   9.9942841e+00   9.8111529e-03
   1.0000000e+01   9.7475046e-03


==> 3Sol_imag_optPulse2.dat <==
  -1.0000000e+01   7.2106720e-03
  -9.9942841e+00   7.2801578e-03
  -9.9885682e+00   7.3502709e-03
  -9.9828522e+00   7.4210167e-03
  -9.9771363e+00   7.4924009e-03
  -9.9714204e+00   7.5644289e-03
  -9.9657045e+00   7.6371063e-03
  -9.9599886e+00   7.7104388e-03
  -9.9542726e+00   7.7844321e-03
  -9.9485567e+00   7.8590919e-03
  -9.9428408e+00   7.9344241e-03
  -9.9371249e+00   8.0104344e-03
  -9.9314090e+00   8.0871287e-03
  -9.9256931e+00   8.1645130e-03
  -9.9199771e+00   8.2425933e-03
  -9.9142612e+00   8.3213756e-03
  -9.9085453e+00   8.4008660e-03
  -9.9028294e+00   8.4810707e-03
  -9.8971135e+00   8.5619959e-03
  -9.8913975e+00   8.6436477e-03
  -9.8856816e+00   8.7260326e-03
  -9.8799657e+00   8.8091569e-03
  -9.8742498e+00   8.8930269e-03
  -9.8685339e+00   8.9776492e-03
  -9.8628179e+00   9.0630302e-03
  -9.8571020e+00   9.1491766e-03
  -9.8513861e+00   9.2360950e-03
  -9.8456702e+00   9.3237920e-03
  -9.8399543e+00   9.4122744e-03
  -9.8342384e+00   9.5015490e-03
  -9.8285224e+00   9.5916227e-03
  -9.8228065e+00   9.6825024e-03
  -9.8170906e+00   9.7741951e-03
  -9.8113747e+00   9.8667077e-03
  -9.8056588e+00   9.9600474e-03
  -9.7999428e+00   1.0054221e-02
  -9.7942269e+00   1.0149237e-02
  -9.7885110e+00   1.0245101e-02
  -9.7827951e+00   1.0341821e-02
  -9.7770792e+00   1.0439405e-02
  -9.7713632e+00   1.0537860e-02
  -9.7656473e+00   1.0637193e-02
  -9.7599314e+00   1.0737412e-02
  -9.7542155e+00   1.0838525e-02
  -9.7484996e+00   1.0940539e-02
  -9.7427837e+00   1.1043463e-02
  -9.7370677e+00   1.1147303e-02
  -9.7313518e+00   1.1252069e-02
  -9.7256359e+00   1.1357768e-02
  -9.7199200e+00   1.1464407e-02
  -9.7142041e+00   1.1571996e-02
  -9.7084881e+00   1.1680542e-02
  -9.7027722e+00   1.1790054e-02
  -9.6970563e+00   1.1900539e-02
  -9.6913404e+00   1.2012007e-02
  -9.6856245e+00   1.2124465e-02
  -9.6799085e+00   1.2237923e-02
  -9.6741926e+00   1.2352389e-02
  -9.6684767e+00   1.2467872e-02
  -9.6627608e+00   1.2584380e-02
  -9.6570449e+00   1.2701922e-02
  -9.6513290e+00   1.2820507e-02
  -9.6456130e+00   1.2940144e-02
  -9.6398971e+00   1.3060842e-02
  -9.6341812e+00   1.3182611e-02
  -9.6284653e+00   1.3305459e-02
  -9.6227494e+00   1.3429396e-02
  -9.6170334e+00   1.3554431e-02
  -9.6113175e+00   1.3680574e-02
  -9.6056016e+00   1.3807834e-02
  -9.5998857e+00   1.3936221e-02
  -9.5941698e+00   1.4065744e-02
  -9.5884538e+00   1.4196413e-02
  -9.5827379e+00   1.4328238e-02
  -9.5770220e+00   1.4461229e-02
  -9.5713061e+00   1.4595397e-02
  -9.5655902e+00   1.4730750e-02
  -9.5598742e+00   1.4867300e-02
  -9.5541583e+00   1.5005056e-02
  -9.5484424e+00   1.5144029e-02
  -9.5427265e+00   1.5284230e-02
  -9.5370106e+00   1.5425668e-02
  -9.5312947e+00   1.5568355e-02
  -9.5255787e+00   1.5712302e-02
  -9.5198628e+00   1.5857518e-02
  -9.5141469e+00   1.6004015e-02
  -9.5084310e+00   1.6151805e-02
  -9.5027151e+00   1.6300897e-02
  -9.4969991e+00   1.6451303e-02
  -9.4912832e+00   1.6603035e-02
  -9.4855673e+00   1.6756104e-02
  -9.4798514e+00   1.6910521e-02
  -9.4741355e+00   1.7066298e-02
  -9.4684195e+00   1.7223447e-02
  -9.4627036e+00   1.7381978e-02
  -9.4569877e+00   1.7541905e-02
  -9.4512718e+00   1.7703239e-02
  -9.4455559e+00   1.7865992e-02
  -9.4398400e+00   1.8030177e-02
  -9.4341240e+00   1.8195804e-02
  -9.4284081e+00   1.8362888e-02
  -9.4226922e+00   1.8531440e-02
  -9.4169763e+00   1.8701473e-02
  -9.4112604e+00   1.8872999e-02
  -9.4055444e+00   1.9046032e-02
  -9.3998285e+00   1.9220584e-02
  -9.3941126e+00   1.9396668e-02
  -9.3883967e+00   1.9574297e-02
  -9.3826808e+00   1.9753485e-02
  -9.3769648e+00   1.9934245e-02
  -9.3712489e+00   2.0116590e-02
  -9.3655330e+00   2.0300534e-02
  -9.3598171e+00   2.0486091e-02
  -9.3541012e+00   2.0673274e-02
  -9.3483853e+00   2.0862096e-02
  -9.3426693e+00   2.1052573e-02
  -9.3369534e+00   2.1244719e-02
  -9.3312375e+00   2.1438547e-02
  -9.3255216e+00   2.1634071e-02
  -9.3198057e+00   2.1831308e-02
  -9.3140897e+00   2.2030270e-02
  -9.3083738e+00   2.2230973e-02
  -9.3026579e+00   2.2433431e-02
  -9.2969420e+00   2.2637660e-02
  -9.2912261e+00   2.2843674e-02
  -9.2855101e+00   2.3051490e-02
  -9.2797942e+00   2.3261121e-02
  -9.2740783e+00   2.3472585e-02
  -9.2683624e+00   2.3685896e-02
  -9.2626465e+00   2.3901069e-02
  -9.2569306e+00   2.4118122e-02
  -9.2512146e+00   2.4337070e-02
  -9.2454987e+00   2.4557928e-02
  -9.2397828e+00   2.4780714e-02
  -9.2340669e+00   2.5005444e-02
  -9.2283510e+00   2.5232134e-02
  -9.2226350e+00   2.5460802e-02
  -9.2169191e+00   2.5691463e-02
  -9.2112032e+00   2.5924134e-02
  -9.2054873e+00   2.6158834e-02
  -9.1997714e+00   2.6395579e-02
  -9.1940554e+00   2.6634387e-02
  -9.1883395e+00   2.6875274e-02
  -9.1826236e+00   2.7118260e-02
  -9.1769077e+00   2.7363361e-02
  -9.1711918e+00   2.7610596e-02
  -9.1654759e+00   2.7859983e-02
  -9.1597599e+00   2.8111539e-02
  -9.1540440e+00   2.8365284e-02
  -9.1483281e+00   2.8621237e-02
  -9.1426122e+00   2.8879415e-02
  -9.1368963e+00   2.9139838e-02
  -9.1311803e+00   2.9402525e-02
  -9.1254644e+00   2.9667495e-02
  -9.1197485e+00   2.9934767e-02
  -9.1140326e+00   3.0204361e-02
  -9.1083167e+00   3.0476297e-02
  -9.1026007e+00   3.0750595e-02
  -9.0968848e+00   3.1027274e-02
  -9.0911689e+00   3.1306355e-02
  -9.0854530e+00   3.1587858e-02
  -9.0797371e+00   3.1871804e-02
  -9.0740211e+00   3.2158214e-02
  -9.0683052e+00   3.2447107e-02
  -9.0625893e+00   3.2738507e-02
  -9.0568734e+00   3.3032432e-02
  -9.0511575e+00   3.3328906e-02
  -9.0454416e+00   3.3627950e-02
  -9.0397256e+00   3.3929585e-02
  -9.0340097e+00   3.4233833e-02
  -9.0282938e+00   3.4540717e-02
  -9.0225779e+00   3.4850259e-02
  -9.0168620e+00   3.5162481e-02
  -9.0111460e+00   3.5477406e-02
  -9.0054301e+00   3.5795057e-02
  -8.9997142e+00   3.6115457e-02
  -8.9939983e+00   3.6438629e-02
  -8.9882824e+00   3.6764597e-02
  -8.9825664e+00   3.7093384e-02
  -8.9768505e+00   3.7425014e-02
  -8.9711346e+00   3.7759512e-02
  -8.9654187e+00   3.8096901e-02
  -8.9597028e+00   3.8437206e-02
  -8.9539869e+00   3.8780452e-02
  -8.9482709e+00   3.9126663e-02
  -8.9425550e+00   3.9475864e-02
  -8.9368391e+00   3.9828081e-02
  -8.9311232e+00   4.0183340e-02
  -8.9254073e+00   4.0541665e-02
  -8.9196913e+00   4.0903083e-02
  -8.9139754e+00   4.1267620e-02
  -8.9082595e+00   4.1635302e-02
  -8.9025436e+00   4.2006156e-02
  -8.8968277e+00   4.2380209e-02
  -8.8911117e+00   4.2757487e-02
  -8.8853958e+00   4.3138018e-02
  -8.8796799e+00   4.3521829e-02
  -8.8739640e+00   4.3908947e-02
  -8.8682481e+00   4.4299402e-02
  -8.8625322e+00   4.4693220e-02
  -8.8568162e+00   4.5090431e-02
  -8.8511003e+00   4.5491062e-02
  -8.8453844e+00   4.5895143e-02
  -8.8396685e+00   4.6302702e-02
  -8.8339526e+00   4.6713770e-02
  -8.8282366e+00   4.7128375e-02
  -8.8225207e+00   4.7546547e-02
  -8.8168048e+00   4.7968316e-02
  -8.8110889e+00   4.8393713e-02
  -8.8053730e+00   4.8822768e-02
  -8.7996570e+00   4.9255512e-02
  -8.7939411e+00   4.9691976e-02
  -8.7882252e+00   5.0132191e-02
  -8.7825093e+00   5.0576189e-02
  -8.7767934e+00   5.1024001e-02
  -8.7710775e+00   5.1475660e-02
  -8.7653615e+00   5.1931197e-02
  -8.7596456e+00   5.2390647e-02
  -8.7539297e+00   5.2854040e-02
  -8.7482138e+00   5.3321411e-02
  -8.7424979e+00   5.3792793e-02
  -8.7367819e+00   5.4268219e-02
  -8.7310660e+00   5.4747723e-02
  -8.7253501e+00   5.5231341e-02
  -8.7196342e+00   5.5719105e-02
  -8.7139183e+00   5.6211052e-02
  -8.7082023e+00   5.6707215e-02
  -8.7024864e+00   5.7207631e-02
  -8.6967705e+00   5.7712335e-02
  -8.6910546e+00   5.8221363e-02
  -8.6853387e+00   5.8734751e-02
  -8.6796227e+00   5.9252536e-02
  -8.6739068e+00   5.9774755e-02
  -8.6681909e+00   6.0301444e-02
  -8.6624750e+00   6.0832641e-02
  -8.6567591e+00   6.1368384e-02
  -8.6510432e+00   6.1908711e-02
  -8.6453272e+00   6.2453660e-02
  -8.6396113e+00   6.3003269e-02
  -8.6338954e+00   6.3557579e-02
  -8.6281795e+00   6.4116628e-02
  -8.6224636e+00   6.4680455e-02
  -8.6167476e+00   6.5249101e-02
  -8.6110317e+00   6.5822606e-02
  -8.6053158e+00   6.6401011e-02
  -8.5995999e+00   6.6984356e-02
  -8.5938840e+00   6.7572682e-02
  -8.5881680e+00   6.8166032e-02
  -8.5824521e+00   6.8764446e-02
  -8.5767362e+00   6.9367968e-02
  -8.5710203e+00   6.9976640e-02
  -8.5653044e+00   7.0590505e-02
  -8.5595885e+00   7.1209606e-02
  -8.5538725e+00   7.1833986e-02
  -8.5481566e+00   7.2463690e-02
  -8.5424407e+00   7.3098763e-02
  -8.5367248e+00   7.3739248e-02
  -8.5310089e+00   7.4385190e-02
  -8.5252929e+00   7.5036636e-02
  -8.5195770e+00   7.5693631e-02
  -8.5138611e+00   7.6356221e-02
  -8.5081452e+00   7.7024452e-02
  -8.5024293e+00   7.7698372e-02
  -8.4967133e+00   7.8378027e-02
  -8.4909974e+00   7.9063466e-02
  -8.4852815e+00   7.9754736e-02
  -8.4795656e+00   8.0451886e-02
  -8.4738497e+00   8.1154964e-02
  -8.4681338e+00   8.1864020e-02
  -8.4624178e+00   8.2579104e-02
  -8.4567019e+00   8.3300264e-02
  -8.4509860e+00   8.4027552e-02
  -8.4452701e+00   8.4761018e-02
  -8.4395542e+00   8.5500713e-02
  -8.4338382e+00   8.6246690e-02
  -8.4281223e+00   8.6998999e-02
  -8.4224064e+00   8.7757694e-02
  -8.4166905e+00   8.8522827e-02
  -8.4109746e+00   8.9294451e-02
  -8.4052586e+00   9.0072620e-02
  -8.3995427e+00   9.0857388e-02
  -8.3938268e+00   9.1648809e-02
  -8.3881109e+00   9.2446939e-02
  -8.3823950e+00   9.3251833e-02
  -8.3766791e+00   9.4063545e-02
  -8.3709631e+00   9.4882134e-02
  -8.3652472e+00   9.5707655e-02
  -8.3595313e+00   9.6540165e-02
  -8.3538154e+00   9.7379722e-02
  -8.3480995e+00   9.8226384e-02
  -8.3423835e+00   9.9080209e-02
  -8.3366676e+00   9.9941256e-02
  -8.3309517e+00   1.0080958e-01
  -8.3252358e+00   1.0168525e-01
  -8.3195199e+00   1.0256833e-01
  -8.3138039e+00   1.0345886e-01
  -8.3080880e+00   1.0435692e-01
  -8.3023721e+00   1.0526256e-01
  -8.2966562e+00   1.0617585e-01
  -8.2909403e+00   1.0709685e-01
  -8.2852243e+00   1.0802562e-01
  -8.2795084e+00   1.0896223e-01
  -8.2737925e+00   1.0990674e-01
  -8.2680766e+00   1.1085922e-01
  -8.2623607e+00   1.1181972e-01
  -8.2566448e+00   1.1278832e-01
  -8.2509288e+00   1.1376509e-01
  -8.2452129e+00   1.1475008e-01
  -8.2394970e+00   1.1574336e-01
  -8.2337811e+00   1.1674501e-01
  -8.2280652e+00   1.1775510e-01
  -8.2223492e+00   1.1877368e-01
  -8.2166333e+00   1.1980083e-01
  -8.2109174e+00   1.2083661e-01
  -8.2052015e+00   1.2188111e-01
  -8.1994856e+00   1.2293439e-01
  -8.1937696e+00   1.2399651e-01
  -8.1880537e+00   1.2506756e-01
  -8.1823378e+00   1.2614760e-01
  -8.1766219e+00   1.2723671e-01
  -8.1709060e+00   1.2833496e-01
  -8.1651901e+00   1.2944243e-01
  -8.1594741e+00   1.3055918e-01
  -8.1537582e+00   1.3168530e-01
  -8.1480423e+00   1.3282085e-01
  -8.1423264e+00   1.3396592e-01
  -8.1366105e+00   1.3512059e-01
  -8.1308945e+00   1.3628492e-01
  -8.1251786e+00   1.3745900e-01
  -8.1194627e+00   1.3864290e-01
  -8.1137468e+00   1.3983671e-01
  -8.1080309e+00   1.4104050e-01
  -8.1023149e+00   1.4225436e-01
  -8.0965990e+00   1.4347836e-01
  -8.0908831e+00   1.4471258e-01
  -8.0851672e+00   1.4595711e-01
  -8.0794513e+00   1.4721203e-01
  -8.0737354e+00   1.4847742e-01
  -8.0680194e+00   1.4975337e-01
  -8.0623035e+00   1.5103995e-01
  -8.0565876e+00   1.5233726e-01
  -8.0508717e+00   1.5364538e-01
  -8.0451558e+00   1.5496440e-01
  -8.0394398e+00   1.5629440e-01
  -8.0337239e+00   1.5763546e-01
  -8.0280080e+00   1.5898768e-01
  -8.0222921e+00   1.6035115e-01
  -8.0165762e+00   1.6172595e-01
  -8.0108602e+00   1.6311217e-01
  -8.0051443e+00   1.6450990e-01
  -7.9994284e+00   1.6591924e-01
  -7.9937125e+00   1.6734027e-01
  -7.9879966e+00   1.6877309e-01
  -7.9822807e+00   1.7021779e-01
  -7.9765647e+00   1.7167445e-01
  -7.9708488e+00   1.7314319e-01
  -7.9651329e+00   1.7462408e-01
  -7.9594170e+00   1.7611723e-01
  -7.9537011e+00   1.7762273e-01
  -7.9479851e+00   1.7914068e-01
  -7.9422692e+00   1.8067116e-01
  -7.9365533e+00   1.8221429e-01
  -7.9308374e+00   1.8377016e-01
  -7.9251215e+00   1.8533887e-01
  -7.9194055e+00   1.8692051e-01
  -7.9136896e+00   1.8851518e-01
  -7.9079737e+00   1.9012300e-01
  -7.9022578e+00   1.9174405e-01
  -7.8965419e+00   1.9337844e-01
  -7.8908260e+00   1.9502627e-01
  -7.8851100e+00   1.9668765e-01
  -7.8793941e+00   1.9836268e-01
  -7.8736782e+00   2.0005145e-01
  -7.8679623e+00   2.0175409e-01
  -7.8622464e+00   2.0347069e-01
  -7.8565304e+00   2.0520135e-01
  -7.8508145e+00   2.0694620e-01
  -7.8450986e+00   2.0870532e-01
  -7.8393827e+00   2.1047883e-01
  -7.8336668e+00   2.1226685e-01
  -7.8279508e+00   2.1406947e-01
  -7.8222349e+00   2.1588681e-01
  -7.8165190e+00   2.1771898e-01
  -7.8108031e+00   2.1956608e-01
  -7.8050872e+00   2.2142824e-01
  -7.7993712e+00   2.2330555e-01
  -7.7936553e+00   2.2519815e-01
  -7.7879394e+00   2.2710613e-01
  -7.7822235e+00   2.2902961e-01
  -7.7765076e+00   2.3096871e-01
  -7.7707917e+00   2.3292354e-01
  -7.7650757e+00   2.3489421e-01
  -7.7593598e+00   2.3688085e-01
  -7.7536439e+00   2.3888357e-01
  -7.7479280e+00   2.4090248e-01
  -7.7422121e+00   2.4293771e-01
  -7.7364961e+00   2.4498937e-01
  -7.7307802e+00   2.4705758e-01
  -7.7250643e+00   2.4914247e-01
  -7.7193484e+00   2.5124414e-01
  -7.7136325e+00   2.5336272e-01
  -7.7079165e+00   2.5549834e-01
  -7.7022006e+00   2.5765110e-01
  -7.6964847e+00   2.5982115e-01
  -7.6907688e+00   2.6200859e-01
  -7.6850529e+00   2.6421355e-01
  -7.6793370e+00   2.6643615e-01
  -7.6736210e+00   2.6867652e-01
  -7.6679051e+00   2.7093478e-01
  -7.6621892e+00   2.7321105e-01
  -7.6564733e+00   2.7550547e-01
  -7.6507574e+00   2.7781815e-01
  -7.6450414e+00   2.8014923e-01
  -7.6393255e+00   2.8249882e-01
  -7.6336096e+00   2.8486706e-01
  -7.6278937e+00   2.8725407e-01
  -7.6221778e+00   2.8965998e-01
  -7.6164618e+00   2.9208491e-01
  -7.6107459e+00   2.9452900e-01
  -7.6050300e+00   2.9699237e-01
  -7.5993141e+00   2.9947516e-01
  -7.5935982e+00   3.0197748e-01
  -7.5878823e+00   3.0449947e-01
  -7.5821663e+00   3.0704126e-01
  -7.5764504e+00   3.0960298e-01
  -7.5707345e+00   3.1218476e-01
  -7.5650186e+00   3.1478672e-01
  -7.5593027e+00   3.1740901e-01
  -7.5535867e+00   3.2005174e-01
  -7.5478708e+00   3.2271505e-01
  -7.5421549e+00   3.2539907e-01
  -7.5364390e+00   3.2810392e-01
  -7.5307231e+00   3.3082975e-01
  -7.5250071e+00   3.3357668e-01
  -7.5192912e+00   3.3634484e-01
  -7.5135753e+00   3.3913436e-01
  -7.5078594e+00   3.4194538e-01
  -7.5021435e+00   3.4477801e-01
  -7.4964276e+00   3.4763240e-01
  -7.4907116e+00   3.5050868e-01
  -7.4849957e+00   3.5340697e-01
  -7.4792798e+00   3.5632740e-01
  -7.4735639e+00   3.5927010e-01
  -7.4678480e+00   3.6223521e-01
  -7.4621320e+00   3.6522285e-01
  -7.4564161e+00   3.6823316e-01
  -7.4507002e+00   3.7126625e-01
  -7.4449843e+00   3.7432226e-01
  -7.4392684e+00   3.7740132e-01
  -7.4335524e+00   3.8050355e-01
  -7.4278365e+00   3.8362908e-01
  -7.4221206e+00   3.8677803e-01
  -7.4164047e+00   3.8995054e-01
  -7.4106888e+00   3.9314673e-01
  -7.4049728e+00   3.9636671e-01
  -7.3992569e+00   3.9961062e-01
  -7.3935410e+00   4.0287859e-01
  -7.3878251e+00   4.0617072e-01
  -7.3821092e+00   4.0948714e-01
  -7.3763933e+00   4.1282798e-01
  -7.3706773e+00   4.1619335e-01
  -7.3649614e+00   4.1958337e-01
  -7.3592455e+00   4.2299816e-01
  -7.3535296e+00   4.2643783e-01
  -7.3478137e+00   4.2990251e-01
  -7.3420977e+00   4.3339230e-01
  -7.3363818e+00   4.3690731e-01
  -7.3306659e+00   4.4044767e-01
  -7.3249500e+00   4.4401348e-01
  -7.3192341e+00   4.4760484e-01
  -7.3135181e+00   4.5122187e-01
  -7.3078022e+00   4.5486468e-01
  -7.3020863e+00   4.5853335e-01
  -7.2963704e+00   4.6222801e-01
  -7.2906545e+00   4.6594875e-01
  -7.2849386e+00   4.6969566e-01
  -7.2792226e+00   4.7346885e-01
  -7.2735067e+00   4.7726841e-01
  -7.2677908e+00   4.8109443e-01
  -7.2620749e+00   4.8494701e-01
  -7.2563590e+00   4.8882623e-01
  -7.2506430e+00   4.9273217e-01
  -7.2449271e+00   4.9666493e-01
  -7.2392112e+00   5.0062459e-01
  -7.2334953e+00   5.0461122e-01
  -7.2277794e+00   5.0862490e-01
  -7.2220634e+00   5.1266571e-01
  -7.2163475e+00   5.1673371e-01
  -7.2106316e+00   5.2082897e-01
  -7.2049157e+00   5.2495156e-01
  -7.1991998e+00   5.2910155e-01
  -7.1934839e+00   5.3327898e-01
  -7.1877679e+00   5.3748392e-01
  -7.1820520e+00   5.4171642e-01
  -7.1763361e+00   5.4597652e-01
  -7.1706202e+00   5.5026428e-01
  -7.1649043e+00   5.5457973e-01
  -7.1591883e+00   5.5892291e-01
  -7.1534724e+00   5.6329386e-01
  -7.1477565e+00   5.6769260e-01
  -7.1420406e+00   5.7211917e-01
  -7.1363247e+00   5.7657357e-01
  -7.1306087e+00   5.8105584e-01
  -7.1248928e+00   5.8556599e-01
  -7.1191769e+00   5.9010401e-01
  -7.1134610e+00   5.9466993e-01
  -7.1077451e+00   5.9926372e-01
  -7.1020292e+00   6.0388540e-01
  -7.0963132e+00   6.0853494e-01
  -7.0905973e+00   6.1321233e-01
  -7.0848814e+00   6.1791755e-01
  -7.0791655e+00   6.2265057e-01
  -7.0734496e+00   6.2741136e-01
  -7.0677336e+00   6.3219988e-01
  -7.0620177e+00   6.3701609e-01
  -7.0563018e+00   6.4185993e-01
  -7.0505859e+00   6.4673135e-01
  -7.0448700e+00   6.5163029e-01
  -7.0391540e+00   6.5655667e-01
  -7.0334381e+00   6.6151041e-01
  -7.0277222e+00   6.6649145e-01
  -7.0220063e+00   6.7149968e-01
  -7.0162904e+00   6.7653501e-01
  -7.0105744e+00   6.8159734e-01
  -7.0048585e+00   6.8668655e-01
  -6.9991426e+00   6.9180253e-01
  -6.9934267e+00   6.9694514e-01
  -6.9877108e+00   7.0211426e-01
  -6.9819949e+00   7.0730973e-01
  -6.9762789e+00   7.1253142e-01
  -6.9705630e+00   7.1777916e-01
  -6.9648471e+00   7.2305278e-01
  -6.9591312e+00   7.2835211e-01
  -6.9534153e+00   7.3367696e-01
  -6.9476993e+00   7.3902713e-01
  -6.9419834e+00   7.4440243e-01
  -6.9362675e+00   7.4980264e-01
  -6.9305516e+00   7.5522754e-01
  -6.9248357e+00   7.6067689e-01
  -6.9191197e+00   7.6615046e-01
  -6.9134038e+00   7.7164799e-01
  -6.9076879e+00   7.7716923e-01
  -6.9019720e+00   7.8271388e-01
  -6.8962561e+00   7.8828169e-01
  -6.8905402e+00   7.9387234e-01
  -6.8848242e+00   7.9948554e-01
  -6.8791083e+00   8.0512097e-01
  -6.8733924e+00   8.1077831e-01
  -6.8676765e+00   8.1645720e-01
  -6.8619606e+00   8.2215732e-01
  -6.8562446e+00   8.2787828e-01
  -6.8505287e+00   8.3361973e-01
  -6.8448128e+00   8.3938126e-01
  -6.8390969e+00   8.4516250e-01
  -6.8333810e+00   8.5096301e-01
  -6.8276650e+00   8.5678239e-01
  -6.8219491e+00   8.6262020e-01
  -6.8162332e+00   8.6847598e-01
  -6.8105173e+00   8.7434928e-01
  -6.8048014e+00   8.8023962e-01
  -6.7990855e+00   8.8614652e-01
  -6.7933695e+00   8.9206946e-01
  -6.7876536e+00   8.9800794e-01
  -6.7819377e+00   9.0396143e-01
  -6.7762218e+00   9.0992939e-01
  -6.7705059e+00   9.1591125e-01
  -6.7647899e+00   9.2190646e-01
  -6.7590740e+00   9.2791441e-01
  -6.7533581e+00   9.3393452e-01
  -6.7476422e+00   9.3996616e-01
  -6.7419263e+00   9.4600872e-01
  -6.7362103e+00   9.5206155e-01
  -6.7304944e+00   9.5812399e-01
  -6.7247785e+00   9.6419536e-01
  -6.7190626e+00   9.7027499e-01
  -6.7133467e+00   9.7636216e-01
  -6.7076308e+00   9.8245616e-01
  -6.7019148e+00   9.8855626e-01
  -6.6961989e+00   9.9466171e-01
  -6.6904830e+00   1.0007718e+00
  -6.6847671e+00   1.0068856e+00
  -6.6790512e+00   1.0130025e+00
  -6.6733352e+00   1.0191215e+00
  -6.6676193e+00   1.0252420e+00
  -6.6619034e+00   1.0313630e+00
  -6.6561875e+00   1.0374837e+00
  -6.6504716e+00   1.0436032e+00
  -6.6447556e+00   1.0497207e+00
  -6.6390397e+00   1.0558351e+00
  -6.6333238e+00   1.0619458e+00
  -6.6276079e+00   1.0680516e+00
  -6.6218920e+00   1.0741516e+00
  -6.6161761e+00   1.0802450e+00
  -6.6104601e+00   1.0863306e+00
  -6.6047442e+00   1.0924076e+00
  -6.5990283e+00   1.0984749e+00
  -6.5933124e+00   1.1045316e+00
  -6.5875965e+00   1.1105764e+00
  -6.5818805e+00   1.1166086e+00
  -6.5761646e+00   1.1226269e+00
  -6.5704487e+00   1.1286303e+00
  -6.5647328e+00   1.1346177e+00
  -6.5590169e+00   1.1405880e+00
  -6.5533009e+00   1.1465402e+00
  -6.5475850e+00   1.1524730e+00
  -6.5418691e+00   1.1583853e+00
  -6.5361532e+00   1.1642761e+00
  -6.5304373e+00   1.1701441e+00
  -6.5247213e+00   1.1759881e+00
  -6.5190054e+00   1.1818071e+00
  -6.5132895e+00   1.1875997e+00
  -6.5075736e+00   1.1933648e+00
  -6.5018577e+00   1.1991012e+00
  -6.4961418e+00   1.2048076e+00
  -6.4904258e+00   1.2104829e+00
  -6.4847099e+00   1.2161257e+00
  -6.4789940e+00   1.2217348e+00
  -6.4732781e+00   1.2273090e+00
  -6.4675622e+00   1.2328470e+00
  -6.4618462e+00   1.2383476e+00
  -6.4561303e+00   1.2438094e+00
  -6.4504144e+00   1.2492312e+00
  -6.4446985e+00   1.2546117e+00
  -6.4389826e+00   1.2599496e+00
  -6.4332666e+00   1.2652436e+00
  -6.4275507e+00   1.2704924e+00
  -6.4218348e+00   1.2756947e+00
  -6.4161189e+00   1.2808492e+00
  -6.4104030e+00   1.2859545e+00
  -6.4046871e+00   1.2910095e+00
  -6.3989711e+00   1.2960128e+00
  -6.3932552e+00   1.3009630e+00
  -6.3875393e+00   1.3058589e+00
  -6.3818234e+00   1.3106991e+00
  -6.3761075e+00   1.3154824e+00
  -6.3703915e+00   1.3202075e+00
  -6.3646756e+00   1.3248731e+00
  -6.3589597e+00   1.3294778e+00
  -6.3532438e+00   1.3340205e+00
  -6.3475279e+00   1.3384998e+00
  -6.3418119e+00   1.3429144e+00
  -6.3360960e+00   1.3472632e+00
  -6.3303801e+00   1.3515448e+00
  -6.3246642e+00   1.3557580e+00
  -6.3189483e+00   1.3599015e+00
  -6.3132324e+00   1.3639742e+00
  -6.3075164e+00   1.3679749e+00
  -6.3018005e+00   1.3719023e+00
  -6.2960846e+00   1.3757552e+00
  -6.2903687e+00   1.3795325e+00
  -6.2846528e+00   1.3832331e+00
  -6.2789368e+00   1.3868557e+00
  -6.2732209e+00   1.3903993e+00
  -6.2675050e+00   1.3938628e+00
  -6.2617891e+00   1.3972450e+00
  -6.2560732e+00   1.4005450e+00
  -6.2503572e+00   1.4037616e+00
  -6.2446413e+00   1.4068939e+00
  -6.2389254e+00   1.4099407e+00
  -6.2332095e+00   1.4129013e+00
  -6.2274936e+00   1.4157744e+00
  -6.2217777e+00   1.4185594e+00
  -6.2160617e+00   1.4212551e+00
  -6.2103458e+00   1.4238608e+00
  -6.2046299e+00   1.4263756e+00
  -6.1989140e+00   1.4287986e+00
  -6.1931981e+00   1.4311290e+00
  -6.1874821e+00   1.4333661e+00
  -6.1817662e+00   1.4355090e+00
  -6.1760503e+00   1.4375572e+00
  -6.1703344e+00   1.4395097e+00
  -6.1646185e+00   1.4413661e+00
  -6.1589025e+00   1.4431256e+00
  -6.1531866e+00   1.4447877e+00
  -6.1474707e+00   1.4463518e+00
  -6.1417548e+00   1.4478173e+00
  -6.1360389e+00   1.4491838e+00
  -6.1303229e+00   1.4504507e+00
  -6.1246070e+00   1.4516176e+00
  -6.1188911e+00   1.4526841e+00
  -6.1131752e+00   1.4536498e+00
  -6.1074593e+00   1.4545144e+00
  -6.1017434e+00   1.4552776e+00
  -6.0960274e+00   1.4559391e+00
  -6.0903115e+00   1.4564986e+00
  -6.0845956e+00   1.4569560e+00
  -6.0788797e+00   1.4573111e+00
  -6.0731638e+00   1.4575638e+00
  -6.0674478e+00   1.4577139e+00
  -6.0617319e+00   1.4577615e+00
  -6.0560160e+00   1.4577064e+00
  -6.0503001e+00   1.4575487e+00
  -6.0445842e+00   1.4572885e+00
  -6.0388682e+00   1.4569257e+00
  -6.0331523e+00   1.4564607e+00
  -6.0274364e+00   1.4558934e+00
  -6.0217205e+00   1.4552241e+00
  -6.0160046e+00   1.4544530e+00
  -6.0102887e+00   1.4535804e+00
  -6.0045727e+00   1.4526066e+00
  -5.9988568e+00   1.4515319e+00
  -5.9931409e+00   1.4503566e+00
  -5.9874250e+00   1.4490811e+00
  -5.9817091e+00   1.4477060e+00
  -5.9759931e+00   1.4462316e+00
  -5.9702772e+00   1.4446585e+00
  -5.9645613e+00   1.4429871e+00
  -5.9588454e+00   1.4412181e+00
  -5.9531295e+00   1.4393520e+00
  -5.9474135e+00   1.4373895e+00
  -5.9416976e+00   1.4353312e+00
  -5.9359817e+00   1.4331778e+00
  -5.9302658e+00   1.4309300e+00
  -5.9245499e+00   1.4285885e+00
  -5.9188340e+00   1.4261542e+00
  -5.9131180e+00   1.4236278e+00
  -5.9074021e+00   1.4210102e+00
  -5.9016862e+00   1.4183022e+00
  -5.8959703e+00   1.4155047e+00
  -5.8902544e+00   1.4126185e+00
  -5.8845384e+00   1.4096447e+00
  -5.8788225e+00   1.4065842e+00
  -5.8731066e+00   1.4034379e+00
  -5.8673907e+00   1.4002068e+00
  -5.8616748e+00   1.3968920e+00
  -5.8559588e+00   1.3934945e+00
  -5.8502429e+00   1.3900154e+00
  -5.8445270e+00   1.3864557e+00
  -5.8388111e+00   1.3828165e+00
  -5.8330952e+00   1.3790990e+00
  -5.8273793e+00   1.3753043e+00
  -5.8216633e+00   1.3714335e+00
  -5.8159474e+00   1.3674878e+00
  -5.8102315e+00   1.3634683e+00
  -5.8045156e+00   1.3593763e+00
  -5.7987997e+00   1.3552130e+00
  -5.7930837e+00   1.3509795e+00
  -5.7873678e+00   1.3466772e+00
  -5.7816519e+00   1.3423071e+00
  -5.7759360e+00   1.3378707e+00
  -5.7702201e+00   1.3333690e+00
  -5.7645041e+00   1.3288035e+00
  -5.7587882e+00   1.3241754e+00
  -5.7530723e+00   1.3194858e+00
  -5.7473564e+00   1.3147363e+00
  -5.7416405e+00   1.3099279e+00
  -5.7359245e+00   1.3050620e+00
  -5.7302086e+00   1.3001399e+00
  -5.7244927e+00   1.2951630e+00
  -5.7187768e+00   1.2901324e+00
  -5.7130609e+00   1.2850495e+00
  -5.7073450e+00   1.2799157e+00
  -5.7016290e+00   1.2747321e+00
  -5.6959131e+00   1.2695001e+00
  -5.6901972e+00   1.2642211e+00
  -5.6844813e+00   1.2588962e+00
  -5.6787654e+00   1.2535268e+00
  -5.6730494e+00   1.2481143e+00
  -5.6673335e+00   1.2426598e+00
  -5.6616176e+00   1.2371646e+00
  -5.6559017e+00   1.2316301e+00
  -5.6501858e+00   1.2260576e+00
  -5.6444698e+00   1.2204482e+00
  -5.6387539e+00   1.2148032e+00
  -5.6330380e+00   1.2091239e+00
  -5.6273221e+00   1.2034116e+00
  -5.6216062e+00   1.1976675e+00
  -5.6158903e+00   1.1918927e+00
  -5.6101743e+00   1.1860886e+00
  -5.6044584e+00   1.1802563e+00
  -5.5987425e+00   1.1743971e+00
  -5.5930266e+00   1.1685121e+00
  -5.5873107e+00   1.1626025e+00
  -5.5815947e+00   1.1566695e+00
  -5.5758788e+00   1.1507142e+00
  -5.5701629e+00   1.1447379e+00
  -5.5644470e+00   1.1387415e+00
  -5.5587311e+00   1.1327263e+00
  -5.5530151e+00   1.1266933e+00
  -5.5472992e+00   1.1206437e+00
  -5.5415833e+00   1.1145786e+00
  -5.5358674e+00   1.1084989e+00
  -5.5301515e+00   1.1024058e+00
  -5.5244356e+00   1.0963003e+00
  -5.5187196e+00   1.0901835e+00
  -5.5130037e+00   1.0840563e+00
  -5.5072878e+00   1.0779197e+00
  -5.5015719e+00   1.0717749e+00
  -5.4958560e+00   1.0656226e+00
  -5.4901400e+00   1.0594639e+00
  -5.4844241e+00   1.0532997e+00
  -5.4787082e+00   1.0471310e+00
  -5.4729923e+00   1.0409586e+00
  -5.4672764e+00   1.0347835e+00
  -5.4615604e+00   1.0286065e+00
  -5.4558445e+00   1.0224285e+00
  -5.4501286e+00   1.0162504e+00
  -5.4444127e+00   1.0100731e+00
  -5.4386968e+00   1.0038972e+00
  -5.4329809e+00   9.9772366e-01
  -5.4272649e+00   9.9155325e-01
  -5.4215490e+00   9.8538675e-01
  -5.4158331e+00   9.7922492e-01
  -5.4101172e+00   9.7306849e-01
  -5.4044013e+00   9.6691821e-01
  -5.3986853e+00   9.6077480e-01
  -5.3929694e+00   9.5463894e-01
  -5.3872535e+00   9.4851134e-01
  -5.3815376e+00   9.4239266e-01
  -5.3758217e+00   9.3628355e-01
  -5.3701057e+00   9.3018467e-01
  -5.3643898e+00   9.2409663e-01
  -5.3586739e+00   9.1802006e-01
  -5.3529580e+00   9.1195555e-01
  -5.3472421e+00   9.0590368e-01
  -5.3415262e+00   8.9986502e-01
  -5.3358102e+00   8.9384013e-01
  -5.3300943e+00   8.8782956e-01
  -5.3243784e+00   8.8183382e-01
  -5.3186625e+00   8.7585344e-01
  -5.3129466e+00   8.6988891e-01
  -5.3072306e+00   8.6394072e-01
  -5.3015147e+00   8.5800935e-01
  -5.2957988e+00   8.5209526e-01
  -5.2900829e+00   8.4619888e-01
  -5.2843670e+00   8.4032067e-01
  -5.2786510e+00   8.3446103e-01
  -5.2729351e+00   8.2862038e-01
  -5.2672192e+00   8.2279912e-01
  -5.2615033e+00   8.1699763e-01
  -5.2557874e+00   8.1121628e-01
  -5.2500714e+00   8.0545544e-01
  -5.2443555e+00   7.9971544e-01
  -5.2386396e+00   7.9399664e-01
  -5.2329237e+00   7.8829935e-01
  -5.2272078e+00   7.8262388e-01
  -5.2214919e+00   7.7697055e-01
  -5.2157759e+00   7.7133965e-01
  -5.2100600e+00   7.6573145e-01
  -5.2043441e+00   7.6014623e-01
  -5.1986282e+00   7.5458425e-01
  -5.1929123e+00   7.4904575e-01
  -5.1871963e+00   7.4353099e-01
  -5.1814804e+00   7.3804018e-01
  -5.1757645e+00   7.3257355e-01
  -5.1700486e+00   7.2713132e-01
  -5.1643327e+00   7.2171367e-01
  -5.1586167e+00   7.1632082e-01
  -5.1529008e+00   7.1095292e-01
  -5.1471849e+00   7.0561018e-01
  -5.1414690e+00   7.0029274e-01
  -5.1357531e+00   6.9500077e-01
  -5.1300372e+00   6.8973441e-01
  -5.1243212e+00   6.8449381e-01
  -5.1186053e+00   6.7927909e-01
  -5.1128894e+00   6.7409039e-01
  -5.1071735e+00   6.6892782e-01
  -5.1014576e+00   6.6379148e-01
  -5.0957416e+00   6.5868149e-01
  -5.0900257e+00   6.5359794e-01
  -5.0843098e+00   6.4854090e-01
  -5.0785939e+00   6.4351047e-01
  -5.0728780e+00   6.3850672e-01
  -5.0671620e+00   6.3352972e-01
  -5.0614461e+00   6.2857952e-01
  -5.0557302e+00   6.2365618e-01
  -5.0500143e+00   6.1875975e-01
  -5.0442984e+00   6.1389026e-01
  -5.0385825e+00   6.0904777e-01
  -5.0328665e+00   6.0423229e-01
  -5.0271506e+00   5.9944385e-01
  -5.0214347e+00   5.9468248e-01
  -5.0157188e+00   5.8994818e-01
  -5.0100029e+00   5.8524096e-01
  -5.0042869e+00   5.8056082e-01
  -4.9985710e+00   5.7590778e-01
  -4.9928551e+00   5.7128181e-01
  -4.9871392e+00   5.6668291e-01
  -4.9814233e+00   5.6211106e-01
  -4.9757073e+00   5.5756624e-01
  -4.9699914e+00   5.5304843e-01
  -4.9642755e+00   5.4855759e-01
  -4.9585596e+00   5.4409371e-01
  -4.9528437e+00   5.3965672e-01
  -4.9471278e+00   5.3524661e-01
  -4.9414118e+00   5.3086332e-01
  -4.9356959e+00   5.2650680e-01
  -4.9299800e+00   5.2217701e-01
  -4.9242641e+00   5.1787388e-01
  -4.9185482e+00   5.1359736e-01
  -4.9128322e+00   5.0934738e-01
  -4.9071163e+00   5.0512389e-01
  -4.9014004e+00   5.0092680e-01
  -4.8956845e+00   4.9675606e-01
  -4.8899686e+00   4.9261158e-01
  -4.8842526e+00   4.8849329e-01
  -4.8785367e+00   4.8440111e-01
  -4.8728208e+00   4.8033496e-01
  -4.8671049e+00   4.7629474e-01
  -4.8613890e+00   4.7228038e-01
  -4.8556730e+00   4.6829179e-01
  -4.8499571e+00   4.6432886e-01
  -4.8442412e+00   4.6039152e-01
  -4.8385253e+00   4.5647965e-01
  -4.8328094e+00   4.5259317e-01
  -4.8270935e+00   4.4873197e-01
  -4.8213775e+00   4.4489594e-01
  -4.8156616e+00   4.4108499e-01
  -4.8099457e+00   4.3729901e-01
  -4.8042298e+00   4.3353789e-01
  -4.7985139e+00   4.2980152e-01
  -4.7927979e+00   4.2608979e-01
  -4.7870820e+00   4.2240259e-01
  -4.7813661e+00   4.1873980e-01
  -4.7756502e+00   4.1510131e-01
  -4.7699343e+00   4.1148700e-01
  -4.7642183e+00   4.0789675e-01
  -4.7585024e+00   4.0433045e-01
  -4.7527865e+00   4.0078797e-01
  -4.7470706e+00   3.9726919e-01
  -4.7413547e+00   3.9377399e-01
  -4.7356388e+00   3.9030224e-01
  -4.7299228e+00   3.8685383e-01
  -4.7242069e+00   3.8342862e-01
  -4.7184910e+00   3.8002649e-01
  -4.7127751e+00   3.7664731e-01
  -4.7070592e+00   3.7329096e-01
  -4.7013432e+00   3.6995730e-01
  -4.6956273e+00   3.6664620e-01
  -4.6899114e+00   3.6335754e-01
  -4.6841955e+00   3.6009119e-01
  -4.6784796e+00   3.5684701e-01
  -4.6727636e+00   3.5362488e-01
  -4.6670477e+00   3.5042465e-01
  -4.6613318e+00   3.4724620e-01
  -4.6556159e+00   3.4408940e-01
  -4.6499000e+00   3.4095411e-01
  -4.6441841e+00   3.3784020e-01
  -4.6384681e+00   3.3474753e-01
  -4.6327522e+00   3.3167597e-01
  -4.6270363e+00   3.2862539e-01
  -4.6213204e+00   3.2559565e-01
  -4.6156045e+00   3.2258661e-01
  -4.6098885e+00   3.1959815e-01
  -4.6041726e+00   3.1663012e-01
  -4.5984567e+00   3.1368239e-01
  -4.5927408e+00   3.1075482e-01
  -4.5870249e+00   3.0784729e-01
  -4.5813089e+00   3.0495965e-01
  -4.5755930e+00   3.0209177e-01
  -4.5698771e+00   2.9924352e-01
  -4.5641612e+00   2.9641475e-01
  -4.5584453e+00   2.9360534e-01
  -4.5527294e+00   2.9081514e-01
  -4.5470134e+00   2.8804403e-01
  -4.5412975e+00   2.8529187e-01
  -4.5355816e+00   2.8255852e-01
  -4.5298657e+00   2.7984385e-01
  -4.5241498e+00   2.7714773e-01
  -4.5184338e+00   2.7447001e-01
  -4.5127179e+00   2.7181058e-01
  -4.5070020e+00   2.6916929e-01
  -4.5012861e+00   2.6654601e-01
  -4.4955702e+00   2.6394060e-01
  -4.4898542e+00   2.6135294e-01
  -4.4841383e+00   2.5878289e-01
  -4.4784224e+00   2.5623033e-01
  -4.4727065e+00   2.5369511e-01
  -4.4669906e+00   2.5117710e-01
  -4.4612746e+00   2.4867618e-01
  -4.4555587e+00   2.4619222e-01
  -4.4498428e+00   2.4372508e-01
  -4.4441269e+00   2.4127463e-01
  -4.4384110e+00   2.3884075e-01
  -4.4326951e+00   2.3642331e-01
  -4.4269791e+00   2.3402217e-01
  -4.4212632e+00   2.3163720e-01
  -4.4155473e+00   2.2926829e-01
  -4.4098314e+00   2.2691530e-01
  -4.4041155e+00   2.2457811e-01
  -4.3983995e+00   2.2225659e-01
  -4.3926836e+00   2.1995061e-01
  -4.3869677e+00   2.1766005e-01
  -4.3812518e+00   2.1538478e-01
  -4.3755359e+00   2.1312467e-01
  -4.3698199e+00   2.1087962e-01
  -4.3641040e+00   2.0864948e-01
  -4.3583881e+00   2.0643414e-01
  -4.3526722e+00   2.0423347e-01
  -4.3469563e+00   2.0204736e-01
  -4.3412404e+00   1.9987567e-01
  -4.3355244e+00   1.9771830e-01
  -4.3298085e+00   1.9557512e-01
  -4.3240926e+00   1.9344601e-01
  -4.3183767e+00   1.9133084e-01
  -4.3126608e+00   1.8922951e-01
  -4.3069448e+00   1.8714189e-01
  -4.3012289e+00   1.8506787e-01
  -4.2955130e+00   1.8300733e-01
  -4.2897971e+00   1.8096015e-01
  -4.2840812e+00   1.7892621e-01
  -4.2783652e+00   1.7690540e-01
  -4.2726493e+00   1.7489761e-01
  -4.2669334e+00   1.7290272e-01
  -4.2612175e+00   1.7092062e-01
  -4.2555016e+00   1.6895119e-01
  -4.2497857e+00   1.6699433e-01
  -4.2440697e+00   1.6504991e-01
  -4.2383538e+00   1.6311783e-01
  -4.2326379e+00   1.6119798e-01
  -4.2269220e+00   1.5929024e-01
  -4.2212061e+00   1.5739451e-01
  -4.2154901e+00   1.5551068e-01
  -4.2097742e+00   1.5363864e-01
  -4.2040583e+00   1.5177828e-01
  -4.1983424e+00   1.4992949e-01
  -4.1926265e+00   1.4809217e-01
  -4.1869105e+00   1.4626621e-01
  -4.1811946e+00   1.4445151e-01
  -4.1754787e+00   1.4264795e-01
  -4.1697628e+00   1.4085545e-01
  -4.1640469e+00   1.3907388e-01
  -4.1583310e+00   1.3730315e-01
  -4.1526150e+00   1.3554315e-01
  -4.1468991e+00   1.3379379e-01
  -4.1411832e+00   1.3205495e-01
  -4.1354673e+00   1.3032655e-01
  -4.1297514e+00   1.2860848e-01
  -4.1240354e+00   1.2690063e-01
  -4.1183195e+00   1.2520292e-01
  -4.1126036e+00   1.2351524e-01
  -4.1068877e+00   1.2183749e-01
  -4.1011718e+00   1.2016957e-01
  -4.0954558e+00   1.1851139e-01
  -4.0897399e+00   1.1686286e-01
  -4.0840240e+00   1.1522386e-01
  -4.0783081e+00   1.1359432e-01
  -4.0725922e+00   1.1197413e-01
  -4.0668763e+00   1.1036321e-01
  -4.0611603e+00   1.0876145e-01
  -4.0554444e+00   1.0716876e-01
  -4.0497285e+00   1.0558505e-01
  -4.0440126e+00   1.0401023e-01
  -4.0382967e+00   1.0244420e-01
  -4.0325807e+00   1.0088688e-01
  -4.0268648e+00   9.9338180e-02
  -4.0211489e+00   9.7797999e-02
  -4.0154330e+00   9.6266253e-02
  -4.0097171e+00   9.4742852e-02
  -4.0040011e+00   9.3227709e-02
  -3.9982852e+00   9.1720734e-02
  -3.9925693e+00   9.0221841e-02
  -3.9868534e+00   8.8730942e-02
  -3.9811375e+00   8.7247951e-02
  -3.9754215e+00   8.5772782e-02
  -3.9697056e+00   8.4305350e-02
  -3.9639897e+00   8.2845569e-02
  -3.9582738e+00   8.1393355e-02
  -3.9525579e+00   7.9948625e-02
  -3.9468420e+00   7.8511293e-02
  -3.9411260e+00   7.7081279e-02
  -3.9354101e+00   7.5658498e-02
  -3.9296942e+00   7.4242869e-02
  -3.9239783e+00   7.2834311e-02
  -3.9182624e+00   7.1432742e-02
  -3.9125464e+00   7.0038082e-02
  -3.9068305e+00   6.8650251e-02
  -3.9011146e+00   6.7269169e-02
  -3.8953987e+00   6.5894756e-02
  -3.8896828e+00   6.4526935e-02
  -3.8839668e+00   6.3165626e-02
  -3.8782509e+00   6.1810752e-02
  -3.8725350e+00   6.0462236e-02
  -3.8668191e+00   5.9120000e-02
  -3.8611032e+00   5.7783969e-02
  -3.8553873e+00   5.6454066e-02
  -3.8496713e+00   5.5130215e-02
  -3.8439554e+00   5.3812342e-02
  -3.8382395e+00   5.2500372e-02
  -3.8325236e+00   5.1194230e-02
  -3.8268077e+00   4.9893843e-02
  -3.8210917e+00   4.8599137e-02
  -3.8153758e+00   4.7310038e-02
  -3.8096599e+00   4.6026476e-02
  -3.8039440e+00   4.4748376e-02
  -3.7982281e+00   4.3475669e-02
  -3.7925121e+00   4.2208281e-02
  -3.7867962e+00   4.0946142e-02
  -3.7810803e+00   3.9689183e-02
  -3.7753644e+00   3.8437331e-02
  -3.7696485e+00   3.7190518e-02
  -3.7639326e+00   3.5948675e-02
  -3.7582166e+00   3.4711732e-02
  -3.7525007e+00   3.3479620e-02
  -3.7467848e+00   3.2252272e-02
  -3.7410689e+00   3.1029619e-02
  -3.7353530e+00   2.9811595e-02
  -3.7296370e+00   2.8598132e-02
  -3.7239211e+00   2.7389162e-02
  -3.7182052e+00   2.6184621e-02
  -3.7124893e+00   2.4984442e-02
  -3.7067734e+00   2.3788559e-02
  -3.7010574e+00   2.2596906e-02
  -3.6953415e+00   2.1409420e-02
  -3.6896256e+00   2.0226035e-02
  -3.6839097e+00   1.9046687e-02
  -3.6781938e+00   1.7871313e-02
  -3.6724779e+00   1.6699848e-02
  -3.6667619e+00   1.5532230e-02
  -3.6610460e+00   1.4368395e-02
  -3.6553301e+00   1.3208281e-02
  -3.6496142e+00   1.2051826e-02
  -3.6438983e+00   1.0898968e-02
  -3.6381823e+00   9.7496450e-03
  -3.6324664e+00   8.6037961e-03
  -3.6267505e+00   7.4613602e-03
  -3.6210346e+00   6.3222768e-03
  -3.6153187e+00   5.1864854e-03
  -3.6096027e+00   4.0539261e-03
  -3.6038868e+00   2.9245392e-03
  -3.5981709e+00   1.7982651e-03
  -3.5924550e+00   6.7504490e-04
  -3.5867391e+00   4.4518034e-04
  -3.5810231e+00   1.5624691e-03
  -3.5753072e+00   2.6768797e-03
  -3.5695913e+00   3.7884700e-03
  -3.5638754e+00   4.8972978e-03
  -3.5581595e+00   6.0034203e-03
  -3.5524436e+00   7.1068948e-03
  -3.5467276e+00   8.2077781e-03
  -3.5410117e+00   9.3061266e-03
  -3.5352958e+00   1.0401997e-02
  -3.5295799e+00   1.1495445e-02
  -3.5238640e+00   1.2586526e-02
  -3.5181480e+00   1.3675296e-02
  -3.5124321e+00   1.4761811e-02
  -3.5067162e+00   1.5846124e-02
  -3.5010003e+00   1.6928292e-02
  -3.4952844e+00   1.8008368e-02
  -3.4895684e+00   1.9086406e-02
  -3.4838525e+00   2.0162462e-02
  -3.4781366e+00   2.1236587e-02
  -3.4724207e+00   2.2308837e-02
  -3.4667048e+00   2.3379264e-02
  -3.4609889e+00   2.4447921e-02
  -3.4552729e+00   2.5514861e-02
  -3.4495570e+00   2.6580137e-02
  -3.4438411e+00   2.7643801e-02
  -3.4381252e+00   2.8705904e-02
  -3.4324093e+00   2.9766500e-02
  -3.4266933e+00   3.0825640e-02
  -3.4209774e+00   3.1883375e-02
  -3.4152615e+00   3.2939757e-02
  -3.4095456e+00   3.3994836e-02
  -3.4038297e+00   3.5048663e-02
  -3.3981137e+00   3.6101289e-02
  -3.3923978e+00   3.7152765e-02
  -3.3866819e+00   3.8203141e-02
  -3.3809660e+00   3.9252466e-02
  -3.3752501e+00   4.0300791e-02
  -3.3695342e+00   4.1348165e-02
  -3.3638182e+00   4.2394638e-02
  -3.3581023e+00   4.3440258e-02
  -3.3523864e+00   4.4485076e-02
  -3.3466705e+00   4.5529139e-02
  -3.3409546e+00   4.6572497e-02
  -3.3352386e+00   4.7615198e-02
  -3.3295227e+00   4.8657291e-02
  -3.3238068e+00   4.9698823e-02
  -3.3180909e+00   5.0739842e-02
  -3.3123750e+00   5.1780397e-02
  -3.3066590e+00   5.2820535e-02
  -3.3009431e+00   5.3860303e-02
  -3.2952272e+00   5.4899750e-02
  -3.2895113e+00   5.5938921e-02
  -3.2837954e+00   5.6977864e-02
  -3.2780795e+00   5.8016626e-02
  -3.2723635e+00   5.9055253e-02
  -3.2666476e+00   6.0093793e-02
  -3.2609317e+00   6.1132290e-02
  -3.2552158e+00   6.2170793e-02
  -3.2494999e+00   6.3209345e-02
  -3.2437839e+00   6.4247995e-02
  -3.2380680e+00   6.5286786e-02
  -3.2323521e+00   6.6325766e-02
  -3.2266362e+00   6.7364979e-02
  -3.2209203e+00   6.8404471e-02
  -3.2152043e+00   6.9444286e-02
  -3.2094884e+00   7.0484471e-02
  -3.2037725e+00   7.1525069e-02
  -3.1980566e+00   7.2566126e-02
  -3.1923407e+00   7.3607687e-02
  -3.1866247e+00   7.4649796e-02
  -3.1809088e+00   7.5692497e-02
  -3.1751929e+00   7.6735834e-02
  -3.1694770e+00   7.7779853e-02
  -3.1637611e+00   7.8824596e-02
  -3.1580452e+00   7.9870108e-02
  -3.1523292e+00   8.0916433e-02
  -3.1466133e+00   8.1963614e-02
  -3.1408974e+00   8.3011695e-02
  -3.1351815e+00   8.4060719e-02
  -3.1294656e+00   8.5110730e-02
  -3.1237496e+00   8.6161771e-02
  -3.1180337e+00   8.7213884e-02
  -3.1123178e+00   8.8267114e-02
  -3.1066019e+00   8.9321503e-02
  -3.1008860e+00   9.0377093e-02
  -3.0951700e+00   9.1433928e-02
  -3.0894541e+00   9.2492051e-02
  -3.0837382e+00   9.3551502e-02
  -3.0780223e+00   9.4612326e-02
  -3.0723064e+00   9.5674564e-02
  -3.0665905e+00   9.6738259e-02
  -3.0608745e+00   9.7803452e-02
  -3.0551586e+00   9.8870186e-02
  -3.0494427e+00   9.9938503e-02
  -3.0437268e+00   1.0100844e-01
  -3.0380109e+00   1.0208005e-01
  -3.0322949e+00   1.0315337e-01
  -3.0265790e+00   1.0422843e-01
  -3.0208631e+00   1.0530529e-01
  -3.0151472e+00   1.0638397e-01
  -3.0094313e+00   1.0746454e-01
  -3.0037153e+00   1.0854701e-01
  -2.9979994e+00   1.0963144e-01
  -2.9922835e+00   1.1071787e-01
  -2.9865676e+00   1.1180634e-01
  -2.9808517e+00   1.1289689e-01
  -2.9751358e+00   1.1398956e-01
  -2.9694198e+00   1.1508439e-01
  -2.9637039e+00   1.1618142e-01
  -2.9579880e+00   1.1728069e-01
  -2.9522721e+00   1.1838224e-01
  -2.9465562e+00   1.1948612e-01
  -2.9408402e+00   1.2059236e-01
  -2.9351243e+00   1.2170101e-01
  -2.9294084e+00   1.2281209e-01
  -2.9236925e+00   1.2392567e-01
  -2.9179766e+00   1.2504177e-01
  -2.9122606e+00   1.2616043e-01
  -2.9065447e+00   1.2728170e-01
  -2.9008288e+00   1.2840561e-01
  -2.8951129e+00   1.2953221e-01
  -2.8893970e+00   1.3066153e-01
  -2.8836811e+00   1.3179361e-01
  -2.8779651e+00   1.3292850e-01
  -2.8722492e+00   1.3406623e-01
  -2.8665333e+00   1.3520685e-01
  -2.8608174e+00   1.3635039e-01
  -2.8551015e+00   1.3749689e-01
  -2.8493855e+00   1.3864639e-01
  -2.8436696e+00   1.3979893e-01
  -2.8379537e+00   1.4095455e-01
  -2.8322378e+00   1.4211329e-01
  -2.8265219e+00   1.4327519e-01
  -2.8208059e+00   1.4444029e-01
  -2.8150900e+00   1.4560862e-01
  -2.8093741e+00   1.4678023e-01
  -2.8036582e+00   1.4795515e-01
  -2.7979423e+00   1.4913343e-01
  -2.7922264e+00   1.5031509e-01
  -2.7865104e+00   1.5150019e-01
  -2.7807945e+00   1.5268876e-01
  -2.7750786e+00   1.5388084e-01
  -2.7693627e+00   1.5507646e-01
  -2.7636468e+00   1.5627567e-01
  -2.7579308e+00   1.5747850e-01
  -2.7522149e+00   1.5868500e-01
  -2.7464990e+00   1.5989519e-01
  -2.7407831e+00   1.6110913e-01
  -2.7350672e+00   1.6232684e-01
  -2.7293512e+00   1.6354837e-01
  -2.7236353e+00   1.6477375e-01
  -2.7179194e+00   1.6600302e-01
  -2.7122035e+00   1.6723622e-01
  -2.7064876e+00   1.6847339e-01
  -2.7007716e+00   1.6971457e-01
  -2.6950557e+00   1.7095979e-01
  -2.6893398e+00   1.7220909e-01
  -2.6836239e+00   1.7346251e-01
  -2.6779080e+00   1.7472009e-01
  -2.6721921e+00   1.7598186e-01
  -2.6664761e+00   1.7724786e-01
  -2.6607602e+00   1.7851814e-01
  -2.6550443e+00   1.7979272e-01
  -2.6493284e+00   1.8107164e-01
  -2.6436125e+00   1.8235495e-01
  -2.6378965e+00   1.8364268e-01
  -2.6321806e+00   1.8493486e-01
  -2.6264647e+00   1.8623154e-01
  -2.6207488e+00   1.8753275e-01
  -2.6150329e+00   1.8883852e-01
  -2.6093169e+00   1.9014890e-01
  -2.6036010e+00   1.9146392e-01
  -2.5978851e+00   1.9278362e-01
  -2.5921692e+00   1.9410804e-01
  -2.5864533e+00   1.9543720e-01
  -2.5807374e+00   1.9677116e-01
  -2.5750214e+00   1.9810994e-01
  -2.5693055e+00   1.9945358e-01
  -2.5635896e+00   2.0080212e-01
  -2.5578737e+00   2.0215560e-01
  -2.5521578e+00   2.0351404e-01
  -2.5464418e+00   2.0487750e-01
  -2.5407259e+00   2.0624599e-01
  -2.5350100e+00   2.0761957e-01
  -2.5292941e+00   2.0899826e-01
  -2.5235782e+00   2.1038210e-01
  -2.5178622e+00   2.1177112e-01
  -2.5121463e+00   2.1316537e-01
  -2.5064304e+00   2.1456488e-01
  -2.5007145e+00   2.1596968e-01
  -2.4949986e+00   2.1737980e-01
  -2.4892827e+00   2.1879530e-01
  -2.4835667e+00   2.2021619e-01
  -2.4778508e+00   2.2164251e-01
  -2.4721349e+00   2.2307431e-01
  -2.4664190e+00   2.2451161e-01
  -2.4607031e+00   2.2595445e-01
  -2.4549871e+00   2.2740286e-01
  -2.4492712e+00   2.2885688e-01
  -2.4435553e+00   2.3031654e-01
  -2.4378394e+00   2.3178188e-01
  -2.4321235e+00   2.3325293e-01
  -2.4264075e+00   2.3472973e-01
  -2.4206916e+00   2.3621231e-01
  -2.4149757e+00   2.3770070e-01
  -2.4092598e+00   2.3919493e-01
  -2.4035439e+00   2.4069505e-01
  -2.3978280e+00   2.4220108e-01
  -2.3921120e+00   2.4371306e-01
  -2.3863961e+00   2.4523103e-01
  -2.3806802e+00   2.4675500e-01
  -2.3749643e+00   2.4828502e-01
  -2.3692484e+00   2.4982112e-01
  -2.3635324e+00   2.5136334e-01
  -2.3578165e+00   2.5291169e-01
  -2.3521006e+00   2.5446623e-01
  -2.3463847e+00   2.5602697e-01
  -2.3406688e+00   2.5759396e-01
  -2.3349528e+00   2.5916722e-01
  -2.3292369e+00   2.6074678e-01
  -2.3235210e+00   2.6233268e-01
  -2.3178051e+00   2.6392495e-01
  -2.3120892e+00   2.6552361e-01
  -2.3063732e+00   2.6712871e-01
  -2.3006573e+00   2.6874027e-01
  -2.2949414e+00   2.7035831e-01
  -2.2892255e+00   2.7198288e-01
  -2.2835096e+00   2.7361400e-01
  -2.2777937e+00   2.7525170e-01
  -2.2720777e+00   2.7689601e-01
  -2.2663618e+00   2.7854696e-01
  -2.2606459e+00   2.8020458e-01
  -2.2549300e+00   2.8186890e-01
  -2.2492141e+00   2.8353994e-01
  -2.2434981e+00   2.8521775e-01
  -2.2377822e+00   2.8690233e-01
  -2.2320663e+00   2.8859373e-01
  -2.2263504e+00   2.9029197e-01
  -2.2206345e+00   2.9199708e-01
  -2.2149185e+00   2.9370908e-01
  -2.2092026e+00   2.9542801e-01
  -2.2034867e+00   2.9715388e-01
  -2.1977708e+00   2.9888673e-01
  -2.1920549e+00   3.0062659e-01
  -2.1863390e+00   3.0237347e-01
  -2.1806230e+00   3.0412740e-01
  -2.1749071e+00   3.0588841e-01
  -2.1691912e+00   3.0765653e-01
  -2.1634753e+00   3.0943177e-01
  -2.1577594e+00   3.1121417e-01
  -2.1520434e+00   3.1300374e-01
  -2.1463275e+00   3.1480051e-01
  -2.1406116e+00   3.1660451e-01
  -2.1348957e+00   3.1841576e-01
  -2.1291798e+00   3.2023427e-01
  -2.1234638e+00   3.2206008e-01
  -2.1177479e+00   3.2389320e-01
  -2.1120320e+00   3.2573366e-01
  -2.1063161e+00   3.2758147e-01
  -2.1006002e+00   3.2943666e-01
  -2.0948843e+00   3.3129925e-01
  -2.0891683e+00   3.3316926e-01
  -2.0834524e+00   3.3504671e-01
  -2.0777365e+00   3.3693161e-01
  -2.0720206e+00   3.3882399e-01
  -2.0663047e+00   3.4072386e-01
  -2.0605887e+00   3.4263124e-01
  -2.0548728e+00   3.4454616e-01
  -2.0491569e+00   3.4646862e-01
  -2.0434410e+00   3.4839864e-01
  -2.0377251e+00   3.5033624e-01
  -2.0320091e+00   3.5228144e-01
  -2.0262932e+00   3.5423425e-01
  -2.0205773e+00   3.5619468e-01
  -2.0148614e+00   3.5816275e-01
  -2.0091455e+00   3.6013847e-01
  -2.0034296e+00   3.6212185e-01
  -1.9977136e+00   3.6411292e-01
  -1.9919977e+00   3.6611167e-01
  -1.9862818e+00   3.6811812e-01
  -1.9805659e+00   3.7013229e-01
  -1.9748500e+00   3.7215417e-01
  -1.9691340e+00   3.7418379e-01
  -1.9634181e+00   3.7622115e-01
  -1.9577022e+00   3.7826626e-01
  -1.9519863e+00   3.8031912e-01
  -1.9462704e+00   3.8237975e-01
  -1.9405544e+00   3.8444815e-01
  -1.9348385e+00   3.8652433e-01
  -1.9291226e+00   3.8860828e-01
  -1.9234067e+00   3.9070003e-01
  -1.9176908e+00   3.9279956e-01
  -1.9119748e+00   3.9490689e-01
  -1.9062589e+00   3.9702201e-01
  -1.9005430e+00   3.9914494e-01
  -1.8948271e+00   4.0127566e-01
  -1.8891112e+00   4.0341418e-01
  -1.8833953e+00   4.0556050e-01
  -1.8776793e+00   4.0771462e-01
  -1.8719634e+00   4.0987654e-01
  -1.8662475e+00   4.1204624e-01
  -1.8605316e+00   4.1422374e-01
  -1.8548157e+00   4.1640903e-01
  -1.8490997e+00   4.1860209e-01
  -1.8433838e+00   4.2080293e-01
  -1.8376679e+00   4.2301154e-01
  -1.8319520e+00   4.2522791e-01
  -1.8262361e+00   4.2745203e-01
  -1.8205201e+00   4.2968389e-01
  -1.8148042e+00   4.3192349e-01
  -1.8090883e+00   4.3417081e-01
  -1.8033724e+00   4.3642583e-01
  -1.7976565e+00   4.3868856e-01
  -1.7919406e+00   4.4095896e-01
  -1.7862246e+00   4.4323703e-01
  -1.7805087e+00   4.4552276e-01
  -1.7747928e+00   4.4781612e-01
  -1.7690769e+00   4.5011709e-01
  -1.7633610e+00   4.5242567e-01
  -1.7576450e+00   4.5474182e-01
  -1.7519291e+00   4.5706553e-01
  -1.7462132e+00   4.5939677e-01
  -1.7404973e+00   4.6173553e-01
  -1.7347814e+00   4.6408177e-01
  -1.7290654e+00   4.6643548e-01
  -1.7233495e+00   4.6879662e-01
  -1.7176336e+00   4.7116517e-01
  -1.7119177e+00   4.7354110e-01
  -1.7062018e+00   4.7592439e-01
  -1.7004859e+00   4.7831499e-01
  -1.6947699e+00   4.8071288e-01
  -1.6890540e+00   4.8311802e-01
  -1.6833381e+00   4.8553039e-01
  -1.6776222e+00   4.8794993e-01
  -1.6719063e+00   4.9037663e-01
  -1.6661903e+00   4.9281043e-01
  -1.6604744e+00   4.9525130e-01
  -1.6547585e+00   4.9769920e-01
  -1.6490426e+00   5.0015409e-01
  -1.6433267e+00   5.0261592e-01
  -1.6376107e+00   5.0508465e-01
  -1.6318948e+00   5.0756023e-01
  -1.6261789e+00   5.1004261e-01
  -1.6204630e+00   5.1253175e-01
  -1.6147471e+00   5.1502760e-01
  -1.6090312e+00   5.1753010e-01
  -1.6033152e+00   5.2003920e-01
  -1.5975993e+00   5.2255485e-01
  -1.5918834e+00   5.2507698e-01
  -1.5861675e+00   5.2760555e-01
  -1.5804516e+00   5.3014050e-01
  -1.5747356e+00   5.3268175e-01
  -1.5690197e+00   5.3522926e-01
  -1.5633038e+00   5.3778296e-01
  -1.5575879e+00   5.4034278e-01
  -1.5518720e+00   5.4290866e-01
  -1.5461560e+00   5.4548052e-01
  -1.5404401e+00   5.4805831e-01
  -1.5347242e+00   5.5064194e-01
  -1.5290083e+00   5.5323135e-01
  -1.5232924e+00   5.5582645e-01
  -1.5175765e+00   5.5842719e-01
  -1.5118605e+00   5.6103346e-01
  -1.5061446e+00   5.6364521e-01
  -1.5004287e+00   5.6626234e-01
  -1.4947128e+00   5.6888477e-01
  -1.4889969e+00   5.7151242e-01
  -1.4832809e+00   5.7414520e-01
  -1.4775650e+00   5.7678303e-01
  -1.4718491e+00   5.7942581e-01
  -1.4661332e+00   5.8207345e-01
  -1.4604173e+00   5.8472586e-01
  -1.4547013e+00   5.8738295e-01
  -1.4489854e+00   5.9004461e-01
  -1.4432695e+00   5.9271075e-01
  -1.4375536e+00   5.9538127e-01
  -1.4318377e+00   5.9805606e-01
  -1.4261217e+00   6.0073502e-01
  -1.4204058e+00   6.0341805e-01
  -1.4146899e+00   6.0610504e-01
  -1.4089740e+00   6.0879587e-01
  -1.4032581e+00   6.1149043e-01
  -1.3975422e+00   6.1418862e-01
  -1.3918262e+00   6.1689031e-01
  -1.3861103e+00   6.1959539e-01
  -1.3803944e+00   6.2230374e-01
  -1.3746785e+00   6.2501523e-01
  -1.3689626e+00   6.2772975e-01
  -1.3632466e+00   6.3044717e-01
  -1.3575307e+00   6.3316736e-01
  -1.3518148e+00   6.3589019e-01
  -1.3460989e+00   6.3861553e-01
  -1.3403830e+00   6.4134324e-01
  -1.3346670e+00   6.4407320e-01
  -1.3289511e+00   6.4680526e-01
  -1.3232352e+00   6.4953929e-01
  -1.3175193e+00   6.5227514e-01
  -1.3118034e+00   6.5501268e-01
  -1.3060875e+00   6.5775175e-01
  -1.3003715e+00   6.6049220e-01
  -1.2946556e+00   6.6323390e-01
  -1.2889397e+00   6.6597668e-01
  -1.2832238e+00   6.6872039e-01
  -1.2775079e+00   6.7146489e-01
  -1.2717919e+00   6.7421000e-01
  -1.2660760e+00   6.7695558e-01
  -1.2603601e+00   6.7970145e-01
  -1.2546442e+00   6.8244746e-01
  -1.2489283e+00   6.8519344e-01
  -1.2432123e+00   6.8793923e-01
  -1.2374964e+00   6.9068465e-01
  -1.2317805e+00   6.9342952e-01
  -1.2260646e+00   6.9617369e-01
  -1.2203487e+00   6.9891696e-01
  -1.2146328e+00   7.0165917e-01
  -1.2089168e+00   7.0440014e-01
  -1.2032009e+00   7.0713967e-01
  -1.1974850e+00   7.0987760e-01
  -1.1917691e+00   7.1261372e-01
  -1.1860532e+00   7.1534786e-01
  -1.1803372e+00   7.1807983e-01
  -1.1746213e+00   7.2080943e-01
  -1.1689054e+00   7.2353646e-01
  -1.1631895e+00   7.2626074e-01
  -1.1574736e+00   7.2898207e-01
  -1.1517576e+00   7.3170024e-01
  -1.1460417e+00   7.3441506e-01
  -1.1403258e+00   7.3712632e-01
  -1.1346099e+00   7.3983382e-01
  -1.1288940e+00   7.4253735e-01
  -1.1231781e+00   7.4523670e-01
  -1.1174621e+00   7.4793166e-01
  -1.1117462e+00   7.5062201e-01
  -1.1060303e+00   7.5330755e-01
  -1.1003144e+00   7.5598806e-01
  -1.0945985e+00   7.5866332e-01
  -1.0888825e+00   7.6133311e-01
  -1.0831666e+00   7.6399720e-01
  -1.0774507e+00   7.6665539e-01
  -1.0717348e+00   7.6930744e-01
  -1.0660189e+00   7.7195312e-01
  -1.0603029e+00   7.7459221e-01
  -1.0545870e+00   7.7722448e-01
  -1.0488711e+00   7.7984970e-01
  -1.0431552e+00   7.8246764e-01
  -1.0374393e+00   7.8507805e-01
  -1.0317233e+00   7.8768072e-01
  -1.0260074e+00   7.9027540e-01
  -1.0202915e+00   7.9286184e-01
  -1.0145756e+00   7.9543983e-01
  -1.0088597e+00   7.9800910e-01
  -1.0031438e+00   8.0056943e-01
  -9.9742784e-01   8.0312056e-01
  -9.9171192e-01   8.0566226e-01
  -9.8599600e-01   8.0819428e-01
  -9.8028008e-01   8.1071636e-01
  -9.7456416e-01   8.1322828e-01
  -9.6884824e-01   8.1572976e-01
  -9.6313232e-01   8.1822058e-01
  -9.5741640e-01   8.2070046e-01
  -9.5170049e-01   8.2316917e-01
  -9.4598457e-01   8.2562646e-01
  -9.4026865e-01   8.2807206e-01
  -9.3455273e-01   8.3050572e-01
  -9.2883681e-01   8.3292719e-01
  -9.2312089e-01   8.3533622e-01
  -9.1740497e-01   8.3773255e-01
  -9.1168905e-01   8.4011591e-01
  -9.0597314e-01   8.4248606e-01
  -9.0025722e-01   8.4484274e-01
  -8.9454130e-01   8.4718569e-01
  -8.8882538e-01   8.4951465e-01
  -8.8310946e-01   8.5182936e-01
  -8.7739354e-01   8.5412956e-01
  -8.7167762e-01   8.5641501e-01
  -8.6596170e-01   8.5868542e-01
  -8.6024578e-01   8.6094056e-01
  -8.5452987e-01   8.6318015e-01
  -8.4881395e-01   8.6540394e-01
  -8.4309803e-01   8.6761167e-01
  -8.3738211e-01   8.6980308e-01
  -8.3166619e-01   8.7197791e-01
  -8.2595027e-01   8.7413591e-01
  -8.2023435e-01   8.7627682e-01
  -8.1451843e-01   8.7840037e-01
  -8.0880252e-01   8.8050632e-01
  -8.0308660e-01   8.8259440e-01
  -7.9737068e-01   8.8466437e-01
  -7.9165476e-01   8.8671596e-01
  -7.8593884e-01   8.8874892e-01
  -7.8022292e-01   8.9076301e-01
  -7.7450700e-01   8.9275795e-01
  -7.6879108e-01   8.9473351e-01
  -7.6307516e-01   8.9668944e-01
  -7.5735925e-01   8.9862548e-01
  -7.5164333e-01   9.0054139e-01
  -7.4592741e-01   9.0243692e-01
  -7.4021149e-01   9.0431182e-01
  -7.3449557e-01   9.0616585e-01
  -7.2877965e-01   9.0799877e-01
  -7.2306373e-01   9.0981033e-01
  -7.1734781e-01   9.1160030e-01
  -7.1163189e-01   9.1336844e-01
  -7.0591598e-01   9.1511451e-01
  -7.0020006e-01   9.1683828e-01
  -6.9448414e-01   9.1853952e-01
  -6.8876822e-01   9.2021799e-01
  -6.8305230e-01   9.2187347e-01
  -6.7733638e-01   9.2350572e-01
  -6.7162046e-01   9.2511454e-01
  -6.6590454e-01   9.2669968e-01
  -6.6018863e-01   9.2826094e-01
  -6.5447271e-01   9.2979810e-01
  -6.4875679e-01   9.3131094e-01
  -6.4304087e-01   9.3279925e-01
  -6.3732495e-01   9.3426282e-01
  -6.3160903e-01   9.3570144e-01
  -6.2589311e-01   9.3711491e-01
  -6.2017719e-01   9.3850303e-01
  -6.1446127e-01   9.3986559e-01
  -6.0874536e-01   9.4120241e-01
  -6.0302944e-01   9.4251329e-01
  -5.9731352e-01   9.4379803e-01
  -5.9159760e-01   9.4505646e-01
  -5.8588168e-01   9.4628839e-01
  -5.8016576e-01   9.4749363e-01
  -5.7444984e-01   9.4867202e-01
  -5.6873392e-01   9.4982338e-01
  -5.6301801e-01   9.5094753e-01
  -5.5730209e-01   9.5204432e-01
  -5.5158617e-01   9.5311357e-01
  -5.4587025e-01   9.5415514e-01
  -5.4015433e-01   9.5516886e-01
  -5.3443841e-01   9.5615457e-01
  -5.2872249e-01   9.5711214e-01
  -5.2300657e-01   9.5804142e-01
  -5.1729065e-01   9.5894226e-01
  -5.1157474e-01   9.5981454e-01
  -5.0585882e-01   9.6065811e-01
  -5.0014290e-01   9.6147285e-01
  -4.9442698e-01   9.6225864e-01
  -4.8871106e-01   9.6301534e-01
  -4.8299514e-01   9.6374286e-01
  -4.7727922e-01   9.6444107e-01
  -4.7156330e-01   9.6510986e-01
  -4.6584738e-01   9.6574914e-01
  -4.6013147e-01   9.6635880e-01
  -4.5441555e-01   9.6693875e-01
  -4.4869963e-01   9.6748890e-01
  -4.4298371e-01   9.6800915e-01
  -4.3726779e-01   9.6849944e-01
  -4.3155187e-01   9.6895967e-01
  -4.2583595e-01   9.6938979e-01
  -4.2012003e-01   9.6978972e-01
  -4.1440412e-01   9.7015939e-01
  -4.0868820e-01   9.7049875e-01
  -4.0297228e-01   9.7080775e-01
  -3.9725636e-01   9.7108632e-01
  -3.9154044e-01   9.7133444e-01
  -3.8582452e-01   9.7155205e-01
  -3.8010860e-01   9.7173912e-01
  -3.7439268e-01   9.7189562e-01
  -3.6867676e-01   9.7202153e-01
  -3.6296085e-01   9.7211682e-01
  -3.5724493e-01   9.7218147e-01
  -3.5152901e-01   9.7221548e-01
  -3.4581309e-01   9.7221883e-01
  -3.4009717e-01   9.7219152e-01
  -3.3438125e-01   9.7213355e-01
  -3.2866533e-01   9.7204493e-01
  -3.2294941e-01   9.7192568e-01
  -3.1723350e-01   9.7177580e-01
  -3.1151758e-01   9.7159532e-01
  -3.0580166e-01   9.7138427e-01
  -3.0008574e-01   9.7114267e-01
  -2.9436982e-01   9.7087055e-01
  -2.8865390e-01   9.7056797e-01
  -2.8293798e-01   9.7023496e-01
  -2.7722206e-01   9.6987156e-01
  -2.7150614e-01   9.6947785e-01
  -2.6579023e-01   9.6905386e-01
  -2.6007431e-01   9.6859968e-01
  -2.5435839e-01   9.6811535e-01
  -2.4864247e-01   9.6760096e-01
  -2.4292655e-01   9.6705658e-01
  -2.3721063e-01   9.6648229e-01
  -2.3149471e-01   9.6587818e-01
  -2.2577879e-01   9.6524433e-01
  -2.2006288e-01   9.6458084e-01
  -2.1434696e-01   9.6388782e-01
  -2.0863104e-01   9.6316535e-01
  -2.0291512e-01   9.6241355e-01
  -1.9719920e-01   9.6163253e-01
  -1.9148328e-01   9.6082241e-01
  -1.8576736e-01   9.5998330e-01
  -1.8005144e-01   9.5911533e-01
  -1.7433552e-01   9.5821862e-01
  -1.6861961e-01   9.5729331e-01
  -1.6290369e-01   9.5633953e-01
  -1.5718777e-01   9.5535742e-01
  -1.5147185e-01   9.5434713e-01
  -1.4575593e-01   9.5330881e-01
  -1.4004001e-01   9.5224259e-01
  -1.3432409e-01   9.5114865e-01
  -1.2860817e-01   9.5002713e-01
  -1.2289225e-01   9.4887819e-01
  -1.1717634e-01   9.4770202e-01
  -1.1146042e-01   9.4649876e-01
  -1.0574450e-01   9.4526860e-01
  -1.0002858e-01   9.4401171e-01
  -9.4312661e-02   9.4272827e-01
  -8.8596742e-02   9.4141847e-01
  -8.2880823e-02   9.4008247e-01
  -7.7164904e-02   9.3872049e-01
  -7.1448985e-02   9.3733270e-01
  -6.5733067e-02   9.3591930e-01
  -6.0017148e-02   9.3448049e-01
  -5.4301229e-02   9.3301648e-01
  -4.8585310e-02   9.3152745e-01
  -4.2869391e-02   9.3001362e-01
  -3.7153472e-02   9.2847520e-01
  -3.1437554e-02   9.2691239e-01
  -2.5721635e-02   9.2532541e-01
  -2.0005716e-02   9.2371448e-01
  -1.4289797e-02   9.2207982e-01
  -8.5738783e-03   9.2042164e-01
  -2.8579594e-03   9.1874016e-01
   2.8579594e-03   9.1703562e-01
   8.5738783e-03   9.1530824e-01
   1.4289797e-02   9.1355825e-01
   2.0005716e-02   9.1178587e-01
   2.5721635e-02   9.0999135e-01
   3.1437554e-02   9.0817492e-01
   3.7153472e-02   9.0633680e-01
   4.2869391e-02   9.0447725e-01
   4.8585310e-02   9.0259650e-01
   5.4301229e-02   9.0069479e-01
   6.0017148e-02   8.9877236e-01
   6.5733067e-02   8.9682947e-01
   7.1448985e-02   8.9486634e-01
   7.7164904e-02   8.9288324e-01
   8.2880823e-02   8.9088040e-01
   8.8596742e-02   8.8885807e-01
   9.4312661e-02   8.8681652e-01
   1.0002858e-01   8.8475598e-01
   1.0574450e-01   8.8267670e-01
   1.1146042e-01   8.8057895e-01
   1.1717634e-01   8.7846297e-01
   1.2289225e-01   8.7632901e-01
   1.2860817e-01   8.7417734e-01
   1.3432409e-01   8.7200820e-01
   1.4004001e-01   8.6982186e-01
   1.4575593e-01   8.6761856e-01
   1.5147185e-01   8.6539856e-01
   1.5718777e-01   8.6316213e-01
   1.6290369e-01   8.6090951e-01
   1.6861961e-01   8.5864097e-01
   1.7433552e-01   8.5635676e-01
   1.8005144e-01   8.5405713e-01
   1.8576736e-01   8.5174236e-01
   1.9148328e-01   8.4941268e-01
   1.9719920e-01   8.4706836e-01
   2.0291512e-01   8.4470966e-01
   2.0863104e-01   8.4233683e-01
   2.1434696e-01   8.3995013e-01
   2.2006288e-01   8.3754981e-01
   2.2577879e-01   8.3513613e-01
   2.3149471e-01   8.3270935e-01
   2.3721063e-01   8.3026971e-01
   2.4292655e-01   8.2781748e-01
   2.4864247e-01   8.2535290e-01
   2.5435839e-01   8.2287623e-01
   2.6007431e-01   8.2038772e-01
   2.6579023e-01   8.1788762e-01
   2.7150614e-01   8.1537618e-01
   2.7722206e-01   8.1285365e-01
   2.8293798e-01   8.1032028e-01
   2.8865390e-01   8.0777632e-01
   2.9436982e-01   8.0522201e-01
   3.0008574e-01   8.0265759e-01
   3.0580166e-01   8.0008332e-01
   3.1151758e-01   7.9749943e-01
   3.1723350e-01   7.9490617e-01
   3.2294941e-01   7.9230378e-01
   3.2866533e-01   7.8969250e-01
   3.3438125e-01   7.8707256e-01
   3.4009717e-01   7.8444420e-01
   3.4581309e-01   7.8180766e-01
   3.5152901e-01   7.7916317e-01
   3.5724493e-01   7.7651097e-01
   3.6296085e-01   7.7385129e-01
   3.6867676e-01   7.7118435e-01
   3.7439268e-01   7.6851038e-01
   3.8010860e-01   7.6582962e-01
   3.8582452e-01   7.6314228e-01
   3.9154044e-01   7.6044859e-01
   3.9725636e-01   7.5774877e-01
   4.0297228e-01   7.5504305e-01
   4.0868820e-01   7.5233163e-01
   4.1440412e-01   7.4961475e-01
   4.2012003e-01   7.4689260e-01
   4.2583595e-01   7.4416542e-01
   4.3155187e-01   7.4143339e-01
   4.3726779e-01   7.3869675e-01
   4.4298371e-01   7.3595569e-01
   4.4869963e-01   7.3321043e-01
   4.5441555e-01   7.3046116e-01
   4.6013147e-01   7.2770809e-01
   4.6584738e-01   7.2495141e-01
   4.7156330e-01   7.2219134e-01
   4.7727922e-01   7.1942806e-01
   4.8299514e-01   7.1666176e-01
   4.8871106e-01   7.1389265e-01
   4.9442698e-01   7.1112092e-01
   5.0014290e-01   7.0834674e-01
   5.0585882e-01   7.0557032e-01
   5.1157474e-01   7.0279183e-01
   5.1729065e-01   7.0001145e-01
   5.2300657e-01   6.9722938e-01
   5.2872249e-01   6.9444578e-01
   5.3443841e-01   6.9166083e-01
   5.4015433e-01   6.8887472e-01
   5.4587025e-01   6.8608760e-01
   5.5158617e-01   6.8329966e-01
   5.5730209e-01   6.8051106e-01
   5.6301801e-01   6.7772197e-01
   5.6873392e-01   6.7493256e-01
   5.7444984e-01   6.7214298e-01
   5.8016576e-01   6.6935339e-01
   5.8588168e-01   6.6656396e-01
   5.9159760e-01   6.6377485e-01
   5.9731352e-01   6.6098620e-01
   6.0302944e-01   6.5819817e-01
   6.0874536e-01   6.5541091e-01
   6.1446127e-01   6.5262456e-01
   6.2017719e-01   6.4983928e-01
   6.2589311e-01   6.4705521e-01
   6.3160903e-01   6.4427249e-01
   6.3732495e-01   6.4149127e-01
   6.4304087e-01   6.3871167e-01
   6.4875679e-01   6.3593383e-01
   6.5447271e-01   6.3315790e-01
   6.6018863e-01   6.3038399e-01
   6.6590454e-01   6.2761225e-01
   6.7162046e-01   6.2484280e-01
   6.7733638e-01   6.2207576e-01
   6.8305230e-01   6.1931127e-01
   6.8876822e-01   6.1654943e-01
   6.9448414e-01   6.1379038e-01
   7.0020006e-01   6.1103423e-01
   7.0591598e-01   6.0828110e-01
   7.1163189e-01   6.0553109e-01
   7.1734781e-01   6.0278433e-01
   7.2306373e-01   6.0004093e-01
   7.2877965e-01   5.9730098e-01
   7.3449557e-01   5.9456461e-01
   7.4021149e-01   5.9183191e-01
   7.4592741e-01   5.8910298e-01
   7.5164333e-01   5.8637793e-01
   7.5735925e-01   5.8365686e-01
   7.6307516e-01   5.8093986e-01
   7.6879108e-01   5.7822703e-01
   7.7450700e-01   5.7551846e-01
   7.8022292e-01   5.7281425e-01
   7.8593884e-01   5.7011447e-01
   7.9165476e-01   5.6741923e-01
   7.9737068e-01   5.6472861e-01
   8.0308660e-01   5.6204269e-01
   8.0880252e-01   5.5936156e-01
   8.1451843e-01   5.5668529e-01
   8.2023435e-01   5.5401397e-01
   8.2595027e-01   5.5134767e-01
   8.3166619e-01   5.4868647e-01
   8.3738211e-01   5.4603045e-01
   8.4309803e-01   5.4337967e-01
   8.4881395e-01   5.4073420e-01
   8.5452987e-01   5.3809413e-01
   8.6024578e-01   5.3545950e-01
   8.6596170e-01   5.3283040e-01
   8.7167762e-01   5.3020687e-01
   8.7739354e-01   5.2758900e-01
   8.8310946e-01   5.2497683e-01
   8.8882538e-01   5.2237043e-01
   8.9454130e-01   5.1976986e-01
   9.0025722e-01   5.1717516e-01
   9.0597314e-01   5.1458640e-01
   9.1168905e-01   5.1200364e-01
   9.1740497e-01   5.0942691e-01
   9.2312089e-01   5.0685628e-01
   9.2883681e-01   5.0429179e-01
   9.3455273e-01   5.0173349e-01
   9.4026865e-01   4.9918143e-01
   9.4598457e-01   4.9663564e-01
   9.5170049e-01   4.9409618e-01
   9.5741640e-01   4.9156309e-01
   9.6313232e-01   4.8903640e-01
   9.6884824e-01   4.8651616e-01
   9.7456416e-01   4.8400240e-01
   9.8028008e-01   4.8149517e-01
   9.8599600e-01   4.7899449e-01
   9.9171192e-01   4.7650040e-01
   9.9742784e-01   4.7401293e-01
   1.0031438e+00   4.7153211e-01
   1.0088597e+00   4.6905799e-01
   1.0145756e+00   4.6659057e-01
   1.0202915e+00   4.6412990e-01
   1.0260074e+00   4.6167599e-01
   1.0317233e+00   4.5922888e-01
   1.0374393e+00   4.5678858e-01
   1.0431552e+00   4.5435512e-01
   1.0488711e+00   4.5192853e-01
   1.0545870e+00   4.4950882e-01
   1.0603029e+00   4.4709601e-01
   1.0660189e+00   4.4469013e-01
   1.0717348e+00   4.4229118e-01
   1.0774507e+00   4.3989919e-01
   1.0831666e+00   4.3751416e-01
   1.0888825e+00   4.3513613e-01
   1.0945985e+00   4.3276509e-01
   1.1003144e+00   4.3040106e-01
   1.1060303e+00   4.2804405e-01
   1.1117462e+00   4.2569407e-01
   1.1174621e+00   4.2335113e-01
   1.1231781e+00   4.2101524e-01
   1.1288940e+00   4.1868641e-01
   1.1346099e+00   4.1636464e-01
   1.1403258e+00   4.1404993e-01
   1.1460417e+00   4.1174230e-01
   1.1517576e+00   4.0944174e-01
   1.1574736e+00   4.0714827e-01
   1.1631895e+00   4.0486187e-01
   1.1689054e+00   4.0258255e-01
   1.1746213e+00   4.0031031e-01
   1.1803372e+00   3.9804515e-01
   1.1860532e+00   3.9578707e-01
   1.1917691e+00   3.9353607e-01
   1.1974850e+00   3.9129214e-01
   1.2032009e+00   3.8905527e-01
   1.2089168e+00   3.8682547e-01
   1.2146328e+00   3.8460273e-01
   1.2203487e+00   3.8238703e-01
   1.2260646e+00   3.8017839e-01
   1.2317805e+00   3.7797677e-01
   1.2374964e+00   3.7578219e-01
   1.2432123e+00   3.7359462e-01
   1.2489283e+00   3.7141406e-01
   1.2546442e+00   3.6924050e-01
   1.2603601e+00   3.6707392e-01
   1.2660760e+00   3.6491432e-01
   1.2717919e+00   3.6276167e-01
   1.2775079e+00   3.6061597e-01
   1.2832238e+00   3.5847721e-01
   1.2889397e+00   3.5634536e-01
   1.2946556e+00   3.5422042e-01
   1.3003715e+00   3.5210236e-01
   1.3060875e+00   3.4999117e-01
   1.3118034e+00   3.4788683e-01
   1.3175193e+00   3.4578933e-01
   1.3232352e+00   3.4369865e-01
   1.3289511e+00   3.4161476e-01
   1.3346670e+00   3.3953765e-01
   1.3403830e+00   3.3746729e-01
   1.3460989e+00   3.3540367e-01
   1.3518148e+00   3.3334677e-01
   1.3575307e+00   3.3129656e-01
   1.3632466e+00   3.2925302e-01
   1.3689626e+00   3.2721613e-01
   1.3746785e+00   3.2518587e-01
   1.3803944e+00   3.2316220e-01
   1.3861103e+00   3.2114512e-01
   1.3918262e+00   3.1913458e-01
   1.3975422e+00   3.1713057e-01
   1.4032581e+00   3.1513307e-01
   1.4089740e+00   3.1314203e-01
   1.4146899e+00   3.1115745e-01
   1.4204058e+00   3.0917929e-01
   1.4261217e+00   3.0720752e-01
   1.4318377e+00   3.0524211e-01
   1.4375536e+00   3.0328304e-01
   1.4432695e+00   3.0133028e-01
   1.4489854e+00   2.9938380e-01
   1.4547013e+00   2.9744357e-01
   1.4604173e+00   2.9550956e-01
   1.4661332e+00   2.9358174e-01
   1.4718491e+00   2.9166007e-01
   1.4775650e+00   2.8974453e-01
   1.4832809e+00   2.8783509e-01
   1.4889969e+00   2.8593171e-01
   1.4947128e+00   2.8403436e-01
   1.5004287e+00   2.8214301e-01
   1.5061446e+00   2.8025763e-01
   1.5118605e+00   2.7837817e-01
   1.5175765e+00   2.7650462e-01
   1.5232924e+00   2.7463693e-01
   1.5290083e+00   2.7277507e-01
   1.5347242e+00   2.7091900e-01
   1.5404401e+00   2.6906870e-01
   1.5461560e+00   2.6722412e-01
   1.5518720e+00   2.6538522e-01
   1.5575879e+00   2.6355199e-01
   1.5633038e+00   2.6172436e-01
   1.5690197e+00   2.5990232e-01
   1.5747356e+00   2.5808582e-01
   1.5804516e+00   2.5627483e-01
   1.5861675e+00   2.5446931e-01
   1.5918834e+00   2.5266922e-01
   1.5975993e+00   2.5087452e-01
   1.6033152e+00   2.4908518e-01
   1.6090312e+00   2.4730116e-01
   1.6147471e+00   2.4552241e-01
   1.6204630e+00   2.4374890e-01
   1.6261789e+00   2.4198059e-01
   1.6318948e+00   2.4021745e-01
   1.6376107e+00   2.3845942e-01
   1.6433267e+00   2.3670647e-01
   1.6490426e+00   2.3495857e-01
   1.6547585e+00   2.3321566e-01
   1.6604744e+00   2.3147771e-01
   1.6661903e+00   2.2974468e-01
   1.6719063e+00   2.2801653e-01
   1.6776222e+00   2.2629321e-01
   1.6833381e+00   2.2457469e-01
   1.6890540e+00   2.2286092e-01
   1.6947699e+00   2.2115186e-01
   1.7004859e+00   2.1944747e-01
   1.7062018e+00   2.1774770e-01
   1.7119177e+00   2.1605252e-01
   1.7176336e+00   2.1436188e-01
   1.7233495e+00   2.1267573e-01
   1.7290654e+00   2.1099404e-01
   1.7347814e+00   2.0931675e-01
   1.7404973e+00   2.0764384e-01
   1.7462132e+00   2.0597525e-01
   1.7519291e+00   2.0431093e-01
   1.7576450e+00   2.0265085e-01
   1.7633610e+00   2.0099496e-01
   1.7690769e+00   1.9934322e-01
   1.7747928e+00   1.9769557e-01
   1.7805087e+00   1.9605198e-01
   1.7862246e+00   1.9441240e-01
   1.7919406e+00   1.9277679e-01
   1.7976565e+00   1.9114510e-01
   1.8033724e+00   1.8951728e-01
   1.8090883e+00   1.8789329e-01
   1.8148042e+00   1.8627308e-01
   1.8205201e+00   1.8465661e-01
   1.8262361e+00   1.8304383e-01
   1.8319520e+00   1.8143469e-01
   1.8376679e+00   1.7982914e-01
   1.8433838e+00   1.7822715e-01
   1.8490997e+00   1.7662866e-01
   1.8548157e+00   1.7503363e-01
   1.8605316e+00   1.7344200e-01
   1.8662475e+00   1.7185373e-01
   1.8719634e+00   1.7026878e-01
   1.8776793e+00   1.6868709e-01
   1.8833953e+00   1.6710862e-01
   1.8891112e+00   1.6553332e-01
   1.8948271e+00   1.6396114e-01
   1.9005430e+00   1.6239204e-01
   1.9062589e+00   1.6082595e-01
   1.9119748e+00   1.5926284e-01
   1.9176908e+00   1.5770266e-01
   1.9234067e+00   1.5614536e-01
   1.9291226e+00   1.5459088e-01
   1.9348385e+00   1.5303918e-01
   1.9405544e+00   1.5149022e-01
   1.9462704e+00   1.4994393e-01
   1.9519863e+00   1.4840027e-01
   1.9577022e+00   1.4685919e-01
   1.9634181e+00   1.4532064e-01
   1.9691340e+00   1.4378457e-01
   1.9748500e+00   1.4225093e-01
   1.9805659e+00   1.4071967e-01
   1.9862818e+00   1.3919074e-01
   1.9919977e+00   1.3766408e-01
   1.9977136e+00   1.3613965e-01
   2.0034296e+00   1.3461740e-01
   2.0091455e+00   1.3309727e-01
   2.0148614e+00   1.3157921e-01
   2.0205773e+00   1.3006317e-01
   2.0262932e+00   1.2854910e-01
   2.0320091e+00   1.2703695e-01
   2.0377251e+00   1.2552666e-01
   2.0434410e+00   1.2401819e-01
   2.0491569e+00   1.2251147e-01
   2.0548728e+00   1.2100647e-01
   2.0605887e+00   1.1950312e-01
   2.0663047e+00   1.1800137e-01
   2.0720206e+00   1.1650117e-01
   2.0777365e+00   1.1500247e-01
   2.0834524e+00   1.1350522e-01
   2.0891683e+00   1.1200935e-01
   2.0948843e+00   1.1051482e-01
   2.1006002e+00   1.0902157e-01
   2.1063161e+00   1.0752955e-01
   2.1120320e+00   1.0603870e-01
   2.1177479e+00   1.0454897e-01
   2.1234638e+00   1.0306031e-01
   2.1291798e+00   1.0157267e-01
   2.1348957e+00   1.0008598e-01
   2.1406116e+00   9.8600187e-02
   2.1463275e+00   9.7115244e-02
   2.1520434e+00   9.5631094e-02
   2.1577594e+00   9.4147680e-02
   2.1634753e+00   9.2664947e-02
   2.1691912e+00   9.1182839e-02
   2.1749071e+00   8.9701301e-02
   2.1806230e+00   8.8220276e-02
   2.1863390e+00   8.6739708e-02
   2.1920549e+00   8.5259541e-02
   2.1977708e+00   8.3779718e-02
   2.2034867e+00   8.2300183e-02
   2.2092026e+00   8.0820879e-02
   2.2149185e+00   7.9341749e-02
   2.2206345e+00   7.7862735e-02
   2.2263504e+00   7.6383779e-02
   2.2320663e+00   7.4904826e-02
   2.2377822e+00   7.3425816e-02
   2.2434981e+00   7.1946692e-02
   2.2492141e+00   7.0467395e-02
   2.2549300e+00   6.8987868e-02
   2.2606459e+00   6.7508051e-02
   2.2663618e+00   6.6027886e-02
   2.2720777e+00   6.4547315e-02
   2.2777937e+00   6.3066278e-02
   2.2835096e+00   6.1584715e-02
   2.2892255e+00   6.0102568e-02
   2.2949414e+00   5.8619776e-02
   2.3006573e+00   5.7136280e-02
   2.3063732e+00   5.5652020e-02
   2.3120892e+00   5.4166935e-02
   2.3178051e+00   5.2680965e-02
   2.3235210e+00   5.1194049e-02
   2.3292369e+00   4.9706127e-02
   2.3349528e+00   4.8217137e-02
   2.3406688e+00   4.6727018e-02
   2.3463847e+00   4.5235709e-02
   2.3521006e+00   4.3743148e-02
   2.3578165e+00   4.2249272e-02
   2.3635324e+00   4.0754020e-02
   2.3692484e+00   3.9257329e-02
   2.3749643e+00   3.7759138e-02
   2.3806802e+00   3.6259382e-02
   2.3863961e+00   3.4757999e-02
   2.3921120e+00   3.3254925e-02
   2.3978280e+00   3.1750098e-02
   2.4035439e+00   3.0243454e-02
   2.4092598e+00   2.8734927e-02
   2.4149757e+00   2.7224456e-02
   2.4206916e+00   2.5711974e-02
   2.4264075e+00   2.4197417e-02
   2.4321235e+00   2.2680721e-02
   2.4378394e+00   2.1161820e-02
   2.4435553e+00   1.9640649e-02
   2.4492712e+00   1.8117142e-02
   2.4549871e+00   1.6591234e-02
   2.4607031e+00   1.5062858e-02
   2.4664190e+00   1.3531948e-02
   2.4721349e+00   1.1998438e-02
   2.4778508e+00   1.0462260e-02
   2.4835667e+00   8.9233475e-03
   2.4892827e+00   7.3816331e-03
   2.4949986e+00   5.8370492e-03
   2.5007145e+00   4.2895278e-03
   2.5064304e+00   2.7390008e-03
   2.5121463e+00   1.1853999e-03
   2.5178622e+00   3.7134378e-04
   2.5235782e+00   1.9312991e-03
   2.5292941e+00   3.4945352e-03
   2.5350100e+00   5.0611217e-03
   2.5407259e+00   6.6311283e-03
   2.5464418e+00   8.2046251e-03
   2.5521578e+00   9.7816824e-03
   2.5578737e+00   1.1362371e-02
   2.5635896e+00   1.2946761e-02
   2.5693055e+00   1.4534925e-02
   2.5750214e+00   1.6126933e-02
   2.5807374e+00   1.7722857e-02
   2.5864533e+00   1.9322770e-02
   2.5921692e+00   2.0926744e-02
   2.5978851e+00   2.2534851e-02
   2.6036010e+00   2.4147164e-02
   2.6093169e+00   2.5763756e-02
   2.6150329e+00   2.7384702e-02
   2.6207488e+00   2.9010075e-02
   2.6264647e+00   3.0639948e-02
   2.6321806e+00   3.2274397e-02
   2.6378965e+00   3.3913496e-02
   2.6436125e+00   3.5557320e-02
   2.6493284e+00   3.7205945e-02
   2.6550443e+00   3.8859445e-02
   2.6607602e+00   4.0517898e-02
   2.6664761e+00   4.2181380e-02
   2.6721921e+00   4.3849966e-02
   2.6779080e+00   4.5523734e-02
   2.6836239e+00   4.7202762e-02
   2.6893398e+00   4.8887126e-02
   2.6950557e+00   5.0576906e-02
   2.7007716e+00   5.2272178e-02
   2.7064876e+00   5.3973022e-02
   2.7122035e+00   5.5679516e-02
   2.7179194e+00   5.7391739e-02
   2.7236353e+00   5.9109772e-02
   2.7293512e+00   6.0833694e-02
   2.7350672e+00   6.2563585e-02
   2.7407831e+00   6.4299527e-02
   2.7464990e+00   6.6041598e-02
   2.7522149e+00   6.7789882e-02
   2.7579308e+00   6.9544459e-02
   2.7636468e+00   7.1305412e-02
   2.7693627e+00   7.3072822e-02
   2.7750786e+00   7.4846773e-02
   2.7807945e+00   7.6627347e-02
   2.7865104e+00   7.8414627e-02
   2.7922264e+00   8.0208698e-02
   2.7979423e+00   8.2009643e-02
   2.8036582e+00   8.3817546e-02
   2.8093741e+00   8.5632492e-02
   2.8150900e+00   8.7454567e-02
   2.8208059e+00   8.9283855e-02
   2.8265219e+00   9.1120443e-02
   2.8322378e+00   9.2964416e-02
   2.8379537e+00   9.4815861e-02
   2.8436696e+00   9.6674865e-02
   2.8493855e+00   9.8541514e-02
   2.8551015e+00   1.0041590e-01
   2.8608174e+00   1.0229810e-01
   2.8665333e+00   1.0418821e-01
   2.8722492e+00   1.0608633e-01
   2.8779651e+00   1.0799252e-01
   2.8836811e+00   1.0990690e-01
   2.8893970e+00   1.1182954e-01
   2.8951129e+00   1.1376054e-01
   2.9008288e+00   1.1569998e-01
   2.9065447e+00   1.1764796e-01
   2.9122606e+00   1.1960457e-01
   2.9179766e+00   1.2156989e-01
   2.9236925e+00   1.2354403e-01
   2.9294084e+00   1.2552707e-01
   2.9351243e+00   1.2751911e-01
   2.9408402e+00   1.2952024e-01
   2.9465562e+00   1.3153055e-01
   2.9522721e+00   1.3355013e-01
   2.9579880e+00   1.3557908e-01
   2.9637039e+00   1.3761750e-01
   2.9694198e+00   1.3966547e-01
   2.9751358e+00   1.4172310e-01
   2.9808517e+00   1.4379047e-01
   2.9865676e+00   1.4586769e-01
   2.9922835e+00   1.4795485e-01
   2.9979994e+00   1.5005204e-01
   3.0037153e+00   1.5215937e-01
   3.0094313e+00   1.5427692e-01
   3.0151472e+00   1.5640480e-01
   3.0208631e+00   1.5854311e-01
   3.0265790e+00   1.6069194e-01
   3.0322949e+00   1.6285139e-01
   3.0380109e+00   1.6502155e-01
   3.0437268e+00   1.6720254e-01
   3.0494427e+00   1.6939444e-01
   3.0551586e+00   1.7159735e-01
   3.0608745e+00   1.7381139e-01
   3.0665905e+00   1.7603664e-01
   3.0723064e+00   1.7827320e-01
   3.0780223e+00   1.8052118e-01
   3.0837382e+00   1.8278068e-01
   3.0894541e+00   1.8505180e-01
   3.0951700e+00   1.8733464e-01
   3.1008860e+00   1.8962930e-01
   3.1066019e+00   1.9193588e-01
   3.1123178e+00   1.9425450e-01
   3.1180337e+00   1.9658524e-01
   3.1237496e+00   1.9892821e-01
   3.1294656e+00   2.0128351e-01
   3.1351815e+00   2.0365125e-01
   3.1408974e+00   2.0603154e-01
   3.1466133e+00   2.0842447e-01
   3.1523292e+00   2.1083014e-01
   3.1580452e+00   2.1324867e-01
   3.1637611e+00   2.1568016e-01
   3.1694770e+00   2.1812471e-01
   3.1751929e+00   2.2058242e-01
   3.1809088e+00   2.2305340e-01
   3.1866247e+00   2.2553776e-01
   3.1923407e+00   2.2803560e-01
   3.1980566e+00   2.3054702e-01
   3.2037725e+00   2.3307214e-01
   3.2094884e+00   2.3561105e-01
   3.2152043e+00   2.3816386e-01
   3.2209203e+00   2.4073068e-01
   3.2266362e+00   2.4331161e-01
   3.2323521e+00   2.4590676e-01
   3.2380680e+00   2.4851624e-01
   3.2437839e+00   2.5114015e-01
   3.2494999e+00   2.5377859e-01
   3.2552158e+00   2.5643168e-01
   3.2609317e+00   2.5909951e-01
   3.2666476e+00   2.6178220e-01
   3.2723635e+00   2.6447985e-01
   3.2780795e+00   2.6719256e-01
   3.2837954e+00   2.6992044e-01
   3.2895113e+00   2.7266361e-01
   3.2952272e+00   2.7542215e-01
   3.3009431e+00   2.7819619e-01
   3.3066590e+00   2.8098581e-01
   3.3123750e+00   2.8379114e-01
   3.3180909e+00   2.8661227e-01
   3.3238068e+00   2.8944931e-01
   3.3295227e+00   2.9230236e-01
   3.3352386e+00   2.9517154e-01
   3.3409546e+00   2.9805693e-01
   3.3466705e+00   3.0095865e-01
   3.3523864e+00   3.0387680e-01
   3.3581023e+00   3.0681149e-01
   3.3638182e+00   3.0976281e-01
   3.3695342e+00   3.1273087e-01
   3.3752501e+00   3.1571577e-01
   3.3809660e+00   3.1871762e-01
   3.3866819e+00   3.2173651e-01
   3.3923978e+00   3.2477255e-01
   3.3981137e+00   3.2782583e-01
   3.4038297e+00   3.3089646e-01
   3.4095456e+00   3.3398454e-01
   3.4152615e+00   3.3709016e-01
   3.4209774e+00   3.4021343e-01
   3.4266933e+00   3.4335444e-01
   3.4324093e+00   3.4651328e-01
   3.4381252e+00   3.4969007e-01
   3.4438411e+00   3.5288488e-01
   3.4495570e+00   3.5609782e-01
   3.4552729e+00   3.5932898e-01
   3.4609889e+00   3.6257845e-01
   3.4667048e+00   3.6584633e-01
   3.4724207e+00   3.6913271e-01
   3.4781366e+00   3.7243767e-01
   3.4838525e+00   3.7576132e-01
   3.4895684e+00   3.7910373e-01
   3.4952844e+00   3.8246500e-01
   3.5010003e+00   3.8584521e-01
   3.5067162e+00   3.8924444e-01
   3.5124321e+00   3.9266279e-01
   3.5181480e+00   3.9610033e-01
   3.5238640e+00   3.9955715e-01
   3.5295799e+00   4.0303333e-01
   3.5352958e+00   4.0652894e-01
   3.5410117e+00   4.1004407e-01
   3.5467276e+00   4.1357879e-01
   3.5524436e+00   4.1713318e-01
   3.5581595e+00   4.2070730e-01
   3.5638754e+00   4.2430124e-01
   3.5695913e+00   4.2791507e-01
   3.5753072e+00   4.3154884e-01
   3.5810231e+00   4.3520263e-01
   3.5867391e+00   4.3887651e-01
   3.5924550e+00   4.4257053e-01
   3.5981709e+00   4.4628476e-01
   3.6038868e+00   4.5001926e-01
   3.6096027e+00   4.5377408e-01
   3.6153187e+00   4.5754928e-01
   3.6210346e+00   4.6134492e-01
   3.6267505e+00   4.6516104e-01
   3.6324664e+00   4.6899770e-01
   3.6381823e+00   4.7285494e-01
   3.6438983e+00   4.7673280e-01
   3.6496142e+00   4.8063133e-01
   3.6553301e+00   4.8455057e-01
   3.6610460e+00   4.8849055e-01
   3.6667619e+00   4.9245130e-01
   3.6724779e+00   4.9643286e-01
   3.6781938e+00   5.0043526e-01
   3.6839097e+00   5.0445853e-01
   3.6896256e+00   5.0850267e-01
   3.6953415e+00   5.1256772e-01
   3.7010574e+00   5.1665369e-01
   3.7067734e+00   5.2076060e-01
   3.7124893e+00   5.2488845e-01
   3.7182052e+00   5.2903726e-01
   3.7239211e+00   5.3320701e-01
   3.7296370e+00   5.3739773e-01
   3.7353530e+00   5.4160940e-01
   3.7410689e+00   5.4584201e-01
   3.7467848e+00   5.5009555e-01
   3.7525007e+00   5.5437002e-01
   3.7582166e+00   5.5866538e-01
   3.7639326e+00   5.6298162e-01
   3.7696485e+00   5.6731872e-01
   3.7753644e+00   5.7167663e-01
   3.7810803e+00   5.7605533e-01
   3.7867962e+00   5.8045478e-01
   3.7925121e+00   5.8487493e-01
   3.7982281e+00   5.8931573e-01
   3.8039440e+00   5.9377713e-01
   3.8096599e+00   5.9825907e-01
   3.8153758e+00   6.0276150e-01
   3.8210917e+00   6.0728434e-01
   3.8268077e+00   6.1182751e-01
   3.8325236e+00   6.1639095e-01
   3.8382395e+00   6.2097457e-01
   3.8439554e+00   6.2557828e-01
   3.8496713e+00   6.3020199e-01
   3.8553873e+00   6.3484559e-01
   3.8611032e+00   6.3950899e-01
   3.8668191e+00   6.4419207e-01
   3.8725350e+00   6.4889472e-01
   3.8782509e+00   6.5361680e-01
   3.8839668e+00   6.5835821e-01
   3.8896828e+00   6.6311879e-01
   3.8953987e+00   6.6789842e-01
   3.9011146e+00   6.7269693e-01
   3.9068305e+00   6.7751418e-01
   3.9125464e+00   6.8235001e-01
   3.9182624e+00   6.8720425e-01
   3.9239783e+00   6.9207673e-01
   3.9296942e+00   6.9696726e-01
   3.9354101e+00   7.0187566e-01
   3.9411260e+00   7.0680173e-01
   3.9468420e+00   7.1174528e-01
   3.9525579e+00   7.1670608e-01
   3.9582738e+00   7.2168392e-01
   3.9639897e+00   7.2667858e-01
   3.9697056e+00   7.3168983e-01
   3.9754215e+00   7.3671742e-01
   3.9811375e+00   7.4176111e-01
   3.9868534e+00   7.4682064e-01
   3.9925693e+00   7.5189574e-01
   3.9982852e+00   7.5698615e-01
   4.0040011e+00   7.6209157e-01
   4.0097171e+00   7.6721174e-01
   4.0154330e+00   7.7234633e-01
   4.0211489e+00   7.7749505e-01
   4.0268648e+00   7.8265759e-01
   4.0325807e+00   7.8783361e-01
   4.0382967e+00   7.9302279e-01
   4.0440126e+00   7.9822478e-01
   4.0497285e+00   8.0343923e-01
   4.0554444e+00   8.0866579e-01
   4.0611603e+00   8.1390407e-01
   4.0668763e+00   8.1915370e-01
   4.0725922e+00   8.2441430e-01
   4.0783081e+00   8.2968545e-01
   4.0840240e+00   8.3496677e-01
   4.0897399e+00   8.4025782e-01
   4.0954558e+00   8.4555818e-01
   4.1011718e+00   8.5086741e-01
   4.1068877e+00   8.5618507e-01
   4.1126036e+00   8.6151070e-01
   4.1183195e+00   8.6684382e-01
   4.1240354e+00   8.7218397e-01
   4.1297514e+00   8.7753065e-01
   4.1354673e+00   8.8288337e-01
   4.1411832e+00   8.8824161e-01
   4.1468991e+00   8.9360486e-01
   4.1526150e+00   8.9897259e-01
   4.1583310e+00   9.0434426e-01
   4.1640469e+00   9.0971931e-01
   4.1697628e+00   9.1509720e-01
   4.1754787e+00   9.2047734e-01
   4.1811946e+00   9.2585916e-01
   4.1869105e+00   9.3124206e-01
   4.1926265e+00   9.3662544e-01
   4.1983424e+00   9.4200869e-01
   4.2040583e+00   9.4739119e-01
   4.2097742e+00   9.5277229e-01
   4.2154901e+00   9.5815136e-01
   4.2212061e+00   9.6352774e-01
   4.2269220e+00   9.6890076e-01
   4.2326379e+00   9.7426976e-01
   4.2383538e+00   9.7963403e-01
   4.2440697e+00   9.8499290e-01
   4.2497857e+00   9.9034564e-01
   4.2555016e+00   9.9569155e-01
   4.2612175e+00   1.0010299e+00
   4.2669334e+00   1.0063599e+00
   4.2726493e+00   1.0116809e+00
   4.2783652e+00   1.0169921e+00
   4.2840812e+00   1.0222927e+00
   4.2897971e+00   1.0275820e+00
   4.2955130e+00   1.0328592e+00
   4.3012289e+00   1.0381234e+00
   4.3069448e+00   1.0433739e+00
   4.3126608e+00   1.0486098e+00
   4.3183767e+00   1.0538304e+00
   4.3240926e+00   1.0590348e+00
   4.3298085e+00   1.0642222e+00
   4.3355244e+00   1.0693917e+00
   4.3412404e+00   1.0745424e+00
   4.3469563e+00   1.0796736e+00
   4.3526722e+00   1.0847843e+00
   4.3583881e+00   1.0898736e+00
   4.3641040e+00   1.0949407e+00
   4.3698199e+00   1.0999847e+00
   4.3755359e+00   1.1050047e+00
   4.3812518e+00   1.1099998e+00
   4.3869677e+00   1.1149690e+00
   4.3926836e+00   1.1199114e+00
   4.3983995e+00   1.1248262e+00
   4.4041155e+00   1.1297124e+00
   4.4098314e+00   1.1345690e+00
   4.4155473e+00   1.1393952e+00
   4.4212632e+00   1.1441899e+00
   4.4269791e+00   1.1489523e+00
   4.4326951e+00   1.1536813e+00
   4.4384110e+00   1.1583761e+00
   4.4441269e+00   1.1630357e+00
   4.4498428e+00   1.1676590e+00
   4.4555587e+00   1.1722453e+00
   4.4612746e+00   1.1767934e+00
   4.4669906e+00   1.1813024e+00
   4.4727065e+00   1.1857714e+00
   4.4784224e+00   1.1901994e+00
   4.4841383e+00   1.1945855e+00
   4.4898542e+00   1.1989286e+00
   4.4955702e+00   1.2032278e+00
   4.5012861e+00   1.2074821e+00
   4.5070020e+00   1.2116906e+00
   4.5127179e+00   1.2158523e+00
   4.5184338e+00   1.2199663e+00
   4.5241498e+00   1.2240316e+00
   4.5298657e+00   1.2280473e+00
   4.5355816e+00   1.2320123e+00
   4.5412975e+00   1.2359258e+00
   4.5470134e+00   1.2397869e+00
   4.5527294e+00   1.2435945e+00
   4.5584453e+00   1.2473479e+00
   4.5641612e+00   1.2510460e+00
   4.5698771e+00   1.2546879e+00
   4.5755930e+00   1.2582727e+00
   4.5813089e+00   1.2617996e+00
   4.5870249e+00   1.2652677e+00
   4.5927408e+00   1.2686760e+00
   4.5984567e+00   1.2720238e+00
   4.6041726e+00   1.2753101e+00
   4.6098885e+00   1.2785341e+00
   4.6156045e+00   1.2816949e+00
   4.6213204e+00   1.2847918e+00
   4.6270363e+00   1.2878239e+00
   4.6327522e+00   1.2907905e+00
   4.6384681e+00   1.2936907e+00
   4.6441841e+00   1.2965237e+00
   4.6499000e+00   1.2992888e+00
   4.6556159e+00   1.3019853e+00
   4.6613318e+00   1.3046125e+00
   4.6670477e+00   1.3071695e+00
   4.6727636e+00   1.3096558e+00
   4.6784796e+00   1.3120706e+00
   4.6841955e+00   1.3144132e+00
   4.6899114e+00   1.3166831e+00
   4.6956273e+00   1.3188795e+00
   4.7013432e+00   1.3210020e+00
   4.7070592e+00   1.3230498e+00
   4.7127751e+00   1.3250224e+00
   4.7184910e+00   1.3269193e+00
   4.7242069e+00   1.3287400e+00
   4.7299228e+00   1.3304838e+00
   4.7356388e+00   1.3321503e+00
   4.7413547e+00   1.3337391e+00
   4.7470706e+00   1.3352497e+00
   4.7527865e+00   1.3366816e+00
   4.7585024e+00   1.3380345e+00
   4.7642183e+00   1.3393079e+00
   4.7699343e+00   1.3405016e+00
   4.7756502e+00   1.3416151e+00
   4.7813661e+00   1.3426482e+00
   4.7870820e+00   1.3436005e+00
   4.7927979e+00   1.3444718e+00
   4.7985139e+00   1.3452618e+00
   4.8042298e+00   1.3459703e+00
   4.8099457e+00   1.3465972e+00
   4.8156616e+00   1.3471422e+00
   4.8213775e+00   1.3476052e+00
   4.8270935e+00   1.3479860e+00
   4.8328094e+00   1.3482846e+00
   4.8385253e+00   1.3485009e+00
   4.8442412e+00   1.3486348e+00
   4.8499571e+00   1.3486863e+00
   4.8556730e+00   1.3486554e+00
   4.8613890e+00   1.3485421e+00
   4.8671049e+00   1.3483464e+00
   4.8728208e+00   1.3480685e+00
   4.8785367e+00   1.3477085e+00
   4.8842526e+00   1.3472664e+00
   4.8899686e+00   1.3467424e+00
   4.8956845e+00   1.3461366e+00
   4.9014004e+00   1.3454493e+00
   4.9071163e+00   1.3446807e+00
   4.9128322e+00   1.3438309e+00
   4.9185482e+00   1.3429004e+00
   4.9242641e+00   1.3418893e+00
   4.9299800e+00   1.3407980e+00
   4.9356959e+00   1.3396268e+00
   4.9414118e+00   1.3383761e+00
   4.9471278e+00   1.3370462e+00
   4.9528437e+00   1.3356376e+00
   4.9585596e+00   1.3341506e+00
   4.9642755e+00   1.3325858e+00
   4.9699914e+00   1.3309435e+00
   4.9757073e+00   1.3292244e+00
   4.9814233e+00   1.3274288e+00
   4.9871392e+00   1.3255573e+00
   4.9928551e+00   1.3236105e+00
   4.9985710e+00   1.3215890e+00
   5.0042869e+00   1.3194932e+00
   5.0100029e+00   1.3173239e+00
   5.0157188e+00   1.3150817e+00
   5.0214347e+00   1.3127672e+00
   5.0271506e+00   1.3103811e+00
   5.0328665e+00   1.3079240e+00
   5.0385825e+00   1.3053966e+00
   5.0442984e+00   1.3027997e+00
   5.0500143e+00   1.3001340e+00
   5.0557302e+00   1.2974002e+00
   5.0614461e+00   1.2945992e+00
   5.0671620e+00   1.2917315e+00
   5.0728780e+00   1.2887982e+00
   5.0785939e+00   1.2857999e+00
   5.0843098e+00   1.2827374e+00
   5.0900257e+00   1.2796117e+00
   5.0957416e+00   1.2764234e+00
   5.1014576e+00   1.2731736e+00
   5.1071735e+00   1.2698630e+00
   5.1128894e+00   1.2664925e+00
   5.1186053e+00   1.2630630e+00
   5.1243212e+00   1.2595753e+00
   5.1300372e+00   1.2560305e+00
   5.1357531e+00   1.2524293e+00
   5.1414690e+00   1.2487728e+00
   5.1471849e+00   1.2450617e+00
   5.1529008e+00   1.2412971e+00
   5.1586167e+00   1.2374799e+00
   5.1643327e+00   1.2336110e+00
   5.1700486e+00   1.2296914e+00
   5.1757645e+00   1.2257220e+00
   5.1814804e+00   1.2217038e+00
   5.1871963e+00   1.2176378e+00
   5.1929123e+00   1.2135248e+00
   5.1986282e+00   1.2093659e+00
   5.2043441e+00   1.2051621e+00
   5.2100600e+00   1.2009142e+00
   5.2157759e+00   1.1966233e+00
   5.2214919e+00   1.1922904e+00
   5.2272078e+00   1.1879164e+00
   5.2329237e+00   1.1835023e+00
   5.2386396e+00   1.1790490e+00
   5.2443555e+00   1.1745576e+00
   5.2500714e+00   1.1700290e+00
   5.2557874e+00   1.1654642e+00
   5.2615033e+00   1.1608641e+00
   5.2672192e+00   1.1562298e+00
   5.2729351e+00   1.1515621e+00
   5.2786510e+00   1.1468620e+00
   5.2843670e+00   1.1421306e+00
   5.2900829e+00   1.1373687e+00
   5.2957988e+00   1.1325772e+00
   5.3015147e+00   1.1277572e+00
   5.3072306e+00   1.1229096e+00
   5.3129466e+00   1.1180353e+00
   5.3186625e+00   1.1131352e+00
   5.3243784e+00   1.1082102e+00
   5.3300943e+00   1.1032614e+00
   5.3358102e+00   1.0982895e+00
   5.3415262e+00   1.0932955e+00
   5.3472421e+00   1.0882802e+00
   5.3529580e+00   1.0832447e+00
   5.3586739e+00   1.0781897e+00
   5.3643898e+00   1.0731161e+00
   5.3701057e+00   1.0680248e+00
   5.3758217e+00   1.0629167e+00
   5.3815376e+00   1.0577925e+00
   5.3872535e+00   1.0526532e+00
   5.3929694e+00   1.0474996e+00
   5.3986853e+00   1.0423325e+00
   5.4044013e+00   1.0371527e+00
   5.4101172e+00   1.0319610e+00
   5.4158331e+00   1.0267583e+00
   5.4215490e+00   1.0215453e+00
   5.4272649e+00   1.0163227e+00
   5.4329809e+00   1.0110914e+00
   5.4386968e+00   1.0058522e+00
   5.4444127e+00   1.0006056e+00
   5.4501286e+00   9.9535265e-01
   5.4558445e+00   9.9009388e-01
   5.4615604e+00   9.8483008e-01
   5.4672764e+00   9.7956194e-01
   5.4729923e+00   9.7429016e-01
   5.4787082e+00   9.6901543e-01
   5.4844241e+00   9.6373844e-01
   5.4901400e+00   9.5845985e-01
   5.4958560e+00   9.5318031e-01
   5.5015719e+00   9.4790047e-01
   5.5072878e+00   9.4262098e-01
   5.5130037e+00   9.3734246e-01
   5.5187196e+00   9.3206551e-01
   5.5244356e+00   9.2679076e-01
   5.5301515e+00   9.2151878e-01
   5.5358674e+00   9.1625018e-01
   5.5415833e+00   9.1098551e-01
   5.5472992e+00   9.0572534e-01
   5.5530151e+00   9.0047023e-01
   5.5587311e+00   8.9522072e-01
   5.5644470e+00   8.8997734e-01
   5.5701629e+00   8.8474061e-01
   5.5758788e+00   8.7951104e-01
   5.5815947e+00   8.7428913e-01
   5.5873107e+00   8.6907537e-01
   5.5930266e+00   8.6387025e-01
   5.5987425e+00   8.5867423e-01
   5.6044584e+00   8.5348778e-01
   5.6101743e+00   8.4831134e-01
   5.6158903e+00   8.4314535e-01
   5.6216062e+00   8.3799025e-01
   5.6273221e+00   8.3284645e-01
   5.6330380e+00   8.2771436e-01
   5.6387539e+00   8.2259440e-01
   5.6444698e+00   8.1748694e-01
   5.6501858e+00   8.1239238e-01
   5.6559017e+00   8.0731107e-01
   5.6616176e+00   8.0224340e-01
   5.6673335e+00   7.9718970e-01
   5.6730494e+00   7.9215033e-01
   5.6787654e+00   7.8712563e-01
   5.6844813e+00   7.8211591e-01
   5.6901972e+00   7.7712151e-01
   5.6959131e+00   7.7214272e-01
   5.7016290e+00   7.6717985e-01
   5.7073450e+00   7.6223319e-01
   5.7130609e+00   7.5730303e-01
   5.7187768e+00   7.5238964e-01
   5.7244927e+00   7.4749329e-01
   5.7302086e+00   7.4261424e-01
   5.7359245e+00   7.3775274e-01
   5.7416405e+00   7.3290904e-01
   5.7473564e+00   7.2808337e-01
   5.7530723e+00   7.2327595e-01
   5.7587882e+00   7.1848702e-01
   5.7645041e+00   7.1371678e-01
   5.7702201e+00   7.0896544e-01
   5.7759360e+00   7.0423320e-01
   5.7816519e+00   6.9952025e-01
   5.7873678e+00   6.9482677e-01
   5.7930837e+00   6.9015295e-01
   5.7987997e+00   6.8549894e-01
   5.8045156e+00   6.8086493e-01
   5.8102315e+00   6.7625106e-01
   5.8159474e+00   6.7165749e-01
   5.8216633e+00   6.6708436e-01
   5.8273793e+00   6.6253182e-01
   5.8330952e+00   6.5799998e-01
   5.8388111e+00   6.5348899e-01
   5.8445270e+00   6.4899895e-01
   5.8502429e+00   6.4452999e-01
   5.8559588e+00   6.4008222e-01
   5.8616748e+00   6.3565574e-01
   5.8673907e+00   6.3125064e-01
   5.8731066e+00   6.2686702e-01
   5.8788225e+00   6.2250497e-01
   5.8845384e+00   6.1816457e-01
   5.8902544e+00   6.1384589e-01
   5.8959703e+00   6.0954901e-01
   5.9016862e+00   6.0527400e-01
   5.9074021e+00   6.0102092e-01
   5.9131180e+00   5.9678982e-01
   5.9188340e+00   5.9258076e-01
   5.9245499e+00   5.8839380e-01
   5.9302658e+00   5.8422896e-01
   5.9359817e+00   5.8008629e-01
   5.9416976e+00   5.7596584e-01
   5.9474135e+00   5.7186762e-01
   5.9531295e+00   5.6779168e-01
   5.9588454e+00   5.6373802e-01
   5.9645613e+00   5.5970668e-01
   5.9702772e+00   5.5569766e-01
   5.9759931e+00   5.5171098e-01
   5.9817091e+00   5.4774666e-01
   5.9874250e+00   5.4380468e-01
   5.9931409e+00   5.3988507e-01
   5.9988568e+00   5.3598780e-01
   6.0045727e+00   5.3211289e-01
   6.0102887e+00   5.2826032e-01
   6.0160046e+00   5.2443008e-01
   6.0217205e+00   5.2062215e-01
   6.0274364e+00   5.1683653e-01
   6.0331523e+00   5.1307319e-01
   6.0388682e+00   5.0933210e-01
   6.0445842e+00   5.0561324e-01
   6.0503001e+00   5.0191659e-01
   6.0560160e+00   4.9824211e-01
   6.0617319e+00   4.9458977e-01
   6.0674478e+00   4.9095953e-01
   6.0731638e+00   4.8735136e-01
   6.0788797e+00   4.8376521e-01
   6.0845956e+00   4.8020104e-01
   6.0903115e+00   4.7665881e-01
   6.0960274e+00   4.7313847e-01
   6.1017434e+00   4.6963998e-01
   6.1074593e+00   4.6616327e-01
   6.1131752e+00   4.6270829e-01
   6.1188911e+00   4.5927500e-01
   6.1246070e+00   4.5586333e-01
   6.1303229e+00   4.5247322e-01
   6.1360389e+00   4.4910463e-01
   6.1417548e+00   4.4575747e-01
   6.1474707e+00   4.4243169e-01
   6.1531866e+00   4.3912722e-01
   6.1589025e+00   4.3584401e-01
   6.1646185e+00   4.3258197e-01
   6.1703344e+00   4.2934103e-01
   6.1760503e+00   4.2612114e-01
   6.1817662e+00   4.2292220e-01
   6.1874821e+00   4.1974416e-01
   6.1931981e+00   4.1658694e-01
   6.1989140e+00   4.1345045e-01
   6.2046299e+00   4.1033463e-01
   6.2103458e+00   4.0723938e-01
   6.2160617e+00   4.0416464e-01
   6.2217777e+00   4.0111033e-01
   6.2274936e+00   3.9807635e-01
   6.2332095e+00   3.9506264e-01
   6.2389254e+00   3.9206910e-01
   6.2446413e+00   3.8909564e-01
   6.2503572e+00   3.8614220e-01
   6.2560732e+00   3.8320867e-01
   6.2617891e+00   3.8029498e-01
   6.2675050e+00   3.7740103e-01
   6.2732209e+00   3.7452674e-01
   6.2789368e+00   3.7167201e-01
   6.2846528e+00   3.6883676e-01
   6.2903687e+00   3.6602090e-01
   6.2960846e+00   3.6322434e-01
   6.3018005e+00   3.6044699e-01
   6.3075164e+00   3.5768874e-01
   6.3132324e+00   3.5494952e-01
   6.3189483e+00   3.5222923e-01
   6.3246642e+00   3.4952778e-01
   6.3303801e+00   3.4684506e-01
   6.3360960e+00   3.4418100e-01
   6.3418119e+00   3.4153548e-01
   6.3475279e+00   3.3890843e-01
   6.3532438e+00   3.3629974e-01
   6.3589597e+00   3.3370932e-01
   6.3646756e+00   3.3113707e-01
   6.3703915e+00   3.2858290e-01
   6.3761075e+00   3.2604672e-01
   6.3818234e+00   3.2352841e-01
   6.3875393e+00   3.2102790e-01
   6.3932552e+00   3.1854508e-01
   6.3989711e+00   3.1607985e-01
   6.4046871e+00   3.1363213e-01
   6.4104030e+00   3.1120181e-01
   6.4161189e+00   3.0878879e-01
   6.4218348e+00   3.0639298e-01
   6.4275507e+00   3.0401428e-01
   6.4332666e+00   3.0165259e-01
   6.4389826e+00   2.9930783e-01
   6.4446985e+00   2.9697988e-01
   6.4504144e+00   2.9466866e-01
   6.4561303e+00   2.9237406e-01
   6.4618462e+00   2.9009599e-01
   6.4675622e+00   2.8783435e-01
   6.4732781e+00   2.8558905e-01
   6.4789940e+00   2.8335999e-01
   6.4847099e+00   2.8114707e-01
   6.4904258e+00   2.7895019e-01
   6.4961418e+00   2.7676927e-01
   6.5018577e+00   2.7460420e-01
   6.5075736e+00   2.7245488e-01
   6.5132895e+00   2.7032123e-01
   6.5190054e+00   2.6820314e-01
   6.5247213e+00   2.6610052e-01
   6.5304373e+00   2.6401328e-01
   6.5361532e+00   2.6194131e-01
   6.5418691e+00   2.5988453e-01
   6.5475850e+00   2.5784284e-01
   6.5533009e+00   2.5581615e-01
   6.5590169e+00   2.5380435e-01
   6.5647328e+00   2.5180736e-01
   6.5704487e+00   2.4982509e-01
   6.5761646e+00   2.4785744e-01
   6.5818805e+00   2.4590431e-01
   6.5875965e+00   2.4396562e-01
   6.5933124e+00   2.4204127e-01
   6.5990283e+00   2.4013117e-01
   6.6047442e+00   2.3823522e-01
   6.6104601e+00   2.3635334e-01
   6.6161761e+00   2.3448544e-01
   6.6218920e+00   2.3263142e-01
   6.6276079e+00   2.3079119e-01
   6.6333238e+00   2.2896466e-01
   6.6390397e+00   2.2715175e-01
   6.6447556e+00   2.2535236e-01
   6.6504716e+00   2.2356640e-01
   6.6561875e+00   2.2179378e-01
   6.6619034e+00   2.2003442e-01
   6.6676193e+00   2.1828823e-01
   6.6733352e+00   2.1655512e-01
   6.6790512e+00   2.1483500e-01
   6.6847671e+00   2.1312778e-01
   6.6904830e+00   2.1143339e-01
   6.6961989e+00   2.0975172e-01
   6.7019148e+00   2.0808270e-01
   6.7076308e+00   2.0642624e-01
   6.7133467e+00   2.0478225e-01
   6.7190626e+00   2.0315066e-01
   6.7247785e+00   2.0153137e-01
   6.7304944e+00   1.9992430e-01
   6.7362103e+00   1.9832937e-01
   6.7419263e+00   1.9674649e-01
   6.7476422e+00   1.9517559e-01
   6.7533581e+00   1.9361657e-01
   6.7590740e+00   1.9206937e-01
   6.7647899e+00   1.9053389e-01
   6.7705059e+00   1.8901005e-01
   6.7762218e+00   1.8749778e-01
   6.7819377e+00   1.8599699e-01
   6.7876536e+00   1.8450760e-01
   6.7933695e+00   1.8302954e-01
   6.7990855e+00   1.8156273e-01
   6.8048014e+00   1.8010708e-01
   6.8105173e+00   1.7866252e-01
   6.8162332e+00   1.7722897e-01
   6.8219491e+00   1.7580635e-01
   6.8276650e+00   1.7439459e-01
   6.8333810e+00   1.7299360e-01
   6.8390969e+00   1.7160332e-01
   6.8448128e+00   1.7022367e-01
   6.8505287e+00   1.6885457e-01
   6.8562446e+00   1.6749595e-01
   6.8619606e+00   1.6614773e-01
   6.8676765e+00   1.6480984e-01
   6.8733924e+00   1.6348221e-01
   6.8791083e+00   1.6216476e-01
   6.8848242e+00   1.6085741e-01
   6.8905402e+00   1.5956011e-01
   6.8962561e+00   1.5827277e-01
   6.9019720e+00   1.5699532e-01
   6.9076879e+00   1.5572770e-01
   6.9134038e+00   1.5446983e-01
   6.9191197e+00   1.5322164e-01
   6.9248357e+00   1.5198306e-01
   6.9305516e+00   1.5075403e-01
   6.9362675e+00   1.4953447e-01
   6.9419834e+00   1.4832432e-01
   6.9476993e+00   1.4712350e-01
   6.9534153e+00   1.4593195e-01
   6.9591312e+00   1.4474961e-01
   6.9648471e+00   1.4357640e-01
   6.9705630e+00   1.4241226e-01
   6.9762789e+00   1.4125713e-01
   6.9819949e+00   1.4011093e-01
   6.9877108e+00   1.3897360e-01
   6.9934267e+00   1.3784508e-01
   6.9991426e+00   1.3672531e-01
   7.0048585e+00   1.3561422e-01
   7.0105744e+00   1.3451174e-01
   7.0162904e+00   1.3341781e-01
   7.0220063e+00   1.3233237e-01
   7.0277222e+00   1.3125537e-01
   7.0334381e+00   1.3018672e-01
   7.0391540e+00   1.2912639e-01
   7.0448700e+00   1.2807429e-01
   7.0505859e+00   1.2703038e-01
   7.0563018e+00   1.2599459e-01
   7.0620177e+00   1.2496686e-01
   7.0677336e+00   1.2394713e-01
   7.0734496e+00   1.2293535e-01
   7.0791655e+00   1.2193145e-01
   7.0848814e+00   1.2093538e-01
   7.0905973e+00   1.1994708e-01
   7.0963132e+00   1.1896649e-01
   7.1020292e+00   1.1799355e-01
   7.1077451e+00   1.1702821e-01
   7.1134610e+00   1.1607041e-01
   7.1191769e+00   1.1512009e-01
   7.1248928e+00   1.1417720e-01
   7.1306087e+00   1.1324168e-01
   7.1363247e+00   1.1231349e-01
   7.1420406e+00   1.1139255e-01
   7.1477565e+00   1.1047883e-01
   7.1534724e+00   1.0957226e-01
   7.1591883e+00   1.0867279e-01
   7.1649043e+00   1.0778038e-01
   7.1706202e+00   1.0689495e-01
   7.1763361e+00   1.0601648e-01
   7.1820520e+00   1.0514489e-01
   7.1877679e+00   1.0428015e-01
   7.1934839e+00   1.0342219e-01
   7.1991998e+00   1.0257097e-01
   7.2049157e+00   1.0172644e-01
   7.2106316e+00   1.0088855e-01
   7.2163475e+00   1.0005724e-01
   7.2220634e+00   9.9232472e-02
   7.2277794e+00   9.8414192e-02
   7.2334953e+00   9.7602352e-02
   7.2392112e+00   9.6796902e-02
   7.2449271e+00   9.5997795e-02
   7.2506430e+00   9.5204984e-02
   7.2563590e+00   9.4418419e-02
   7.2620749e+00   9.3638056e-02
   7.2677908e+00   9.2863845e-02
   7.2735067e+00   9.2095742e-02
   7.2792226e+00   9.1333700e-02
   7.2849386e+00   9.0577672e-02
   7.2906545e+00   8.9827614e-02
   7.2963704e+00   8.9083480e-02
   7.3020863e+00   8.8345225e-02
   7.3078022e+00   8.7612805e-02
   7.3135181e+00   8.6886176e-02
   7.3192341e+00   8.6165293e-02
   7.3249500e+00   8.5450113e-02
   7.3306659e+00   8.4740592e-02
   7.3363818e+00   8.4036688e-02
   7.3420977e+00   8.3338358e-02
   7.3478137e+00   8.2645559e-02
   7.3535296e+00   8.1958249e-02
   7.3592455e+00   8.1276387e-02
   7.3649614e+00   8.0599932e-02
   7.3706773e+00   7.9928841e-02
   7.3763933e+00   7.9263074e-02
   7.3821092e+00   7.8602590e-02
   7.3878251e+00   7.7947349e-02
   7.3935410e+00   7.7297312e-02
   7.3992569e+00   7.6652438e-02
   7.4049728e+00   7.6012687e-02
   7.4106888e+00   7.5378022e-02
   7.4164047e+00   7.4748402e-02
   7.4221206e+00   7.4123789e-02
   7.4278365e+00   7.3504146e-02
   7.4335524e+00   7.2889433e-02
   7.4392684e+00   7.2279614e-02
   7.4449843e+00   7.1674650e-02
   7.4507002e+00   7.1074505e-02
   7.4564161e+00   7.0479141e-02
   7.4621320e+00   6.9888522e-02
   7.4678480e+00   6.9302612e-02
   7.4735639e+00   6.8721374e-02
   7.4792798e+00   6.8144772e-02
   7.4849957e+00   6.7572772e-02
   7.4907116e+00   6.7005336e-02
   7.4964276e+00   6.6442432e-02
   7.5021435e+00   6.5884023e-02
   7.5078594e+00   6.5330075e-02
   7.5135753e+00   6.4780554e-02
   7.5192912e+00   6.4235425e-02
   7.5250071e+00   6.3694655e-02
   7.5307231e+00   6.3158211e-02
   7.5364390e+00   6.2626059e-02
   7.5421549e+00   6.2098165e-02
   7.5478708e+00   6.1574498e-02
   7.5535867e+00   6.1055024e-02
   7.5593027e+00   6.0539711e-02
   7.5650186e+00   6.0028528e-02
   7.5707345e+00   5.9521441e-02
   7.5764504e+00   5.9018420e-02
   7.5821663e+00   5.8519433e-02
   7.5878823e+00   5.8024450e-02
   7.5935982e+00   5.7533438e-02
   7.5993141e+00   5.7046368e-02
   7.6050300e+00   5.6563208e-02
   7.6107459e+00   5.6083930e-02
   7.6164618e+00   5.5608501e-02
   7.6221778e+00   5.5136894e-02
   7.6278937e+00   5.4669078e-02
   7.6336096e+00   5.4205024e-02
   7.6393255e+00   5.3744702e-02
   7.6450414e+00   5.3288085e-02
   7.6507574e+00   5.2835142e-02
   7.6564733e+00   5.2385846e-02
   7.6621892e+00   5.1940169e-02
   7.6679051e+00   5.1498082e-02
   7.6736210e+00   5.1059557e-02
   7.6793370e+00   5.0624567e-02
   7.6850529e+00   5.0193084e-02
   7.6907688e+00   4.9765081e-02
   7.6964847e+00   4.9340532e-02
   7.7022006e+00   4.8919409e-02
   7.7079165e+00   4.8501685e-02
   7.7136325e+00   4.8087334e-02
   7.7193484e+00   4.7676331e-02
   7.7250643e+00   4.7268648e-02
   7.7307802e+00   4.6864260e-02
   7.7364961e+00   4.6463142e-02
   7.7422121e+00   4.6065268e-02
   7.7479280e+00   4.5670612e-02
   7.7536439e+00   4.5279150e-02
   7.7593598e+00   4.4890857e-02
   7.7650757e+00   4.4505708e-02
   7.7707917e+00   4.4123679e-02
   7.7765076e+00   4.3744744e-02
   7.7822235e+00   4.3368881e-02
   7.7879394e+00   4.2996065e-02
   7.7936553e+00   4.2626272e-02
   7.7993712e+00   4.2259479e-02
   7.8050872e+00   4.1895663e-02
   7.8108031e+00   4.1534799e-02
   7.8165190e+00   4.1176866e-02
   7.8222349e+00   4.0821839e-02
   7.8279508e+00   4.0469697e-02
   7.8336668e+00   4.0120417e-02
   7.8393827e+00   3.9773977e-02
   7.8450986e+00   3.9430353e-02
   7.8508145e+00   3.9089525e-02
   7.8565304e+00   3.8751471e-02
   7.8622464e+00   3.8416167e-02
   7.8679623e+00   3.8083594e-02
   7.8736782e+00   3.7753730e-02
   7.8793941e+00   3.7426553e-02
   7.8851100e+00   3.7102043e-02
   7.8908260e+00   3.6780178e-02
   7.8965419e+00   3.6460939e-02
   7.9022578e+00   3.6144303e-02
   7.9079737e+00   3.5830251e-02
   7.9136896e+00   3.5518763e-02
   7.9194055e+00   3.5209818e-02
   7.9251215e+00   3.4903397e-02
   7.9308374e+00   3.4599479e-02
   7.9365533e+00   3.4298045e-02
   7.9422692e+00   3.3999076e-02
   7.9479851e+00   3.3702552e-02
   7.9537011e+00   3.3408454e-02
   7.9594170e+00   3.3116762e-02
   7.9651329e+00   3.2827459e-02
   7.9708488e+00   3.2540524e-02
   7.9765647e+00   3.2255941e-02
   7.9822807e+00   3.1973689e-02
   7.9879966e+00   3.1693751e-02
   7.9937125e+00   3.1416108e-02
   7.9994284e+00   3.1140743e-02
   8.0051443e+00   3.0867637e-02
   8.0108602e+00   3.0596773e-02
   8.0165762e+00   3.0328133e-02
   8.0222921e+00   3.0061699e-02
   8.0280080e+00   2.9797454e-02
   8.0337239e+00   2.9535382e-02
   8.0394398e+00   2.9275463e-02
   8.0451558e+00   2.9017683e-02
   8.0508717e+00   2.8762023e-02
   8.0565876e+00   2.8508468e-02
   8.0623035e+00   2.8256999e-02
   8.0680194e+00   2.8007602e-02
   8.0737354e+00   2.7760260e-02
   8.0794513e+00   2.7514956e-02
   8.0851672e+00   2.7271674e-02
   8.0908831e+00   2.7030398e-02
   8.0965990e+00   2.6791113e-02
   8.1023149e+00   2.6553803e-02
   8.1080309e+00   2.6318451e-02
   8.1137468e+00   2.6085044e-02
   8.1194627e+00   2.5853564e-02
   8.1251786e+00   2.5623997e-02
   8.1308945e+00   2.5396329e-02
   8.1366105e+00   2.5170543e-02
   8.1423264e+00   2.4946624e-02
   8.1480423e+00   2.4724559e-02
   8.1537582e+00   2.4504332e-02
   8.1594741e+00   2.4285929e-02
   8.1651901e+00   2.4069336e-02
   8.1709060e+00   2.3854537e-02
   8.1766219e+00   2.3641519e-02
   8.1823378e+00   2.3430268e-02
   8.1880537e+00   2.3220769e-02
   8.1937696e+00   2.3013010e-02
   8.1994856e+00   2.2806974e-02
   8.2052015e+00   2.2602651e-02
   8.2109174e+00   2.2400024e-02
   8.2166333e+00   2.2199082e-02
   8.2223492e+00   2.1999811e-02
   8.2280652e+00   2.1802197e-02
   8.2337811e+00   2.1606227e-02
   8.2394970e+00   2.1411888e-02
   8.2452129e+00   2.1219168e-02
   8.2509288e+00   2.1028053e-02
   8.2566448e+00   2.0838530e-02
   8.2623607e+00   2.0650588e-02
   8.2680766e+00   2.0464213e-02
   8.2737925e+00   2.0279392e-02
   8.2795084e+00   2.0096114e-02
   8.2852243e+00   1.9914366e-02
   8.2909403e+00   1.9734136e-02
   8.2966562e+00   1.9555412e-02
   8.3023721e+00   1.9378181e-02
   8.3080880e+00   1.9202433e-02
   8.3138039e+00   1.9028154e-02
   8.3195199e+00   1.8855334e-02
   8.3252358e+00   1.8683961e-02
   8.3309517e+00   1.8514023e-02
   8.3366676e+00   1.8345508e-02
   8.3423835e+00   1.8178406e-02
   8.3480995e+00   1.8012705e-02
   8.3538154e+00   1.7848394e-02
   8.3595313e+00   1.7685461e-02
   8.3652472e+00   1.7523896e-02
   8.3709631e+00   1.7363688e-02
   8.3766791e+00   1.7204826e-02
   8.3823950e+00   1.7047299e-02
   8.3881109e+00   1.6891096e-02
   8.3938268e+00   1.6736207e-02
   8.3995427e+00   1.6582622e-02
   8.4052586e+00   1.6430329e-02
   8.4109746e+00   1.6279319e-02
   8.4166905e+00   1.6129581e-02
   8.4224064e+00   1.5981105e-02
   8.4281223e+00   1.5833881e-02
   8.4338382e+00   1.5687899e-02
   8.4395542e+00   1.5543149e-02
   8.4452701e+00   1.5399620e-02
   8.4509860e+00   1.5257304e-02
   8.4567019e+00   1.5116191e-02
   8.4624178e+00   1.4976270e-02
   8.4681338e+00   1.4837533e-02
   8.4738497e+00   1.4699969e-02
   8.4795656e+00   1.4563570e-02
   8.4852815e+00   1.4428325e-02
   8.4909974e+00   1.4294226e-02
   8.4967133e+00   1.4161264e-02
   8.5024293e+00   1.4029429e-02
   8.5081452e+00   1.3898712e-02
   8.5138611e+00   1.3769104e-02
   8.5195770e+00   1.3640596e-02
   8.5252929e+00   1.3513180e-02
   8.5310089e+00   1.3386847e-02
   8.5367248e+00   1.3261587e-02
   8.5424407e+00   1.3137393e-02
   8.5481566e+00   1.3014255e-02
   8.5538725e+00   1.2892165e-02
   8.5595885e+00   1.2771115e-02
   8.5653044e+00   1.2651097e-02
   8.5710203e+00   1.2532101e-02
   8.5767362e+00   1.2414120e-02
   8.5824521e+00   1.2297145e-02
   8.5881680e+00   1.2181169e-02
   8.5938840e+00   1.2066183e-02
   8.5995999e+00   1.1952179e-02
   8.6053158e+00   1.1839150e-02
   8.6110317e+00   1.1727087e-02
   8.6167476e+00   1.1615983e-02
   8.6224636e+00   1.1505829e-02
   8.6281795e+00   1.1396619e-02
   8.6338954e+00   1.1288345e-02
   8.6396113e+00   1.1180998e-02
   8.6453272e+00   1.1074572e-02
   8.6510432e+00   1.0969059e-02
   8.6567591e+00   1.0864451e-02
   8.6624750e+00   1.0760742e-02
   8.6681909e+00   1.0657923e-02
   8.6739068e+00   1.0555988e-02
   8.6796227e+00   1.0454930e-02
   8.6853387e+00   1.0354742e-02
   8.6910546e+00   1.0255415e-02
   8.6967705e+00   1.0156944e-02
   8.7024864e+00   1.0059322e-02
   8.7082023e+00   9.9625408e-03
   8.7139183e+00   9.8665945e-03
   8.7196342e+00   9.7714761e-03
   8.7253501e+00   9.6771789e-03
   8.7310660e+00   9.5836962e-03
   8.7367819e+00   9.4910213e-03
   8.7424979e+00   9.3991477e-03
   8.7482138e+00   9.3080688e-03
   8.7539297e+00   9.2177783e-03
   8.7596456e+00   9.1282695e-03
   8.7653615e+00   9.0395363e-03
   8.7710775e+00   8.9515722e-03
   8.7767934e+00   8.8643710e-03
   8.7825093e+00   8.7779265e-03
   8.7882252e+00   8.6922324e-03
   8.7939411e+00   8.6072827e-03
   8.7996570e+00   8.5230713e-03
   8.8053730e+00   8.4395921e-03
   8.8110889e+00   8.3568392e-03
   8.8168048e+00   8.2748067e-03
   8.8225207e+00   8.1934885e-03
   8.8282366e+00   8.1128790e-03
   8.8339526e+00   8.0329722e-03
   8.8396685e+00   7.9537625e-03
   8.8453844e+00   7.8752442e-03
   8.8511003e+00   7.7974115e-03
   8.8568162e+00   7.7202589e-03
   8.8625322e+00   7.6437807e-03
   8.8682481e+00   7.5679716e-03
   8.8739640e+00   7.4928259e-03
   8.8796799e+00   7.4183382e-03
   8.8853958e+00   7.3445032e-03
   8.8911117e+00   7.2713154e-03
   8.8968277e+00   7.1987697e-03
   8.9025436e+00   7.1268606e-03
   8.9082595e+00   7.0555829e-03
   8.9139754e+00   6.9849316e-03
   8.9196913e+00   6.9149014e-03
   8.9254073e+00   6.8454871e-03
   8.9311232e+00   6.7766839e-03
   8.9368391e+00   6.7084865e-03
   8.9425550e+00   6.6408901e-03
   8.9482709e+00   6.5738897e-03
   8.9539869e+00   6.5074804e-03
   8.9597028e+00   6.4416573e-03
   8.9654187e+00   6.3764155e-03
   8.9711346e+00   6.3117503e-03
   8.9768505e+00   6.2476570e-03
   8.9825664e+00   6.1841308e-03
   8.9882824e+00   6.1211670e-03
   8.9939983e+00   6.0587609e-03
   8.9997142e+00   5.9969081e-03
   9.0054301e+00   5.9356039e-03
   9.0111460e+00   5.8748437e-03
   9.0168620e+00   5.8146232e-03
   9.0225779e+00   5.7549377e-03
   9.0282938e+00   5.6957829e-03
   9.0340097e+00   5.6371545e-03
   9.0397256e+00   5.5790479e-03
   9.0454416e+00   5.5214590e-03
   9.0511575e+00   5.4643835e-03
   9.0568734e+00   5.4078170e-03
   9.0625893e+00   5.3517553e-03
   9.0683052e+00   5.2961943e-03
   9.0740211e+00   5.2411299e-03
   9.0797371e+00   5.1865578e-03
   9.0854530e+00   5.1324740e-03
   9.0911689e+00   5.0788745e-03
   9.0968848e+00   5.0257553e-03
   9.1026007e+00   4.9731122e-03
   9.1083167e+00   4.9209414e-03
   9.1140326e+00   4.8692390e-03
   9.1197485e+00   4.8180011e-03
   9.1254644e+00   4.7672237e-03
   9.1311803e+00   4.7169031e-03
   9.1368963e+00   4.6670354e-03
   9.1426122e+00   4.6176169e-03
   9.1483281e+00   4.5686439e-03
   9.1540440e+00   4.5201125e-03
   9.1597599e+00   4.4720192e-03
   9.1654759e+00   4.4243603e-03
   9.1711918e+00   4.3771321e-03
   9.1769077e+00   4.3303311e-03
   9.1826236e+00   4.2839537e-03
   9.1883395e+00   4.2379963e-03
   9.1940554e+00   4.1924554e-03
   9.1997714e+00   4.1473276e-03
   9.2054873e+00   4.1026094e-03
   9.2112032e+00   4.0582974e-03
   9.2169191e+00   4.0143881e-03
   9.2226350e+00   3.9708782e-03
   9.2283510e+00   3.9277644e-03
   9.2340669e+00   3.8850433e-03
   9.2397828e+00   3.8427116e-03
   9.2454987e+00   3.8007661e-03
   9.2512146e+00   3.7592036e-03
   9.2569306e+00   3.7180207e-03
   9.2626465e+00   3.6772144e-03
   9.2683624e+00   3.6367814e-03
   9.2740783e+00   3.5967186e-03
   9.2797942e+00   3.5570229e-03
   9.2855101e+00   3.5176913e-03
   9.2912261e+00   3.4787206e-03
   9.2969420e+00   3.4401079e-03
   9.3026579e+00   3.4018500e-03
   9.3083738e+00   3.3639440e-03
   9.3140897e+00   3.3263870e-03
   9.3198057e+00   3.2891760e-03
   9.3255216e+00   3.2523081e-03
   9.3312375e+00   3.2157804e-03
   9.3369534e+00   3.1795899e-03
   9.3426693e+00   3.1437340e-03
   9.3483853e+00   3.1082097e-03
   9.3541012e+00   3.0730142e-03
   9.3598171e+00   3.0381448e-03
   9.3655330e+00   3.0035986e-03
   9.3712489e+00   2.9693731e-03
   9.3769648e+00   2.9354653e-03
   9.3826808e+00   2.9018728e-03
   9.3883967e+00   2.8685927e-03
   9.3941126e+00   2.8356224e-03
   9.3998285e+00   2.8029594e-03
   9.4055444e+00   2.7706009e-03
   9.4112604e+00   2.7385444e-03
   9.4169763e+00   2.7067874e-03
   9.4226922e+00   2.6753273e-03
   9.4284081e+00   2.6441616e-03
   9.4341240e+00   2.6132877e-03
   9.4398400e+00   2.5827033e-03
   9.4455559e+00   2.5524057e-03
   9.4512718e+00   2.5223927e-03
   9.4569877e+00   2.4926617e-03
   9.4627036e+00   2.4632103e-03
   9.4684195e+00   2.4340363e-03
   9.4741355e+00   2.4051371e-03
   9.4798514e+00   2.3765105e-03
   9.4855673e+00   2.3481541e-03
   9.4912832e+00   2.3200656e-03
   9.4969991e+00   2.2922428e-03
   9.5027151e+00   2.2646833e-03
   9.5084310e+00   2.2373850e-03
   9.5141469e+00   2.2103455e-03
   9.5198628e+00   2.1835626e-03
   9.5255787e+00   2.1570343e-03
   9.5312947e+00   2.1307582e-03
   9.5370106e+00   2.1047322e-03
   9.5427265e+00   2.0789541e-03
   9.5484424e+00   2.0534219e-03
   9.5541583e+00   2.0281335e-03
   9.5598742e+00   2.0030867e-03
   9.5655902e+00   1.9782794e-03
   9.5713061e+00   1.9537096e-03
   9.5770220e+00   1.9293753e-03
   9.5827379e+00   1.9052744e-03
   9.5884538e+00   1.8814049e-03
   9.5941698e+00   1.8577649e-03
   9.5998857e+00   1.8343522e-03
   9.6056016e+00   1.8111651e-03
   9.6113175e+00   1.7882015e-03
   9.6170334e+00   1.7654595e-03
   9.6227494e+00   1.7429372e-03
   9.6284653e+00   1.7206327e-03
   9.6341812e+00   1.6985441e-03
   9.6398971e+00   1.6766696e-03
   9.6456130e+00   1.6550072e-03
   9.6513290e+00   1.6335552e-03
   9.6570449e+00   1.6123117e-03
   9.6627608e+00   1.5912750e-03
   9.6684767e+00   1.5704432e-03
   9.6741926e+00   1.5498145e-03
   9.6799085e+00   1.5293872e-03
   9.6856245e+00   1.5091596e-03
   9.6913404e+00   1.4891298e-03
   9.6970563e+00   1.4692962e-03
   9.7027722e+00   1.4496572e-03
   9.7084881e+00   1.4302109e-03
   9.7142041e+00   1.4109557e-03
   9.7199200e+00   1.3918899e-03
   9.7256359e+00   1.3730119e-03
   9.7313518e+00   1.3543201e-03
   9.7370677e+00   1.3358128e-03
   9.7427837e+00   1.3174884e-03
   9.7484996e+00   1.2993453e-03
   9.7542155e+00   1.2813820e-03
   9.7599314e+00   1.2635968e-03
   9.7656473e+00   1.2459882e-03
   9.7713632e+00   1.2285546e-03
   9.7770792e+00   1.2112946e-03
   9.7827951e+00   1.1942066e-03
   9.7885110e+00   1.1772890e-03
   9.7942269e+00   1.1605405e-03
   9.7999428e+00   1.1439594e-03
   9.8056588e+00   1.1275444e-03
   9.8113747e+00   1.1112940e-03
   9.8170906e+00   1.0952067e-03
   9.8228065e+00   1.0792810e-03
   9.8285224e+00   1.0635157e-03
   9.8342384e+00   1.0479092e-03
   9.8399543e+00   1.0324602e-03
   9.8456702e+00   1.0171672e-03
   9.8513861e+00   1.0020289e-03
   9.8571020e+00   9.8704395e-04
   9.8628179e+00   9.7221095e-04
   9.8685339e+00   9.5752858e-04
   9.8742498e+00   9.4299550e-04
   9.8799657e+00   9.2861038e-04
   9.8856816e+00   9.1437193e-04
   9.8913975e+00   9.0027883e-04
   9.8971135e+00   8.8632980e-04
   9.9028294e+00   8.7252356e-04
   9.9085453e+00   8.5885885e-04
   9.9142612e+00   8.4533439e-04
   9.9199771e+00   8.3194896e-04
   9.9256931e+00   8.1870130e-04
   9.9314090e+00   8.0559020e-04
   9.9371249e+00   7.9261443e-04
   9.9428408e+00   7.7977280e-04
   9.9485567e+00   7.6706410e-04
   9.9542726e+00   7.5448714e-04
   9.9599886e+00   7.4204076e-04
   9.9657045e+00   7.2972378e-04
   9.9714204e+00   7.1753505e-04
   9.9771363e+00   7.0547342e-04
   9.9828522e+00   6.9353776e-04
   9.9885682e+00   6.8172692e-04
   9.9942841e+00   6.7003980e-04
   1.0000000e+01   6.5847528e-04


==> 3Sol_imag_optPulse3.dat <==
  -1.0000000e+01   1.6305327e-02
  -9.9942841e+00   1.6426936e-02
  -9.9885682e+00   1.6549471e-02
  -9.9828522e+00   1.6672939e-02
  -9.9771363e+00   1.6797347e-02
  -9.9714204e+00   1.6922702e-02
  -9.9657045e+00   1.7049013e-02
  -9.9599886e+00   1.7176285e-02
  -9.9542726e+00   1.7304528e-02
  -9.9485567e+00   1.7433748e-02
  -9.9428408e+00   1.7563952e-02
  -9.9371249e+00   1.7695149e-02
  -9.9314090e+00   1.7827346e-02
  -9.9256931e+00   1.7960551e-02
  -9.9199771e+00   1.8094772e-02
  -9.9142612e+00   1.8230016e-02
  -9.9085453e+00   1.8366291e-02
  -9.9028294e+00   1.8503606e-02
  -9.8971135e+00   1.8641969e-02
  -9.8913975e+00   1.8781387e-02
  -9.8856816e+00   1.8921869e-02
  -9.8799657e+00   1.9063423e-02
  -9.8742498e+00   1.9206058e-02
  -9.8685339e+00   1.9349781e-02
  -9.8628179e+00   1.9494601e-02
  -9.8571020e+00   1.9640528e-02
  -9.8513861e+00   1.9787568e-02
  -9.8456702e+00   1.9935731e-02
  -9.8399543e+00   2.0085026e-02
  -9.8342384e+00   2.0235462e-02
  -9.8285224e+00   2.0387046e-02
  -9.8228065e+00   2.0539789e-02
  -9.8170906e+00   2.0693699e-02
  -9.8113747e+00   2.0848785e-02
  -9.8056588e+00   2.1005056e-02
  -9.7999428e+00   2.1162522e-02
  -9.7942269e+00   2.1321192e-02
  -9.7885110e+00   2.1481075e-02
  -9.7827951e+00   2.1642181e-02
  -9.7770792e+00   2.1804518e-02
  -9.7713632e+00   2.1968098e-02
  -9.7656473e+00   2.2132928e-02
  -9.7599314e+00   2.2299020e-02
  -9.7542155e+00   2.2466382e-02
  -9.7484996e+00   2.2635025e-02
  -9.7427837e+00   2.2804958e-02
  -9.7370677e+00   2.2976192e-02
  -9.7313518e+00   2.3148737e-02
  -9.7256359e+00   2.3322602e-02
  -9.7199200e+00   2.3497799e-02
  -9.7142041e+00   2.3674338e-02
  -9.7084881e+00   2.3852228e-02
  -9.7027722e+00   2.4031481e-02
  -9.6970563e+00   2.4212106e-02
  -9.6913404e+00   2.4394116e-02
  -9.6856245e+00   2.4577519e-02
  -9.6799085e+00   2.4762328e-02
  -9.6741926e+00   2.4948554e-02
  -9.6684767e+00   2.5136206e-02
  -9.6627608e+00   2.5325297e-02
  -9.6570449e+00   2.5515837e-02
  -9.6513290e+00   2.5707838e-02
  -9.6456130e+00   2.5901312e-02
  -9.6398971e+00   2.6096268e-02
  -9.6341812e+00   2.6292720e-02
  -9.6284653e+00   2.6490679e-02
  -9.6227494e+00   2.6690156e-02
  -9.6170334e+00   2.6891163e-02
  -9.6113175e+00   2.7093713e-02
  -9.6056016e+00   2.7297816e-02
  -9.5998857e+00   2.7503486e-02
  -9.5941698e+00   2.7710734e-02
  -9.5884538e+00   2.7919573e-02
  -9.5827379e+00   2.8130016e-02
  -9.5770220e+00   2.8342073e-02
  -9.5713061e+00   2.8555759e-02
  -9.5655902e+00   2.8771086e-02
  -9.5598742e+00   2.8988066e-02
  -9.5541583e+00   2.9206713e-02
  -9.5484424e+00   2.9427039e-02
  -9.5427265e+00   2.9649058e-02
  -9.5370106e+00   2.9872783e-02
  -9.5312947e+00   3.0098226e-02
  -9.5255787e+00   3.0325402e-02
  -9.5198628e+00   3.0554324e-02
  -9.5141469e+00   3.0785005e-02
  -9.5084310e+00   3.1017459e-02
  -9.5027151e+00   3.1251700e-02
  -9.4969991e+00   3.1487742e-02
  -9.4912832e+00   3.1725599e-02
  -9.4855673e+00   3.1965285e-02
  -9.4798514e+00   3.2206814e-02
  -9.4741355e+00   3.2450201e-02
  -9.4684195e+00   3.2695460e-02
  -9.4627036e+00   3.2942606e-02
  -9.4569877e+00   3.3191653e-02
  -9.4512718e+00   3.3442616e-02
  -9.4455559e+00   3.3695511e-02
  -9.4398400e+00   3.3950351e-02
  -9.4341240e+00   3.4207153e-02
  -9.4284081e+00   3.4465932e-02
  -9.4226922e+00   3.4726703e-02
  -9.4169763e+00   3.4989481e-02
  -9.4112604e+00   3.5254282e-02
  -9.4055444e+00   3.5521123e-02
  -9.3998285e+00   3.5790018e-02
  -9.3941126e+00   3.6060984e-02
  -9.3883967e+00   3.6334038e-02
  -9.3826808e+00   3.6609194e-02
  -9.3769648e+00   3.6886470e-02
  -9.3712489e+00   3.7165883e-02
  -9.3655330e+00   3.7447448e-02
  -9.3598171e+00   3.7731183e-02
  -9.3541012e+00   3.8017105e-02
  -9.3483853e+00   3.8305230e-02
  -9.3426693e+00   3.8595576e-02
  -9.3369534e+00   3.8888160e-02
  -9.3312375e+00   3.9183000e-02
  -9.3255216e+00   3.9480113e-02
  -9.3198057e+00   3.9779517e-02
  -9.3140897e+00   4.0081229e-02
  -9.3083738e+00   4.0385269e-02
  -9.3026579e+00   4.0691653e-02
  -9.2969420e+00   4.1000400e-02
  -9.2912261e+00   4.1311529e-02
  -9.2855101e+00   4.1625059e-02
  -9.2797942e+00   4.1941007e-02
  -9.2740783e+00   4.2259393e-02
  -9.2683624e+00   4.2580236e-02
  -9.2626465e+00   4.2903554e-02
  -9.2569306e+00   4.3229368e-02
  -9.2512146e+00   4.3557697e-02
  -9.2454987e+00   4.3888560e-02
  -9.2397828e+00   4.4221977e-02
  -9.2340669e+00   4.4557969e-02
  -9.2283510e+00   4.4896554e-02
  -9.2226350e+00   4.5237754e-02
  -9.2169191e+00   4.5581588e-02
  -9.2112032e+00   4.5928078e-02
  -9.2054873e+00   4.6277244e-02
  -9.1997714e+00   4.6629106e-02
  -9.1940554e+00   4.6983687e-02
  -9.1883395e+00   4.7341007e-02
  -9.1826236e+00   4.7701087e-02
  -9.1769077e+00   4.8063949e-02
  -9.1711918e+00   4.8429615e-02
  -9.1654759e+00   4.8798107e-02
  -9.1597599e+00   4.9169446e-02
  -9.1540440e+00   4.9543655e-02
  -9.1483281e+00   4.9920756e-02
  -9.1426122e+00   5.0300772e-02
  -9.1368963e+00   5.0683726e-02
  -9.1311803e+00   5.1069640e-02
  -9.1254644e+00   5.1458538e-02
  -9.1197485e+00   5.1850442e-02
  -9.1140326e+00   5.2245377e-02
  -9.1083167e+00   5.2643365e-02
  -9.1026007e+00   5.3044431e-02
  -9.0968848e+00   5.3448599e-02
  -9.0911689e+00   5.3855893e-02
  -9.0854530e+00   5.4266337e-02
  -9.0797371e+00   5.4679956e-02
  -9.0740211e+00   5.5096775e-02
  -9.0683052e+00   5.5516818e-02
  -9.0625893e+00   5.5940110e-02
  -9.0568734e+00   5.6366678e-02
  -9.0511575e+00   5.6796546e-02
  -9.0454416e+00   5.7229741e-02
  -9.0397256e+00   5.7666288e-02
  -9.0340097e+00   5.8106213e-02
  -9.0282938e+00   5.8549543e-02
  -9.0225779e+00   5.8996304e-02
  -9.0168620e+00   5.9446523e-02
  -9.0111460e+00   5.9900227e-02
  -9.0054301e+00   6.0357443e-02
  -8.9997142e+00   6.0818199e-02
  -8.9939983e+00   6.1282521e-02
  -8.9882824e+00   6.1750439e-02
  -8.9825664e+00   6.2221979e-02
  -8.9768505e+00   6.2697171e-02
  -8.9711346e+00   6.3176041e-02
  -8.9654187e+00   6.3658621e-02
  -8.9597028e+00   6.4144937e-02
  -8.9539869e+00   6.4635019e-02
  -8.9482709e+00   6.5128897e-02
  -8.9425550e+00   6.5626600e-02
  -8.9368391e+00   6.6128158e-02
  -8.9311232e+00   6.6633600e-02
  -8.9254073e+00   6.7142958e-02
  -8.9196913e+00   6.7656262e-02
  -8.9139754e+00   6.8173541e-02
  -8.9082595e+00   6.8694828e-02
  -8.9025436e+00   6.9220154e-02
  -8.8968277e+00   6.9749549e-02
  -8.8911117e+00   7.0283046e-02
  -8.8853958e+00   7.0820676e-02
  -8.8796799e+00   7.1362472e-02
  -8.8739640e+00   7.1908467e-02
  -8.8682481e+00   7.2458691e-02
  -8.8625322e+00   7.3013180e-02
  -8.8568162e+00   7.3571965e-02
  -8.8511003e+00   7.4135080e-02
  -8.8453844e+00   7.4702559e-02
  -8.8396685e+00   7.5274436e-02
  -8.8339526e+00   7.5850744e-02
  -8.8282366e+00   7.6431519e-02
  -8.8225207e+00   7.7016795e-02
  -8.8168048e+00   7.7606607e-02
  -8.8110889e+00   7.8200990e-02
  -8.8053730e+00   7.8799980e-02
  -8.7996570e+00   7.9403613e-02
  -8.7939411e+00   8.0011924e-02
  -8.7882252e+00   8.0624950e-02
  -8.7825093e+00   8.1242727e-02
  -8.7767934e+00   8.1865293e-02
  -8.7710775e+00   8.2492684e-02
  -8.7653615e+00   8.3124939e-02
  -8.7596456e+00   8.3762093e-02
  -8.7539297e+00   8.4404187e-02
  -8.7482138e+00   8.5051257e-02
  -8.7424979e+00   8.5703343e-02
  -8.7367819e+00   8.6360483e-02
  -8.7310660e+00   8.7022717e-02
  -8.7253501e+00   8.7690084e-02
  -8.7196342e+00   8.8362624e-02
  -8.7139183e+00   8.9040376e-02
  -8.7082023e+00   8.9723381e-02
  -8.7024864e+00   9.0411681e-02
  -8.6967705e+00   9.1105315e-02
  -8.6910546e+00   9.1804325e-02
  -8.6853387e+00   9.2508752e-02
  -8.6796227e+00   9.3218640e-02
  -8.6739068e+00   9.3934028e-02
  -8.6681909e+00   9.4654962e-02
  -8.6624750e+00   9.5381482e-02
  -8.6567591e+00   9.6113632e-02
  -8.6510432e+00   9.6851456e-02
  -8.6453272e+00   9.7594998e-02
  -8.6396113e+00   9.8344301e-02
  -8.6338954e+00   9.9099410e-02
  -8.6281795e+00   9.9860370e-02
  -8.6224636e+00   1.0062723e-01
  -8.6167476e+00   1.0140002e-01
  -8.6110317e+00   1.0217881e-01
  -8.6053158e+00   1.0296363e-01
  -8.5995999e+00   1.0375452e-01
  -8.5938840e+00   1.0455155e-01
  -8.5881680e+00   1.0535475e-01
  -8.5824521e+00   1.0616416e-01
  -8.5767362e+00   1.0697985e-01
  -8.5710203e+00   1.0780186e-01
  -8.5653044e+00   1.0863023e-01
  -8.5595885e+00   1.0946502e-01
  -8.5538725e+00   1.1030627e-01
  -8.5481566e+00   1.1115403e-01
  -8.5424407e+00   1.1200836e-01
  -8.5367248e+00   1.1286930e-01
  -8.5310089e+00   1.1373690e-01
  -8.5252929e+00   1.1461122e-01
  -8.5195770e+00   1.1549231e-01
  -8.5138611e+00   1.1638022e-01
  -8.5081452e+00   1.1727500e-01
  -8.5024293e+00   1.1817670e-01
  -8.4967133e+00   1.1908538e-01
  -8.4909974e+00   1.2000108e-01
  -8.4852815e+00   1.2092388e-01
  -8.4795656e+00   1.2185381e-01
  -8.4738497e+00   1.2279093e-01
  -8.4681338e+00   1.2373530e-01
  -8.4624178e+00   1.2468697e-01
  -8.4567019e+00   1.2564600e-01
  -8.4509860e+00   1.2661244e-01
  -8.4452701e+00   1.2758635e-01
  -8.4395542e+00   1.2856779e-01
  -8.4338382e+00   1.2955682e-01
  -8.4281223e+00   1.3055348e-01
  -8.4224064e+00   1.3155785e-01
  -8.4166905e+00   1.3256998e-01
  -8.4109746e+00   1.3358992e-01
  -8.4052586e+00   1.3461774e-01
  -8.3995427e+00   1.3565349e-01
  -8.3938268e+00   1.3669725e-01
  -8.3881109e+00   1.3774906e-01
  -8.3823950e+00   1.3880898e-01
  -8.3766791e+00   1.3987709e-01
  -8.3709631e+00   1.4095344e-01
  -8.3652472e+00   1.4203809e-01
  -8.3595313e+00   1.4313110e-01
  -8.3538154e+00   1.4423254e-01
  -8.3480995e+00   1.4534248e-01
  -8.3423835e+00   1.4646097e-01
  -8.3366676e+00   1.4758809e-01
  -8.3309517e+00   1.4872388e-01
  -8.3252358e+00   1.4986843e-01
  -8.3195199e+00   1.5102179e-01
  -8.3138039e+00   1.5218404e-01
  -8.3080880e+00   1.5335523e-01
  -8.3023721e+00   1.5453544e-01
  -8.2966562e+00   1.5572474e-01
  -8.2909403e+00   1.5692318e-01
  -8.2852243e+00   1.5813084e-01
  -8.2795084e+00   1.5934779e-01
  -8.2737925e+00   1.6057409e-01
  -8.2680766e+00   1.6180983e-01
  -8.2623607e+00   1.6305505e-01
  -8.2566448e+00   1.6430985e-01
  -8.2509288e+00   1.6557428e-01
  -8.2452129e+00   1.6684842e-01
  -8.2394970e+00   1.6813235e-01
  -8.2337811e+00   1.6942612e-01
  -8.2280652e+00   1.7072983e-01
  -8.2223492e+00   1.7204353e-01
  -8.2166333e+00   1.7336730e-01
  -8.2109174e+00   1.7470123e-01
  -8.2052015e+00   1.7604537e-01
  -8.1994856e+00   1.7739981e-01
  -8.1937696e+00   1.7876463e-01
  -8.1880537e+00   1.8013989e-01
  -8.1823378e+00   1.8152567e-01
  -8.1766219e+00   1.8292206e-01
  -8.1709060e+00   1.8432913e-01
  -8.1651901e+00   1.8574696e-01
  -8.1594741e+00   1.8717562e-01
  -8.1537582e+00   1.8861519e-01
  -8.1480423e+00   1.9006576e-01
  -8.1423264e+00   1.9152740e-01
  -8.1366105e+00   1.9300019e-01
  -8.1308945e+00   1.9448422e-01
  -8.1251786e+00   1.9597956e-01
  -8.1194627e+00   1.9748630e-01
  -8.1137468e+00   1.9900451e-01
  -8.1080309e+00   2.0053429e-01
  -8.1023149e+00   2.0207571e-01
  -8.0965990e+00   2.0362886e-01
  -8.0908831e+00   2.0519382e-01
  -8.0851672e+00   2.0677067e-01
  -8.0794513e+00   2.0835951e-01
  -8.0737354e+00   2.0996040e-01
  -8.0680194e+00   2.1157345e-01
  -8.0623035e+00   2.1319874e-01
  -8.0565876e+00   2.1483635e-01
  -8.0508717e+00   2.1648637e-01
  -8.0451558e+00   2.1814888e-01
  -8.0394398e+00   2.1982399e-01
  -8.0337239e+00   2.2151176e-01
  -8.0280080e+00   2.2321230e-01
  -8.0222921e+00   2.2492569e-01
  -8.0165762e+00   2.2665202e-01
  -8.0108602e+00   2.2839138e-01
  -8.0051443e+00   2.3014387e-01
  -7.9994284e+00   2.3190956e-01
  -7.9937125e+00   2.3368857e-01
  -7.9879966e+00   2.3548096e-01
  -7.9822807e+00   2.3728685e-01
  -7.9765647e+00   2.3910631e-01
  -7.9708488e+00   2.4093945e-01
  -7.9651329e+00   2.4278635e-01
  -7.9594170e+00   2.4464712e-01
  -7.9537011e+00   2.4652184e-01
  -7.9479851e+00   2.4841060e-01
  -7.9422692e+00   2.5031352e-01
  -7.9365533e+00   2.5223067e-01
  -7.9308374e+00   2.5416215e-01
  -7.9251215e+00   2.5610807e-01
  -7.9194055e+00   2.5806851e-01
  -7.9136896e+00   2.6004358e-01
  -7.9079737e+00   2.6203336e-01
  -7.9022578e+00   2.6403797e-01
  -7.8965419e+00   2.6605749e-01
  -7.8908260e+00   2.6809202e-01
  -7.8851100e+00   2.7014167e-01
  -7.8793941e+00   2.7220653e-01
  -7.8736782e+00   2.7428669e-01
  -7.8679623e+00   2.7638227e-01
  -7.8622464e+00   2.7849335e-01
  -7.8565304e+00   2.8062005e-01
  -7.8508145e+00   2.8276245e-01
  -7.8450986e+00   2.8492066e-01
  -7.8393827e+00   2.8709478e-01
  -7.8336668e+00   2.8928490e-01
  -7.8279508e+00   2.9149114e-01
  -7.8222349e+00   2.9371359e-01
  -7.8165190e+00   2.9595236e-01
  -7.8108031e+00   2.9820754e-01
  -7.8050872e+00   3.0047924e-01
  -7.7993712e+00   3.0276755e-01
  -7.7936553e+00   3.0507259e-01
  -7.7879394e+00   3.0739444e-01
  -7.7822235e+00   3.0973323e-01
  -7.7765076e+00   3.1208904e-01
  -7.7707917e+00   3.1446198e-01
  -7.7650757e+00   3.1685216e-01
  -7.7593598e+00   3.1925967e-01
  -7.7536439e+00   3.2168462e-01
  -7.7479280e+00   3.2412710e-01
  -7.7422121e+00   3.2658724e-01
  -7.7364961e+00   3.2906512e-01
  -7.7307802e+00   3.3156085e-01
  -7.7250643e+00   3.3407453e-01
  -7.7193484e+00   3.3660626e-01
  -7.7136325e+00   3.3915615e-01
  -7.7079165e+00   3.4172430e-01
  -7.7022006e+00   3.4431081e-01
  -7.6964847e+00   3.4691579e-01
  -7.6907688e+00   3.4953933e-01
  -7.6850529e+00   3.5218154e-01
  -7.6793370e+00   3.5484252e-01
  -7.6736210e+00   3.5752237e-01
  -7.6679051e+00   3.6022119e-01
  -7.6621892e+00   3.6293909e-01
  -7.6564733e+00   3.6567615e-01
  -7.6507574e+00   3.6843249e-01
  -7.6450414e+00   3.7120821e-01
  -7.6393255e+00   3.7400339e-01
  -7.6336096e+00   3.7681815e-01
  -7.6278937e+00   3.7965258e-01
  -7.6221778e+00   3.8250677e-01
  -7.6164618e+00   3.8538083e-01
  -7.6107459e+00   3.8827486e-01
  -7.6050300e+00   3.9118894e-01
  -7.5993141e+00   3.9412318e-01
  -7.5935982e+00   3.9707767e-01
  -7.5878823e+00   4.0005251e-01
  -7.5821663e+00   4.0304778e-01
  -7.5764504e+00   4.0606359e-01
  -7.5707345e+00   4.0910002e-01
  -7.5650186e+00   4.1215717e-01
  -7.5593027e+00   4.1523512e-01
  -7.5535867e+00   4.1833398e-01
  -7.5478708e+00   4.2145381e-01
  -7.5421549e+00   4.2459473e-01
  -7.5364390e+00   4.2775680e-01
  -7.5307231e+00   4.3094012e-01
  -7.5250071e+00   4.3414477e-01
  -7.5192912e+00   4.3737084e-01
  -7.5135753e+00   4.4061840e-01
  -7.5078594e+00   4.4388755e-01
  -7.5021435e+00   4.4717835e-01
  -7.4964276e+00   4.5049089e-01
  -7.4907116e+00   4.5382525e-01
  -7.4849957e+00   4.5718150e-01
  -7.4792798e+00   4.6055971e-01
  -7.4735639e+00   4.6395996e-01
  -7.4678480e+00   4.6738232e-01
  -7.4621320e+00   4.7082686e-01
  -7.4564161e+00   4.7429365e-01
  -7.4507002e+00   4.7778275e-01
  -7.4449843e+00   4.8129423e-01
  -7.4392684e+00   4.8482815e-01
  -7.4335524e+00   4.8838457e-01
  -7.4278365e+00   4.9196355e-01
  -7.4221206e+00   4.9556515e-01
  -7.4164047e+00   4.9918941e-01
  -7.4106888e+00   5.0283641e-01
  -7.4049728e+00   5.0650617e-01
  -7.3992569e+00   5.1019875e-01
  -7.3935410e+00   5.1391420e-01
  -7.3878251e+00   5.1765256e-01
  -7.3821092e+00   5.2141387e-01
  -7.3763933e+00   5.2519817e-01
  -7.3706773e+00   5.2900549e-01
  -7.3649614e+00   5.3283587e-01
  -7.3592455e+00   5.3668933e-01
  -7.3535296e+00   5.4056590e-01
  -7.3478137e+00   5.4446561e-01
  -7.3420977e+00   5.4838847e-01
  -7.3363818e+00   5.5233451e-01
  -7.3306659e+00   5.5630374e-01
  -7.3249500e+00   5.6029616e-01
  -7.3192341e+00   5.6431179e-01
  -7.3135181e+00   5.6835064e-01
  -7.3078022e+00   5.7241269e-01
  -7.3020863e+00   5.7649796e-01
  -7.2963704e+00   5.8060643e-01
  -7.2906545e+00   5.8473809e-01
  -7.2849386e+00   5.8889293e-01
  -7.2792226e+00   5.9307092e-01
  -7.2735067e+00   5.9727206e-01
  -7.2677908e+00   6.0149630e-01
  -7.2620749e+00   6.0574363e-01
  -7.2563590e+00   6.1001400e-01
  -7.2506430e+00   6.1430738e-01
  -7.2449271e+00   6.1862371e-01
  -7.2392112e+00   6.2296296e-01
  -7.2334953e+00   6.2732507e-01
  -7.2277794e+00   6.3170997e-01
  -7.2220634e+00   6.3611761e-01
  -7.2163475e+00   6.4054792e-01
  -7.2106316e+00   6.4500082e-01
  -7.2049157e+00   6.4947623e-01
  -7.1991998e+00   6.5397408e-01
  -7.1934839e+00   6.5849426e-01
  -7.1877679e+00   6.6303668e-01
  -7.1820520e+00   6.6760125e-01
  -7.1763361e+00   6.7218785e-01
  -7.1706202e+00   6.7679637e-01
  -7.1649043e+00   6.8142669e-01
  -7.1591883e+00   6.8607869e-01
  -7.1534724e+00   6.9075223e-01
  -7.1477565e+00   6.9544718e-01
  -7.1420406e+00   7.0016338e-01
  -7.1363247e+00   7.0490069e-01
  -7.1306087e+00   7.0965896e-01
  -7.1248928e+00   7.1443800e-01
  -7.1191769e+00   7.1923766e-01
  -7.1134610e+00   7.2405775e-01
  -7.1077451e+00   7.2889809e-01
  -7.1020292e+00   7.3375848e-01
  -7.0963132e+00   7.3863871e-01
  -7.0905973e+00   7.4353859e-01
  -7.0848814e+00   7.4845789e-01
  -7.0791655e+00   7.5339639e-01
  -7.0734496e+00   7.5835385e-01
  -7.0677336e+00   7.6333004e-01
  -7.0620177e+00   7.6832471e-01
  -7.0563018e+00   7.7333759e-01
  -7.0505859e+00   7.7836842e-01
  -7.0448700e+00   7.8341692e-01
  -7.0391540e+00   7.8848283e-01
  -7.0334381e+00   7.9356583e-01
  -7.0277222e+00   7.9866563e-01
  -7.0220063e+00   8.0378193e-01
  -7.0162904e+00   8.0891439e-01
  -7.0105744e+00   8.1406270e-01
  -7.0048585e+00   8.1922651e-01
  -6.9991426e+00   8.2440548e-01
  -6.9934267e+00   8.2959925e-01
  -6.9877108e+00   8.3480746e-01
  -6.9819949e+00   8.4002972e-01
  -6.9762789e+00   8.4526565e-01
  -6.9705630e+00   8.5051486e-01
  -6.9648471e+00   8.5577694e-01
  -6.9591312e+00   8.6105148e-01
  -6.9534153e+00   8.6633803e-01
  -6.9476993e+00   8.7163618e-01
  -6.9419834e+00   8.7694547e-01
  -6.9362675e+00   8.8226544e-01
  -6.9305516e+00   8.8759563e-01
  -6.9248357e+00   8.9293556e-01
  -6.9191197e+00   8.9828473e-01
  -6.9134038e+00   9.0364264e-01
  -6.9076879e+00   9.0900879e-01
  -6.9019720e+00   9.1438265e-01
  -6.8962561e+00   9.1976369e-01
  -6.8905402e+00   9.2515136e-01
  -6.8848242e+00   9.3054510e-01
  -6.8791083e+00   9.3594436e-01
  -6.8733924e+00   9.4134855e-01
  -6.8676765e+00   9.4675708e-01
  -6.8619606e+00   9.5216936e-01
  -6.8562446e+00   9.5758476e-01
  -6.8505287e+00   9.6300268e-01
  -6.8448128e+00   9.6842247e-01
  -6.8390969e+00   9.7384348e-01
  -6.8333810e+00   9.7926507e-01
  -6.8276650e+00   9.8468657e-01
  -6.8219491e+00   9.9010729e-01
  -6.8162332e+00   9.9552654e-01
  -6.8105173e+00   1.0009436e+00
  -6.8048014e+00   1.0063578e+00
  -6.7990855e+00   1.0117685e+00
  -6.7933695e+00   1.0171747e+00
  -6.7876536e+00   1.0225759e+00
  -6.7819377e+00   1.0279713e+00
  -6.7762218e+00   1.0333600e+00
  -6.7705059e+00   1.0387414e+00
  -6.7647899e+00   1.0441146e+00
  -6.7590740e+00   1.0494788e+00
  -6.7533581e+00   1.0548332e+00
  -6.7476422e+00   1.0601771e+00
  -6.7419263e+00   1.0655095e+00
  -6.7362103e+00   1.0708296e+00
  -6.7304944e+00   1.0761366e+00
  -6.7247785e+00   1.0814297e+00
  -6.7190626e+00   1.0867078e+00
  -6.7133467e+00   1.0919703e+00
  -6.7076308e+00   1.0972162e+00
  -6.7019148e+00   1.1024445e+00
  -6.6961989e+00   1.1076544e+00
  -6.6904830e+00   1.1128450e+00
  -6.6847671e+00   1.1180154e+00
  -6.6790512e+00   1.1231646e+00
  -6.6733352e+00   1.1282916e+00
  -6.6676193e+00   1.1333956e+00
  -6.6619034e+00   1.1384756e+00
  -6.6561875e+00   1.1435306e+00
  -6.6504716e+00   1.1485597e+00
  -6.6447556e+00   1.1535619e+00
  -6.6390397e+00   1.1585361e+00
  -6.6333238e+00   1.1634815e+00
  -6.6276079e+00   1.1683971e+00
  -6.6218920e+00   1.1732818e+00
  -6.6161761e+00   1.1781346e+00
  -6.6104601e+00   1.1829546e+00
  -6.6047442e+00   1.1877407e+00
  -6.5990283e+00   1.1924920e+00
  -6.5933124e+00   1.1972073e+00
  -6.5875965e+00   1.2018858e+00
  -6.5818805e+00   1.2065263e+00
  -6.5761646e+00   1.2111279e+00
  -6.5704487e+00   1.2156895e+00
  -6.5647328e+00   1.2202102e+00
  -6.5590169e+00   1.2246888e+00
  -6.5533009e+00   1.2291244e+00
  -6.5475850e+00   1.2335159e+00
  -6.5418691e+00   1.2378624e+00
  -6.5361532e+00   1.2421628e+00
  -6.5304373e+00   1.2464160e+00
  -6.5247213e+00   1.2506211e+00
  -6.5190054e+00   1.2547771e+00
  -6.5132895e+00   1.2588829e+00
  -6.5075736e+00   1.2629376e+00
  -6.5018577e+00   1.2669401e+00
  -6.4961418e+00   1.2708894e+00
  -6.4904258e+00   1.2747846e+00
  -6.4847099e+00   1.2786247e+00
  -6.4789940e+00   1.2824086e+00
  -6.4732781e+00   1.2861355e+00
  -6.4675622e+00   1.2898043e+00
  -6.4618462e+00   1.2934142e+00
  -6.4561303e+00   1.2969640e+00
  -6.4504144e+00   1.3004530e+00
  -6.4446985e+00   1.3038802e+00
  -6.4389826e+00   1.3072447e+00
  -6.4332666e+00   1.3105455e+00
  -6.4275507e+00   1.3137818e+00
  -6.4218348e+00   1.3169528e+00
  -6.4161189e+00   1.3200574e+00
  -6.4104030e+00   1.3230949e+00
  -6.4046871e+00   1.3260645e+00
  -6.3989711e+00   1.3289652e+00
  -6.3932552e+00   1.3317963e+00
  -6.3875393e+00   1.3345571e+00
  -6.3818234e+00   1.3372466e+00
  -6.3761075e+00   1.3398642e+00
  -6.3703915e+00   1.3424091e+00
  -6.3646756e+00   1.3448806e+00
  -6.3589597e+00   1.3472780e+00
  -6.3532438e+00   1.3496005e+00
  -6.3475279e+00   1.3518475e+00
  -6.3418119e+00   1.3540184e+00
  -6.3360960e+00   1.3561124e+00
  -6.3303801e+00   1.3581291e+00
  -6.3246642e+00   1.3600677e+00
  -6.3189483e+00   1.3619278e+00
  -6.3132324e+00   1.3637088e+00
  -6.3075164e+00   1.3654101e+00
  -6.3018005e+00   1.3670312e+00
  -6.2960846e+00   1.3685717e+00
  -6.2903687e+00   1.3700311e+00
  -6.2846528e+00   1.3714089e+00
  -6.2789368e+00   1.3727048e+00
  -6.2732209e+00   1.3739183e+00
  -6.2675050e+00   1.3750492e+00
  -6.2617891e+00   1.3760970e+00
  -6.2560732e+00   1.3770614e+00
  -6.2503572e+00   1.3779421e+00
  -6.2446413e+00   1.3787390e+00
  -6.2389254e+00   1.3794516e+00
  -6.2332095e+00   1.3800799e+00
  -6.2274936e+00   1.3806237e+00
  -6.2217777e+00   1.3810827e+00
  -6.2160617e+00   1.3814568e+00
  -6.2103458e+00   1.3817460e+00
  -6.2046299e+00   1.3819501e+00
  -6.1989140e+00   1.3820691e+00
  -6.1931981e+00   1.3821030e+00
  -6.1874821e+00   1.3820517e+00
  -6.1817662e+00   1.3819153e+00
  -6.1760503e+00   1.3816939e+00
  -6.1703344e+00   1.3813874e+00
  -6.1646185e+00   1.3809960e+00
  -6.1589025e+00   1.3805199e+00
  -6.1531866e+00   1.3799591e+00
  -6.1474707e+00   1.3793139e+00
  -6.1417548e+00   1.3785845e+00
  -6.1360389e+00   1.3777711e+00
  -6.1303229e+00   1.3768739e+00
  -6.1246070e+00   1.3758933e+00
  -6.1188911e+00   1.3748296e+00
  -6.1131752e+00   1.3736830e+00
  -6.1074593e+00   1.3724539e+00
  -6.1017434e+00   1.3711428e+00
  -6.0960274e+00   1.3697501e+00
  -6.0903115e+00   1.3682761e+00
  -6.0845956e+00   1.3667213e+00
  -6.0788797e+00   1.3650862e+00
  -6.0731638e+00   1.3633713e+00
  -6.0674478e+00   1.3615771e+00
  -6.0617319e+00   1.3597042e+00
  -6.0560160e+00   1.3577531e+00
  -6.0503001e+00   1.3557244e+00
  -6.0445842e+00   1.3536188e+00
  -6.0388682e+00   1.3514368e+00
  -6.0331523e+00   1.3491791e+00
  -6.0274364e+00   1.3468464e+00
  -6.0217205e+00   1.3444393e+00
  -6.0160046e+00   1.3419587e+00
  -6.0102887e+00   1.3394051e+00
  -6.0045727e+00   1.3367794e+00
  -5.9988568e+00   1.3340822e+00
  -5.9931409e+00   1.3313145e+00
  -5.9874250e+00   1.3284769e+00
  -5.9817091e+00   1.3255703e+00
  -5.9759931e+00   1.3225955e+00
  -5.9702772e+00   1.3195534e+00
  -5.9645613e+00   1.3164447e+00
  -5.9588454e+00   1.3132704e+00
  -5.9531295e+00   1.3100314e+00
  -5.9474135e+00   1.3067284e+00
  -5.9416976e+00   1.3033626e+00
  -5.9359817e+00   1.2999347e+00
  -5.9302658e+00   1.2964456e+00
  -5.9245499e+00   1.2928964e+00
  -5.9188340e+00   1.2892879e+00
  -5.9131180e+00   1.2856212e+00
  -5.9074021e+00   1.2818971e+00
  -5.9016862e+00   1.2781167e+00
  -5.8959703e+00   1.2742809e+00
  -5.8902544e+00   1.2703907e+00
  -5.8845384e+00   1.2664471e+00
  -5.8788225e+00   1.2624511e+00
  -5.8731066e+00   1.2584038e+00
  -5.8673907e+00   1.2543060e+00
  -5.8616748e+00   1.2501589e+00
  -5.8559588e+00   1.2459634e+00
  -5.8502429e+00   1.2417206e+00
  -5.8445270e+00   1.2374315e+00
  -5.8388111e+00   1.2330971e+00
  -5.8330952e+00   1.2287184e+00
  -5.8273793e+00   1.2242964e+00
  -5.8216633e+00   1.2198323e+00
  -5.8159474e+00   1.2153269e+00
  -5.8102315e+00   1.2107814e+00
  -5.8045156e+00   1.2061968e+00
  -5.7987997e+00   1.2015740e+00
  -5.7930837e+00   1.1969142e+00
  -5.7873678e+00   1.1922183e+00
  -5.7816519e+00   1.1874873e+00
  -5.7759360e+00   1.1827224e+00
  -5.7702201e+00   1.1779244e+00
  -5.7645041e+00   1.1730943e+00
  -5.7587882e+00   1.1682333e+00
  -5.7530723e+00   1.1633423e+00
  -5.7473564e+00   1.1584223e+00
  -5.7416405e+00   1.1534742e+00
  -5.7359245e+00   1.1484991e+00
  -5.7302086e+00   1.1434980e+00
  -5.7244927e+00   1.1384717e+00
  -5.7187768e+00   1.1334214e+00
  -5.7130609e+00   1.1283479e+00
  -5.7073450e+00   1.1232521e+00
  -5.7016290e+00   1.1181352e+00
  -5.6959131e+00   1.1129979e+00
  -5.6901972e+00   1.1078412e+00
  -5.6844813e+00   1.1026660e+00
  -5.6787654e+00   1.0974732e+00
  -5.6730494e+00   1.0922638e+00
  -5.6673335e+00   1.0870387e+00
  -5.6616176e+00   1.0817986e+00
  -5.6559017e+00   1.0765446e+00
  -5.6501858e+00   1.0712774e+00
  -5.6444698e+00   1.0659980e+00
  -5.6387539e+00   1.0607071e+00
  -5.6330380e+00   1.0554056e+00
  -5.6273221e+00   1.0500944e+00
  -5.6216062e+00   1.0447742e+00
  -5.6158903e+00   1.0394459e+00
  -5.6101743e+00   1.0341103e+00
  -5.6044584e+00   1.0287681e+00
  -5.5987425e+00   1.0234201e+00
  -5.5930266e+00   1.0180671e+00
  -5.5873107e+00   1.0127099e+00
  -5.5815947e+00   1.0073492e+00
  -5.5758788e+00   1.0019856e+00
  -5.5701629e+00   9.9662005e-01
  -5.5644470e+00   9.9125311e-01
  -5.5587311e+00   9.8588552e-01
  -5.5530151e+00   9.8051797e-01
  -5.5472992e+00   9.7515114e-01
  -5.5415833e+00   9.6978568e-01
  -5.5358674e+00   9.6442226e-01
  -5.5301515e+00   9.5906152e-01
  -5.5244356e+00   9.5370409e-01
  -5.5187196e+00   9.4835058e-01
  -5.5130037e+00   9.4300161e-01
  -5.5072878e+00   9.3765778e-01
  -5.5015719e+00   9.3231968e-01
  -5.4958560e+00   9.2698787e-01
  -5.4901400e+00   9.2166293e-01
  -5.4844241e+00   9.1634540e-01
  -5.4787082e+00   9.1103583e-01
  -5.4729923e+00   9.0573476e-01
  -5.4672764e+00   9.0044269e-01
  -5.4615604e+00   8.9516014e-01
  -5.4558445e+00   8.8988762e-01
  -5.4501286e+00   8.8462560e-01
  -5.4444127e+00   8.7937456e-01
  -5.4386968e+00   8.7413497e-01
  -5.4329809e+00   8.6890729e-01
  -5.4272649e+00   8.6369197e-01
  -5.4215490e+00   8.5848943e-01
  -5.4158331e+00   8.5330010e-01
  -5.4101172e+00   8.4812439e-01
  -5.4044013e+00   8.4296272e-01
  -5.3986853e+00   8.3781548e-01
  -5.3929694e+00   8.3268304e-01
  -5.3872535e+00   8.2756579e-01
  -5.3815376e+00   8.2246408e-01
  -5.3758217e+00   8.1737828e-01
  -5.3701057e+00   8.1230874e-01
  -5.3643898e+00   8.0725577e-01
  -5.3586739e+00   8.0221973e-01
  -5.3529580e+00   7.9720091e-01
  -5.3472421e+00   7.9219963e-01
  -5.3415262e+00   7.8721620e-01
  -5.3358102e+00   7.8225090e-01
  -5.3300943e+00   7.7730401e-01
  -5.3243784e+00   7.7237580e-01
  -5.3186625e+00   7.6746655e-01
  -5.3129466e+00   7.6257651e-01
  -5.3072306e+00   7.5770593e-01
  -5.3015147e+00   7.5285504e-01
  -5.2957988e+00   7.4802408e-01
  -5.2900829e+00   7.4321328e-01
  -5.2843670e+00   7.3842285e-01
  -5.2786510e+00   7.3365300e-01
  -5.2729351e+00   7.2890392e-01
  -5.2672192e+00   7.2417583e-01
  -5.2615033e+00   7.1946889e-01
  -5.2557874e+00   7.1478330e-01
  -5.2500714e+00   7.1011922e-01
  -5.2443555e+00   7.0547682e-01
  -5.2386396e+00   7.0085625e-01
  -5.2329237e+00   6.9625767e-01
  -5.2272078e+00   6.9168123e-01
  -5.2214919e+00   6.8712706e-01
  -5.2157759e+00   6.8259530e-01
  -5.2100600e+00   6.7808606e-01
  -5.2043441e+00   6.7359948e-01
  -5.1986282e+00   6.6913566e-01
  -5.1929123e+00   6.6469471e-01
  -5.1871963e+00   6.6027674e-01
  -5.1814804e+00   6.5588184e-01
  -5.1757645e+00   6.5151010e-01
  -5.1700486e+00   6.4716161e-01
  -5.1643327e+00   6.4283645e-01
  -5.1586167e+00   6.3853469e-01
  -5.1529008e+00   6.3425640e-01
  -5.1471849e+00   6.3000165e-01
  -5.1414690e+00   6.2577049e-01
  -5.1357531e+00   6.2156299e-01
  -5.1300372e+00   6.1737919e-01
  -5.1243212e+00   6.1321914e-01
  -5.1186053e+00   6.0908287e-01
  -5.1128894e+00   6.0497043e-01
  -5.1071735e+00   6.0088185e-01
  -5.1014576e+00   5.9681715e-01
  -5.0957416e+00   5.9277637e-01
  -5.0900257e+00   5.8875951e-01
  -5.0843098e+00   5.8476660e-01
  -5.0785939e+00   5.8079765e-01
  -5.0728780e+00   5.7685266e-01
  -5.0671620e+00   5.7293164e-01
  -5.0614461e+00   5.6903460e-01
  -5.0557302e+00   5.6516152e-01
  -5.0500143e+00   5.6131241e-01
  -5.0442984e+00   5.5748725e-01
  -5.0385825e+00   5.5368604e-01
  -5.0328665e+00   5.4990876e-01
  -5.0271506e+00   5.4615538e-01
  -5.0214347e+00   5.4242589e-01
  -5.0157188e+00   5.3872026e-01
  -5.0100029e+00   5.3503847e-01
  -5.0042869e+00   5.3138049e-01
  -4.9985710e+00   5.2774628e-01
  -4.9928551e+00   5.2413580e-01
  -4.9871392e+00   5.2054903e-01
  -4.9814233e+00   5.1698591e-01
  -4.9757073e+00   5.1344642e-01
  -4.9699914e+00   5.0993049e-01
  -4.9642755e+00   5.0643809e-01
  -4.9585596e+00   5.0296917e-01
  -4.9528437e+00   4.9952367e-01
  -4.9471278e+00   4.9610154e-01
  -4.9414118e+00   4.9270272e-01
  -4.9356959e+00   4.8932716e-01
  -4.9299800e+00   4.8597480e-01
  -4.9242641e+00   4.8264557e-01
  -4.9185482e+00   4.7933942e-01
  -4.9128322e+00   4.7605628e-01
  -4.9071163e+00   4.7279608e-01
  -4.9014004e+00   4.6955875e-01
  -4.8956845e+00   4.6634423e-01
  -4.8899686e+00   4.6315244e-01
  -4.8842526e+00   4.5998331e-01
  -4.8785367e+00   4.5683677e-01
  -4.8728208e+00   4.5371275e-01
  -4.8671049e+00   4.5061116e-01
  -4.8613890e+00   4.4753192e-01
  -4.8556730e+00   4.4447497e-01
  -4.8499571e+00   4.4144022e-01
  -4.8442412e+00   4.3842758e-01
  -4.8385253e+00   4.3543698e-01
  -4.8328094e+00   4.3246834e-01
  -4.8270935e+00   4.2952156e-01
  -4.8213775e+00   4.2659657e-01
  -4.8156616e+00   4.2369327e-01
  -4.8099457e+00   4.2081159e-01
  -4.8042298e+00   4.1795143e-01
  -4.7985139e+00   4.1511271e-01
  -4.7927979e+00   4.1229533e-01
  -4.7870820e+00   4.0949921e-01
  -4.7813661e+00   4.0672426e-01
  -4.7756502e+00   4.0397038e-01
  -4.7699343e+00   4.0123748e-01
  -4.7642183e+00   3.9852548e-01
  -4.7585024e+00   3.9583427e-01
  -4.7527865e+00   3.9316378e-01
  -4.7470706e+00   3.9051389e-01
  -4.7413547e+00   3.8788452e-01
  -4.7356388e+00   3.8527557e-01
  -4.7299228e+00   3.8268695e-01
  -4.7242069e+00   3.8011857e-01
  -4.7184910e+00   3.7757032e-01
  -4.7127751e+00   3.7504212e-01
  -4.7070592e+00   3.7253385e-01
  -4.7013432e+00   3.7004544e-01
  -4.6956273e+00   3.6757678e-01
  -4.6899114e+00   3.6512778e-01
  -4.6841955e+00   3.6269834e-01
  -4.6784796e+00   3.6028835e-01
  -4.6727636e+00   3.5789774e-01
  -4.6670477e+00   3.5552638e-01
  -4.6613318e+00   3.5317420e-01
  -4.6556159e+00   3.5084109e-01
  -4.6499000e+00   3.4852696e-01
  -4.6441841e+00   3.4623170e-01
  -4.6384681e+00   3.4395522e-01
  -4.6327522e+00   3.4169742e-01
  -4.6270363e+00   3.3945821e-01
  -4.6213204e+00   3.3723748e-01
  -4.6156045e+00   3.3503515e-01
  -4.6098885e+00   3.3285110e-01
  -4.6041726e+00   3.3068525e-01
  -4.5984567e+00   3.2853750e-01
  -4.5927408e+00   3.2640775e-01
  -4.5870249e+00   3.2429591e-01
  -4.5813089e+00   3.2220187e-01
  -4.5755930e+00   3.2012554e-01
  -4.5698771e+00   3.1806682e-01
  -4.5641612e+00   3.1602563e-01
  -4.5584453e+00   3.1400185e-01
  -4.5527294e+00   3.1199541e-01
  -4.5470134e+00   3.1000619e-01
  -4.5412975e+00   3.0803411e-01
  -4.5355816e+00   3.0607907e-01
  -4.5298657e+00   3.0414098e-01
  -4.5241498e+00   3.0221974e-01
  -4.5184338e+00   3.0031526e-01
  -4.5127179e+00   2.9842744e-01
  -4.5070020e+00   2.9655619e-01
  -4.5012861e+00   2.9470142e-01
  -4.4955702e+00   2.9286303e-01
  -4.4898542e+00   2.9104094e-01
  -4.4841383e+00   2.8923504e-01
  -4.4784224e+00   2.8744526e-01
  -4.4727065e+00   2.8567149e-01
  -4.4669906e+00   2.8391364e-01
  -4.4612746e+00   2.8217163e-01
  -4.4555587e+00   2.8044537e-01
  -4.4498428e+00   2.7873476e-01
  -4.4441269e+00   2.7703971e-01
  -4.4384110e+00   2.7536014e-01
  -4.4326951e+00   2.7369596e-01
  -4.4269791e+00   2.7204707e-01
  -4.4212632e+00   2.7041340e-01
  -4.4155473e+00   2.6879485e-01
  -4.4098314e+00   2.6719133e-01
  -4.4041155e+00   2.6560277e-01
  -4.3983995e+00   2.6402907e-01
  -4.3926836e+00   2.6247014e-01
  -4.3869677e+00   2.6092591e-01
  -4.3812518e+00   2.5939629e-01
  -4.3755359e+00   2.5788119e-01
  -4.3698199e+00   2.5638053e-01
  -4.3641040e+00   2.5489423e-01
  -4.3583881e+00   2.5342220e-01
  -4.3526722e+00   2.5196436e-01
  -4.3469563e+00   2.5052062e-01
  -4.3412404e+00   2.4909092e-01
  -4.3355244e+00   2.4767516e-01
  -4.3298085e+00   2.4627326e-01
  -4.3240926e+00   2.4488516e-01
  -4.3183767e+00   2.4351075e-01
  -4.3126608e+00   2.4214998e-01
  -4.3069448e+00   2.4080275e-01
  -4.3012289e+00   2.3946899e-01
  -4.2955130e+00   2.3814862e-01
  -4.2897971e+00   2.3684157e-01
  -4.2840812e+00   2.3554776e-01
  -4.2783652e+00   2.3426711e-01
  -4.2726493e+00   2.3299954e-01
  -4.2669334e+00   2.3174499e-01
  -4.2612175e+00   2.3050337e-01
  -4.2555016e+00   2.2927462e-01
  -4.2497857e+00   2.2805865e-01
  -4.2440697e+00   2.2685541e-01
  -4.2383538e+00   2.2566480e-01
  -4.2326379e+00   2.2448677e-01
  -4.2269220e+00   2.2332123e-01
  -4.2212061e+00   2.2216813e-01
  -4.2154901e+00   2.2102738e-01
  -4.2097742e+00   2.1989893e-01
  -4.2040583e+00   2.1878269e-01
  -4.1983424e+00   2.1767860e-01
  -4.1926265e+00   2.1658659e-01
  -4.1869105e+00   2.1550659e-01
  -4.1811946e+00   2.1443854e-01
  -4.1754787e+00   2.1338237e-01
  -4.1697628e+00   2.1233801e-01
  -4.1640469e+00   2.1130540e-01
  -4.1583310e+00   2.1028447e-01
  -4.1526150e+00   2.0927515e-01
  -4.1468991e+00   2.0827738e-01
  -4.1411832e+00   2.0729111e-01
  -4.1354673e+00   2.0631626e-01
  -4.1297514e+00   2.0535276e-01
  -4.1240354e+00   2.0440057e-01
  -4.1183195e+00   2.0345962e-01
  -4.1126036e+00   2.0252984e-01
  -4.1068877e+00   2.0161117e-01
  -4.1011718e+00   2.0070356e-01
  -4.0954558e+00   1.9980695e-01
  -4.0897399e+00   1.9892127e-01
  -4.0840240e+00   1.9804646e-01
  -4.0783081e+00   1.9718248e-01
  -4.0725922e+00   1.9632925e-01
  -4.0668763e+00   1.9548673e-01
  -4.0611603e+00   1.9465486e-01
  -4.0554444e+00   1.9383357e-01
  -4.0497285e+00   1.9302282e-01
  -4.0440126e+00   1.9222254e-01
  -4.0382967e+00   1.9143269e-01
  -4.0325807e+00   1.9065321e-01
  -4.0268648e+00   1.8988405e-01
  -4.0211489e+00   1.8912515e-01
  -4.0154330e+00   1.8837645e-01
  -4.0097171e+00   1.8763791e-01
  -4.0040011e+00   1.8690948e-01
  -3.9982852e+00   1.8619110e-01
  -3.9925693e+00   1.8548272e-01
  -3.9868534e+00   1.8478430e-01
  -3.9811375e+00   1.8409577e-01
  -3.9754215e+00   1.8341710e-01
  -3.9697056e+00   1.8274823e-01
  -3.9639897e+00   1.8208912e-01
  -3.9582738e+00   1.8143971e-01
  -3.9525579e+00   1.8079996e-01
  -3.9468420e+00   1.8016982e-01
  -3.9411260e+00   1.7954925e-01
  -3.9354101e+00   1.7893820e-01
  -3.9296942e+00   1.7833662e-01
  -3.9239783e+00   1.7774446e-01
  -3.9182624e+00   1.7716169e-01
  -3.9125464e+00   1.7658826e-01
  -3.9068305e+00   1.7602412e-01
  -3.9011146e+00   1.7546923e-01
  -3.8953987e+00   1.7492355e-01
  -3.8896828e+00   1.7438704e-01
  -3.8839668e+00   1.7385965e-01
  -3.8782509e+00   1.7334134e-01
  -3.8725350e+00   1.7283207e-01
  -3.8668191e+00   1.7233180e-01
  -3.8611032e+00   1.7184049e-01
  -3.8553873e+00   1.7135809e-01
  -3.8496713e+00   1.7088458e-01
  -3.8439554e+00   1.7041991e-01
  -3.8382395e+00   1.6996404e-01
  -3.8325236e+00   1.6951693e-01
  -3.8268077e+00   1.6907855e-01
  -3.8210917e+00   1.6864886e-01
  -3.8153758e+00   1.6822782e-01
  -3.8096599e+00   1.6781540e-01
  -3.8039440e+00   1.6741156e-01
  -3.7982281e+00   1.6701626e-01
  -3.7925121e+00   1.6662947e-01
  -3.7867962e+00   1.6625115e-01
  -3.7810803e+00   1.6588128e-01
  -3.7753644e+00   1.6551981e-01
  -3.7696485e+00   1.6516671e-01
  -3.7639326e+00   1.6482195e-01
  -3.7582166e+00   1.6448550e-01
  -3.7525007e+00   1.6415732e-01
  -3.7467848e+00   1.6383739e-01
  -3.7410689e+00   1.6352567e-01
  -3.7353530e+00   1.6322213e-01
  -3.7296370e+00   1.6292673e-01
  -3.7239211e+00   1.6263946e-01
  -3.7182052e+00   1.6236028e-01
  -3.7124893e+00   1.6208916e-01
  -3.7067734e+00   1.6182607e-01
  -3.7010574e+00   1.6157098e-01
  -3.6953415e+00   1.6132387e-01
  -3.6896256e+00   1.6108470e-01
  -3.6839097e+00   1.6085345e-01
  -3.6781938e+00   1.6063010e-01
  -3.6724779e+00   1.6041461e-01
  -3.6667619e+00   1.6020696e-01
  -3.6610460e+00   1.6000712e-01
  -3.6553301e+00   1.5981507e-01
  -3.6496142e+00   1.5963079e-01
  -3.6438983e+00   1.5945424e-01
  -3.6381823e+00   1.5928541e-01
  -3.6324664e+00   1.5912426e-01
  -3.6267505e+00   1.5897078e-01
  -3.6210346e+00   1.5882495e-01
  -3.6153187e+00   1.5868673e-01
  -3.6096027e+00   1.5855612e-01
  -3.6038868e+00   1.5843307e-01
  -3.5981709e+00   1.5831759e-01
  -3.5924550e+00   1.5820963e-01
  -3.5867391e+00   1.5810919e-01
  -3.5810231e+00   1.5801623e-01
  -3.5753072e+00   1.5793075e-01
  -3.5695913e+00   1.5785271e-01
  -3.5638754e+00   1.5778211e-01
  -3.5581595e+00   1.5771892e-01
  -3.5524436e+00   1.5766312e-01
  -3.5467276e+00   1.5761469e-01
  -3.5410117e+00   1.5757362e-01
  -3.5352958e+00   1.5753989e-01
  -3.5295799e+00   1.5751348e-01
  -3.5238640e+00   1.5749437e-01
  -3.5181480e+00   1.5748255e-01
  -3.5124321e+00   1.5747800e-01
  -3.5067162e+00   1.5748070e-01
  -3.5010003e+00   1.5749064e-01
  -3.4952844e+00   1.5750781e-01
  -3.4895684e+00   1.5753218e-01
  -3.4838525e+00   1.5756374e-01
  -3.4781366e+00   1.5760248e-01
  -3.4724207e+00   1.5764839e-01
  -3.4667048e+00   1.5770145e-01
  -3.4609889e+00   1.5776164e-01
  -3.4552729e+00   1.5782896e-01
  -3.4495570e+00   1.5790339e-01
  -3.4438411e+00   1.5798492e-01
  -3.4381252e+00   1.5807354e-01
  -3.4324093e+00   1.5816923e-01
  -3.4266933e+00   1.5827198e-01
  -3.4209774e+00   1.5838179e-01
  -3.4152615e+00   1.5849863e-01
  -3.4095456e+00   1.5862251e-01
  -3.4038297e+00   1.5875341e-01
  -3.3981137e+00   1.5889132e-01
  -3.3923978e+00   1.5903624e-01
  -3.3866819e+00   1.5918814e-01
  -3.3809660e+00   1.5934703e-01
  -3.3752501e+00   1.5951289e-01
  -3.3695342e+00   1.5968572e-01
  -3.3638182e+00   1.5986551e-01
  -3.3581023e+00   1.6005224e-01
  -3.3523864e+00   1.6024592e-01
  -3.3466705e+00   1.6044654e-01
  -3.3409546e+00   1.6065408e-01
  -3.3352386e+00   1.6086855e-01
  -3.3295227e+00   1.6108994e-01
  -3.3238068e+00   1.6131823e-01
  -3.3180909e+00   1.6155343e-01
  -3.3123750e+00   1.6179553e-01
  -3.3066590e+00   1.6204453e-01
  -3.3009431e+00   1.6230042e-01
  -3.2952272e+00   1.6256319e-01
  -3.2895113e+00   1.6283284e-01
  -3.2837954e+00   1.6310937e-01
  -3.2780795e+00   1.6339277e-01
  -3.2723635e+00   1.6368305e-01
  -3.2666476e+00   1.6398019e-01
  -3.2609317e+00   1.6428420e-01
  -3.2552158e+00   1.6459508e-01
  -3.2494999e+00   1.6491281e-01
  -3.2437839e+00   1.6523740e-01
  -3.2380680e+00   1.6556885e-01
  -3.2323521e+00   1.6590716e-01
  -3.2266362e+00   1.6625232e-01
  -3.2209203e+00   1.6660433e-01
  -3.2152043e+00   1.6696320e-01
  -3.2094884e+00   1.6732892e-01
  -3.2037725e+00   1.6770150e-01
  -3.1980566e+00   1.6808093e-01
  -3.1923407e+00   1.6846722e-01
  -3.1866247e+00   1.6886037e-01
  -3.1809088e+00   1.6926037e-01
  -3.1751929e+00   1.6966723e-01
  -3.1694770e+00   1.7008095e-01
  -3.1637611e+00   1.7050153e-01
  -3.1580452e+00   1.7092898e-01
  -3.1523292e+00   1.7136329e-01
  -3.1466133e+00   1.7180447e-01
  -3.1408974e+00   1.7225253e-01
  -3.1351815e+00   1.7270747e-01
  -3.1294656e+00   1.7316928e-01
  -3.1237496e+00   1.7363798e-01
  -3.1180337e+00   1.7411357e-01
  -3.1123178e+00   1.7459605e-01
  -3.1066019e+00   1.7508542e-01
  -3.1008860e+00   1.7558170e-01
  -3.0951700e+00   1.7608489e-01
  -3.0894541e+00   1.7659498e-01
  -3.0837382e+00   1.7711200e-01
  -3.0780223e+00   1.7763594e-01
  -3.0723064e+00   1.7816681e-01
  -3.0665905e+00   1.7870461e-01
  -3.0608745e+00   1.7924936e-01
  -3.0551586e+00   1.7980106e-01
  -3.0494427e+00   1.8035971e-01
  -3.0437268e+00   1.8092533e-01
  -3.0380109e+00   1.8149792e-01
  -3.0322949e+00   1.8207750e-01
  -3.0265790e+00   1.8266405e-01
  -3.0208631e+00   1.8325761e-01
  -3.0151472e+00   1.8385817e-01
  -3.0094313e+00   1.8446574e-01
  -3.0037153e+00   1.8508033e-01
  -2.9979994e+00   1.8570196e-01
  -2.9922835e+00   1.8633063e-01
  -2.9865676e+00   1.8696634e-01
  -2.9808517e+00   1.8760912e-01
  -2.9751358e+00   1.8825897e-01
  -2.9694198e+00   1.8891590e-01
  -2.9637039e+00   1.8957992e-01
  -2.9579880e+00   1.9025104e-01
  -2.9522721e+00   1.9092928e-01
  -2.9465562e+00   1.9161464e-01
  -2.9408402e+00   1.9230714e-01
  -2.9351243e+00   1.9300678e-01
  -2.9294084e+00   1.9371359e-01
  -2.9236925e+00   1.9442756e-01
  -2.9179766e+00   1.9514872e-01
  -2.9122606e+00   1.9587708e-01
  -2.9065447e+00   1.9661265e-01
  -2.9008288e+00   1.9735544e-01
  -2.8951129e+00   1.9810546e-01
  -2.8893970e+00   1.9886274e-01
  -2.8836811e+00   1.9962728e-01
  -2.8779651e+00   2.0039909e-01
  -2.8722492e+00   2.0117819e-01
  -2.8665333e+00   2.0196460e-01
  -2.8608174e+00   2.0275833e-01
  -2.8551015e+00   2.0355939e-01
  -2.8493855e+00   2.0436780e-01
  -2.8436696e+00   2.0518357e-01
  -2.8379537e+00   2.0600672e-01
  -2.8322378e+00   2.0683726e-01
  -2.8265219e+00   2.0767522e-01
  -2.8208059e+00   2.0852060e-01
  -2.8150900e+00   2.0937342e-01
  -2.8093741e+00   2.1023369e-01
  -2.8036582e+00   2.1110144e-01
  -2.7979423e+00   2.1197668e-01
  -2.7922264e+00   2.1285943e-01
  -2.7865104e+00   2.1374970e-01
  -2.7807945e+00   2.1464751e-01
  -2.7750786e+00   2.1555287e-01
  -2.7693627e+00   2.1646582e-01
  -2.7636468e+00   2.1738635e-01
  -2.7579308e+00   2.1831449e-01
  -2.7522149e+00   2.1925026e-01
  -2.7464990e+00   2.2019368e-01
  -2.7407831e+00   2.2114476e-01
  -2.7350672e+00   2.2210353e-01
  -2.7293512e+00   2.2306999e-01
  -2.7236353e+00   2.2404417e-01
  -2.7179194e+00   2.2502609e-01
  -2.7122035e+00   2.2601577e-01
  -2.7064876e+00   2.2701323e-01
  -2.7007716e+00   2.2801847e-01
  -2.6950557e+00   2.2903154e-01
  -2.6893398e+00   2.3005244e-01
  -2.6836239e+00   2.3108119e-01
  -2.6779080e+00   2.3211781e-01
  -2.6721921e+00   2.3316233e-01
  -2.6664761e+00   2.3421476e-01
  -2.6607602e+00   2.3527513e-01
  -2.6550443e+00   2.3634345e-01
  -2.6493284e+00   2.3741974e-01
  -2.6436125e+00   2.3850403e-01
  -2.6378965e+00   2.3959634e-01
  -2.6321806e+00   2.4069668e-01
  -2.6264647e+00   2.4180508e-01
  -2.6207488e+00   2.4292155e-01
  -2.6150329e+00   2.4404613e-01
  -2.6093169e+00   2.4517883e-01
  -2.6036010e+00   2.4631966e-01
  -2.5978851e+00   2.4746867e-01
  -2.5921692e+00   2.4862585e-01
  -2.5864533e+00   2.4979124e-01
  -2.5807374e+00   2.5096486e-01
  -2.5750214e+00   2.5214673e-01
  -2.5693055e+00   2.5333688e-01
  -2.5635896e+00   2.5453531e-01
  -2.5578737e+00   2.5574206e-01
  -2.5521578e+00   2.5695715e-01
  -2.5464418e+00   2.5818060e-01
  -2.5407259e+00   2.5941243e-01
  -2.5350100e+00   2.6065266e-01
  -2.5292941e+00   2.6190133e-01
  -2.5235782e+00   2.6315843e-01
  -2.5178622e+00   2.6442402e-01
  -2.5121463e+00   2.6569809e-01
  -2.5064304e+00   2.6698068e-01
  -2.5007145e+00   2.6827181e-01
  -2.4949986e+00   2.6957150e-01
  -2.4892827e+00   2.7087978e-01
  -2.4835667e+00   2.7219666e-01
  -2.4778508e+00   2.7352218e-01
  -2.4721349e+00   2.7485634e-01
  -2.4664190e+00   2.7619918e-01
  -2.4607031e+00   2.7755071e-01
  -2.4549871e+00   2.7891097e-01
  -2.4492712e+00   2.8027997e-01
  -2.4435553e+00   2.8165774e-01
  -2.4378394e+00   2.8304429e-01
  -2.4321235e+00   2.8443965e-01
  -2.4264075e+00   2.8584385e-01
  -2.4206916e+00   2.8725691e-01
  -2.4149757e+00   2.8867884e-01
  -2.4092598e+00   2.9010968e-01
  -2.4035439e+00   2.9154944e-01
  -2.3978280e+00   2.9299814e-01
  -2.3921120e+00   2.9445582e-01
  -2.3863961e+00   2.9592248e-01
  -2.3806802e+00   2.9739816e-01
  -2.3749643e+00   2.9888288e-01
  -2.3692484e+00   3.0037665e-01
  -2.3635324e+00   3.0187950e-01
  -2.3578165e+00   3.0339146e-01
  -2.3521006e+00   3.0491254e-01
  -2.3463847e+00   3.0644277e-01
  -2.3406688e+00   3.0798216e-01
  -2.3349528e+00   3.0953074e-01
  -2.3292369e+00   3.1108854e-01
  -2.3235210e+00   3.1265556e-01
  -2.3178051e+00   3.1423184e-01
  -2.3120892e+00   3.1581740e-01
  -2.3063732e+00   3.1741225e-01
  -2.3006573e+00   3.1901642e-01
  -2.2949414e+00   3.2062992e-01
  -2.2892255e+00   3.2225278e-01
  -2.2835096e+00   3.2388502e-01
  -2.2777937e+00   3.2552666e-01
  -2.2720777e+00   3.2717771e-01
  -2.2663618e+00   3.2883821e-01
  -2.2606459e+00   3.3050816e-01
  -2.2549300e+00   3.3218759e-01
  -2.2492141e+00   3.3387651e-01
  -2.2434981e+00   3.3557495e-01
  -2.2377822e+00   3.3728292e-01
  -2.2320663e+00   3.3900045e-01
  -2.2263504e+00   3.4072754e-01
  -2.2206345e+00   3.4246423e-01
  -2.2149185e+00   3.4421052e-01
  -2.2092026e+00   3.4596643e-01
  -2.2034867e+00   3.4773198e-01
  -2.1977708e+00   3.4950719e-01
  -2.1920549e+00   3.5129208e-01
  -2.1863390e+00   3.5308665e-01
  -2.1806230e+00   3.5489094e-01
  -2.1749071e+00   3.5670494e-01
  -2.1691912e+00   3.5852868e-01
  -2.1634753e+00   3.6036217e-01
  -2.1577594e+00   3.6220543e-01
  -2.1520434e+00   3.6405847e-01
  -2.1463275e+00   3.6592131e-01
  -2.1406116e+00   3.6779395e-01
  -2.1348957e+00   3.6967641e-01
  -2.1291798e+00   3.7156871e-01
  -2.1234638e+00   3.7347085e-01
  -2.1177479e+00   3.7538285e-01
  -2.1120320e+00   3.7730472e-01
  -2.1063161e+00   3.7923647e-01
  -2.1006002e+00   3.8117811e-01
  -2.0948843e+00   3.8312964e-01
  -2.0891683e+00   3.8509109e-01
  -2.0834524e+00   3.8706246e-01
  -2.0777365e+00   3.8904375e-01
  -2.0720206e+00   3.9103498e-01
  -2.0663047e+00   3.9303615e-01
  -2.0605887e+00   3.9504727e-01
  -2.0548728e+00   3.9706834e-01
  -2.0491569e+00   3.9909938e-01
  -2.0434410e+00   4.0114038e-01
  -2.0377251e+00   4.0319135e-01
  -2.0320091e+00   4.0525230e-01
  -2.0262932e+00   4.0732322e-01
  -2.0205773e+00   4.0940413e-01
  -2.0148614e+00   4.1149502e-01
  -2.0091455e+00   4.1359589e-01
  -2.0034296e+00   4.1570674e-01
  -1.9977136e+00   4.1782758e-01
  -1.9919977e+00   4.1995841e-01
  -1.9862818e+00   4.2209921e-01
  -1.9805659e+00   4.2425000e-01
  -1.9748500e+00   4.2641076e-01
  -1.9691340e+00   4.2858150e-01
  -1.9634181e+00   4.3076220e-01
  -1.9577022e+00   4.3295287e-01
  -1.9519863e+00   4.3515350e-01
  -1.9462704e+00   4.3736408e-01
  -1.9405544e+00   4.3958460e-01
  -1.9348385e+00   4.4181505e-01
  -1.9291226e+00   4.4405543e-01
  -1.9234067e+00   4.4630573e-01
  -1.9176908e+00   4.4856592e-01
  -1.9119748e+00   4.5083601e-01
  -1.9062589e+00   4.5311598e-01
  -1.9005430e+00   4.5540581e-01
  -1.8948271e+00   4.5770549e-01
  -1.8891112e+00   4.6001500e-01
  -1.8833953e+00   4.6233433e-01
  -1.8776793e+00   4.6466345e-01
  -1.8719634e+00   4.6700236e-01
  -1.8662475e+00   4.6935102e-01
  -1.8605316e+00   4.7170942e-01
  -1.8548157e+00   4.7407754e-01
  -1.8490997e+00   4.7645535e-01
  -1.8433838e+00   4.7884282e-01
  -1.8376679e+00   4.8123994e-01
  -1.8319520e+00   4.8364667e-01
  -1.8262361e+00   4.8606299e-01
  -1.8205201e+00   4.8848887e-01
  -1.8148042e+00   4.9092427e-01
  -1.8090883e+00   4.9336918e-01
  -1.8033724e+00   4.9582354e-01
  -1.7976565e+00   4.9828733e-01
  -1.7919406e+00   5.0076052e-01
  -1.7862246e+00   5.0324306e-01
  -1.7805087e+00   5.0573492e-01
  -1.7747928e+00   5.0823606e-01
  -1.7690769e+00   5.1074644e-01
  -1.7633610e+00   5.1326601e-01
  -1.7576450e+00   5.1579474e-01
  -1.7519291e+00   5.1833257e-01
  -1.7462132e+00   5.2087947e-01
  -1.7404973e+00   5.2343538e-01
  -1.7347814e+00   5.2600025e-01
  -1.7290654e+00   5.2857404e-01
  -1.7233495e+00   5.3115669e-01
  -1.7176336e+00   5.3374814e-01
  -1.7119177e+00   5.3634834e-01
  -1.7062018e+00   5.3895724e-01
  -1.7004859e+00   5.4157478e-01
  -1.6947699e+00   5.4420089e-01
  -1.6890540e+00   5.4683551e-01
  -1.6833381e+00   5.4947858e-01
  -1.6776222e+00   5.5213004e-01
  -1.6719063e+00   5.5478981e-01
  -1.6661903e+00   5.5745783e-01
  -1.6604744e+00   5.6013403e-01
  -1.6547585e+00   5.6281834e-01
  -1.6490426e+00   5.6551068e-01
  -1.6433267e+00   5.6821097e-01
  -1.6376107e+00   5.7091914e-01
  -1.6318948e+00   5.7363511e-01
  -1.6261789e+00   5.7635880e-01
  -1.6204630e+00   5.7909012e-01
  -1.6147471e+00   5.8182900e-01
  -1.6090312e+00   5.8457533e-01
  -1.6033152e+00   5.8732904e-01
  -1.5975993e+00   5.9009003e-01
  -1.5918834e+00   5.9285820e-01
  -1.5861675e+00   5.9563348e-01
  -1.5804516e+00   5.9841575e-01
  -1.5747356e+00   6.0120492e-01
  -1.5690197e+00   6.0400088e-01
  -1.5633038e+00   6.0680354e-01
  -1.5575879e+00   6.0961279e-01
  -1.5518720e+00   6.1242852e-01
  -1.5461560e+00   6.1525063e-01
  -1.5404401e+00   6.1807899e-01
  -1.5347242e+00   6.2091350e-01
  -1.5290083e+00   6.2375404e-01
  -1.5232924e+00   6.2660050e-01
  -1.5175765e+00   6.2945275e-01
  -1.5118605e+00   6.3231067e-01
  -1.5061446e+00   6.3517413e-01
  -1.5004287e+00   6.3804301e-01
  -1.4947128e+00   6.4091719e-01
  -1.4889969e+00   6.4379652e-01
  -1.4832809e+00   6.4668087e-01
  -1.4775650e+00   6.4957011e-01
  -1.4718491e+00   6.5246410e-01
  -1.4661332e+00   6.5536270e-01
  -1.4604173e+00   6.5826576e-01
  -1.4547013e+00   6.6117314e-01
  -1.4489854e+00   6.6408470e-01
  -1.4432695e+00   6.6700027e-01
  -1.4375536e+00   6.6991971e-01
  -1.4318377e+00   6.7284287e-01
  -1.4261217e+00   6.7576958e-01
  -1.4204058e+00   6.7869968e-01
  -1.4146899e+00   6.8163302e-01
  -1.4089740e+00   6.8456942e-01
  -1.4032581e+00   6.8750872e-01
  -1.3975422e+00   6.9045076e-01
  -1.3918262e+00   6.9339535e-01
  -1.3861103e+00   6.9634232e-01
  -1.3803944e+00   6.9929150e-01
  -1.3746785e+00   7.0224271e-01
  -1.3689626e+00   7.0519576e-01
  -1.3632466e+00   7.0815046e-01
  -1.3575307e+00   7.1110664e-01
  -1.3518148e+00   7.1406410e-01
  -1.3460989e+00   7.1702265e-01
  -1.3403830e+00   7.1998209e-01
  -1.3346670e+00   7.2294223e-01
  -1.3289511e+00   7.2590286e-01
  -1.3232352e+00   7.2886379e-01
  -1.3175193e+00   7.3182480e-01
  -1.3118034e+00   7.3478570e-01
  -1.3060875e+00   7.3774627e-01
  -1.3003715e+00   7.4070630e-01
  -1.2946556e+00   7.4366558e-01
  -1.2889397e+00   7.4662388e-01
  -1.2832238e+00   7.4958099e-01
  -1.2775079e+00   7.5253668e-01
  -1.2717919e+00   7.5549073e-01
  -1.2660760e+00   7.5844292e-01
  -1.2603601e+00   7.6139301e-01
  -1.2546442e+00   7.6434077e-01
  -1.2489283e+00   7.6728597e-01
  -1.2432123e+00   7.7022837e-01
  -1.2374964e+00   7.7316773e-01
  -1.2317805e+00   7.7610381e-01
  -1.2260646e+00   7.7903636e-01
  -1.2203487e+00   7.8196515e-01
  -1.2146328e+00   7.8488991e-01
  -1.2089168e+00   7.8781041e-01
  -1.2032009e+00   7.9072638e-01
  -1.1974850e+00   7.9363758e-01
  -1.1917691e+00   7.9654374e-01
  -1.1860532e+00   7.9944460e-01
  -1.1803372e+00   8.0233991e-01
  -1.1746213e+00   8.0522940e-01
  -1.1689054e+00   8.0811280e-01
  -1.1631895e+00   8.1098984e-01
  -1.1574736e+00   8.1386027e-01
  -1.1517576e+00   8.1672379e-01
  -1.1460417e+00   8.1958015e-01
  -1.1403258e+00   8.2242906e-01
  -1.1346099e+00   8.2527024e-01
  -1.1288940e+00   8.2810342e-01
  -1.1231781e+00   8.3092832e-01
  -1.1174621e+00   8.3374465e-01
  -1.1117462e+00   8.3655213e-01
  -1.1060303e+00   8.3935046e-01
  -1.1003144e+00   8.4213937e-01
  -1.0945985e+00   8.4491856e-01
  -1.0888825e+00   8.4768774e-01
  -1.0831666e+00   8.5044662e-01
  -1.0774507e+00   8.5319491e-01
  -1.0717348e+00   8.5593230e-01
  -1.0660189e+00   8.5865851e-01
  -1.0603029e+00   8.6137323e-01
  -1.0545870e+00   8.6407616e-01
  -1.0488711e+00   8.6676701e-01
  -1.0431552e+00   8.6944546e-01
  -1.0374393e+00   8.7211123e-01
  -1.0317233e+00   8.7476401e-01
  -1.0260074e+00   8.7740348e-01
  -1.0202915e+00   8.8002935e-01
  -1.0145756e+00   8.8264131e-01
  -1.0088597e+00   8.8523905e-01
  -1.0031438e+00   8.8782227e-01
  -9.9742784e-01   8.9039065e-01
  -9.9171192e-01   8.9294389e-01
  -9.8599600e-01   8.9548168e-01
  -9.8028008e-01   8.9800370e-01
  -9.7456416e-01   9.0050966e-01
  -9.6884824e-01   9.0299924e-01
  -9.6313232e-01   9.0547212e-01
  -9.5741640e-01   9.0792800e-01
  -9.5170049e-01   9.1036657e-01
  -9.4598457e-01   9.1278752e-01
  -9.4026865e-01   9.1519053e-01
  -9.3455273e-01   9.1757531e-01
  -9.2883681e-01   9.1994153e-01
  -9.2312089e-01   9.2228889e-01
  -9.1740497e-01   9.2461708e-01
  -9.1168905e-01   9.2692579e-01
  -9.0597314e-01   9.2921472e-01
  -9.0025722e-01   9.3148356e-01
  -8.9454130e-01   9.3373199e-01
  -8.8882538e-01   9.3595973e-01
  -8.8310946e-01   9.3816646e-01
  -8.7739354e-01   9.4035188e-01
  -8.7167762e-01   9.4251568e-01
  -8.6596170e-01   9.4465758e-01
  -8.6024578e-01   9.4677726e-01
  -8.5452987e-01   9.4887444e-01
  -8.4881395e-01   9.5094881e-01
  -8.4309803e-01   9.5300008e-01
  -8.3738211e-01   9.5502796e-01
  -8.3166619e-01   9.5703216e-01
  -8.2595027e-01   9.5901238e-01
  -8.2023435e-01   9.6096835e-01
  -8.1451843e-01   9.6289977e-01
  -8.0880252e-01   9.6480637e-01
  -8.0308660e-01   9.6668786e-01
  -7.9737068e-01   9.6854396e-01
  -7.9165476e-01   9.7037440e-01
  -7.8593884e-01   9.7217891e-01
  -7.8022292e-01   9.7395721e-01
  -7.7450700e-01   9.7570904e-01
  -7.6879108e-01   9.7743413e-01
  -7.6307516e-01   9.7913222e-01
  -7.5735925e-01   9.8080305e-01
  -7.5164333e-01   9.8244637e-01
  -7.4592741e-01   9.8406192e-01
  -7.4021149e-01   9.8564945e-01
  -7.3449557e-01   9.8720873e-01
  -7.2877965e-01   9.8873949e-01
  -7.2306373e-01   9.9024151e-01
  -7.1734781e-01   9.9171455e-01
  -7.1163189e-01   9.9315838e-01
  -7.0591598e-01   9.9457277e-01
  -7.0020006e-01   9.9595749e-01
  -6.9448414e-01   9.9731233e-01
  -6.8876822e-01   9.9863707e-01
  -6.8305230e-01   9.9993150e-01
  -6.7733638e-01   1.0011954e+00
  -6.7162046e-01   1.0024286e+00
  -6.6590454e-01   1.0036309e+00
  -6.6018863e-01   1.0048020e+00
  -6.5447271e-01   1.0059418e+00
  -6.4875679e-01   1.0070502e+00
  -6.4304087e-01   1.0081269e+00
  -6.3732495e-01   1.0091717e+00
  -6.3160903e-01   1.0101845e+00
  -6.2589311e-01   1.0111651e+00
  -6.2017719e-01   1.0121134e+00
  -6.1446127e-01   1.0130291e+00
  -6.0874536e-01   1.0139122e+00
  -6.0302944e-01   1.0147625e+00
  -5.9731352e-01   1.0155799e+00
  -5.9159760e-01   1.0163642e+00
  -5.8588168e-01   1.0171153e+00
  -5.8016576e-01   1.0178330e+00
  -5.7444984e-01   1.0185173e+00
  -5.6873392e-01   1.0191680e+00
  -5.6301801e-01   1.0197850e+00
  -5.5730209e-01   1.0203683e+00
  -5.5158617e-01   1.0209176e+00
  -5.4587025e-01   1.0214330e+00
  -5.4015433e-01   1.0219144e+00
  -5.3443841e-01   1.0223616e+00
  -5.2872249e-01   1.0227746e+00
  -5.2300657e-01   1.0231533e+00
  -5.1729065e-01   1.0234976e+00
  -5.1157474e-01   1.0238076e+00
  -5.0585882e-01   1.0240831e+00
  -5.0014290e-01   1.0243241e+00
  -4.9442698e-01   1.0245305e+00
  -4.8871106e-01   1.0247024e+00
  -4.8299514e-01   1.0248396e+00
  -4.7727922e-01   1.0249423e+00
  -4.7156330e-01   1.0250103e+00
  -4.6584738e-01   1.0250436e+00
  -4.6013147e-01   1.0250423e+00
  -4.5441555e-01   1.0250063e+00
  -4.4869963e-01   1.0249357e+00
  -4.4298371e-01   1.0248304e+00
  -4.3726779e-01   1.0246905e+00
  -4.3155187e-01   1.0245160e+00
  -4.2583595e-01   1.0243070e+00
  -4.2012003e-01   1.0240634e+00
  -4.1440412e-01   1.0237854e+00
  -4.0868820e-01   1.0234729e+00
  -4.0297228e-01   1.0231260e+00
  -3.9725636e-01   1.0227448e+00
  -3.9154044e-01   1.0223294e+00
  -3.8582452e-01   1.0218797e+00
  -3.8010860e-01   1.0213960e+00
  -3.7439268e-01   1.0208782e+00
  -3.6867676e-01   1.0203266e+00
  -3.6296085e-01   1.0197410e+00
  -3.5724493e-01   1.0191218e+00
  -3.5152901e-01   1.0184689e+00
  -3.4581309e-01   1.0177825e+00
  -3.4009717e-01   1.0170627e+00
  -3.3438125e-01   1.0163096e+00
  -3.2866533e-01   1.0155233e+00
  -3.2294941e-01   1.0147040e+00
  -3.1723350e-01   1.0138519e+00
  -3.1151758e-01   1.0129670e+00
  -3.0580166e-01   1.0120495e+00
  -3.0008574e-01   1.0110996e+00
  -2.9436982e-01   1.0101174e+00
  -2.8865390e-01   1.0091031e+00
  -2.8293798e-01   1.0080568e+00
  -2.7722206e-01   1.0069788e+00
  -2.7150614e-01   1.0058692e+00
  -2.6579023e-01   1.0047281e+00
  -2.6007431e-01   1.0035559e+00
  -2.5435839e-01   1.0023526e+00
  -2.4864247e-01   1.0011185e+00
  -2.4292655e-01   9.9985374e-01
  -2.3721063e-01   9.9855856e-01
  -2.3149471e-01   9.9723317e-01
  -2.2577879e-01   9.9587777e-01
  -2.2006288e-01   9.9449258e-01
  -2.1434696e-01   9.9307783e-01
  -2.0863104e-01   9.9163375e-01
  -2.0291512e-01   9.9016055e-01
  -1.9719920e-01   9.8865849e-01
  -1.9148328e-01   9.8712778e-01
  -1.8576736e-01   9.8556868e-01
  -1.8005144e-01   9.8398143e-01
  -1.7433552e-01   9.8236628e-01
  -1.6861961e-01   9.8072347e-01
  -1.6290369e-01   9.7905327e-01
  -1.5718777e-01   9.7735592e-01
  -1.5147185e-01   9.7563170e-01
  -1.4575593e-01   9.7388086e-01
  -1.4004001e-01   9.7210367e-01
  -1.3432409e-01   9.7030041e-01
  -1.2860817e-01   9.6847133e-01
  -1.2289225e-01   9.6661673e-01
  -1.1717634e-01   9.6473686e-01
  -1.1146042e-01   9.6283202e-01
  -1.0574450e-01   9.6090249e-01
  -1.0002858e-01   9.5894855e-01
  -9.4312661e-02   9.5697048e-01
  -8.8596742e-02   9.5496858e-01
  -8.2880823e-02   9.5294313e-01
  -7.7164904e-02   9.5089443e-01
  -7.1448985e-02   9.4882277e-01
  -6.5733067e-02   9.4672845e-01
  -6.0017148e-02   9.4461176e-01
  -5.4301229e-02   9.4247301e-01
  -4.8585310e-02   9.4031249e-01
  -4.2869391e-02   9.3813051e-01
  -3.7153472e-02   9.3592736e-01
  -3.1437554e-02   9.3370336e-01
  -2.5721635e-02   9.3145880e-01
  -2.0005716e-02   9.2919400e-01
  -1.4289797e-02   9.2690925e-01
  -8.5738783e-03   9.2460488e-01
  -2.8579594e-03   9.2228118e-01
   2.8579594e-03   9.1993846e-01
   8.5738783e-03   9.1757704e-01
   1.4289797e-02   9.1519722e-01
   2.0005716e-02   9.1279932e-01
   2.5721635e-02   9.1038364e-01
   3.1437554e-02   9.0795050e-01
   3.7153472e-02   9.0550021e-01
   4.2869391e-02   9.0303307e-01
   4.8585310e-02   9.0054940e-01
   5.4301229e-02   8.9804952e-01
   6.0017148e-02   8.9553372e-01
   6.5733067e-02   8.9300233e-01
   7.1448985e-02   8.9045565e-01
   7.7164904e-02   8.8789399e-01
   8.2880823e-02   8.8531766e-01
   8.8596742e-02   8.8272697e-01
   9.4312661e-02   8.8012223e-01
   1.0002858e-01   8.7750374e-01
   1.0574450e-01   8.7487182e-01
   1.1146042e-01   8.7222676e-01
   1.1717634e-01   8.6956887e-01
   1.2289225e-01   8.6689847e-01
   1.2860817e-01   8.6421584e-01
   1.3432409e-01   8.6152129e-01
   1.4004001e-01   8.5881513e-01
   1.4575593e-01   8.5609765e-01
   1.5147185e-01   8.5336915e-01
   1.5718777e-01   8.5062993e-01
   1.6290369e-01   8.4788028e-01
   1.6861961e-01   8.4512051e-01
   1.7433552e-01   8.4235089e-01
   1.8005144e-01   8.3957173e-01
   1.8576736e-01   8.3678331e-01
   1.9148328e-01   8.3398592e-01
   1.9719920e-01   8.3117985e-01
   2.0291512e-01   8.2836538e-01
   2.0863104e-01   8.2554280e-01
   2.1434696e-01   8.2271239e-01
   2.2006288e-01   8.1987443e-01
   2.2577879e-01   8.1702919e-01
   2.3149471e-01   8.1417695e-01
   2.3721063e-01   8.1131799e-01
   2.4292655e-01   8.0845258e-01
   2.4864247e-01   8.0558098e-01
   2.5435839e-01   8.0270347e-01
   2.6007431e-01   7.9982032e-01
   2.6579023e-01   7.9693178e-01
   2.7150614e-01   7.9403811e-01
   2.7722206e-01   7.9113959e-01
   2.8293798e-01   7.8823646e-01
   2.8865390e-01   7.8532897e-01
   2.9436982e-01   7.8241740e-01
   3.0008574e-01   7.7950197e-01
   3.0580166e-01   7.7658295e-01
   3.1151758e-01   7.7366057e-01
   3.1723350e-01   7.7073509e-01
   3.2294941e-01   7.6780674e-01
   3.2866533e-01   7.6487577e-01
   3.3438125e-01   7.6194240e-01
   3.4009717e-01   7.5900688e-01
   3.4581309e-01   7.5606943e-01
   3.5152901e-01   7.5313029e-01
   3.5724493e-01   7.5018968e-01
   3.6296085e-01   7.4724783e-01
   3.6867676e-01   7.4430496e-01
   3.7439268e-01   7.4136129e-01
   3.8010860e-01   7.3841703e-01
   3.8582452e-01   7.3547241e-01
   3.9154044e-01   7.3252763e-01
   3.9725636e-01   7.2958290e-01
   4.0297228e-01   7.2663844e-01
   4.0868820e-01   7.2369444e-01
   4.1440412e-01   7.2075110e-01
   4.2012003e-01   7.1780864e-01
   4.2583595e-01   7.1486724e-01
   4.3155187e-01   7.1192710e-01
   4.3726779e-01   7.0898842e-01
   4.4298371e-01   7.0605137e-01
   4.4869963e-01   7.0311616e-01
   4.5441555e-01   7.0018296e-01
   4.6013147e-01   6.9725195e-01
   4.6584738e-01   6.9432333e-01
   4.7156330e-01   6.9139725e-01
   4.7727922e-01   6.8847391e-01
   4.8299514e-01   6.8555346e-01
   4.8871106e-01   6.8263609e-01
   4.9442698e-01   6.7972196e-01
   5.0014290e-01   6.7681122e-01
   5.0585882e-01   6.7390406e-01
   5.1157474e-01   6.7100062e-01
   5.1729065e-01   6.6810106e-01
   5.2300657e-01   6.6520554e-01
   5.2872249e-01   6.6231422e-01
   5.3443841e-01   6.5942723e-01
   5.4015433e-01   6.5654473e-01
   5.4587025e-01   6.5366687e-01
   5.5158617e-01   6.5079379e-01
   5.5730209e-01   6.4792563e-01
   5.6301801e-01   6.4506252e-01
   5.6873392e-01   6.4220461e-01
   5.7444984e-01   6.3935203e-01
   5.8016576e-01   6.3650491e-01
   5.8588168e-01   6.3366337e-01
   5.9159760e-01   6.3082755e-01
   5.9731352e-01   6.2799758e-01
   6.0302944e-01   6.2517356e-01
   6.0874536e-01   6.2235563e-01
   6.1446127e-01   6.1954390e-01
   6.2017719e-01   6.1673849e-01
   6.2589311e-01   6.1393951e-01
   6.3160903e-01   6.1114707e-01
   6.3732495e-01   6.0836129e-01
   6.4304087e-01   6.0558227e-01
   6.4875679e-01   6.0281011e-01
   6.5447271e-01   6.0004492e-01
   6.6018863e-01   5.9728680e-01
   6.6590454e-01   5.9453585e-01
   6.7162046e-01   5.9179216e-01
   6.7733638e-01   5.8905584e-01
   6.8305230e-01   5.8632696e-01
   6.8876822e-01   5.8360564e-01
   6.9448414e-01   5.8089194e-01
   7.0020006e-01   5.7818597e-01
   7.0591598e-01   5.7548780e-01
   7.1163189e-01   5.7279753e-01
   7.1734781e-01   5.7011522e-01
   7.2306373e-01   5.6744097e-01
   7.2877965e-01   5.6477484e-01
   7.3449557e-01   5.6211692e-01
   7.4021149e-01   5.5946728e-01
   7.4592741e-01   5.5682599e-01
   7.5164333e-01   5.5419312e-01
   7.5735925e-01   5.5156874e-01
   7.6307516e-01   5.4895292e-01
   7.6879108e-01   5.4634572e-01
   7.7450700e-01   5.4374721e-01
   7.8022292e-01   5.4115745e-01
   7.8593884e-01   5.3857650e-01
   7.9165476e-01   5.3600442e-01
   7.9737068e-01   5.3344127e-01
   8.0308660e-01   5.3088709e-01
   8.0880252e-01   5.2834196e-01
   8.1451843e-01   5.2580591e-01
   8.2023435e-01   5.2327900e-01
   8.2595027e-01   5.2076128e-01
   8.3166619e-01   5.1825280e-01
   8.3738211e-01   5.1575361e-01
   8.4309803e-01   5.1326374e-01
   8.4881395e-01   5.1078325e-01
   8.5452987e-01   5.0831218e-01
   8.6024578e-01   5.0585056e-01
   8.6596170e-01   5.0339844e-01
   8.7167762e-01   5.0095585e-01
   8.7739354e-01   4.9852284e-01
   8.8310946e-01   4.9609943e-01
   8.8882538e-01   4.9368567e-01
   8.9454130e-01   4.9128159e-01
   9.0025722e-01   4.8888721e-01
   9.0597314e-01   4.8650257e-01
   9.1168905e-01   4.8412770e-01
   9.1740497e-01   4.8176262e-01
   9.2312089e-01   4.7940737e-01
   9.2883681e-01   4.7706197e-01
   9.3455273e-01   4.7472645e-01
   9.4026865e-01   4.7240082e-01
   9.4598457e-01   4.7008511e-01
   9.5170049e-01   4.6777935e-01
   9.5741640e-01   4.6548355e-01
   9.6313232e-01   4.6319773e-01
   9.6884824e-01   4.6092191e-01
   9.7456416e-01   4.5865611e-01
   9.8028008e-01   4.5640035e-01
   9.8599600e-01   4.5415464e-01
   9.9171192e-01   4.5191899e-01
   9.9742784e-01   4.4969342e-01
   1.0031438e+00   4.4747794e-01
   1.0088597e+00   4.4527257e-01
   1.0145756e+00   4.4307731e-01
   1.0202915e+00   4.4089217e-01
   1.0260074e+00   4.3871716e-01
   1.0317233e+00   4.3655230e-01
   1.0374393e+00   4.3439758e-01
   1.0431552e+00   4.3225302e-01
   1.0488711e+00   4.3011862e-01
   1.0545870e+00   4.2799439e-01
   1.0603029e+00   4.2588032e-01
   1.0660189e+00   4.2377643e-01
   1.0717348e+00   4.2168271e-01
   1.0774507e+00   4.1959918e-01
   1.0831666e+00   4.1752582e-01
   1.0888825e+00   4.1546264e-01
   1.0945985e+00   4.1340964e-01
   1.1003144e+00   4.1136682e-01
   1.1060303e+00   4.0933417e-01
   1.1117462e+00   4.0731170e-01
   1.1174621e+00   4.0529941e-01
   1.1231781e+00   4.0329728e-01
   1.1288940e+00   4.0130531e-01
   1.1346099e+00   3.9932351e-01
   1.1403258e+00   3.9735186e-01
   1.1460417e+00   3.9539037e-01
   1.1517576e+00   3.9343901e-01
   1.1574736e+00   3.9149779e-01
   1.1631895e+00   3.8956671e-01
   1.1689054e+00   3.8764574e-01
   1.1746213e+00   3.8573488e-01
   1.1803372e+00   3.8383413e-01
   1.1860532e+00   3.8194348e-01
   1.1917691e+00   3.8006290e-01
   1.1974850e+00   3.7819241e-01
   1.2032009e+00   3.7633197e-01
   1.2089168e+00   3.7448159e-01
   1.2146328e+00   3.7264125e-01
   1.2203487e+00   3.7081094e-01
   1.2260646e+00   3.6899065e-01
   1.2317805e+00   3.6718035e-01
   1.2374964e+00   3.6538005e-01
   1.2432123e+00   3.6358973e-01
   1.2489283e+00   3.6180937e-01
   1.2546442e+00   3.6003896e-01
   1.2603601e+00   3.5827848e-01
   1.2660760e+00   3.5652792e-01
   1.2717919e+00   3.5478726e-01
   1.2775079e+00   3.5305649e-01
   1.2832238e+00   3.5133559e-01
   1.2889397e+00   3.4962455e-01
   1.2946556e+00   3.4792335e-01
   1.3003715e+00   3.4623197e-01
   1.3060875e+00   3.4455040e-01
   1.3118034e+00   3.4287861e-01
   1.3175193e+00   3.4121659e-01
   1.3232352e+00   3.3956433e-01
   1.3289511e+00   3.3792180e-01
   1.3346670e+00   3.3628899e-01
   1.3403830e+00   3.3466587e-01
   1.3460989e+00   3.3305243e-01
   1.3518148e+00   3.3144865e-01
   1.3575307e+00   3.2985451e-01
   1.3632466e+00   3.2827000e-01
   1.3689626e+00   3.2669508e-01
   1.3746785e+00   3.2512975e-01
   1.3803944e+00   3.2357397e-01
   1.3861103e+00   3.2202774e-01
   1.3918262e+00   3.2049103e-01
   1.3975422e+00   3.1896382e-01
   1.4032581e+00   3.1744610e-01
   1.4089740e+00   3.1593783e-01
   1.4146899e+00   3.1443900e-01
   1.4204058e+00   3.1294959e-01
   1.4261217e+00   3.1146957e-01
   1.4318377e+00   3.0999894e-01
   1.4375536e+00   3.0853765e-01
   1.4432695e+00   3.0708570e-01
   1.4489854e+00   3.0564306e-01
   1.4547013e+00   3.0420972e-01
   1.4604173e+00   3.0278564e-01
   1.4661332e+00   3.0137081e-01
   1.4718491e+00   2.9996520e-01
   1.4775650e+00   2.9856880e-01
   1.4832809e+00   2.9718158e-01
   1.4889969e+00   2.9580352e-01
   1.4947128e+00   2.9443459e-01
   1.5004287e+00   2.9307479e-01
   1.5061446e+00   2.9172407e-01
   1.5118605e+00   2.9038243e-01
   1.5175765e+00   2.8904984e-01
   1.5232924e+00   2.8772627e-01
   1.5290083e+00   2.8641171e-01
   1.5347242e+00   2.8510614e-01
   1.5404401e+00   2.8380952e-01
   1.5461560e+00   2.8252185e-01
   1.5518720e+00   2.8124308e-01
   1.5575879e+00   2.7997322e-01
   1.5633038e+00   2.7871223e-01
   1.5690197e+00   2.7746008e-01
   1.5747356e+00   2.7621677e-01
   1.5804516e+00   2.7498226e-01
   1.5861675e+00   2.7375653e-01
   1.5918834e+00   2.7253957e-01
   1.5975993e+00   2.7133134e-01
   1.6033152e+00   2.7013183e-01
   1.6090312e+00   2.6894102e-01
   1.6147471e+00   2.6775889e-01
   1.6204630e+00   2.6658540e-01
   1.6261789e+00   2.6542055e-01
   1.6318948e+00   2.6426430e-01
   1.6376107e+00   2.6311664e-01
   1.6433267e+00   2.6197754e-01
   1.6490426e+00   2.6084699e-01
   1.6547585e+00   2.5972496e-01
   1.6604744e+00   2.5861144e-01
   1.6661903e+00   2.5750639e-01
   1.6719063e+00   2.5640980e-01
   1.6776222e+00   2.5532164e-01
   1.6833381e+00   2.5424190e-01
   1.6890540e+00   2.5317056e-01
   1.6947699e+00   2.5210759e-01
   1.7004859e+00   2.5105298e-01
   1.7062018e+00   2.5000669e-01
   1.7119177e+00   2.4896872e-01
   1.7176336e+00   2.4793904e-01
   1.7233495e+00   2.4691763e-01
   1.7290654e+00   2.4590447e-01
   1.7347814e+00   2.4489954e-01
   1.7404973e+00   2.4390282e-01
   1.7462132e+00   2.4291429e-01
   1.7519291e+00   2.4193393e-01
   1.7576450e+00   2.4096172e-01
   1.7633610e+00   2.3999764e-01
   1.7690769e+00   2.3904168e-01
   1.7747928e+00   2.3809380e-01
   1.7805087e+00   2.3715400e-01
   1.7862246e+00   2.3622225e-01
   1.7919406e+00   2.3529854e-01
   1.7976565e+00   2.3438284e-01
   1.8033724e+00   2.3347514e-01
   1.8090883e+00   2.3257542e-01
   1.8148042e+00   2.3168366e-01
   1.8205201e+00   2.3079984e-01
   1.8262361e+00   2.2992395e-01
   1.8319520e+00   2.2905596e-01
   1.8376679e+00   2.2819586e-01
   1.8433838e+00   2.2734363e-01
   1.8490997e+00   2.2649925e-01
   1.8548157e+00   2.2566270e-01
   1.8605316e+00   2.2483398e-01
   1.8662475e+00   2.2401305e-01
   1.8719634e+00   2.2319991e-01
   1.8776793e+00   2.2239454e-01
   1.8833953e+00   2.2159692e-01
   1.8891112e+00   2.2080703e-01
   1.8948271e+00   2.2002486e-01
   1.9005430e+00   2.1925039e-01
   1.9062589e+00   2.1848361e-01
   1.9119748e+00   2.1772450e-01
   1.9176908e+00   2.1697304e-01
   1.9234067e+00   2.1622923e-01
   1.9291226e+00   2.1549303e-01
   1.9348385e+00   2.1476445e-01
   1.9405544e+00   2.1404346e-01
   1.9462704e+00   2.1333005e-01
   1.9519863e+00   2.1262420e-01
   1.9577022e+00   2.1192591e-01
   1.9634181e+00   2.1123515e-01
   1.9691340e+00   2.1055192e-01
   1.9748500e+00   2.0987619e-01
   1.9805659e+00   2.0920796e-01
   1.9862818e+00   2.0854721e-01
   1.9919977e+00   2.0789393e-01
   1.9977136e+00   2.0724810e-01
   2.0034296e+00   2.0660972e-01
   2.0091455e+00   2.0597876e-01
   2.0148614e+00   2.0535523e-01
   2.0205773e+00   2.0473910e-01
   2.0262932e+00   2.0413036e-01
   2.0320091e+00   2.0352900e-01
   2.0377251e+00   2.0293502e-01
   2.0434410e+00   2.0234839e-01
   2.0491569e+00   2.0176911e-01
   2.0548728e+00   2.0119717e-01
   2.0605887e+00   2.0063255e-01
   2.0663047e+00   2.0007524e-01
   2.0720206e+00   1.9952524e-01
   2.0777365e+00   1.9898254e-01
   2.0834524e+00   1.9844711e-01
   2.0891683e+00   1.9791897e-01
   2.0948843e+00   1.9739808e-01
   2.1006002e+00   1.9688445e-01
   2.1063161e+00   1.9637807e-01
   2.1120320e+00   1.9587892e-01
   2.1177479e+00   1.9538700e-01
   2.1234638e+00   1.9490230e-01
   2.1291798e+00   1.9442482e-01
   2.1348957e+00   1.9395453e-01
   2.1406116e+00   1.9349144e-01
   2.1463275e+00   1.9303554e-01
   2.1520434e+00   1.9258682e-01
   2.1577594e+00   1.9214527e-01
   2.1634753e+00   1.9171088e-01
   2.1691912e+00   1.9128366e-01
   2.1749071e+00   1.9086359e-01
   2.1806230e+00   1.9045066e-01
   2.1863390e+00   1.9004487e-01
   2.1920549e+00   1.8964622e-01
   2.1977708e+00   1.8925469e-01
   2.2034867e+00   1.8887029e-01
   2.2092026e+00   1.8849300e-01
   2.2149185e+00   1.8812283e-01
   2.2206345e+00   1.8775976e-01
   2.2263504e+00   1.8740380e-01
   2.2320663e+00   1.8705493e-01
   2.2377822e+00   1.8671316e-01
   2.2434981e+00   1.8637848e-01
   2.2492141e+00   1.8605089e-01
   2.2549300e+00   1.8573038e-01
   2.2606459e+00   1.8541695e-01
   2.2663618e+00   1.8511059e-01
   2.2720777e+00   1.8481132e-01
   2.2777937e+00   1.8451911e-01
   2.2835096e+00   1.8423397e-01
   2.2892255e+00   1.8395590e-01
   2.2949414e+00   1.8368490e-01
   2.3006573e+00   1.8342096e-01
   2.3063732e+00   1.8316409e-01
   2.3120892e+00   1.8291427e-01
   2.3178051e+00   1.8267152e-01
   2.3235210e+00   1.8243583e-01
   2.3292369e+00   1.8220720e-01
   2.3349528e+00   1.8198562e-01
   2.3406688e+00   1.8177111e-01
   2.3463847e+00   1.8156366e-01
   2.3521006e+00   1.8136327e-01
   2.3578165e+00   1.8116994e-01
   2.3635324e+00   1.8098367e-01
   2.3692484e+00   1.8080447e-01
   2.3749643e+00   1.8063233e-01
   2.3806802e+00   1.8046726e-01
   2.3863961e+00   1.8030927e-01
   2.3921120e+00   1.8015834e-01
   2.3978280e+00   1.8001449e-01
   2.4035439e+00   1.7987771e-01
   2.4092598e+00   1.7974802e-01
   2.4149757e+00   1.7962541e-01
   2.4206916e+00   1.7950988e-01
   2.4264075e+00   1.7940145e-01
   2.4321235e+00   1.7930011e-01
   2.4378394e+00   1.7920588e-01
   2.4435553e+00   1.7911874e-01
   2.4492712e+00   1.7903872e-01
   2.4549871e+00   1.7896581e-01
   2.4607031e+00   1.7890002e-01
   2.4664190e+00   1.7884135e-01
   2.4721349e+00   1.7878981e-01
   2.4778508e+00   1.7874541e-01
   2.4835667e+00   1.7870816e-01
   2.4892827e+00   1.7867805e-01
   2.4949986e+00   1.7865510e-01
   2.5007145e+00   1.7863931e-01
   2.5064304e+00   1.7863070e-01
   2.5121463e+00   1.7862926e-01
   2.5178622e+00   1.7863501e-01
   2.5235782e+00   1.7864795e-01
   2.5292941e+00   1.7866810e-01
   2.5350100e+00   1.7869546e-01
   2.5407259e+00   1.7873004e-01
   2.5464418e+00   1.7877185e-01
   2.5521578e+00   1.7882090e-01
   2.5578737e+00   1.7887720e-01
   2.5635896e+00   1.7894075e-01
   2.5693055e+00   1.7901158e-01
   2.5750214e+00   1.7908969e-01
   2.5807374e+00   1.7917509e-01
   2.5864533e+00   1.7926778e-01
   2.5921692e+00   1.7936780e-01
   2.5978851e+00   1.7947513e-01
   2.6036010e+00   1.7958981e-01
   2.6093169e+00   1.7971183e-01
   2.6150329e+00   1.7984121e-01
   2.6207488e+00   1.7997797e-01
   2.6264647e+00   1.8012211e-01
   2.6321806e+00   1.8027366e-01
   2.6378965e+00   1.8043261e-01
   2.6436125e+00   1.8059900e-01
   2.6493284e+00   1.8077282e-01
   2.6550443e+00   1.8095410e-01
   2.6607602e+00   1.8114286e-01
   2.6664761e+00   1.8133909e-01
   2.6721921e+00   1.8154283e-01
   2.6779080e+00   1.8175408e-01
   2.6836239e+00   1.8197286e-01
   2.6893398e+00   1.8219919e-01
   2.6950557e+00   1.8243309e-01
   2.7007716e+00   1.8267456e-01
   2.7064876e+00   1.8292363e-01
   2.7122035e+00   1.8318031e-01
   2.7179194e+00   1.8344463e-01
   2.7236353e+00   1.8371659e-01
   2.7293512e+00   1.8399622e-01
   2.7350672e+00   1.8428354e-01
   2.7407831e+00   1.8457855e-01
   2.7464990e+00   1.8488130e-01
   2.7522149e+00   1.8519178e-01
   2.7579308e+00   1.8551002e-01
   2.7636468e+00   1.8583604e-01
   2.7693627e+00   1.8616986e-01
   2.7750786e+00   1.8651151e-01
   2.7807945e+00   1.8686099e-01
   2.7865104e+00   1.8721833e-01
   2.7922264e+00   1.8758356e-01
   2.7979423e+00   1.8795669e-01
   2.8036582e+00   1.8833775e-01
   2.8093741e+00   1.8872675e-01
   2.8150900e+00   1.8912372e-01
   2.8208059e+00   1.8952868e-01
   2.8265219e+00   1.8994166e-01
   2.8322378e+00   1.9036268e-01
   2.8379537e+00   1.9079176e-01
   2.8436696e+00   1.9122892e-01
   2.8493855e+00   1.9167419e-01
   2.8551015e+00   1.9212759e-01
   2.8608174e+00   1.9258915e-01
   2.8665333e+00   1.9305889e-01
   2.8722492e+00   1.9353684e-01
   2.8779651e+00   1.9402302e-01
   2.8836811e+00   1.9451746e-01
   2.8893970e+00   1.9502019e-01
   2.8951129e+00   1.9553122e-01
   2.9008288e+00   1.9605059e-01
   2.9065447e+00   1.9657832e-01
   2.9122606e+00   1.9711445e-01
   2.9179766e+00   1.9765899e-01
   2.9236925e+00   1.9821198e-01
   2.9294084e+00   1.9877344e-01
   2.9351243e+00   1.9934340e-01
   2.9408402e+00   1.9992190e-01
   2.9465562e+00   2.0050895e-01
   2.9522721e+00   2.0110459e-01
   2.9579880e+00   2.0170885e-01
   2.9637039e+00   2.0232176e-01
   2.9694198e+00   2.0294335e-01
   2.9751358e+00   2.0357364e-01
   2.9808517e+00   2.0421267e-01
   2.9865676e+00   2.0486048e-01
   2.9922835e+00   2.0551708e-01
   2.9979994e+00   2.0618251e-01
   3.0037153e+00   2.0685681e-01
   3.0094313e+00   2.0754001e-01
   3.0151472e+00   2.0823214e-01
   3.0208631e+00   2.0893322e-01
   3.0265790e+00   2.0964330e-01
   3.0322949e+00   2.1036241e-01
   3.0380109e+00   2.1109058e-01
   3.0437268e+00   2.1182785e-01
   3.0494427e+00   2.1257424e-01
   3.0551586e+00   2.1332980e-01
   3.0608745e+00   2.1409455e-01
   3.0665905e+00   2.1486854e-01
   3.0723064e+00   2.1565180e-01
   3.0780223e+00   2.1644436e-01
   3.0837382e+00   2.1724626e-01
   3.0894541e+00   2.1805754e-01
   3.0951700e+00   2.1887823e-01
   3.1008860e+00   2.1970837e-01
   3.1066019e+00   2.2054800e-01
   3.1123178e+00   2.2139715e-01
   3.1180337e+00   2.2225586e-01
   3.1237496e+00   2.2312417e-01
   3.1294656e+00   2.2400212e-01
   3.1351815e+00   2.2488975e-01
   3.1408974e+00   2.2578708e-01
   3.1466133e+00   2.2669418e-01
   3.1523292e+00   2.2761106e-01
   3.1580452e+00   2.2853778e-01
   3.1637611e+00   2.2947437e-01
   3.1694770e+00   2.3042087e-01
   3.1751929e+00   2.3137733e-01
   3.1809088e+00   2.3234378e-01
   3.1866247e+00   2.3332026e-01
   3.1923407e+00   2.3430682e-01
   3.1980566e+00   2.3530349e-01
   3.2037725e+00   2.3631033e-01
   3.2094884e+00   2.3732736e-01
   3.2152043e+00   2.3835464e-01
   3.2209203e+00   2.3939221e-01
   3.2266362e+00   2.4044010e-01
   3.2323521e+00   2.4149836e-01
   3.2380680e+00   2.4256704e-01
   3.2437839e+00   2.4364618e-01
   3.2494999e+00   2.4473582e-01
   3.2552158e+00   2.4583601e-01
   3.2609317e+00   2.4694678e-01
   3.2666476e+00   2.4806820e-01
   3.2723635e+00   2.4920029e-01
   3.2780795e+00   2.5034311e-01
   3.2837954e+00   2.5149669e-01
   3.2895113e+00   2.5266110e-01
   3.2952272e+00   2.5383636e-01
   3.3009431e+00   2.5502254e-01
   3.3066590e+00   2.5621967e-01
   3.3123750e+00   2.5742780e-01
   3.3180909e+00   2.5864697e-01
   3.3238068e+00   2.5987724e-01
   3.3295227e+00   2.6111865e-01
   3.3352386e+00   2.6237125e-01
   3.3409546e+00   2.6363509e-01
   3.3466705e+00   2.6491021e-01
   3.3523864e+00   2.6619667e-01
   3.3581023e+00   2.6749450e-01
   3.3638182e+00   2.6880376e-01
   3.3695342e+00   2.7012450e-01
   3.3752501e+00   2.7145677e-01
   3.3809660e+00   2.7280061e-01
   3.3866819e+00   2.7415607e-01
   3.3923978e+00   2.7552321e-01
   3.3981137e+00   2.7690207e-01
   3.4038297e+00   2.7829271e-01
   3.4095456e+00   2.7969517e-01
   3.4152615e+00   2.8110950e-01
   3.4209774e+00   2.8253575e-01
   3.4266933e+00   2.8397397e-01
   3.4324093e+00   2.8542422e-01
   3.4381252e+00   2.8688654e-01
   3.4438411e+00   2.8836099e-01
   3.4495570e+00   2.8984761e-01
   3.4552729e+00   2.9134646e-01
   3.4609889e+00   2.9285759e-01
   3.4667048e+00   2.9438104e-01
   3.4724207e+00   2.9591688e-01
   3.4781366e+00   2.9746515e-01
   3.4838525e+00   2.9902590e-01
   3.4895684e+00   3.0059918e-01
   3.4952844e+00   3.0218505e-01
   3.5010003e+00   3.0378356e-01
   3.5067162e+00   3.0539476e-01
   3.5124321e+00   3.0701870e-01
   3.5181480e+00   3.0865543e-01
   3.5238640e+00   3.1030501e-01
   3.5295799e+00   3.1196749e-01
   3.5352958e+00   3.1364292e-01
   3.5410117e+00   3.1533134e-01
   3.5467276e+00   3.1703282e-01
   3.5524436e+00   3.1874741e-01
   3.5581595e+00   3.2047516e-01
   3.5638754e+00   3.2221611e-01
   3.5695913e+00   3.2397032e-01
   3.5753072e+00   3.2573785e-01
   3.5810231e+00   3.2751875e-01
   3.5867391e+00   3.2931306e-01
   3.5924550e+00   3.3112084e-01
   3.5981709e+00   3.3294214e-01
   3.6038868e+00   3.3477702e-01
   3.6096027e+00   3.3662552e-01
   3.6153187e+00   3.3848769e-01
   3.6210346e+00   3.4036360e-01
   3.6267505e+00   3.4225328e-01
   3.6324664e+00   3.4415679e-01
   3.6381823e+00   3.4607418e-01
   3.6438983e+00   3.4800550e-01
   3.6496142e+00   3.4995080e-01
   3.6553301e+00   3.5191013e-01
   3.6610460e+00   3.5388355e-01
   3.6667619e+00   3.5587110e-01
   3.6724779e+00   3.5787283e-01
   3.6781938e+00   3.5988879e-01
   3.6839097e+00   3.6191903e-01
   3.6896256e+00   3.6396360e-01
   3.6953415e+00   3.6602255e-01
   3.7010574e+00   3.6809593e-01
   3.7067734e+00   3.7018378e-01
   3.7124893e+00   3.7228615e-01
   3.7182052e+00   3.7440310e-01
   3.7239211e+00   3.7653466e-01
   3.7296370e+00   3.7868089e-01
   3.7353530e+00   3.8084182e-01
   3.7410689e+00   3.8301751e-01
   3.7467848e+00   3.8520800e-01
   3.7525007e+00   3.8741334e-01
   3.7582166e+00   3.8963357e-01
   3.7639326e+00   3.9186874e-01
   3.7696485e+00   3.9411888e-01
   3.7753644e+00   3.9638405e-01
   3.7810803e+00   3.9866427e-01
   3.7867962e+00   4.0095961e-01
   3.7925121e+00   4.0327009e-01
   3.7982281e+00   4.0559576e-01
   3.8039440e+00   4.0793666e-01
   3.8096599e+00   4.1029283e-01
   3.8153758e+00   4.1266430e-01
   3.8210917e+00   4.1505112e-01
   3.8268077e+00   4.1745332e-01
   3.8325236e+00   4.1987094e-01
   3.8382395e+00   4.2230401e-01
   3.8439554e+00   4.2475258e-01
   3.8496713e+00   4.2721667e-01
   3.8553873e+00   4.2969631e-01
   3.8611032e+00   4.3219155e-01
   3.8668191e+00   4.3470241e-01
   3.8725350e+00   4.3722892e-01
   3.8782509e+00   4.3977112e-01
   3.8839668e+00   4.4232903e-01
   3.8896828e+00   4.4490268e-01
   3.8953987e+00   4.4749210e-01
   3.9011146e+00   4.5009731e-01
   3.9068305e+00   4.5271834e-01
   3.9125464e+00   4.5535522e-01
   3.9182624e+00   4.5800795e-01
   3.9239783e+00   4.6067658e-01
   3.9296942e+00   4.6336111e-01
   3.9354101e+00   4.6606157e-01
   3.9411260e+00   4.6877798e-01
   3.9468420e+00   4.7151034e-01
   3.9525579e+00   4.7425869e-01
   3.9582738e+00   4.7702302e-01
   3.9639897e+00   4.7980336e-01
   3.9697056e+00   4.8259971e-01
   3.9754215e+00   4.8541209e-01
   3.9811375e+00   4.8824050e-01
   3.9868534e+00   4.9108495e-01
   3.9925693e+00   4.9394544e-01
   3.9982852e+00   4.9682199e-01
   4.0040011e+00   4.9971458e-01
   4.0097171e+00   5.0262323e-01
   4.0154330e+00   5.0554793e-01
   4.0211489e+00   5.0848868e-01
   4.0268648e+00   5.1144547e-01
   4.0325807e+00   5.1441830e-01
   4.0382967e+00   5.1740715e-01
   4.0440126e+00   5.2041203e-01
   4.0497285e+00   5.2343291e-01
   4.0554444e+00   5.2646978e-01
   4.0611603e+00   5.2952263e-01
   4.0668763e+00   5.3259143e-01
   4.0725922e+00   5.3567618e-01
   4.0783081e+00   5.3877684e-01
   4.0840240e+00   5.4189340e-01
   4.0897399e+00   5.4502581e-01
   4.0954558e+00   5.4817407e-01
   4.1011718e+00   5.5133813e-01
   4.1068877e+00   5.5451796e-01
   4.1126036e+00   5.5771353e-01
   4.1183195e+00   5.6092479e-01
   4.1240354e+00   5.6415171e-01
   4.1297514e+00   5.6739424e-01
   4.1354673e+00   5.7065235e-01
   4.1411832e+00   5.7392597e-01
   4.1468991e+00   5.7721506e-01
   4.1526150e+00   5.8051956e-01
   4.1583310e+00   5.8383942e-01
   4.1640469e+00   5.8717458e-01
   4.1697628e+00   5.9052498e-01
   4.1754787e+00   5.9389054e-01
   4.1811946e+00   5.9727121e-01
   4.1869105e+00   6.0066692e-01
   4.1926265e+00   6.0407758e-01
   4.1983424e+00   6.0750312e-01
   4.2040583e+00   6.1094346e-01
   4.2097742e+00   6.1439852e-01
   4.2154901e+00   6.1786821e-01
   4.2212061e+00   6.2135244e-01
   4.2269220e+00   6.2485111e-01
   4.2326379e+00   6.2836414e-01
   4.2383538e+00   6.3189141e-01
   4.2440697e+00   6.3543284e-01
   4.2497857e+00   6.3898830e-01
   4.2555016e+00   6.4255769e-01
   4.2612175e+00   6.4614089e-01
   4.2669334e+00   6.4973779e-01
   4.2726493e+00   6.5334826e-01
   4.2783652e+00   6.5697218e-01
   4.2840812e+00   6.6060942e-01
   4.2897971e+00   6.6425984e-01
   4.2955130e+00   6.6792331e-01
   4.3012289e+00   6.7159968e-01
   4.3069448e+00   6.7528882e-01
   4.3126608e+00   6.7899056e-01
   4.3183767e+00   6.8270476e-01
   4.3240926e+00   6.8643126e-01
   4.3298085e+00   6.9016989e-01
   4.3355244e+00   6.9392049e-01
   4.3412404e+00   6.9768289e-01
   4.3469563e+00   7.0145692e-01
   4.3526722e+00   7.0524238e-01
   4.3583881e+00   7.0903910e-01
   4.3641040e+00   7.1284689e-01
   4.3698199e+00   7.1666556e-01
   4.3755359e+00   7.2049490e-01
   4.3812518e+00   7.2433472e-01
   4.3869677e+00   7.2818481e-01
   4.3926836e+00   7.3204494e-01
   4.3983995e+00   7.3591492e-01
   4.4041155e+00   7.3979450e-01
   4.4098314e+00   7.4368348e-01
   4.4155473e+00   7.4758160e-01
   4.4212632e+00   7.5148865e-01
   4.4269791e+00   7.5540437e-01
   4.4326951e+00   7.5932852e-01
   4.4384110e+00   7.6326084e-01
   4.4441269e+00   7.6720109e-01
   4.4498428e+00   7.7114898e-01
   4.4555587e+00   7.7510427e-01
   4.4612746e+00   7.7906667e-01
   4.4669906e+00   7.8303590e-01
   4.4727065e+00   7.8701168e-01
   4.4784224e+00   7.9099373e-01
   4.4841383e+00   7.9498174e-01
   4.4898542e+00   7.9897542e-01
   4.4955702e+00   8.0297446e-01
   4.5012861e+00   8.0697856e-01
   4.5070020e+00   8.1098738e-01
   4.5127179e+00   8.1500062e-01
   4.5184338e+00   8.1901795e-01
   4.5241498e+00   8.2303902e-01
   4.5298657e+00   8.2706351e-01
   4.5355816e+00   8.3109107e-01
   4.5412975e+00   8.3512135e-01
   4.5470134e+00   8.3915400e-01
   4.5527294e+00   8.4318865e-01
   4.5584453e+00   8.4722493e-01
   4.5641612e+00   8.5126248e-01
   4.5698771e+00   8.5530092e-01
   4.5755930e+00   8.5933987e-01
   4.5813089e+00   8.6337893e-01
   4.5870249e+00   8.6741772e-01
   4.5927408e+00   8.7145582e-01
   4.5984567e+00   8.7549285e-01
   4.6041726e+00   8.7952838e-01
   4.6098885e+00   8.8356200e-01
   4.6156045e+00   8.8759329e-01
   4.6213204e+00   8.9162183e-01
   4.6270363e+00   8.9564717e-01
   4.6327522e+00   8.9966888e-01
   4.6384681e+00   9.0368653e-01
   4.6441841e+00   9.0769965e-01
   4.6499000e+00   9.1170780e-01
   4.6556159e+00   9.1571051e-01
   4.6613318e+00   9.1970733e-01
   4.6670477e+00   9.2369779e-01
   4.6727636e+00   9.2768140e-01
   4.6784796e+00   9.3165769e-01
   4.6841955e+00   9.3562618e-01
   4.6899114e+00   9.3958638e-01
   4.6956273e+00   9.4353779e-01
   4.7013432e+00   9.4747992e-01
   4.7070592e+00   9.5141226e-01
   4.7127751e+00   9.5533430e-01
   4.7184910e+00   9.5924553e-01
   4.7242069e+00   9.6314544e-01
   4.7299228e+00   9.6703351e-01
   4.7356388e+00   9.7090920e-01
   4.7413547e+00   9.7477200e-01
   4.7470706e+00   9.7862136e-01
   4.7527865e+00   9.8245675e-01
   4.7585024e+00   9.8627764e-01
   4.7642183e+00   9.9008347e-01
   4.7699343e+00   9.9387370e-01
   4.7756502e+00   9.9764777e-01
   4.7813661e+00   1.0014051e+00
   4.7870820e+00   1.0051452e+00
   4.7927979e+00   1.0088675e+00
   4.7985139e+00   1.0125714e+00
   4.8042298e+00   1.0162563e+00
   4.8099457e+00   1.0199217e+00
   4.8156616e+00   1.0235670e+00
   4.8213775e+00   1.0271917e+00
   4.8270935e+00   1.0307951e+00
   4.8328094e+00   1.0343766e+00
   4.8385253e+00   1.0379358e+00
   4.8442412e+00   1.0414720e+00
   4.8499571e+00   1.0449846e+00
   4.8556730e+00   1.0484731e+00
   4.8613890e+00   1.0519368e+00
   4.8671049e+00   1.0553752e+00
   4.8728208e+00   1.0587878e+00
   4.8785367e+00   1.0621738e+00
   4.8842526e+00   1.0655327e+00
   4.8899686e+00   1.0688640e+00
   4.8956845e+00   1.0721670e+00
   4.9014004e+00   1.0754412e+00
   4.9071163e+00   1.0786860e+00
   4.9128322e+00   1.0819007e+00
   4.9185482e+00   1.0850849e+00
   4.9242641e+00   1.0882379e+00
   4.9299800e+00   1.0913591e+00
   4.9356959e+00   1.0944480e+00
   4.9414118e+00   1.0975040e+00
   4.9471278e+00   1.1005264e+00
   4.9528437e+00   1.1035149e+00
   4.9585596e+00   1.1064686e+00
   4.9642755e+00   1.1093872e+00
   4.9699914e+00   1.1122700e+00
   4.9757073e+00   1.1151164e+00
   4.9814233e+00   1.1179259e+00
   4.9871392e+00   1.1206980e+00
   4.9928551e+00   1.1234321e+00
   4.9985710e+00   1.1261277e+00
   5.0042869e+00   1.1287841e+00
   5.0100029e+00   1.1314009e+00
   5.0157188e+00   1.1339776e+00
   5.0214347e+00   1.1365136e+00
   5.0271506e+00   1.1390083e+00
   5.0328665e+00   1.1414613e+00
   5.0385825e+00   1.1438721e+00
   5.0442984e+00   1.1462401e+00
   5.0500143e+00   1.1485648e+00
   5.0557302e+00   1.1508459e+00
   5.0614461e+00   1.1530826e+00
   5.0671620e+00   1.1552747e+00
   5.0728780e+00   1.1574216e+00
   5.0785939e+00   1.1595229e+00
   5.0843098e+00   1.1615780e+00
   5.0900257e+00   1.1635867e+00
   5.0957416e+00   1.1655483e+00
   5.1014576e+00   1.1674625e+00
   5.1071735e+00   1.1693288e+00
   5.1128894e+00   1.1711470e+00
   5.1186053e+00   1.1729164e+00
   5.1243212e+00   1.1746368e+00
   5.1300372e+00   1.1763077e+00
   5.1357531e+00   1.1779288e+00
   5.1414690e+00   1.1794997e+00
   5.1471849e+00   1.1810201e+00
   5.1529008e+00   1.1824896e+00
   5.1586167e+00   1.1839078e+00
   5.1643327e+00   1.1852745e+00
   5.1700486e+00   1.1865894e+00
   5.1757645e+00   1.1878520e+00
   5.1814804e+00   1.1890622e+00
   5.1871963e+00   1.1902196e+00
   5.1929123e+00   1.1913240e+00
   5.1986282e+00   1.1923751e+00
   5.2043441e+00   1.1933727e+00
   5.2100600e+00   1.1943165e+00
   5.2157759e+00   1.1952064e+00
   5.2214919e+00   1.1960420e+00
   5.2272078e+00   1.1968233e+00
   5.2329237e+00   1.1975499e+00
   5.2386396e+00   1.1982218e+00
   5.2443555e+00   1.1988388e+00
   5.2500714e+00   1.1994007e+00
   5.2557874e+00   1.1999075e+00
   5.2615033e+00   1.2003588e+00
   5.2672192e+00   1.2007548e+00
   5.2729351e+00   1.2010952e+00
   5.2786510e+00   1.2013799e+00
   5.2843670e+00   1.2016090e+00
   5.2900829e+00   1.2017824e+00
   5.2957988e+00   1.2018999e+00
   5.3015147e+00   1.2019616e+00
   5.3072306e+00   1.2019674e+00
   5.3129466e+00   1.2019174e+00
   5.3186625e+00   1.2018115e+00
   5.3243784e+00   1.2016498e+00
   5.3300943e+00   1.2014323e+00
   5.3358102e+00   1.2011590e+00
   5.3415262e+00   1.2008300e+00
   5.3472421e+00   1.2004454e+00
   5.3529580e+00   1.2000053e+00
   5.3586739e+00   1.1995097e+00
   5.3643898e+00   1.1989588e+00
   5.3701057e+00   1.1983527e+00
   5.3758217e+00   1.1976915e+00
   5.3815376e+00   1.1969754e+00
   5.3872535e+00   1.1962046e+00
   5.3929694e+00   1.1953791e+00
   5.3986853e+00   1.1944993e+00
   5.4044013e+00   1.1935652e+00
   5.4101172e+00   1.1925772e+00
   5.4158331e+00   1.1915354e+00
   5.4215490e+00   1.1904400e+00
   5.4272649e+00   1.1892914e+00
   5.4329809e+00   1.1880897e+00
   5.4386968e+00   1.1868353e+00
   5.4444127e+00   1.1855284e+00
   5.4501286e+00   1.1841694e+00
   5.4558445e+00   1.1827584e+00
   5.4615604e+00   1.1812959e+00
   5.4672764e+00   1.1797822e+00
   5.4729923e+00   1.1782175e+00
   5.4787082e+00   1.1766023e+00
   5.4844241e+00   1.1749369e+00
   5.4901400e+00   1.1732216e+00
   5.4958560e+00   1.1714569e+00
   5.5015719e+00   1.1696431e+00
   5.5072878e+00   1.1677807e+00
   5.5130037e+00   1.1658699e+00
   5.5187196e+00   1.1639113e+00
   5.5244356e+00   1.1619053e+00
   5.5301515e+00   1.1598522e+00
   5.5358674e+00   1.1577526e+00
   5.5415833e+00   1.1556069e+00
   5.5472992e+00   1.1534155e+00
   5.5530151e+00   1.1511789e+00
   5.5587311e+00   1.1488975e+00
   5.5644470e+00   1.1465719e+00
   5.5701629e+00   1.1442026e+00
   5.5758788e+00   1.1417899e+00
   5.5815947e+00   1.1393345e+00
   5.5873107e+00   1.1368368e+00
   5.5930266e+00   1.1342973e+00
   5.5987425e+00   1.1317165e+00
   5.6044584e+00   1.1290950e+00
   5.6101743e+00   1.1264333e+00
   5.6158903e+00   1.1237320e+00
   5.6216062e+00   1.1209914e+00
   5.6273221e+00   1.1182123e+00
   5.6330380e+00   1.1153952e+00
   5.6387539e+00   1.1125405e+00
   5.6444698e+00   1.1096488e+00
   5.6501858e+00   1.1067208e+00
   5.6559017e+00   1.1037570e+00
   5.6616176e+00   1.1007578e+00
   5.6673335e+00   1.0977240e+00
   5.6730494e+00   1.0946560e+00
   5.6787654e+00   1.0915544e+00
   5.6844813e+00   1.0884199e+00
   5.6901972e+00   1.0852529e+00
   5.6959131e+00   1.0820541e+00
   5.7016290e+00   1.0788240e+00
   5.7073450e+00   1.0755633e+00
   5.7130609e+00   1.0722724e+00
   5.7187768e+00   1.0689520e+00
   5.7244927e+00   1.0656027e+00
   5.7302086e+00   1.0622251e+00
   5.7359245e+00   1.0588196e+00
   5.7416405e+00   1.0553870e+00
   5.7473564e+00   1.0519278e+00
   5.7530723e+00   1.0484426e+00
   5.7587882e+00   1.0449319e+00
   5.7645041e+00   1.0413963e+00
   5.7702201e+00   1.0378365e+00
   5.7759360e+00   1.0342530e+00
   5.7816519e+00   1.0306464e+00
   5.7873678e+00   1.0270173e+00
   5.7930837e+00   1.0233661e+00
   5.7987997e+00   1.0196936e+00
   5.8045156e+00   1.0160003e+00
   5.8102315e+00   1.0122867e+00
   5.8159474e+00   1.0085535e+00
   5.8216633e+00   1.0048011e+00
   5.8273793e+00   1.0010302e+00
   5.8330952e+00   9.9724127e-01
   5.8388111e+00   9.9343491e-01
   5.8445270e+00   9.8961167e-01
   5.8502429e+00   9.8577209e-01
   5.8559588e+00   9.8191673e-01
   5.8616748e+00   9.7804612e-01
   5.8673907e+00   9.7416080e-01
   5.8731066e+00   9.7026133e-01
   5.8788225e+00   9.6634821e-01
   5.8845384e+00   9.6242199e-01
   5.8902544e+00   9.5848319e-01
   5.8959703e+00   9.5453233e-01
   5.9016862e+00   9.5056992e-01
   5.9074021e+00   9.4659648e-01
   5.9131180e+00   9.4261251e-01
   5.9188340e+00   9.3861853e-01
   5.9245499e+00   9.3461502e-01
   5.9302658e+00   9.3060248e-01
   5.9359817e+00   9.2658140e-01
   5.9416976e+00   9.2255226e-01
   5.9474135e+00   9.1851555e-01
   5.9531295e+00   9.1447174e-01
   5.9588454e+00   9.1042129e-01
   5.9645613e+00   9.0636468e-01
   5.9702772e+00   9.0230236e-01
   5.9759931e+00   8.9823478e-01
   5.9817091e+00   8.9416240e-01
   5.9874250e+00   8.9008566e-01
   5.9931409e+00   8.8600500e-01
   5.9988568e+00   8.8192084e-01
   6.0045727e+00   8.7783363e-01
   6.0102887e+00   8.7374377e-01
   6.0160046e+00   8.6965169e-01
   6.0217205e+00   8.6555780e-01
   6.0274364e+00   8.6146250e-01
   6.0331523e+00   8.5736619e-01
   6.0388682e+00   8.5326928e-01
   6.0445842e+00   8.4917214e-01
   6.0503001e+00   8.4507517e-01
   6.0560160e+00   8.4097874e-01
   6.0617319e+00   8.3688322e-01
   6.0674478e+00   8.3278898e-01
   6.0731638e+00   8.2869638e-01
   6.0788797e+00   8.2460578e-01
   6.0845956e+00   8.2051752e-01
   6.0903115e+00   8.1643196e-01
   6.0960274e+00   8.1234943e-01
   6.1017434e+00   8.0827027e-01
   6.1074593e+00   8.0419479e-01
   6.1131752e+00   8.0012334e-01
   6.1188911e+00   7.9605622e-01
   6.1246070e+00   7.9199374e-01
   6.1303229e+00   7.8793621e-01
   6.1360389e+00   7.8388393e-01
   6.1417548e+00   7.7983720e-01
   6.1474707e+00   7.7579630e-01
   6.1531866e+00   7.7176153e-01
   6.1589025e+00   7.6773315e-01
   6.1646185e+00   7.6371145e-01
   6.1703344e+00   7.5969668e-01
   6.1760503e+00   7.5568913e-01
   6.1817662e+00   7.5168903e-01
   6.1874821e+00   7.4769665e-01
   6.1931981e+00   7.4371223e-01
   6.1989140e+00   7.3973602e-01
   6.2046299e+00   7.3576825e-01
   6.2103458e+00   7.3180915e-01
   6.2160617e+00   7.2785896e-01
   6.2217777e+00   7.2391789e-01
   6.2274936e+00   7.1998616e-01
   6.2332095e+00   7.1606399e-01
   6.2389254e+00   7.1215158e-01
   6.2446413e+00   7.0824913e-01
   6.2503572e+00   7.0435685e-01
   6.2560732e+00   7.0047492e-01
   6.2617891e+00   6.9660354e-01
   6.2675050e+00   6.9274289e-01
   6.2732209e+00   6.8889315e-01
   6.2789368e+00   6.8505449e-01
   6.2846528e+00   6.8122709e-01
   6.2903687e+00   6.7741111e-01
   6.2960846e+00   6.7360671e-01
   6.3018005e+00   6.6981405e-01
   6.3075164e+00   6.6603329e-01
   6.3132324e+00   6.6226457e-01
   6.3189483e+00   6.5850804e-01
   6.3246642e+00   6.5476384e-01
   6.3303801e+00   6.5103210e-01
   6.3360960e+00   6.4731296e-01
   6.3418119e+00   6.4360655e-01
   6.3475279e+00   6.3991300e-01
   6.3532438e+00   6.3623241e-01
   6.3589597e+00   6.3256492e-01
   6.3646756e+00   6.2891063e-01
   6.3703915e+00   6.2526965e-01
   6.3761075e+00   6.2164210e-01
   6.3818234e+00   6.1802806e-01
   6.3875393e+00   6.1442765e-01
   6.3932552e+00   6.1084095e-01
   6.3989711e+00   6.0726807e-01
   6.4046871e+00   6.0370908e-01
   6.4104030e+00   6.0016407e-01
   6.4161189e+00   5.9663313e-01
   6.4218348e+00   5.9311633e-01
   6.4275507e+00   5.8961376e-01
   6.4332666e+00   5.8612547e-01
   6.4389826e+00   5.8265154e-01
   6.4446985e+00   5.7919205e-01
   6.4504144e+00   5.7574704e-01
   6.4561303e+00   5.7231658e-01
   6.4618462e+00   5.6890073e-01
   6.4675622e+00   5.6549955e-01
   6.4732781e+00   5.6211308e-01
   6.4789940e+00   5.5874137e-01
   6.4847099e+00   5.5538448e-01
   6.4904258e+00   5.5204244e-01
   6.4961418e+00   5.4871529e-01
   6.5018577e+00   5.4540308e-01
   6.5075736e+00   5.4210583e-01
   6.5132895e+00   5.3882359e-01
   6.5190054e+00   5.3555639e-01
   6.5247213e+00   5.3230424e-01
   6.5304373e+00   5.2906719e-01
   6.5361532e+00   5.2584525e-01
   6.5418691e+00   5.2263845e-01
   6.5475850e+00   5.1944680e-01
   6.5533009e+00   5.1627032e-01
   6.5590169e+00   5.1310903e-01
   6.5647328e+00   5.0996294e-01
   6.5704487e+00   5.0683207e-01
   6.5761646e+00   5.0371641e-01
   6.5818805e+00   5.0061599e-01
   6.5875965e+00   4.9753080e-01
   6.5933124e+00   4.9446085e-01
   6.5990283e+00   4.9140613e-01
   6.6047442e+00   4.8836666e-01
   6.6104601e+00   4.8534242e-01
   6.6161761e+00   4.8233342e-01
   6.6218920e+00   4.7933964e-01
   6.6276079e+00   4.7636109e-01
   6.6333238e+00   4.7339775e-01
   6.6390397e+00   4.7044961e-01
   6.6447556e+00   4.6751666e-01
   6.6504716e+00   4.6459888e-01
   6.6561875e+00   4.6169628e-01
   6.6619034e+00   4.5880881e-01
   6.6676193e+00   4.5593648e-01
   6.6733352e+00   4.5307925e-01
   6.6790512e+00   4.5023712e-01
   6.6847671e+00   4.4741005e-01
   6.6904830e+00   4.4459803e-01
   6.6961989e+00   4.4180103e-01
   6.7019148e+00   4.3901902e-01
   6.7076308e+00   4.3625198e-01
   6.7133467e+00   4.3349989e-01
   6.7190626e+00   4.3076270e-01
   6.7247785e+00   4.2804040e-01
   6.7304944e+00   4.2533295e-01
   6.7362103e+00   4.2264031e-01
   6.7419263e+00   4.1996247e-01
   6.7476422e+00   4.1729937e-01
   6.7533581e+00   4.1465099e-01
   6.7590740e+00   4.1201729e-01
   6.7647899e+00   4.0939823e-01
   6.7705059e+00   4.0679378e-01
   6.7762218e+00   4.0420390e-01
   6.7819377e+00   4.0162854e-01
   6.7876536e+00   3.9906767e-01
   6.7933695e+00   3.9652125e-01
   6.7990855e+00   3.9398923e-01
   6.8048014e+00   3.9147157e-01
   6.8105173e+00   3.8896823e-01
   6.8162332e+00   3.8647916e-01
   6.8219491e+00   3.8400432e-01
   6.8276650e+00   3.8154366e-01
   6.8333810e+00   3.7909715e-01
   6.8390969e+00   3.7666472e-01
   6.8448128e+00   3.7424633e-01
   6.8505287e+00   3.7184194e-01
   6.8562446e+00   3.6945150e-01
   6.8619606e+00   3.6707495e-01
   6.8676765e+00   3.6471225e-01
   6.8733924e+00   3.6236336e-01
   6.8791083e+00   3.6002820e-01
   6.8848242e+00   3.5770675e-01
   6.8905402e+00   3.5539894e-01
   6.8962561e+00   3.5310472e-01
   6.9019720e+00   3.5082405e-01
   6.9076879e+00   3.4855686e-01
   6.9134038e+00   3.4630311e-01
   6.9191197e+00   3.4406274e-01
   6.9248357e+00   3.4183570e-01
   6.9305516e+00   3.3962194e-01
   6.9362675e+00   3.3742139e-01
   6.9419834e+00   3.3523401e-01
   6.9476993e+00   3.3305973e-01
   6.9534153e+00   3.3089852e-01
   6.9591312e+00   3.2875030e-01
   6.9648471e+00   3.2661502e-01
   6.9705630e+00   3.2449263e-01
   6.9762789e+00   3.2238307e-01
   6.9819949e+00   3.2028629e-01
   6.9877108e+00   3.1820222e-01
   6.9934267e+00   3.1613081e-01
   6.9991426e+00   3.1407201e-01
   7.0048585e+00   3.1202575e-01
   7.0105744e+00   3.0999198e-01
   7.0162904e+00   3.0797065e-01
   7.0220063e+00   3.0596168e-01
   7.0277222e+00   3.0396503e-01
   7.0334381e+00   3.0198064e-01
   7.0391540e+00   3.0000845e-01
   7.0448700e+00   2.9804840e-01
   7.0505859e+00   2.9610043e-01
   7.0563018e+00   2.9416448e-01
   7.0620177e+00   2.9224050e-01
   7.0677336e+00   2.9032843e-01
   7.0734496e+00   2.8842821e-01
   7.0791655e+00   2.8653978e-01
   7.0848814e+00   2.8466309e-01
   7.0905973e+00   2.8279806e-01
   7.0963132e+00   2.8094465e-01
   7.1020292e+00   2.7910280e-01
   7.1077451e+00   2.7727245e-01
   7.1134610e+00   2.7545353e-01
   7.1191769e+00   2.7364600e-01
   7.1248928e+00   2.7184979e-01
   7.1306087e+00   2.7006484e-01
   7.1363247e+00   2.6829110e-01
   7.1420406e+00   2.6652850e-01
   7.1477565e+00   2.6477699e-01
   7.1534724e+00   2.6303651e-01
   7.1591883e+00   2.6130701e-01
   7.1649043e+00   2.5958841e-01
   7.1706202e+00   2.5788068e-01
   7.1763361e+00   2.5618374e-01
   7.1820520e+00   2.5449754e-01
   7.1877679e+00   2.5282202e-01
   7.1934839e+00   2.5115712e-01
   7.1991998e+00   2.4950279e-01
   7.2049157e+00   2.4785897e-01
   7.2106316e+00   2.4622560e-01
   7.2163475e+00   2.4460263e-01
   7.2220634e+00   2.4298999e-01
   7.2277794e+00   2.4138762e-01
   7.2334953e+00   2.3979549e-01
   7.2392112e+00   2.3821351e-01
   7.2449271e+00   2.3664165e-01
   7.2506430e+00   2.3507984e-01
   7.2563590e+00   2.3352802e-01
   7.2620749e+00   2.3198614e-01
   7.2677908e+00   2.3045415e-01
   7.2735067e+00   2.2893198e-01
   7.2792226e+00   2.2741959e-01
   7.2849386e+00   2.2591691e-01
   7.2906545e+00   2.2442389e-01
   7.2963704e+00   2.2294048e-01
   7.3020863e+00   2.2146661e-01
   7.3078022e+00   2.2000224e-01
   7.3135181e+00   2.1854731e-01
   7.3192341e+00   2.1710177e-01
   7.3249500e+00   2.1566556e-01
   7.3306659e+00   2.1423862e-01
   7.3363818e+00   2.1282091e-01
   7.3420977e+00   2.1141236e-01
   7.3478137e+00   2.1001293e-01
   7.3535296e+00   2.0862256e-01
   7.3592455e+00   2.0724120e-01
   7.3649614e+00   2.0586879e-01
   7.3706773e+00   2.0450529e-01
   7.3763933e+00   2.0315064e-01
   7.3821092e+00   2.0180478e-01
   7.3878251e+00   2.0046767e-01
   7.3935410e+00   1.9913924e-01
   7.3992569e+00   1.9781946e-01
   7.4049728e+00   1.9650827e-01
   7.4106888e+00   1.9520562e-01
   7.4164047e+00   1.9391145e-01
   7.4221206e+00   1.9262572e-01
   7.4278365e+00   1.9134837e-01
   7.4335524e+00   1.9007935e-01
   7.4392684e+00   1.8881862e-01
   7.4449843e+00   1.8756612e-01
   7.4507002e+00   1.8632180e-01
   7.4564161e+00   1.8508562e-01
   7.4621320e+00   1.8385752e-01
   7.4678480e+00   1.8263746e-01
   7.4735639e+00   1.8142537e-01
   7.4792798e+00   1.8022123e-01
   7.4849957e+00   1.7902497e-01
   7.4907116e+00   1.7783656e-01
   7.4964276e+00   1.7665593e-01
   7.5021435e+00   1.7548305e-01
   7.5078594e+00   1.7431786e-01
   7.5135753e+00   1.7316032e-01
   7.5192912e+00   1.7201038e-01
   7.5250071e+00   1.7086799e-01
   7.5307231e+00   1.6973311e-01
   7.5364390e+00   1.6860569e-01
   7.5421549e+00   1.6748569e-01
   7.5478708e+00   1.6637305e-01
   7.5535867e+00   1.6526773e-01
   7.5593027e+00   1.6416969e-01
   7.5650186e+00   1.6307888e-01
   7.5707345e+00   1.6199525e-01
   7.5764504e+00   1.6091876e-01
   7.5821663e+00   1.5984937e-01
   7.5878823e+00   1.5878703e-01
   7.5935982e+00   1.5773170e-01
   7.5993141e+00   1.5668333e-01
   7.6050300e+00   1.5564187e-01
   7.6107459e+00   1.5460729e-01
   7.6164618e+00   1.5357954e-01
   7.6221778e+00   1.5255859e-01
   7.6278937e+00   1.5154437e-01
   7.6336096e+00   1.5053686e-01
   7.6393255e+00   1.4953601e-01
   7.6450414e+00   1.4854177e-01
   7.6507574e+00   1.4755411e-01
   7.6564733e+00   1.4657299e-01
   7.6621892e+00   1.4559836e-01
   7.6679051e+00   1.4463017e-01
   7.6736210e+00   1.4366840e-01
   7.6793370e+00   1.4271300e-01
   7.6850529e+00   1.4176392e-01
   7.6907688e+00   1.4082113e-01
   7.6964847e+00   1.3988459e-01
   7.7022006e+00   1.3895426e-01
   7.7079165e+00   1.3803009e-01
   7.7136325e+00   1.3711205e-01
   7.7193484e+00   1.3620011e-01
   7.7250643e+00   1.3529421e-01
   7.7307802e+00   1.3439432e-01
   7.7364961e+00   1.3350040e-01
   7.7422121e+00   1.3261241e-01
   7.7479280e+00   1.3173033e-01
   7.7536439e+00   1.3085409e-01
   7.7593598e+00   1.2998368e-01
   7.7650757e+00   1.2911905e-01
   7.7707917e+00   1.2826016e-01
   7.7765076e+00   1.2740698e-01
   7.7822235e+00   1.2655947e-01
   7.7879394e+00   1.2571760e-01
   7.7936553e+00   1.2488132e-01
   7.7993712e+00   1.2405060e-01
   7.8050872e+00   1.2322541e-01
   7.8108031e+00   1.2240570e-01
   7.8165190e+00   1.2159145e-01
   7.8222349e+00   1.2078261e-01
   7.8279508e+00   1.1997916e-01
   7.8336668e+00   1.1918106e-01
   7.8393827e+00   1.1838826e-01
   7.8450986e+00   1.1760075e-01
   7.8508145e+00   1.1681848e-01
   7.8565304e+00   1.1604141e-01
   7.8622464e+00   1.1526952e-01
   7.8679623e+00   1.1450278e-01
   7.8736782e+00   1.1374114e-01
   7.8793941e+00   1.1298457e-01
   7.8851100e+00   1.1223305e-01
   7.8908260e+00   1.1148653e-01
   7.8965419e+00   1.1074499e-01
   7.9022578e+00   1.1000840e-01
   7.9079737e+00   1.0927671e-01
   7.9136896e+00   1.0854990e-01
   7.9194055e+00   1.0782793e-01
   7.9251215e+00   1.0711078e-01
   7.9308374e+00   1.0639842e-01
   7.9365533e+00   1.0569080e-01
   7.9422692e+00   1.0498790e-01
   7.9479851e+00   1.0428970e-01
   7.9537011e+00   1.0359615e-01
   7.9594170e+00   1.0290723e-01
   7.9651329e+00   1.0222290e-01
   7.9708488e+00   1.0154314e-01
   7.9765647e+00   1.0086792e-01
   7.9822807e+00   1.0019720e-01
   7.9879966e+00   9.9530965e-02
   7.9937125e+00   9.8869173e-02
   7.9994284e+00   9.8211800e-02
   8.0051443e+00   9.7558814e-02
   8.0108602e+00   9.6910189e-02
   8.0165762e+00   9.6265895e-02
   8.0222921e+00   9.5625903e-02
   8.0280080e+00   9.4990185e-02
   8.0337239e+00   9.4358712e-02
   8.0394398e+00   9.3731457e-02
   8.0451558e+00   9.3108391e-02
   8.0508717e+00   9.2489487e-02
   8.0565876e+00   9.1874718e-02
   8.0623035e+00   9.1264055e-02
   8.0680194e+00   9.0657472e-02
   8.0737354e+00   9.0054942e-02
   8.0794513e+00   8.9456437e-02
   8.0851672e+00   8.8861931e-02
   8.0908831e+00   8.8271398e-02
   8.0965990e+00   8.7684811e-02
   8.1023149e+00   8.7102144e-02
   8.1080309e+00   8.6523370e-02
   8.1137468e+00   8.5948465e-02
   8.1194627e+00   8.5377402e-02
   8.1251786e+00   8.4810156e-02
   8.1308945e+00   8.4246701e-02
   8.1366105e+00   8.3687012e-02
   8.1423264e+00   8.3131065e-02
   8.1480423e+00   8.2578833e-02
   8.1537582e+00   8.2030293e-02
   8.1594741e+00   8.1485421e-02
   8.1651901e+00   8.0944190e-02
   8.1709060e+00   8.0406578e-02
   8.1766219e+00   7.9872560e-02
   8.1823378e+00   7.9342113e-02
   8.1880537e+00   7.8815211e-02
   8.1937696e+00   7.8291833e-02
   8.1994856e+00   7.7771954e-02
   8.2052015e+00   7.7255551e-02
   8.2109174e+00   7.6742600e-02
   8.2166333e+00   7.6233080e-02
   8.2223492e+00   7.5726966e-02
   8.2280652e+00   7.5224237e-02
   8.2337811e+00   7.4724869e-02
   8.2394970e+00   7.4228840e-02
   8.2452129e+00   7.3736128e-02
   8.2509288e+00   7.3246710e-02
   8.2566448e+00   7.2760566e-02
   8.2623607e+00   7.2277672e-02
   8.2680766e+00   7.1798007e-02
   8.2737925e+00   7.1321550e-02
   8.2795084e+00   7.0848279e-02
   8.2852243e+00   7.0378173e-02
   8.2909403e+00   6.9911210e-02
   8.2966562e+00   6.9447370e-02
   8.3023721e+00   6.8986632e-02
   8.3080880e+00   6.8528975e-02
   8.3138039e+00   6.8074378e-02
   8.3195199e+00   6.7622821e-02
   8.3252358e+00   6.7174283e-02
   8.3309517e+00   6.6728745e-02
   8.3366676e+00   6.6286186e-02
   8.3423835e+00   6.5846587e-02
   8.3480995e+00   6.5409927e-02
   8.3538154e+00   6.4976187e-02
   8.3595313e+00   6.4545347e-02
   8.3652472e+00   6.4117389e-02
   8.3709631e+00   6.3692291e-02
   8.3766791e+00   6.3270036e-02
   8.3823950e+00   6.2850605e-02
   8.3881109e+00   6.2433978e-02
   8.3938268e+00   6.2020137e-02
   8.3995427e+00   6.1609063e-02
   8.4052586e+00   6.1200737e-02
   8.4109746e+00   6.0795141e-02
   8.4166905e+00   6.0392257e-02
   8.4224064e+00   5.9992067e-02
   8.4281223e+00   5.9594552e-02
   8.4338382e+00   5.9199694e-02
   8.4395542e+00   5.8807477e-02
   8.4452701e+00   5.8417881e-02
   8.4509860e+00   5.8030890e-02
   8.4567019e+00   5.7646486e-02
   8.4624178e+00   5.7264651e-02
   8.4681338e+00   5.6885369e-02
   8.4738497e+00   5.6508622e-02
   8.4795656e+00   5.6134394e-02
   8.4852815e+00   5.5762667e-02
   8.4909974e+00   5.5393424e-02
   8.4967133e+00   5.5026650e-02
   8.5024293e+00   5.4662326e-02
   8.5081452e+00   5.4300438e-02
   8.5138611e+00   5.3940968e-02
   8.5195770e+00   5.3583900e-02
   8.5252929e+00   5.3229219e-02
   8.5310089e+00   5.2876908e-02
   8.5367248e+00   5.2526951e-02
   8.5424407e+00   5.2179333e-02
   8.5481566e+00   5.1834037e-02
   8.5538725e+00   5.1491049e-02
   8.5595885e+00   5.1150352e-02
   8.5653044e+00   5.0811931e-02
   8.5710203e+00   5.0475772e-02
   8.5767362e+00   5.0141858e-02
   8.5824521e+00   4.9810175e-02
   8.5881680e+00   4.9480708e-02
   8.5938840e+00   4.9153441e-02
   8.5995999e+00   4.8828361e-02
   8.6053158e+00   4.8505452e-02
   8.6110317e+00   4.8184700e-02
   8.6167476e+00   4.7866090e-02
   8.6224636e+00   4.7549609e-02
   8.6281795e+00   4.7235240e-02
   8.6338954e+00   4.6922972e-02
   8.6396113e+00   4.6612788e-02
   8.6453272e+00   4.6304676e-02
   8.6510432e+00   4.5998621e-02
   8.6567591e+00   4.5694610e-02
   8.6624750e+00   4.5392629e-02
   8.6681909e+00   4.5092664e-02
   8.6739068e+00   4.4794702e-02
   8.6796227e+00   4.4498728e-02
   8.6853387e+00   4.4204731e-02
   8.6910546e+00   4.3912696e-02
   8.6967705e+00   4.3622611e-02
   8.7024864e+00   4.3334462e-02
   8.7082023e+00   4.3048236e-02
   8.7139183e+00   4.2763920e-02
   8.7196342e+00   4.2481502e-02
   8.7253501e+00   4.2200969e-02
   8.7310660e+00   4.1922308e-02
   8.7367819e+00   4.1645506e-02
   8.7424979e+00   4.1370551e-02
   8.7482138e+00   4.1097431e-02
   8.7539297e+00   4.0826133e-02
   8.7596456e+00   4.0556645e-02
   8.7653615e+00   4.0288955e-02
   8.7710775e+00   4.0023051e-02
   8.7767934e+00   3.9758921e-02
   8.7825093e+00   3.9496552e-02
   8.7882252e+00   3.9235933e-02
   8.7939411e+00   3.8977053e-02
   8.7996570e+00   3.8719899e-02
   8.8053730e+00   3.8464460e-02
   8.8110889e+00   3.8210725e-02
   8.8168048e+00   3.7958681e-02
   8.8225207e+00   3.7708318e-02
   8.8282366e+00   3.7459625e-02
   8.8339526e+00   3.7212589e-02
   8.8396685e+00   3.6967201e-02
   8.8453844e+00   3.6723448e-02
   8.8511003e+00   3.6481320e-02
   8.8568162e+00   3.6240806e-02
   8.8625322e+00   3.6001896e-02
   8.8682481e+00   3.5764578e-02
   8.8739640e+00   3.5528841e-02
   8.8796799e+00   3.5294675e-02
   8.8853958e+00   3.5062070e-02
   8.8911117e+00   3.4831015e-02
   8.8968277e+00   3.4601499e-02
   8.9025436e+00   3.4373513e-02
   8.9082595e+00   3.4147045e-02
   8.9139754e+00   3.3922087e-02
   8.9196913e+00   3.3698626e-02
   8.9254073e+00   3.3476655e-02
   8.9311232e+00   3.3256162e-02
   8.9368391e+00   3.3037137e-02
   8.9425550e+00   3.2819571e-02
   8.9482709e+00   3.2603455e-02
   8.9539869e+00   3.2388777e-02
   8.9597028e+00   3.2175529e-02
   8.9654187e+00   3.1963701e-02
   8.9711346e+00   3.1753283e-02
   8.9768505e+00   3.1544266e-02
   8.9825664e+00   3.1336640e-02
   8.9882824e+00   3.1130397e-02
   8.9939983e+00   3.0925527e-02
   8.9997142e+00   3.0722020e-02
   9.0054301e+00   3.0519868e-02
   9.0111460e+00   3.0319061e-02
   9.0168620e+00   3.0119590e-02
   9.0225779e+00   2.9921447e-02
   9.0282938e+00   2.9724622e-02
   9.0340097e+00   2.9529107e-02
   9.0397256e+00   2.9334893e-02
   9.0454416e+00   2.9141970e-02
   9.0511575e+00   2.8950331e-02
   9.0568734e+00   2.8759967e-02
   9.0625893e+00   2.8570869e-02
   9.0683052e+00   2.8383029e-02
   9.0740211e+00   2.8196438e-02
   9.0797371e+00   2.8011088e-02
   9.0854530e+00   2.7826971e-02
   9.0911689e+00   2.7644078e-02
   9.0968848e+00   2.7462401e-02
   9.1026007e+00   2.7281931e-02
   9.1083167e+00   2.7102662e-02
   9.1140326e+00   2.6924584e-02
   9.1197485e+00   2.6747690e-02
   9.1254644e+00   2.6571972e-02
   9.1311803e+00   2.6397422e-02
   9.1368963e+00   2.6224032e-02
   9.1426122e+00   2.6051794e-02
   9.1483281e+00   2.5880700e-02
   9.1540440e+00   2.5710744e-02
   9.1597599e+00   2.5541916e-02
   9.1654759e+00   2.5374210e-02
   9.1711918e+00   2.5207619e-02
   9.1769077e+00   2.5042134e-02
   9.1826236e+00   2.4877748e-02
   9.1883395e+00   2.4714454e-02
   9.1940554e+00   2.4552245e-02
   9.1997714e+00   2.4391113e-02
   9.2054873e+00   2.4231051e-02
   9.2112032e+00   2.4072052e-02
   9.2169191e+00   2.3914108e-02
   9.2226350e+00   2.3757213e-02
   9.2283510e+00   2.3601360e-02
   9.2340669e+00   2.3446542e-02
   9.2397828e+00   2.3292751e-02
   9.2454987e+00   2.3139980e-02
   9.2512146e+00   2.2988224e-02
   9.2569306e+00   2.2837475e-02
   9.2626465e+00   2.2687726e-02
   9.2683624e+00   2.2538971e-02
   9.2740783e+00   2.2391203e-02
   9.2797942e+00   2.2244416e-02
   9.2855101e+00   2.2098602e-02
   9.2912261e+00   2.1953756e-02
   9.2969420e+00   2.1809870e-02
   9.3026579e+00   2.1666939e-02
   9.3083738e+00   2.1524955e-02
   9.3140897e+00   2.1383914e-02
   9.3198057e+00   2.1243807e-02
   9.3255216e+00   2.1104630e-02
   9.3312375e+00   2.0966376e-02
   9.3369534e+00   2.0829038e-02
   9.3426693e+00   2.0692611e-02
   9.3483853e+00   2.0557088e-02
   9.3541012e+00   2.0422463e-02
   9.3598171e+00   2.0288731e-02
   9.3655330e+00   2.0155885e-02
   9.3712489e+00   2.0023919e-02
   9.3769648e+00   1.9892828e-02
   9.3826808e+00   1.9762606e-02
   9.3883967e+00   1.9633246e-02
   9.3941126e+00   1.9504744e-02
   9.3998285e+00   1.9377093e-02
   9.4055444e+00   1.9250287e-02
   9.4112604e+00   1.9124322e-02
   9.4169763e+00   1.8999190e-02
   9.4226922e+00   1.8874888e-02
   9.4284081e+00   1.8751408e-02
   9.4341240e+00   1.8628747e-02
   9.4398400e+00   1.8506897e-02
   9.4455559e+00   1.8385855e-02
   9.4512718e+00   1.8265613e-02
   9.4569877e+00   1.8146168e-02
   9.4627036e+00   1.8027513e-02
   9.4684195e+00   1.7909644e-02
   9.4741355e+00   1.7792555e-02
   9.4798514e+00   1.7676241e-02
   9.4855673e+00   1.7560696e-02
   9.4912832e+00   1.7445917e-02
   9.4969991e+00   1.7331896e-02
   9.5027151e+00   1.7218630e-02
   9.5084310e+00   1.7106113e-02
   9.5141469e+00   1.6994341e-02
   9.5198628e+00   1.6883308e-02
   9.5255787e+00   1.6773009e-02
   9.5312947e+00   1.6663440e-02
   9.5370106e+00   1.6554596e-02
   9.5427265e+00   1.6446471e-02
   9.5484424e+00   1.6339061e-02
   9.5541583e+00   1.6232362e-02
   9.5598742e+00   1.6126367e-02
   9.5655902e+00   1.6021074e-02
   9.5713061e+00   1.5916476e-02
   9.5770220e+00   1.5812570e-02
   9.5827379e+00   1.5709351e-02
   9.5884538e+00   1.5606814e-02
   9.5941698e+00   1.5504954e-02
   9.5998857e+00   1.5403768e-02
   9.6056016e+00   1.5303250e-02
   9.6113175e+00   1.5203396e-02
   9.6170334e+00   1.5104202e-02
   9.6227494e+00   1.5005663e-02
   9.6284653e+00   1.4907775e-02
   9.6341812e+00   1.4810533e-02
   9.6398971e+00   1.4713934e-02
   9.6456130e+00   1.4617972e-02
   9.6513290e+00   1.4522645e-02
   9.6570449e+00   1.4427947e-02
   9.6627608e+00   1.4333873e-02
   9.6684767e+00   1.4240422e-02
   9.6741926e+00   1.4147586e-02
   9.6799085e+00   1.4055364e-02
   9.6856245e+00   1.3963751e-02
   9.6913404e+00   1.3872742e-02
   9.6970563e+00   1.3782333e-02
   9.7027722e+00   1.3692522e-02
   9.7084881e+00   1.3603302e-02
   9.7142041e+00   1.3514672e-02
   9.7199200e+00   1.3426626e-02
   9.7256359e+00   1.3339161e-02
   9.7313518e+00   1.3252273e-02
   9.7370677e+00   1.3165958e-02
   9.7427837e+00   1.3080213e-02
   9.7484996e+00   1.2995032e-02
   9.7542155e+00   1.2910414e-02
   9.7599314e+00   1.2826353e-02
   9.7656473e+00   1.2742847e-02
   9.7713632e+00   1.2659891e-02
   9.7770792e+00   1.2577482e-02
   9.7827951e+00   1.2495617e-02
   9.7885110e+00   1.2414291e-02
   9.7942269e+00   1.2333501e-02
   9.7999428e+00   1.2253243e-02
   9.8056588e+00   1.2173514e-02
   9.8113747e+00   1.2094311e-02
   9.8170906e+00   1.2015629e-02
   9.8228065e+00   1.1937466e-02
   9.8285224e+00   1.1859818e-02
   9.8342384e+00   1.1782681e-02
   9.8399543e+00   1.1706052e-02
   9.8456702e+00   1.1629928e-02
   9.8513861e+00   1.1554305e-02
   9.8571020e+00   1.1479180e-02
   9.8628179e+00   1.1404550e-02
   9.8685339e+00   1.1330411e-02
   9.8742498e+00   1.1256761e-02
   9.8799657e+00   1.1183595e-02
   9.8856816e+00   1.1110911e-02
   9.8913975e+00   1.1038705e-02
   9.8971135e+00   1.0966974e-02
   9.9028294e+00   1.0895716e-02
   9.9085453e+00   1.0824926e-02
   9.9142612e+00   1.0754602e-02
   9.9199771e+00   1.0684741e-02
   9.9256931e+00   1.0615339e-02
   9.9314090e+00   1.0546394e-02
   9.9371249e+00   1.0477903e-02
   9.9428408e+00   1.0409862e-02
   9.9485567e+00   1.0342268e-02
   9.9542726e+00   1.0275119e-02
   9.9599886e+00   1.0208412e-02
   9.9657045e+00   1.0142143e-02
   9.9714204e+00   1.0076310e-02
   9.9771363e+00   1.0010910e-02
   9.9828522e+00   9.9459392e-03
   9.9885682e+00   9.8813959e-03
   9.9942841e+00   9.8172767e-03
   1.0000000e+01   9.7535790e-03


==> 3Sol_imag_optPulse4.dat <==
  -1.0000000e+01   1.5717029e-02
  -9.9942841e+00   1.5834386e-02
  -9.9885682e+00   1.5952639e-02
  -9.9828522e+00   1.6071794e-02
  -9.9771363e+00   1.6191858e-02
  -9.9714204e+00   1.6312838e-02
  -9.9657045e+00   1.6434742e-02
  -9.9599886e+00   1.6557576e-02
  -9.9542726e+00   1.6681347e-02
  -9.9485567e+00   1.6806064e-02
  -9.9428408e+00   1.6931732e-02
  -9.9371249e+00   1.7058361e-02
  -9.9314090e+00   1.7185957e-02
  -9.9256931e+00   1.7314527e-02
  -9.9199771e+00   1.7444079e-02
  -9.9142612e+00   1.7574622e-02
  -9.9085453e+00   1.7706161e-02
  -9.9028294e+00   1.7838707e-02
  -9.8971135e+00   1.7972265e-02
  -9.8913975e+00   1.8106844e-02
  -9.8856816e+00   1.8242452e-02
  -9.8799657e+00   1.8379097e-02
  -9.8742498e+00   1.8516786e-02
  -9.8685339e+00   1.8655529e-02
  -9.8628179e+00   1.8795333e-02
  -9.8571020e+00   1.8936207e-02
  -9.8513861e+00   1.9078158e-02
  -9.8456702e+00   1.9221196e-02
  -9.8399543e+00   1.9365328e-02
  -9.8342384e+00   1.9510563e-02
  -9.8285224e+00   1.9656910e-02
  -9.8228065e+00   1.9804377e-02
  -9.8170906e+00   1.9952974e-02
  -9.8113747e+00   2.0102708e-02
  -9.8056588e+00   2.0253589e-02
  -9.7999428e+00   2.0405625e-02
  -9.7942269e+00   2.0558826e-02
  -9.7885110e+00   2.0713201e-02
  -9.7827951e+00   2.0868759e-02
  -9.7770792e+00   2.1025509e-02
  -9.7713632e+00   2.1183459e-02
  -9.7656473e+00   2.1342621e-02
  -9.7599314e+00   2.1503003e-02
  -9.7542155e+00   2.1664614e-02
  -9.7484996e+00   2.1827464e-02
  -9.7427837e+00   2.1991563e-02
  -9.7370677e+00   2.2156921e-02
  -9.7313518e+00   2.2323547e-02
  -9.7256359e+00   2.2491451e-02
  -9.7199200e+00   2.2660643e-02
  -9.7142041e+00   2.2831133e-02
  -9.7084881e+00   2.3002932e-02
  -9.7027722e+00   2.3176049e-02
  -9.6970563e+00   2.3350495e-02
  -9.6913404e+00   2.3526280e-02
  -9.6856245e+00   2.3703414e-02
  -9.6799085e+00   2.3881909e-02
  -9.6741926e+00   2.4061774e-02
  -9.6684767e+00   2.4243020e-02
  -9.6627608e+00   2.4425659e-02
  -9.6570449e+00   2.4609700e-02
  -9.6513290e+00   2.4795156e-02
  -9.6456130e+00   2.4982036e-02
  -9.6398971e+00   2.5170352e-02
  -9.6341812e+00   2.5360115e-02
  -9.6284653e+00   2.5551337e-02
  -9.6227494e+00   2.5744029e-02
  -9.6170334e+00   2.5938202e-02
  -9.6113175e+00   2.6133868e-02
  -9.6056016e+00   2.6331039e-02
  -9.5998857e+00   2.6529725e-02
  -9.5941698e+00   2.6729940e-02
  -9.5884538e+00   2.6931695e-02
  -9.5827379e+00   2.7135002e-02
  -9.5770220e+00   2.7339873e-02
  -9.5713061e+00   2.7546320e-02
  -9.5655902e+00   2.7754356e-02
  -9.5598742e+00   2.7963993e-02
  -9.5541583e+00   2.8175243e-02
  -9.5484424e+00   2.8388120e-02
  -9.5427265e+00   2.8602635e-02
  -9.5370106e+00   2.8818802e-02
  -9.5312947e+00   2.9036633e-02
  -9.5255787e+00   2.9256142e-02
  -9.5198628e+00   2.9477342e-02
  -9.5141469e+00   2.9700245e-02
  -9.5084310e+00   2.9924865e-02
  -9.5027151e+00   3.0151216e-02
  -9.4969991e+00   3.0379311e-02
  -9.4912832e+00   3.0609163e-02
  -9.4855673e+00   3.0840787e-02
  -9.4798514e+00   3.1074196e-02
  -9.4741355e+00   3.1309404e-02
  -9.4684195e+00   3.1546425e-02
  -9.4627036e+00   3.1785274e-02
  -9.4569877e+00   3.2025964e-02
  -9.4512718e+00   3.2268510e-02
  -9.4455559e+00   3.2512926e-02
  -9.4398400e+00   3.2759228e-02
  -9.4341240e+00   3.3007430e-02
  -9.4284081e+00   3.3257546e-02
  -9.4226922e+00   3.3509592e-02
  -9.4169763e+00   3.3763582e-02
  -9.4112604e+00   3.4019533e-02
  -9.4055444e+00   3.4277458e-02
  -9.3998285e+00   3.4537375e-02
  -9.3941126e+00   3.4799297e-02
  -9.3883967e+00   3.5063242e-02
  -9.3826808e+00   3.5329224e-02
  -9.3769648e+00   3.5597260e-02
  -9.3712489e+00   3.5867366e-02
  -9.3655330e+00   3.6139557e-02
  -9.3598171e+00   3.6413851e-02
  -9.3541012e+00   3.6690263e-02
  -9.3483853e+00   3.6968810e-02
  -9.3426693e+00   3.7249509e-02
  -9.3369534e+00   3.7532377e-02
  -9.3312375e+00   3.7817431e-02
  -9.3255216e+00   3.8104687e-02
  -9.3198057e+00   3.8394163e-02
  -9.3140897e+00   3.8685877e-02
  -9.3083738e+00   3.8979845e-02
  -9.3026579e+00   3.9276086e-02
  -9.2969420e+00   3.9574617e-02
  -9.2912261e+00   3.9875456e-02
  -9.2855101e+00   4.0178622e-02
  -9.2797942e+00   4.0484132e-02
  -9.2740783e+00   4.0792004e-02
  -9.2683624e+00   4.1102258e-02
  -9.2626465e+00   4.1414911e-02
  -9.2569306e+00   4.1729983e-02
  -9.2512146e+00   4.2047493e-02
  -9.2454987e+00   4.2367459e-02
  -9.2397828e+00   4.2689901e-02
  -9.2340669e+00   4.3014838e-02
  -9.2283510e+00   4.3342290e-02
  -9.2226350e+00   4.3672276e-02
  -9.2169191e+00   4.4004816e-02
  -9.2112032e+00   4.4339930e-02
  -9.2054873e+00   4.4677639e-02
  -9.1997714e+00   4.5017962e-02
  -9.1940554e+00   4.5360920e-02
  -9.1883395e+00   4.5706534e-02
  -9.1826236e+00   4.6054824e-02
  -9.1769077e+00   4.6405812e-02
  -9.1711918e+00   4.6759518e-02
  -9.1654759e+00   4.7115964e-02
  -9.1597599e+00   4.7475171e-02
  -9.1540440e+00   4.7837160e-02
  -9.1483281e+00   4.8201954e-02
  -9.1426122e+00   4.8569575e-02
  -9.1368963e+00   4.8940044e-02
  -9.1311803e+00   4.9313384e-02
  -9.1254644e+00   4.9689618e-02
  -9.1197485e+00   5.0068767e-02
  -9.1140326e+00   5.0450855e-02
  -9.1083167e+00   5.0835905e-02
  -9.1026007e+00   5.1223940e-02
  -9.0968848e+00   5.1614983e-02
  -9.0911689e+00   5.2009057e-02
  -9.0854530e+00   5.2406188e-02
  -9.0797371e+00   5.2806397e-02
  -9.0740211e+00   5.3209711e-02
  -9.0683052e+00   5.3616151e-02
  -9.0625893e+00   5.4025745e-02
  -9.0568734e+00   5.4438515e-02
  -9.0511575e+00   5.4854486e-02
  -9.0454416e+00   5.5273685e-02
  -9.0397256e+00   5.5696135e-02
  -9.0340097e+00   5.6121863e-02
  -9.0282938e+00   5.6550894e-02
  -9.0225779e+00   5.6983254e-02
  -9.0168620e+00   5.7418969e-02
  -9.0111460e+00   5.7858064e-02
  -9.0054301e+00   5.8300568e-02
  -8.9997142e+00   5.8746505e-02
  -8.9939983e+00   5.9195904e-02
  -8.9882824e+00   5.9648791e-02
  -8.9825664e+00   6.0105193e-02
  -8.9768505e+00   6.0565138e-02
  -8.9711346e+00   6.1028654e-02
  -8.9654187e+00   6.1495768e-02
  -8.9597028e+00   6.1966508e-02
  -8.9539869e+00   6.2440904e-02
  -8.9482709e+00   6.2918983e-02
  -8.9425550e+00   6.3400774e-02
  -8.9368391e+00   6.3886306e-02
  -8.9311232e+00   6.4375609e-02
  -8.9254073e+00   6.4868712e-02
  -8.9196913e+00   6.5365644e-02
  -8.9139754e+00   6.5866436e-02
  -8.9082595e+00   6.6371118e-02
  -8.9025436e+00   6.6879719e-02
  -8.8968277e+00   6.7392272e-02
  -8.8911117e+00   6.7908805e-02
  -8.8853958e+00   6.8429352e-02
  -8.8796799e+00   6.8953942e-02
  -8.8739640e+00   6.9482608e-02
  -8.8682481e+00   7.0015380e-02
  -8.8625322e+00   7.0552293e-02
  -8.8568162e+00   7.1093377e-02
  -8.8511003e+00   7.1638664e-02
  -8.8453844e+00   7.2188189e-02
  -8.8396685e+00   7.2741984e-02
  -8.8339526e+00   7.3300083e-02
  -8.8282366e+00   7.3862518e-02
  -8.8225207e+00   7.4429323e-02
  -8.8168048e+00   7.5000534e-02
  -8.8110889e+00   7.5576183e-02
  -8.8053730e+00   7.6156307e-02
  -8.7996570e+00   7.6740938e-02
  -8.7939411e+00   7.7330114e-02
  -8.7882252e+00   7.7923868e-02
  -8.7825093e+00   7.8522238e-02
  -8.7767934e+00   7.9125257e-02
  -8.7710775e+00   7.9732964e-02
  -8.7653615e+00   8.0345394e-02
  -8.7596456e+00   8.0962585e-02
  -8.7539297e+00   8.1584572e-02
  -8.7482138e+00   8.2211394e-02
  -8.7424979e+00   8.2843088e-02
  -8.7367819e+00   8.3479693e-02
  -8.7310660e+00   8.4121245e-02
  -8.7253501e+00   8.4767784e-02
  -8.7196342e+00   8.5419349e-02
  -8.7139183e+00   8.6075978e-02
  -8.7082023e+00   8.6737711e-02
  -8.7024864e+00   8.7404588e-02
  -8.6967705e+00   8.8076648e-02
  -8.6910546e+00   8.8753932e-02
  -8.6853387e+00   8.9436480e-02
  -8.6796227e+00   9.0124333e-02
  -8.6739068e+00   9.0817533e-02
  -8.6681909e+00   9.1516120e-02
  -8.6624750e+00   9.2220138e-02
  -8.6567591e+00   9.2929627e-02
  -8.6510432e+00   9.3644630e-02
  -8.6453272e+00   9.4365190e-02
  -8.6396113e+00   9.5091350e-02
  -8.6338954e+00   9.5823153e-02
  -8.6281795e+00   9.6560644e-02
  -8.6224636e+00   9.7303865e-02
  -8.6167476e+00   9.8052862e-02
  -8.6110317e+00   9.8807680e-02
  -8.6053158e+00   9.9568362e-02
  -8.5995999e+00   1.0033495e-01
  -8.5938840e+00   1.0110750e-01
  -8.5881680e+00   1.0188606e-01
  -8.5824521e+00   1.0267066e-01
  -8.5767362e+00   1.0346135e-01
  -8.5710203e+00   1.0425819e-01
  -8.5653044e+00   1.0506122e-01
  -8.5595885e+00   1.0587048e-01
  -8.5538725e+00   1.0668604e-01
  -8.5481566e+00   1.0750792e-01
  -8.5424407e+00   1.0833619e-01
  -8.5367248e+00   1.0917089e-01
  -8.5310089e+00   1.1001207e-01
  -8.5252929e+00   1.1085979e-01
  -8.5195770e+00   1.1171408e-01
  -8.5138611e+00   1.1257501e-01
  -8.5081452e+00   1.1344263e-01
  -8.5024293e+00   1.1431697e-01
  -8.4967133e+00   1.1519811e-01
  -8.4909974e+00   1.1608608e-01
  -8.4852815e+00   1.1698095e-01
  -8.4795656e+00   1.1788275e-01
  -8.4738497e+00   1.1879156e-01
  -8.4681338e+00   1.1970742e-01
  -8.4624178e+00   1.2063038e-01
  -8.4567019e+00   1.2156050e-01
  -8.4509860e+00   1.2249784e-01
  -8.4452701e+00   1.2344245e-01
  -8.4395542e+00   1.2439438e-01
  -8.4338382e+00   1.2535369e-01
  -8.4281223e+00   1.2632044e-01
  -8.4224064e+00   1.2729469e-01
  -8.4166905e+00   1.2827648e-01
  -8.4109746e+00   1.2926589e-01
  -8.4052586e+00   1.3026296e-01
  -8.3995427e+00   1.3126776e-01
  -8.3938268e+00   1.3228034e-01
  -8.3881109e+00   1.3330077e-01
  -8.3823950e+00   1.3432910e-01
  -8.3766791e+00   1.3536539e-01
  -8.3709631e+00   1.3640971e-01
  -8.3652472e+00   1.3746211e-01
  -8.3595313e+00   1.3852266e-01
  -8.3538154e+00   1.3959141e-01
  -8.3480995e+00   1.4066844e-01
  -8.3423835e+00   1.4175379e-01
  -8.3366676e+00   1.4284755e-01
  -8.3309517e+00   1.4394976e-01
  -8.3252358e+00   1.4506049e-01
  -8.3195199e+00   1.4617982e-01
  -8.3138039e+00   1.4730779e-01
  -8.3080880e+00   1.4844448e-01
  -8.3023721e+00   1.4958996e-01
  -8.2966562e+00   1.5074428e-01
  -8.2909403e+00   1.5190752e-01
  -8.2852243e+00   1.5307974e-01
  -8.2795084e+00   1.5426101e-01
  -8.2737925e+00   1.5545140e-01
  -8.2680766e+00   1.5665097e-01
  -8.2623607e+00   1.5785980e-01
  -8.2566448e+00   1.5907796e-01
  -8.2509288e+00   1.6030550e-01
  -8.2452129e+00   1.6154252e-01
  -8.2394970e+00   1.6278906e-01
  -8.2337811e+00   1.6404521e-01
  -8.2280652e+00   1.6531104e-01
  -8.2223492e+00   1.6658661e-01
  -8.2166333e+00   1.6787201e-01
  -8.2109174e+00   1.6916730e-01
  -8.2052015e+00   1.7047256e-01
  -8.1994856e+00   1.7178786e-01
  -8.1937696e+00   1.7311327e-01
  -8.1880537e+00   1.7444888e-01
  -8.1823378e+00   1.7579475e-01
  -8.1766219e+00   1.7715096e-01
  -8.1709060e+00   1.7851758e-01
  -8.1651901e+00   1.7989471e-01
  -8.1594741e+00   1.8128240e-01
  -8.1537582e+00   1.8268074e-01
  -8.1480423e+00   1.8408980e-01
  -8.1423264e+00   1.8550967e-01
  -8.1366105e+00   1.8694043e-01
  -8.1308945e+00   1.8838215e-01
  -8.1251786e+00   1.8983490e-01
  -8.1194627e+00   1.9129879e-01
  -8.1137468e+00   1.9277387e-01
  -8.1080309e+00   1.9426025e-01
  -8.1023149e+00   1.9575798e-01
  -8.0965990e+00   1.9726717e-01
  -8.0908831e+00   1.9878789e-01
  -8.0851672e+00   2.0032022e-01
  -8.0794513e+00   2.0186425e-01
  -8.0737354e+00   2.0342007e-01
  -8.0680194e+00   2.0498775e-01
  -8.0623035e+00   2.0656738e-01
  -8.0565876e+00   2.0815905e-01
  -8.0508717e+00   2.0976285e-01
  -8.0451558e+00   2.1137885e-01
  -8.0394398e+00   2.1300715e-01
  -8.0337239e+00   2.1464783e-01
  -8.0280080e+00   2.1630099e-01
  -8.0222921e+00   2.1796670e-01
  -8.0165762e+00   2.1964506e-01
  -8.0108602e+00   2.2133616e-01
  -8.0051443e+00   2.2304009e-01
  -7.9994284e+00   2.2475693e-01
  -7.9937125e+00   2.2648678e-01
  -7.9879966e+00   2.2822973e-01
  -7.9822807e+00   2.2998586e-01
  -7.9765647e+00   2.3175528e-01
  -7.9708488e+00   2.3353807e-01
  -7.9651329e+00   2.3533433e-01
  -7.9594170e+00   2.3714414e-01
  -7.9537011e+00   2.3896761e-01
  -7.9479851e+00   2.4080482e-01
  -7.9422692e+00   2.4265587e-01
  -7.9365533e+00   2.4452086e-01
  -7.9308374e+00   2.4639987e-01
  -7.9251215e+00   2.4829301e-01
  -7.9194055e+00   2.5020037e-01
  -7.9136896e+00   2.5212205e-01
  -7.9079737e+00   2.5405814e-01
  -7.9022578e+00   2.5600874e-01
  -7.8965419e+00   2.5797395e-01
  -7.8908260e+00   2.5995386e-01
  -7.8851100e+00   2.6194857e-01
  -7.8793941e+00   2.6395819e-01
  -7.8736782e+00   2.6598280e-01
  -7.8679623e+00   2.6802252e-01
  -7.8622464e+00   2.7007743e-01
  -7.8565304e+00   2.7214764e-01
  -7.8508145e+00   2.7423325e-01
  -7.8450986e+00   2.7633435e-01
  -7.8393827e+00   2.7845106e-01
  -7.8336668e+00   2.8058346e-01
  -7.8279508e+00   2.8273166e-01
  -7.8222349e+00   2.8489577e-01
  -7.8165190e+00   2.8707587e-01
  -7.8108031e+00   2.8927208e-01
  -7.8050872e+00   2.9148450e-01
  -7.7993712e+00   2.9371323e-01
  -7.7936553e+00   2.9595837e-01
  -7.7879394e+00   2.9822002e-01
  -7.7822235e+00   3.0049829e-01
  -7.7765076e+00   3.0279328e-01
  -7.7707917e+00   3.0510509e-01
  -7.7650757e+00   3.0743383e-01
  -7.7593598e+00   3.0977959e-01
  -7.7536439e+00   3.1214249e-01
  -7.7479280e+00   3.1452263e-01
  -7.7422121e+00   3.1692011e-01
  -7.7364961e+00   3.1933503e-01
  -7.7307802e+00   3.2176750e-01
  -7.7250643e+00   3.2421762e-01
  -7.7193484e+00   3.2668550e-01
  -7.7136325e+00   3.2917123e-01
  -7.7079165e+00   3.3167493e-01
  -7.7022006e+00   3.3419670e-01
  -7.6964847e+00   3.3673663e-01
  -7.6907688e+00   3.3929485e-01
  -7.6850529e+00   3.4187144e-01
  -7.6793370e+00   3.4446651e-01
  -7.6736210e+00   3.4708017e-01
  -7.6679051e+00   3.4971251e-01
  -7.6621892e+00   3.5236365e-01
  -7.6564733e+00   3.5503368e-01
  -7.6507574e+00   3.5772270e-01
  -7.6450414e+00   3.6043083e-01
  -7.6393255e+00   3.6315815e-01
  -7.6336096e+00   3.6590478e-01
  -7.6278937e+00   3.6867081e-01
  -7.6221778e+00   3.7145635e-01
  -7.6164618e+00   3.7426149e-01
  -7.6107459e+00   3.7708634e-01
  -7.6050300e+00   3.7993099e-01
  -7.5993141e+00   3.8279555e-01
  -7.5935982e+00   3.8568011e-01
  -7.5878823e+00   3.8858477e-01
  -7.5821663e+00   3.9150963e-01
  -7.5764504e+00   3.9445479e-01
  -7.5707345e+00   3.9742034e-01
  -7.5650186e+00   4.0040638e-01
  -7.5593027e+00   4.0341301e-01
  -7.5535867e+00   4.0644031e-01
  -7.5478708e+00   4.0948838e-01
  -7.5421549e+00   4.1255732e-01
  -7.5364390e+00   4.1564722e-01
  -7.5307231e+00   4.1875816e-01
  -7.5250071e+00   4.2189024e-01
  -7.5192912e+00   4.2504355e-01
  -7.5135753e+00   4.2821818e-01
  -7.5078594e+00   4.3141420e-01
  -7.5021435e+00   4.3463172e-01
  -7.4964276e+00   4.3787080e-01
  -7.4907116e+00   4.4113155e-01
  -7.4849957e+00   4.4441403e-01
  -7.4792798e+00   4.4771833e-01
  -7.4735639e+00   4.5104453e-01
  -7.4678480e+00   4.5439272e-01
  -7.4621320e+00   4.5776295e-01
  -7.4564161e+00   4.6115532e-01
  -7.4507002e+00   4.6456989e-01
  -7.4449843e+00   4.6800674e-01
  -7.4392684e+00   4.7146594e-01
  -7.4335524e+00   4.7494755e-01
  -7.4278365e+00   4.7845165e-01
  -7.4221206e+00   4.8197830e-01
  -7.4164047e+00   4.8552756e-01
  -7.4106888e+00   4.8909949e-01
  -7.4049728e+00   4.9269416e-01
  -7.3992569e+00   4.9631163e-01
  -7.3935410e+00   4.9995193e-01
  -7.3878251e+00   5.0361514e-01
  -7.3821092e+00   5.0730130e-01
  -7.3763933e+00   5.1101047e-01
  -7.3706773e+00   5.1474267e-01
  -7.3649614e+00   5.1849797e-01
  -7.3592455e+00   5.2227640e-01
  -7.3535296e+00   5.2607800e-01
  -7.3478137e+00   5.2990280e-01
  -7.3420977e+00   5.3375084e-01
  -7.3363818e+00   5.3762215e-01
  -7.3306659e+00   5.4151676e-01
  -7.3249500e+00   5.4543469e-01
  -7.3192341e+00   5.4937597e-01
  -7.3135181e+00   5.5334060e-01
  -7.3078022e+00   5.5732861e-01
  -7.3020863e+00   5.6134000e-01
  -7.2963704e+00   5.6537479e-01
  -7.2906545e+00   5.6943298e-01
  -7.2849386e+00   5.7351458e-01
  -7.2792226e+00   5.7761957e-01
  -7.2735067e+00   5.8174795e-01
  -7.2677908e+00   5.8589972e-01
  -7.2620749e+00   5.9007485e-01
  -7.2563590e+00   5.9427333e-01
  -7.2506430e+00   5.9849515e-01
  -7.2449271e+00   6.0274026e-01
  -7.2392112e+00   6.0700864e-01
  -7.2334953e+00   6.1130026e-01
  -7.2277794e+00   6.1561507e-01
  -7.2220634e+00   6.1995303e-01
  -7.2163475e+00   6.2431410e-01
  -7.2106316e+00   6.2869821e-01
  -7.2049157e+00   6.3310531e-01
  -7.1991998e+00   6.3753534e-01
  -7.1934839e+00   6.4198822e-01
  -7.1877679e+00   6.4646388e-01
  -7.1820520e+00   6.5096225e-01
  -7.1763361e+00   6.5548322e-01
  -7.1706202e+00   6.6002673e-01
  -7.1649043e+00   6.6459266e-01
  -7.1591883e+00   6.6918092e-01
  -7.1534724e+00   6.7379139e-01
  -7.1477565e+00   6.7842397e-01
  -7.1420406e+00   6.8307853e-01
  -7.1363247e+00   6.8775495e-01
  -7.1306087e+00   6.9245309e-01
  -7.1248928e+00   6.9717281e-01
  -7.1191769e+00   7.0191396e-01
  -7.1134610e+00   7.0667640e-01
  -7.1077451e+00   7.1145996e-01
  -7.1020292e+00   7.1626448e-01
  -7.0963132e+00   7.2108978e-01
  -7.0905973e+00   7.2593567e-01
  -7.0848814e+00   7.3080198e-01
  -7.0791655e+00   7.3568851e-01
  -7.0734496e+00   7.4059504e-01
  -7.0677336e+00   7.4552137e-01
  -7.0620177e+00   7.5046729e-01
  -7.0563018e+00   7.5543255e-01
  -7.0505859e+00   7.6041693e-01
  -7.0448700e+00   7.6542019e-01
  -7.0391540e+00   7.7044206e-01
  -7.0334381e+00   7.7548230e-01
  -7.0277222e+00   7.8054062e-01
  -7.0220063e+00   7.8561676e-01
  -7.0162904e+00   7.9071043e-01
  -7.0105744e+00   7.9582133e-01
  -7.0048585e+00   8.0094915e-01
  -6.9991426e+00   8.0609359e-01
  -6.9934267e+00   8.1125432e-01
  -6.9877108e+00   8.1643100e-01
  -6.9819949e+00   8.2162330e-01
  -6.9762789e+00   8.2683087e-01
  -6.9705630e+00   8.3205334e-01
  -6.9648471e+00   8.3729034e-01
  -6.9591312e+00   8.4254149e-01
  -6.9534153e+00   8.4780640e-01
  -6.9476993e+00   8.5308467e-01
  -6.9419834e+00   8.5837588e-01
  -6.9362675e+00   8.6367963e-01
  -6.9305516e+00   8.6899546e-01
  -6.9248357e+00   8.7432295e-01
  -6.9191197e+00   8.7966164e-01
  -6.9134038e+00   8.8501106e-01
  -6.9076879e+00   8.9037074e-01
  -6.9019720e+00   8.9574020e-01
  -6.8962561e+00   9.0111893e-01
  -6.8905402e+00   9.0650644e-01
  -6.8848242e+00   9.1190220e-01
  -6.8791083e+00   9.1730568e-01
  -6.8733924e+00   9.2271635e-01
  -6.8676765e+00   9.2813365e-01
  -6.8619606e+00   9.3355702e-01
  -6.8562446e+00   9.3898588e-01
  -6.8505287e+00   9.4441965e-01
  -6.8448128e+00   9.4985773e-01
  -6.8390969e+00   9.5529952e-01
  -6.8333810e+00   9.6074439e-01
  -6.8276650e+00   9.6619172e-01
  -6.8219491e+00   9.7164086e-01
  -6.8162332e+00   9.7709116e-01
  -6.8105173e+00   9.8254195e-01
  -6.8048014e+00   9.8799255e-01
  -6.7990855e+00   9.9344229e-01
  -6.7933695e+00   9.9889045e-01
  -6.7876536e+00   1.0043363e+00
  -6.7819377e+00   1.0097792e+00
  -6.7762218e+00   1.0152184e+00
  -6.7705059e+00   1.0206530e+00
  -6.7647899e+00   1.0260824e+00
  -6.7590740e+00   1.0315059e+00
  -6.7533581e+00   1.0369225e+00
  -6.7476422e+00   1.0423316e+00
  -6.7419263e+00   1.0477323e+00
  -6.7362103e+00   1.0531238e+00
  -6.7304944e+00   1.0585054e+00
  -6.7247785e+00   1.0638761e+00
  -6.7190626e+00   1.0692352e+00
  -6.7133467e+00   1.0745817e+00
  -6.7076308e+00   1.0799149e+00
  -6.7019148e+00   1.0852338e+00
  -6.6961989e+00   1.0905376e+00
  -6.6904830e+00   1.0958253e+00
  -6.6847671e+00   1.1010962e+00
  -6.6790512e+00   1.1063492e+00
  -6.6733352e+00   1.1115835e+00
  -6.6676193e+00   1.1167981e+00
  -6.6619034e+00   1.1219922e+00
  -6.6561875e+00   1.1271647e+00
  -6.6504716e+00   1.1323147e+00
  -6.6447556e+00   1.1374412e+00
  -6.6390397e+00   1.1425434e+00
  -6.6333238e+00   1.1476201e+00
  -6.6276079e+00   1.1526706e+00
  -6.6218920e+00   1.1576936e+00
  -6.6161761e+00   1.1626884e+00
  -6.6104601e+00   1.1676538e+00
  -6.6047442e+00   1.1725889e+00
  -6.5990283e+00   1.1774926e+00
  -6.5933124e+00   1.1823640e+00
  -6.5875965e+00   1.1872021e+00
  -6.5818805e+00   1.1920058e+00
  -6.5761646e+00   1.1967740e+00
  -6.5704487e+00   1.2015059e+00
  -6.5647328e+00   1.2062003e+00
  -6.5590169e+00   1.2108562e+00
  -6.5533009e+00   1.2154726e+00
  -6.5475850e+00   1.2200485e+00
  -6.5418691e+00   1.2245827e+00
  -6.5361532e+00   1.2290744e+00
  -6.5304373e+00   1.2335224e+00
  -6.5247213e+00   1.2379257e+00
  -6.5190054e+00   1.2422833e+00
  -6.5132895e+00   1.2465942e+00
  -6.5075736e+00   1.2508572e+00
  -6.5018577e+00   1.2550715e+00
  -6.4961418e+00   1.2592360e+00
  -6.4904258e+00   1.2633496e+00
  -6.4847099e+00   1.2674113e+00
  -6.4789940e+00   1.2714202e+00
  -6.4732781e+00   1.2753752e+00
  -6.4675622e+00   1.2792753e+00
  -6.4618462e+00   1.2831196e+00
  -6.4561303e+00   1.2869070e+00
  -6.4504144e+00   1.2906365e+00
  -6.4446985e+00   1.2943073e+00
  -6.4389826e+00   1.2979183e+00
  -6.4332666e+00   1.3014685e+00
  -6.4275507e+00   1.3049571e+00
  -6.4218348e+00   1.3083831e+00
  -6.4161189e+00   1.3117456e+00
  -6.4104030e+00   1.3150436e+00
  -6.4046871e+00   1.3182763e+00
  -6.3989711e+00   1.3214428e+00
  -6.3932552e+00   1.3245421e+00
  -6.3875393e+00   1.3275736e+00
  -6.3818234e+00   1.3305362e+00
  -6.3761075e+00   1.3334292e+00
  -6.3703915e+00   1.3362518e+00
  -6.3646756e+00   1.3390031e+00
  -6.3589597e+00   1.3416824e+00
  -6.3532438e+00   1.3442888e+00
  -6.3475279e+00   1.3468218e+00
  -6.3418119e+00   1.3492804e+00
  -6.3360960e+00   1.3516641e+00
  -6.3303801e+00   1.3539721e+00
  -6.3246642e+00   1.3562037e+00
  -6.3189483e+00   1.3583583e+00
  -6.3132324e+00   1.3604353e+00
  -6.3075164e+00   1.3624340e+00
  -6.3018005e+00   1.3643538e+00
  -6.2960846e+00   1.3661943e+00
  -6.2903687e+00   1.3679547e+00
  -6.2846528e+00   1.3696347e+00
  -6.2789368e+00   1.3712336e+00
  -6.2732209e+00   1.3727511e+00
  -6.2675050e+00   1.3741866e+00
  -6.2617891e+00   1.3755397e+00
  -6.2560732e+00   1.3768101e+00
  -6.2503572e+00   1.3779973e+00
  -6.2446413e+00   1.3791010e+00
  -6.2389254e+00   1.3801208e+00
  -6.2332095e+00   1.3810564e+00
  -6.2274936e+00   1.3819076e+00
  -6.2217777e+00   1.3826741e+00
  -6.2160617e+00   1.3833556e+00
  -6.2103458e+00   1.3839520e+00
  -6.2046299e+00   1.3844631e+00
  -6.1989140e+00   1.3848886e+00
  -6.1931981e+00   1.3852286e+00
  -6.1874821e+00   1.3854829e+00
  -6.1817662e+00   1.3856514e+00
  -6.1760503e+00   1.3857340e+00
  -6.1703344e+00   1.3857308e+00
  -6.1646185e+00   1.3856418e+00
  -6.1589025e+00   1.3854670e+00
  -6.1531866e+00   1.3852064e+00
  -6.1474707e+00   1.3848601e+00
  -6.1417548e+00   1.3844284e+00
  -6.1360389e+00   1.3839112e+00
  -6.1303229e+00   1.3833088e+00
  -6.1246070e+00   1.3826213e+00
  -6.1188911e+00   1.3818491e+00
  -6.1131752e+00   1.3809922e+00
  -6.1074593e+00   1.3800511e+00
  -6.1017434e+00   1.3790260e+00
  -6.0960274e+00   1.3779171e+00
  -6.0903115e+00   1.3767250e+00
  -6.0845956e+00   1.3754499e+00
  -6.0788797e+00   1.3740922e+00
  -6.0731638e+00   1.3726524e+00
  -6.0674478e+00   1.3711309e+00
  -6.0617319e+00   1.3695282e+00
  -6.0560160e+00   1.3678448e+00
  -6.0503001e+00   1.3660811e+00
  -6.0445842e+00   1.3642378e+00
  -6.0388682e+00   1.3623153e+00
  -6.0331523e+00   1.3603144e+00
  -6.0274364e+00   1.3582355e+00
  -6.0217205e+00   1.3560793e+00
  -6.0160046e+00   1.3538465e+00
  -6.0102887e+00   1.3515377e+00
  -6.0045727e+00   1.3491536e+00
  -5.9988568e+00   1.3466949e+00
  -5.9931409e+00   1.3441623e+00
  -5.9874250e+00   1.3415567e+00
  -5.9817091e+00   1.3388786e+00
  -5.9759931e+00   1.3361290e+00
  -5.9702772e+00   1.3333086e+00
  -5.9645613e+00   1.3304182e+00
  -5.9588454e+00   1.3274586e+00
  -5.9531295e+00   1.3244308e+00
  -5.9474135e+00   1.3213354e+00
  -5.9416976e+00   1.3181735e+00
  -5.9359817e+00   1.3149459e+00
  -5.9302658e+00   1.3116535e+00
  -5.9245499e+00   1.3082971e+00
  -5.9188340e+00   1.3048778e+00
  -5.9131180e+00   1.3013965e+00
  -5.9074021e+00   1.2978540e+00
  -5.9016862e+00   1.2942513e+00
  -5.8959703e+00   1.2905895e+00
  -5.8902544e+00   1.2868695e+00
  -5.8845384e+00   1.2830921e+00
  -5.8788225e+00   1.2792586e+00
  -5.8731066e+00   1.2753697e+00
  -5.8673907e+00   1.2714266e+00
  -5.8616748e+00   1.2674302e+00
  -5.8559588e+00   1.2633816e+00
  -5.8502429e+00   1.2592817e+00
  -5.8445270e+00   1.2551316e+00
  -5.8388111e+00   1.2509324e+00
  -5.8330952e+00   1.2466849e+00
  -5.8273793e+00   1.2423904e+00
  -5.8216633e+00   1.2380497e+00
  -5.8159474e+00   1.2336640e+00
  -5.8102315e+00   1.2292342e+00
  -5.8045156e+00   1.2247615e+00
  -5.7987997e+00   1.2202468e+00
  -5.7930837e+00   1.2156912e+00
  -5.7873678e+00   1.2110957e+00
  -5.7816519e+00   1.2064614e+00
  -5.7759360e+00   1.2017893e+00
  -5.7702201e+00   1.1970804e+00
  -5.7645041e+00   1.1923358e+00
  -5.7587882e+00   1.1875565e+00
  -5.7530723e+00   1.1827435e+00
  -5.7473564e+00   1.1778978e+00
  -5.7416405e+00   1.1730205e+00
  -5.7359245e+00   1.1681125e+00
  -5.7302086e+00   1.1631749e+00
  -5.7244927e+00   1.1582087e+00
  -5.7187768e+00   1.1532149e+00
  -5.7130609e+00   1.1481944e+00
  -5.7073450e+00   1.1431483e+00
  -5.7016290e+00   1.1380775e+00
  -5.6959131e+00   1.1329830e+00
  -5.6901972e+00   1.1278657e+00
  -5.6844813e+00   1.1227267e+00
  -5.6787654e+00   1.1175669e+00
  -5.6730494e+00   1.1123871e+00
  -5.6673335e+00   1.1071884e+00
  -5.6616176e+00   1.1019717e+00
  -5.6559017e+00   1.0967379e+00
  -5.6501858e+00   1.0914879e+00
  -5.6444698e+00   1.0862225e+00
  -5.6387539e+00   1.0809428e+00
  -5.6330380e+00   1.0756495e+00
  -5.6273221e+00   1.0703435e+00
  -5.6216062e+00   1.0650258e+00
  -5.6158903e+00   1.0596971e+00
  -5.6101743e+00   1.0543582e+00
  -5.6044584e+00   1.0490101e+00
  -5.5987425e+00   1.0436535e+00
  -5.5930266e+00   1.0382893e+00
  -5.5873107e+00   1.0329182e+00
  -5.5815947e+00   1.0275410e+00
  -5.5758788e+00   1.0221586e+00
  -5.5701629e+00   1.0167716e+00
  -5.5644470e+00   1.0113808e+00
  -5.5587311e+00   1.0059870e+00
  -5.5530151e+00   1.0005909e+00
  -5.5472992e+00   9.9519318e-01
  -5.5415833e+00   9.8979462e-01
  -5.5358674e+00   9.8439589e-01
  -5.5301515e+00   9.7899768e-01
  -5.5244356e+00   9.7360066e-01
  -5.5187196e+00   9.6820549e-01
  -5.5130037e+00   9.6281283e-01
  -5.5072878e+00   9.5742332e-01
  -5.5015719e+00   9.5203759e-01
  -5.4958560e+00   9.4665625e-01
  -5.4901400e+00   9.4127992e-01
  -5.4844241e+00   9.3590919e-01
  -5.4787082e+00   9.3054465e-01
  -5.4729923e+00   9.2518686e-01
  -5.4672764e+00   9.1983639e-01
  -5.4615604e+00   9.1449380e-01
  -5.4558445e+00   9.0915961e-01
  -5.4501286e+00   9.0383436e-01
  -5.4444127e+00   8.9851857e-01
  -5.4386968e+00   8.9321274e-01
  -5.4329809e+00   8.8791736e-01
  -5.4272649e+00   8.8263293e-01
  -5.4215490e+00   8.7735991e-01
  -5.4158331e+00   8.7209878e-01
  -5.4101172e+00   8.6684997e-01
  -5.4044013e+00   8.6161394e-01
  -5.3986853e+00   8.5639111e-01
  -5.3929694e+00   8.5118190e-01
  -5.3872535e+00   8.4598673e-01
  -5.3815376e+00   8.4080600e-01
  -5.3758217e+00   8.3564009e-01
  -5.3701057e+00   8.3048939e-01
  -5.3643898e+00   8.2535427e-01
  -5.3586739e+00   8.2023508e-01
  -5.3529580e+00   8.1513219e-01
  -5.3472421e+00   8.1004593e-01
  -5.3415262e+00   8.0497663e-01
  -5.3358102e+00   7.9992461e-01
  -5.3300943e+00   7.9489020e-01
  -5.3243784e+00   7.8987369e-01
  -5.3186625e+00   7.8487538e-01
  -5.3129466e+00   7.7989555e-01
  -5.3072306e+00   7.7493449e-01
  -5.3015147e+00   7.6999246e-01
  -5.2957988e+00   7.6506972e-01
  -5.2900829e+00   7.6016653e-01
  -5.2843670e+00   7.5528313e-01
  -5.2786510e+00   7.5041975e-01
  -5.2729351e+00   7.4557663e-01
  -5.2672192e+00   7.4075397e-01
  -5.2615033e+00   7.3595201e-01
  -5.2557874e+00   7.3117093e-01
  -5.2500714e+00   7.2641094e-01
  -5.2443555e+00   7.2167222e-01
  -5.2386396e+00   7.1695496e-01
  -5.2329237e+00   7.1225933e-01
  -5.2272078e+00   7.0758550e-01
  -5.2214919e+00   7.0293363e-01
  -5.2157759e+00   6.9830387e-01
  -5.2100600e+00   6.9369638e-01
  -5.2043441e+00   6.8911129e-01
  -5.1986282e+00   6.8454873e-01
  -5.1929123e+00   6.8000884e-01
  -5.1871963e+00   6.7549174e-01
  -5.1814804e+00   6.7099753e-01
  -5.1757645e+00   6.6652634e-01
  -5.1700486e+00   6.6207826e-01
  -5.1643327e+00   6.5765339e-01
  -5.1586167e+00   6.5325183e-01
  -5.1529008e+00   6.4887365e-01
  -5.1471849e+00   6.4451895e-01
  -5.1414690e+00   6.4018780e-01
  -5.1357531e+00   6.3588026e-01
  -5.1300372e+00   6.3159641e-01
  -5.1243212e+00   6.2733631e-01
  -5.1186053e+00   6.2310000e-01
  -5.1128894e+00   6.1888754e-01
  -5.1071735e+00   6.1469898e-01
  -5.1014576e+00   6.1053436e-01
  -5.0957416e+00   6.0639371e-01
  -5.0900257e+00   6.0227708e-01
  -5.0843098e+00   5.9818447e-01
  -5.0785939e+00   5.9411593e-01
  -5.0728780e+00   5.9007147e-01
  -5.0671620e+00   5.8605110e-01
  -5.0614461e+00   5.8205485e-01
  -5.0557302e+00   5.7808271e-01
  -5.0500143e+00   5.7413469e-01
  -5.0442984e+00   5.7021079e-01
  -5.0385825e+00   5.6631102e-01
  -5.0328665e+00   5.6243536e-01
  -5.0271506e+00   5.5858380e-01
  -5.0214347e+00   5.5475634e-01
  -5.0157188e+00   5.5095295e-01
  -5.0100029e+00   5.4717361e-01
  -5.0042869e+00   5.4341832e-01
  -4.9985710e+00   5.3968703e-01
  -4.9928551e+00   5.3597973e-01
  -4.9871392e+00   5.3229638e-01
  -4.9814233e+00   5.2863694e-01
  -4.9757073e+00   5.2500139e-01
  -4.9699914e+00   5.2138968e-01
  -4.9642755e+00   5.1780178e-01
  -4.9585596e+00   5.1423763e-01
  -4.9528437e+00   5.1069720e-01
  -4.9471278e+00   5.0718043e-01
  -4.9414118e+00   5.0368728e-01
  -4.9356959e+00   5.0021768e-01
  -4.9299800e+00   4.9677160e-01
  -4.9242641e+00   4.9334897e-01
  -4.9185482e+00   4.8994973e-01
  -4.9128322e+00   4.8657382e-01
  -4.9071163e+00   4.8322118e-01
  -4.9014004e+00   4.7989175e-01
  -4.8956845e+00   4.7658545e-01
  -4.8899686e+00   4.7330223e-01
  -4.8842526e+00   4.7004201e-01
  -4.8785367e+00   4.6680472e-01
  -4.8728208e+00   4.6359029e-01
  -4.8671049e+00   4.6039864e-01
  -4.8613890e+00   4.5722971e-01
  -4.8556730e+00   4.5408341e-01
  -4.8499571e+00   4.5095967e-01
  -4.8442412e+00   4.4785840e-01
  -4.8385253e+00   4.4477954e-01
  -4.8328094e+00   4.4172298e-01
  -4.8270935e+00   4.3868867e-01
  -4.8213775e+00   4.3567650e-01
  -4.8156616e+00   4.3268639e-01
  -4.8099457e+00   4.2971827e-01
  -4.8042298e+00   4.2677204e-01
  -4.7985139e+00   4.2384762e-01
  -4.7927979e+00   4.2094491e-01
  -4.7870820e+00   4.1806383e-01
  -4.7813661e+00   4.1520430e-01
  -4.7756502e+00   4.1236621e-01
  -4.7699343e+00   4.0954947e-01
  -4.7642183e+00   4.0675400e-01
  -4.7585024e+00   4.0397971e-01
  -4.7527865e+00   4.0122649e-01
  -4.7470706e+00   3.9849426e-01
  -4.7413547e+00   3.9578292e-01
  -4.7356388e+00   3.9309238e-01
  -4.7299228e+00   3.9042254e-01
  -4.7242069e+00   3.8777330e-01
  -4.7184910e+00   3.8514457e-01
  -4.7127751e+00   3.8253626e-01
  -4.7070592e+00   3.7994826e-01
  -4.7013432e+00   3.7738048e-01
  -4.6956273e+00   3.7483282e-01
  -4.6899114e+00   3.7230519e-01
  -4.6841955e+00   3.6979748e-01
  -4.6784796e+00   3.6730959e-01
  -4.6727636e+00   3.6484144e-01
  -4.6670477e+00   3.6239292e-01
  -4.6613318e+00   3.5996393e-01
  -4.6556159e+00   3.5755437e-01
  -4.6499000e+00   3.5516414e-01
  -4.6441841e+00   3.5279315e-01
  -4.6384681e+00   3.5044130e-01
  -4.6327522e+00   3.4810848e-01
  -4.6270363e+00   3.4579460e-01
  -4.6213204e+00   3.4349955e-01
  -4.6156045e+00   3.4122325e-01
  -4.6098885e+00   3.3896558e-01
  -4.6041726e+00   3.3672646e-01
  -4.5984567e+00   3.3450577e-01
  -4.5927408e+00   3.3230343e-01
  -4.5870249e+00   3.3011933e-01
  -4.5813089e+00   3.2795338e-01
  -4.5755930e+00   3.2580547e-01
  -4.5698771e+00   3.2367551e-01
  -4.5641612e+00   3.2156339e-01
  -4.5584453e+00   3.1946903e-01
  -4.5527294e+00   3.1739232e-01
  -4.5470134e+00   3.1533317e-01
  -4.5412975e+00   3.1329148e-01
  -4.5355816e+00   3.1126714e-01
  -4.5298657e+00   3.0926007e-01
  -4.5241498e+00   3.0727016e-01
  -4.5184338e+00   3.0529732e-01
  -4.5127179e+00   3.0334146e-01
  -4.5070020e+00   3.0140247e-01
  -4.5012861e+00   2.9948027e-01
  -4.4955702e+00   2.9757475e-01
  -4.4898542e+00   2.9568582e-01
  -4.4841383e+00   2.9381339e-01
  -4.4784224e+00   2.9195736e-01
  -4.4727065e+00   2.9011763e-01
  -4.4669906e+00   2.8829412e-01
  -4.4612746e+00   2.8648673e-01
  -4.4555587e+00   2.8469537e-01
  -4.4498428e+00   2.8291994e-01
  -4.4441269e+00   2.8116035e-01
  -4.4384110e+00   2.7941652e-01
  -4.4326951e+00   2.7768834e-01
  -4.4269791e+00   2.7597572e-01
  -4.4212632e+00   2.7427859e-01
  -4.4155473e+00   2.7259684e-01
  -4.4098314e+00   2.7093038e-01
  -4.4041155e+00   2.6927914e-01
  -4.3983995e+00   2.6764301e-01
  -4.3926836e+00   2.6602190e-01
  -4.3869677e+00   2.6441574e-01
  -4.3812518e+00   2.6282443e-01
  -4.3755359e+00   2.6124789e-01
  -4.3698199e+00   2.5968603e-01
  -4.3641040e+00   2.5813875e-01
  -4.3583881e+00   2.5660599e-01
  -4.3526722e+00   2.5508764e-01
  -4.3469563e+00   2.5358363e-01
  -4.3412404e+00   2.5209387e-01
  -4.3355244e+00   2.5061827e-01
  -4.3298085e+00   2.4915676e-01
  -4.3240926e+00   2.4770925e-01
  -4.3183767e+00   2.4627566e-01
  -4.3126608e+00   2.4485590e-01
  -4.3069448e+00   2.4344989e-01
  -4.3012289e+00   2.4205756e-01
  -4.2955130e+00   2.4067881e-01
  -4.2897971e+00   2.3931358e-01
  -4.2840812e+00   2.3796178e-01
  -4.2783652e+00   2.3662334e-01
  -4.2726493e+00   2.3529816e-01
  -4.2669334e+00   2.3398618e-01
  -4.2612175e+00   2.3268732e-01
  -4.2555016e+00   2.3140150e-01
  -4.2497857e+00   2.3012864e-01
  -4.2440697e+00   2.2886867e-01
  -4.2383538e+00   2.2762151e-01
  -4.2326379e+00   2.2638709e-01
  -4.2269220e+00   2.2516532e-01
  -4.2212061e+00   2.2395615e-01
  -4.2154901e+00   2.2275949e-01
  -4.2097742e+00   2.2157527e-01
  -4.2040583e+00   2.2040342e-01
  -4.1983424e+00   2.1924386e-01
  -4.1926265e+00   2.1809653e-01
  -4.1869105e+00   2.1696134e-01
  -4.1811946e+00   2.1583825e-01
  -4.1754787e+00   2.1472716e-01
  -4.1697628e+00   2.1362802e-01
  -4.1640469e+00   2.1254075e-01
  -4.1583310e+00   2.1146528e-01
  -4.1526150e+00   2.1040155e-01
  -4.1468991e+00   2.0934950e-01
  -4.1411832e+00   2.0830904e-01
  -4.1354673e+00   2.0728012e-01
  -4.1297514e+00   2.0626267e-01
  -4.1240354e+00   2.0525662e-01
  -4.1183195e+00   2.0426191e-01
  -4.1126036e+00   2.0327847e-01
  -4.1068877e+00   2.0230625e-01
  -4.1011718e+00   2.0134517e-01
  -4.0954558e+00   2.0039518e-01
  -4.0897399e+00   1.9945621e-01
  -4.0840240e+00   1.9852820e-01
  -4.0783081e+00   1.9761108e-01
  -4.0725922e+00   1.9670481e-01
  -4.0668763e+00   1.9580931e-01
  -4.0611603e+00   1.9492452e-01
  -4.0554444e+00   1.9405040e-01
  -4.0497285e+00   1.9318687e-01
  -4.0440126e+00   1.9233388e-01
  -4.0382967e+00   1.9149137e-01
  -4.0325807e+00   1.9065929e-01
  -4.0268648e+00   1.8983757e-01
  -4.0211489e+00   1.8902617e-01
  -4.0154330e+00   1.8822501e-01
  -4.0097171e+00   1.8743406e-01
  -4.0040011e+00   1.8665325e-01
  -3.9982852e+00   1.8588253e-01
  -3.9925693e+00   1.8512185e-01
  -3.9868534e+00   1.8437114e-01
  -3.9811375e+00   1.8363037e-01
  -3.9754215e+00   1.8289947e-01
  -3.9697056e+00   1.8217839e-01
  -3.9639897e+00   1.8146709e-01
  -3.9582738e+00   1.8076550e-01
  -3.9525579e+00   1.8007359e-01
  -3.9468420e+00   1.7939129e-01
  -3.9411260e+00   1.7871856e-01
  -3.9354101e+00   1.7805536e-01
  -3.9296942e+00   1.7740162e-01
  -3.9239783e+00   1.7675731e-01
  -3.9182624e+00   1.7612237e-01
  -3.9125464e+00   1.7549676e-01
  -3.9068305e+00   1.7488043e-01
  -3.9011146e+00   1.7427333e-01
  -3.8953987e+00   1.7367542e-01
  -3.8896828e+00   1.7308665e-01
  -3.8839668e+00   1.7250698e-01
  -3.8782509e+00   1.7193636e-01
  -3.8725350e+00   1.7137475e-01
  -3.8668191e+00   1.7082210e-01
  -3.8611032e+00   1.7027837e-01
  -3.8553873e+00   1.6974351e-01
  -3.8496713e+00   1.6921749e-01
  -3.8439554e+00   1.6870026e-01
  -3.8382395e+00   1.6819179e-01
  -3.8325236e+00   1.6769202e-01
  -3.8268077e+00   1.6720092e-01
  -3.8210917e+00   1.6671844e-01
  -3.8153758e+00   1.6624456e-01
  -3.8096599e+00   1.6577922e-01
  -3.8039440e+00   1.6532239e-01
  -3.7982281e+00   1.6487404e-01
  -3.7925121e+00   1.6443411e-01
  -3.7867962e+00   1.6400258e-01
  -3.7810803e+00   1.6357940e-01
  -3.7753644e+00   1.6316454e-01
  -3.7696485e+00   1.6275797e-01
  -3.7639326e+00   1.6235964e-01
  -3.7582166e+00   1.6196953e-01
  -3.7525007e+00   1.6158759e-01
  -3.7467848e+00   1.6121379e-01
  -3.7410689e+00   1.6084809e-01
  -3.7353530e+00   1.6049047e-01
  -3.7296370e+00   1.6014089e-01
  -3.7239211e+00   1.5979931e-01
  -3.7182052e+00   1.5946570e-01
  -3.7124893e+00   1.5914003e-01
  -3.7067734e+00   1.5882227e-01
  -3.7010574e+00   1.5851238e-01
  -3.6953415e+00   1.5821033e-01
  -3.6896256e+00   1.5791610e-01
  -3.6839097e+00   1.5762965e-01
  -3.6781938e+00   1.5735095e-01
  -3.6724779e+00   1.5707998e-01
  -3.6667619e+00   1.5681669e-01
  -3.6610460e+00   1.5656107e-01
  -3.6553301e+00   1.5631308e-01
  -3.6496142e+00   1.5607270e-01
  -3.6438983e+00   1.5583990e-01
  -3.6381823e+00   1.5561464e-01
  -3.6324664e+00   1.5539691e-01
  -3.6267505e+00   1.5518668e-01
  -3.6210346e+00   1.5498391e-01
  -3.6153187e+00   1.5478859e-01
  -3.6096027e+00   1.5460069e-01
  -3.6038868e+00   1.5442018e-01
  -3.5981709e+00   1.5424704e-01
  -3.5924550e+00   1.5408124e-01
  -3.5867391e+00   1.5392275e-01
  -3.5810231e+00   1.5377157e-01
  -3.5753072e+00   1.5362765e-01
  -3.5695913e+00   1.5349098e-01
  -3.5638754e+00   1.5336153e-01
  -3.5581595e+00   1.5323929e-01
  -3.5524436e+00   1.5312423e-01
  -3.5467276e+00   1.5301632e-01
  -3.5410117e+00   1.5291555e-01
  -3.5352958e+00   1.5282190e-01
  -3.5295799e+00   1.5273534e-01
  -3.5238640e+00   1.5265585e-01
  -3.5181480e+00   1.5258342e-01
  -3.5124321e+00   1.5251802e-01
  -3.5067162e+00   1.5245963e-01
  -3.5010003e+00   1.5240824e-01
  -3.4952844e+00   1.5236383e-01
  -3.4895684e+00   1.5232637e-01
  -3.4838525e+00   1.5229585e-01
  -3.4781366e+00   1.5227226e-01
  -3.4724207e+00   1.5225556e-01
  -3.4667048e+00   1.5224576e-01
  -3.4609889e+00   1.5224282e-01
  -3.4552729e+00   1.5224674e-01
  -3.4495570e+00   1.5225750e-01
  -3.4438411e+00   1.5227507e-01
  -3.4381252e+00   1.5229945e-01
  -3.4324093e+00   1.5233062e-01
  -3.4266933e+00   1.5236857e-01
  -3.4209774e+00   1.5241328e-01
  -3.4152615e+00   1.5246473e-01
  -3.4095456e+00   1.5252292e-01
  -3.4038297e+00   1.5258782e-01
  -3.3981137e+00   1.5265943e-01
  -3.3923978e+00   1.5273773e-01
  -3.3866819e+00   1.5282271e-01
  -3.3809660e+00   1.5291435e-01
  -3.3752501e+00   1.5301265e-01
  -3.3695342e+00   1.5311760e-01
  -3.3638182e+00   1.5322917e-01
  -3.3581023e+00   1.5334736e-01
  -3.3523864e+00   1.5347216e-01
  -3.3466705e+00   1.5360356e-01
  -3.3409546e+00   1.5374154e-01
  -3.3352386e+00   1.5388610e-01
  -3.3295227e+00   1.5403723e-01
  -3.3238068e+00   1.5419491e-01
  -3.3180909e+00   1.5435914e-01
  -3.3123750e+00   1.5452992e-01
  -3.3066590e+00   1.5470722e-01
  -3.3009431e+00   1.5489104e-01
  -3.2952272e+00   1.5508138e-01
  -3.2895113e+00   1.5527822e-01
  -3.2837954e+00   1.5548156e-01
  -3.2780795e+00   1.5569139e-01
  -3.2723635e+00   1.5590771e-01
  -3.2666476e+00   1.5613050e-01
  -3.2609317e+00   1.5635976e-01
  -3.2552158e+00   1.5659548e-01
  -3.2494999e+00   1.5683767e-01
  -3.2437839e+00   1.5708630e-01
  -3.2380680e+00   1.5734139e-01
  -3.2323521e+00   1.5760291e-01
  -3.2266362e+00   1.5787088e-01
  -3.2209203e+00   1.5814527e-01
  -3.2152043e+00   1.5842609e-01
  -3.2094884e+00   1.5871334e-01
  -3.2037725e+00   1.5900700e-01
  -3.1980566e+00   1.5930709e-01
  -3.1923407e+00   1.5961358e-01
  -3.1866247e+00   1.5992649e-01
  -3.1809088e+00   1.6024580e-01
  -3.1751929e+00   1.6057152e-01
  -3.1694770e+00   1.6090364e-01
  -3.1637611e+00   1.6124215e-01
  -3.1580452e+00   1.6158707e-01
  -3.1523292e+00   1.6193839e-01
  -3.1466133e+00   1.6229610e-01
  -3.1408974e+00   1.6266020e-01
  -3.1351815e+00   1.6303070e-01
  -3.1294656e+00   1.6340760e-01
  -3.1237496e+00   1.6379088e-01
  -3.1180337e+00   1.6418056e-01
  -3.1123178e+00   1.6457663e-01
  -3.1066019e+00   1.6497909e-01
  -3.1008860e+00   1.6538795e-01
  -3.0951700e+00   1.6580321e-01
  -3.0894541e+00   1.6622486e-01
  -3.0837382e+00   1.6665290e-01
  -3.0780223e+00   1.6708735e-01
  -3.0723064e+00   1.6752820e-01
  -3.0665905e+00   1.6797545e-01
  -3.0608745e+00   1.6842910e-01
  -3.0551586e+00   1.6888917e-01
  -3.0494427e+00   1.6935564e-01
  -3.0437268e+00   1.6982853e-01
  -3.0380109e+00   1.7030783e-01
  -3.0322949e+00   1.7079356e-01
  -3.0265790e+00   1.7128571e-01
  -3.0208631e+00   1.7178429e-01
  -3.0151472e+00   1.7228930e-01
  -3.0094313e+00   1.7280074e-01
  -3.0037153e+00   1.7331863e-01
  -2.9979994e+00   1.7384296e-01
  -2.9922835e+00   1.7437374e-01
  -2.9865676e+00   1.7491098e-01
  -2.9808517e+00   1.7545468e-01
  -2.9751358e+00   1.7600485e-01
  -2.9694198e+00   1.7656149e-01
  -2.9637039e+00   1.7712461e-01
  -2.9579880e+00   1.7769421e-01
  -2.9522721e+00   1.7827031e-01
  -2.9465562e+00   1.7885290e-01
  -2.9408402e+00   1.7944200e-01
  -2.9351243e+00   1.8003761e-01
  -2.9294084e+00   1.8063974e-01
  -2.9236925e+00   1.8124840e-01
  -2.9179766e+00   1.8186360e-01
  -2.9122606e+00   1.8248533e-01
  -2.9065447e+00   1.8311362e-01
  -2.9008288e+00   1.8374847e-01
  -2.8951129e+00   1.8438988e-01
  -2.8893970e+00   1.8503787e-01
  -2.8836811e+00   1.8569245e-01
  -2.8779651e+00   1.8635362e-01
  -2.8722492e+00   1.8702140e-01
  -2.8665333e+00   1.8769579e-01
  -2.8608174e+00   1.8837680e-01
  -2.8551015e+00   1.8906444e-01
  -2.8493855e+00   1.8975873e-01
  -2.8436696e+00   1.9045967e-01
  -2.8379537e+00   1.9116727e-01
  -2.8322378e+00   1.9188155e-01
  -2.8265219e+00   1.9260251e-01
  -2.8208059e+00   1.9333017e-01
  -2.8150900e+00   1.9406453e-01
  -2.8093741e+00   1.9480562e-01
  -2.8036582e+00   1.9555343e-01
  -2.7979423e+00   1.9630799e-01
  -2.7922264e+00   1.9706929e-01
  -2.7865104e+00   1.9783737e-01
  -2.7807945e+00   1.9861222e-01
  -2.7750786e+00   1.9939386e-01
  -2.7693627e+00   2.0018230e-01
  -2.7636468e+00   2.0097755e-01
  -2.7579308e+00   2.0177964e-01
  -2.7522149e+00   2.0258856e-01
  -2.7464990e+00   2.0340434e-01
  -2.7407831e+00   2.0422699e-01
  -2.7350672e+00   2.0505651e-01
  -2.7293512e+00   2.0589293e-01
  -2.7236353e+00   2.0673626e-01
  -2.7179194e+00   2.0758651e-01
  -2.7122035e+00   2.0844370e-01
  -2.7064876e+00   2.0930783e-01
  -2.7007716e+00   2.1017893e-01
  -2.6950557e+00   2.1105701e-01
  -2.6893398e+00   2.1194208e-01
  -2.6836239e+00   2.1283416e-01
  -2.6779080e+00   2.1373327e-01
  -2.6721921e+00   2.1463941e-01
  -2.6664761e+00   2.1555261e-01
  -2.6607602e+00   2.1647287e-01
  -2.6550443e+00   2.1740022e-01
  -2.6493284e+00   2.1833467e-01
  -2.6436125e+00   2.1927623e-01
  -2.6378965e+00   2.2022492e-01
  -2.6321806e+00   2.2118077e-01
  -2.6264647e+00   2.2214377e-01
  -2.6207488e+00   2.2311396e-01
  -2.6150329e+00   2.2409134e-01
  -2.6093169e+00   2.2507593e-01
  -2.6036010e+00   2.2606775e-01
  -2.5978851e+00   2.2706682e-01
  -2.5921692e+00   2.2807315e-01
  -2.5864533e+00   2.2908676e-01
  -2.5807374e+00   2.3010766e-01
  -2.5750214e+00   2.3113588e-01
  -2.5693055e+00   2.3217143e-01
  -2.5635896e+00   2.3321432e-01
  -2.5578737e+00   2.3426458e-01
  -2.5521578e+00   2.3532222e-01
  -2.5464418e+00   2.3638726e-01
  -2.5407259e+00   2.3745972e-01
  -2.5350100e+00   2.3853962e-01
  -2.5292941e+00   2.3962696e-01
  -2.5235782e+00   2.4072178e-01
  -2.5178622e+00   2.4182408e-01
  -2.5121463e+00   2.4293389e-01
  -2.5064304e+00   2.4405123e-01
  -2.5007145e+00   2.4517611e-01
  -2.4949986e+00   2.4630855e-01
  -2.4892827e+00   2.4744856e-01
  -2.4835667e+00   2.4859618e-01
  -2.4778508e+00   2.4975141e-01
  -2.4721349e+00   2.5091427e-01
  -2.4664190e+00   2.5208479e-01
  -2.4607031e+00   2.5326298e-01
  -2.4549871e+00   2.5444885e-01
  -2.4492712e+00   2.5564244e-01
  -2.4435553e+00   2.5684375e-01
  -2.4378394e+00   2.5805280e-01
  -2.4321235e+00   2.5926962e-01
  -2.4264075e+00   2.6049423e-01
  -2.4206916e+00   2.6172663e-01
  -2.4149757e+00   2.6296685e-01
  -2.4092598e+00   2.6421492e-01
  -2.4035439e+00   2.6547083e-01
  -2.3978280e+00   2.6673463e-01
  -2.3921120e+00   2.6800632e-01
  -2.3863961e+00   2.6928592e-01
  -2.3806802e+00   2.7057346e-01
  -2.3749643e+00   2.7186895e-01
  -2.3692484e+00   2.7317240e-01
  -2.3635324e+00   2.7448385e-01
  -2.3578165e+00   2.7580330e-01
  -2.3521006e+00   2.7713078e-01
  -2.3463847e+00   2.7846630e-01
  -2.3406688e+00   2.7980988e-01
  -2.3349528e+00   2.8116155e-01
  -2.3292369e+00   2.8252131e-01
  -2.3235210e+00   2.8388920e-01
  -2.3178051e+00   2.8526522e-01
  -2.3120892e+00   2.8664939e-01
  -2.3063732e+00   2.8804174e-01
  -2.3006573e+00   2.8944228e-01
  -2.2949414e+00   2.9085103e-01
  -2.2892255e+00   2.9226801e-01
  -2.2835096e+00   2.9369323e-01
  -2.2777937e+00   2.9512672e-01
  -2.2720777e+00   2.9656849e-01
  -2.2663618e+00   2.9801855e-01
  -2.2606459e+00   2.9947694e-01
  -2.2549300e+00   3.0094365e-01
  -2.2492141e+00   3.0241872e-01
  -2.2434981e+00   3.0390216e-01
  -2.2377822e+00   3.0539398e-01
  -2.2320663e+00   3.0689420e-01
  -2.2263504e+00   3.0840284e-01
  -2.2206345e+00   3.0991992e-01
  -2.2149185e+00   3.1144546e-01
  -2.2092026e+00   3.1297946e-01
  -2.2034867e+00   3.1452194e-01
  -2.1977708e+00   3.1607293e-01
  -2.1920549e+00   3.1763244e-01
  -2.1863390e+00   3.1920047e-01
  -2.1806230e+00   3.2077706e-01
  -2.1749071e+00   3.2236221e-01
  -2.1691912e+00   3.2395594e-01
  -2.1634753e+00   3.2555826e-01
  -2.1577594e+00   3.2716919e-01
  -2.1520434e+00   3.2878874e-01
  -2.1463275e+00   3.3041693e-01
  -2.1406116e+00   3.3205377e-01
  -2.1348957e+00   3.3369928e-01
  -2.1291798e+00   3.3535346e-01
  -2.1234638e+00   3.3701634e-01
  -2.1177479e+00   3.3868792e-01
  -2.1120320e+00   3.4036821e-01
  -2.1063161e+00   3.4205724e-01
  -2.1006002e+00   3.4375501e-01
  -2.0948843e+00   3.4546153e-01
  -2.0891683e+00   3.4717682e-01
  -2.0834524e+00   3.4890088e-01
  -2.0777365e+00   3.5063374e-01
  -2.0720206e+00   3.5237538e-01
  -2.0663047e+00   3.5412584e-01
  -2.0605887e+00   3.5588512e-01
  -2.0548728e+00   3.5765322e-01
  -2.0491569e+00   3.5943016e-01
  -2.0434410e+00   3.6121595e-01
  -2.0377251e+00   3.6301059e-01
  -2.0320091e+00   3.6481409e-01
  -2.0262932e+00   3.6662647e-01
  -2.0205773e+00   3.6844771e-01
  -2.0148614e+00   3.7027785e-01
  -2.0091455e+00   3.7211687e-01
  -2.0034296e+00   3.7396479e-01
  -1.9977136e+00   3.7582161e-01
  -1.9919977e+00   3.7768734e-01
  -1.9862818e+00   3.7956198e-01
  -1.9805659e+00   3.8144553e-01
  -1.9748500e+00   3.8333801e-01
  -1.9691340e+00   3.8523940e-01
  -1.9634181e+00   3.8714972e-01
  -1.9577022e+00   3.8906897e-01
  -1.9519863e+00   3.9099714e-01
  -1.9462704e+00   3.9293425e-01
  -1.9405544e+00   3.9488028e-01
  -1.9348385e+00   3.9683524e-01
  -1.9291226e+00   3.9879913e-01
  -1.9234067e+00   4.0077195e-01
  -1.9176908e+00   4.0275370e-01
  -1.9119748e+00   4.0474437e-01
  -1.9062589e+00   4.0674396e-01
  -1.9005430e+00   4.0875246e-01
  -1.8948271e+00   4.1076988e-01
  -1.8891112e+00   4.1279620e-01
  -1.8833953e+00   4.1483143e-01
  -1.8776793e+00   4.1687555e-01
  -1.8719634e+00   4.1892856e-01
  -1.8662475e+00   4.2099044e-01
  -1.8605316e+00   4.2306120e-01
  -1.8548157e+00   4.2514083e-01
  -1.8490997e+00   4.2722930e-01
  -1.8433838e+00   4.2932662e-01
  -1.8376679e+00   4.3143276e-01
  -1.8319520e+00   4.3354773e-01
  -1.8262361e+00   4.3567150e-01
  -1.8205201e+00   4.3780406e-01
  -1.8148042e+00   4.3994540e-01
  -1.8090883e+00   4.4209549e-01
  -1.8033724e+00   4.4425434e-01
  -1.7976565e+00   4.4642190e-01
  -1.7919406e+00   4.4859818e-01
  -1.7862246e+00   4.5078315e-01
  -1.7805087e+00   4.5297679e-01
  -1.7747928e+00   4.5517908e-01
  -1.7690769e+00   4.5738999e-01
  -1.7633610e+00   4.5960951e-01
  -1.7576450e+00   4.6183761e-01
  -1.7519291e+00   4.6407427e-01
  -1.7462132e+00   4.6631946e-01
  -1.7404973e+00   4.6857315e-01
  -1.7347814e+00   4.7083532e-01
  -1.7290654e+00   4.7310593e-01
  -1.7233495e+00   4.7538497e-01
  -1.7176336e+00   4.7767239e-01
  -1.7119177e+00   4.7996816e-01
  -1.7062018e+00   4.8227226e-01
  -1.7004859e+00   4.8458465e-01
  -1.6947699e+00   4.8690529e-01
  -1.6890540e+00   4.8923414e-01
  -1.6833381e+00   4.9157118e-01
  -1.6776222e+00   4.9391635e-01
  -1.6719063e+00   4.9626963e-01
  -1.6661903e+00   4.9863097e-01
  -1.6604744e+00   5.0100032e-01
  -1.6547585e+00   5.0337764e-01
  -1.6490426e+00   5.0576290e-01
  -1.6433267e+00   5.0815603e-01
  -1.6376107e+00   5.1055700e-01
  -1.6318948e+00   5.1296576e-01
  -1.6261789e+00   5.1538225e-01
  -1.6204630e+00   5.1780643e-01
  -1.6147471e+00   5.2023824e-01
  -1.6090312e+00   5.2267763e-01
  -1.6033152e+00   5.2512455e-01
  -1.5975993e+00   5.2757892e-01
  -1.5918834e+00   5.3004071e-01
  -1.5861675e+00   5.3250985e-01
  -1.5804516e+00   5.3498627e-01
  -1.5747356e+00   5.3746992e-01
  -1.5690197e+00   5.3996072e-01
  -1.5633038e+00   5.4245863e-01
  -1.5575879e+00   5.4496356e-01
  -1.5518720e+00   5.4747545e-01
  -1.5461560e+00   5.4999423e-01
  -1.5404401e+00   5.5251983e-01
  -1.5347242e+00   5.5505217e-01
  -1.5290083e+00   5.5759118e-01
  -1.5232924e+00   5.6013679e-01
  -1.5175765e+00   5.6268891e-01
  -1.5118605e+00   5.6524747e-01
  -1.5061446e+00   5.6781238e-01
  -1.5004287e+00   5.7038356e-01
  -1.4947128e+00   5.7296093e-01
  -1.4889969e+00   5.7554441e-01
  -1.4832809e+00   5.7813389e-01
  -1.4775650e+00   5.8072930e-01
  -1.4718491e+00   5.8333054e-01
  -1.4661332e+00   5.8593752e-01
  -1.4604173e+00   5.8855014e-01
  -1.4547013e+00   5.9116830e-01
  -1.4489854e+00   5.9379192e-01
  -1.4432695e+00   5.9642088e-01
  -1.4375536e+00   5.9905509e-01
  -1.4318377e+00   6.0169444e-01
  -1.4261217e+00   6.0433883e-01
  -1.4204058e+00   6.0698814e-01
  -1.4146899e+00   6.0964227e-01
  -1.4089740e+00   6.1230111e-01
  -1.4032581e+00   6.1496454e-01
  -1.3975422e+00   6.1763245e-01
  -1.3918262e+00   6.2030472e-01
  -1.3861103e+00   6.2298124e-01
  -1.3803944e+00   6.2566187e-01
  -1.3746785e+00   6.2834650e-01
  -1.3689626e+00   6.3103501e-01
  -1.3632466e+00   6.3372726e-01
  -1.3575307e+00   6.3642313e-01
  -1.3518148e+00   6.3912248e-01
  -1.3460989e+00   6.4182519e-01
  -1.3403830e+00   6.4453112e-01
  -1.3346670e+00   6.4724013e-01
  -1.3289511e+00   6.4995208e-01
  -1.3232352e+00   6.5266683e-01
  -1.3175193e+00   6.5538424e-01
  -1.3118034e+00   6.5810417e-01
  -1.3060875e+00   6.6082646e-01
  -1.3003715e+00   6.6355097e-01
  -1.2946556e+00   6.6627754e-01
  -1.2889397e+00   6.6900603e-01
  -1.2832238e+00   6.7173627e-01
  -1.2775079e+00   6.7446812e-01
  -1.2717919e+00   6.7720141e-01
  -1.2660760e+00   6.7993597e-01
  -1.2603601e+00   6.8267165e-01
  -1.2546442e+00   6.8540829e-01
  -1.2489283e+00   6.8814570e-01
  -1.2432123e+00   6.9088373e-01
  -1.2374964e+00   6.9362219e-01
  -1.2317805e+00   6.9636093e-01
  -1.2260646e+00   6.9909975e-01
  -1.2203487e+00   7.0183849e-01
  -1.2146328e+00   7.0457695e-01
  -1.2089168e+00   7.0731497e-01
  -1.2032009e+00   7.1005236e-01
  -1.1974850e+00   7.1278892e-01
  -1.1917691e+00   7.1552447e-01
  -1.1860532e+00   7.1825883e-01
  -1.1803372e+00   7.2099179e-01
  -1.1746213e+00   7.2372316e-01
  -1.1689054e+00   7.2645275e-01
  -1.1631895e+00   7.2918036e-01
  -1.1574736e+00   7.3190579e-01
  -1.1517576e+00   7.3462883e-01
  -1.1460417e+00   7.3734929e-01
  -1.1403258e+00   7.4006694e-01
  -1.1346099e+00   7.4278160e-01
  -1.1288940e+00   7.4549303e-01
  -1.1231781e+00   7.4820105e-01
  -1.1174621e+00   7.5090542e-01
  -1.1117462e+00   7.5360593e-01
  -1.1060303e+00   7.5630237e-01
  -1.1003144e+00   7.5899451e-01
  -1.0945985e+00   7.6168214e-01
  -1.0888825e+00   7.6436503e-01
  -1.0831666e+00   7.6704295e-01
  -1.0774507e+00   7.6971568e-01
  -1.0717348e+00   7.7238299e-01
  -1.0660189e+00   7.7504465e-01
  -1.0603029e+00   7.7770043e-01
  -1.0545870e+00   7.8035009e-01
  -1.0488711e+00   7.8299340e-01
  -1.0431552e+00   7.8563012e-01
  -1.0374393e+00   7.8826002e-01
  -1.0317233e+00   7.9088284e-01
  -1.0260074e+00   7.9349836e-01
  -1.0202915e+00   7.9610633e-01
  -1.0145756e+00   7.9870650e-01
  -1.0088597e+00   8.0129862e-01
  -1.0031438e+00   8.0388246e-01
  -9.9742784e-01   8.0645776e-01
  -9.9171192e-01   8.0902427e-01
  -9.8599600e-01   8.1158174e-01
  -9.8028008e-01   8.1412992e-01
  -9.7456416e-01   8.1666855e-01
  -9.6884824e-01   8.1919739e-01
  -9.6313232e-01   8.2171616e-01
  -9.5741640e-01   8.2422463e-01
  -9.5170049e-01   8.2672252e-01
  -9.4598457e-01   8.2920959e-01
  -9.4026865e-01   8.3168556e-01
  -9.3455273e-01   8.3415018e-01
  -9.2883681e-01   8.3660319e-01
  -9.2312089e-01   8.3904433e-01
  -9.1740497e-01   8.4147333e-01
  -9.1168905e-01   8.4388993e-01
  -9.0597314e-01   8.4629387e-01
  -9.0025722e-01   8.4868487e-01
  -8.9454130e-01   8.5106268e-01
  -8.8882538e-01   8.5342703e-01
  -8.8310946e-01   8.5577765e-01
  -8.7739354e-01   8.5811427e-01
  -8.7167762e-01   8.6043663e-01
  -8.6596170e-01   8.6274447e-01
  -8.6024578e-01   8.6503751e-01
  -8.5452987e-01   8.6731548e-01
  -8.4881395e-01   8.6957813e-01
  -8.4309803e-01   8.7182518e-01
  -8.3738211e-01   8.7405636e-01
  -8.3166619e-01   8.7627141e-01
  -8.2595027e-01   8.7847005e-01
  -8.2023435e-01   8.8065203e-01
  -8.1451843e-01   8.8281708e-01
  -8.0880252e-01   8.8496493e-01
  -8.0308660e-01   8.8709531e-01
  -7.9737068e-01   8.8920796e-01
  -7.9165476e-01   8.9130262e-01
  -7.8593884e-01   8.9337902e-01
  -7.8022292e-01   8.9543690e-01
  -7.7450700e-01   8.9747599e-01
  -7.6879108e-01   8.9949604e-01
  -7.6307516e-01   9.0149678e-01
  -7.5735925e-01   9.0347795e-01
  -7.5164333e-01   9.0543930e-01
  -7.4592741e-01   9.0738057e-01
  -7.4021149e-01   9.0930150e-01
  -7.3449557e-01   9.1120184e-01
  -7.2877965e-01   9.1308134e-01
  -7.2306373e-01   9.1493973e-01
  -7.1734781e-01   9.1677678e-01
  -7.1163189e-01   9.1859223e-01
  -7.0591598e-01   9.2038584e-01
  -7.0020006e-01   9.2215736e-01
  -6.9448414e-01   9.2390654e-01
  -6.8876822e-01   9.2563315e-01
  -6.8305230e-01   9.2733695e-01
  -6.7733638e-01   9.2901770e-01
  -6.7162046e-01   9.3067515e-01
  -6.6590454e-01   9.3230909e-01
  -6.6018863e-01   9.3391928e-01
  -6.5447271e-01   9.3550548e-01
  -6.4875679e-01   9.3706748e-01
  -6.4304087e-01   9.3860504e-01
  -6.3732495e-01   9.4011795e-01
  -6.3160903e-01   9.4160599e-01
  -6.2589311e-01   9.4306895e-01
  -6.2017719e-01   9.4450660e-01
  -6.1446127e-01   9.4591874e-01
  -6.0874536e-01   9.4730516e-01
  -6.0302944e-01   9.4866565e-01
  -5.9731352e-01   9.5000003e-01
  -5.9159760e-01   9.5130807e-01
  -5.8588168e-01   9.5258960e-01
  -5.8016576e-01   9.5384442e-01
  -5.7444984e-01   9.5507233e-01
  -5.6873392e-01   9.5627316e-01
  -5.6301801e-01   9.5744672e-01
  -5.5730209e-01   9.5859284e-01
  -5.5158617e-01   9.5971133e-01
  -5.4587025e-01   9.6080203e-01
  -5.4015433e-01   9.6186478e-01
  -5.3443841e-01   9.6289939e-01
  -5.2872249e-01   9.6390572e-01
  -5.2300657e-01   9.6488361e-01
  -5.1729065e-01   9.6583291e-01
  -5.1157474e-01   9.6675347e-01
  -5.0585882e-01   9.6764514e-01
  -5.0014290e-01   9.6850778e-01
  -4.9442698e-01   9.6934126e-01
  -4.8871106e-01   9.7014545e-01
  -4.8299514e-01   9.7092021e-01
  -4.7727922e-01   9.7166543e-01
  -4.7156330e-01   9.7238099e-01
  -4.6584738e-01   9.7306676e-01
  -4.6013147e-01   9.7372264e-01
  -4.5441555e-01   9.7434853e-01
  -4.4869963e-01   9.7494431e-01
  -4.4298371e-01   9.7550990e-01
  -4.3726779e-01   9.7604521e-01
  -4.3155187e-01   9.7655013e-01
  -4.2583595e-01   9.7702460e-01
  -4.2012003e-01   9.7746853e-01
  -4.1440412e-01   9.7788185e-01
  -4.0868820e-01   9.7826449e-01
  -4.0297228e-01   9.7861638e-01
  -3.9725636e-01   9.7893746e-01
  -3.9154044e-01   9.7922768e-01
  -3.8582452e-01   9.7948700e-01
  -3.8010860e-01   9.7971535e-01
  -3.7439268e-01   9.7991271e-01
  -3.6867676e-01   9.8007903e-01
  -3.6296085e-01   9.8021429e-01
  -3.5724493e-01   9.8031847e-01
  -3.5152901e-01   9.8039152e-01
  -3.4581309e-01   9.8043346e-01
  -3.4009717e-01   9.8044425e-01
  -3.3438125e-01   9.8042389e-01
  -3.2866533e-01   9.8037239e-01
  -3.2294941e-01   9.8028975e-01
  -3.1723350e-01   9.8017597e-01
  -3.1151758e-01   9.8003107e-01
  -3.0580166e-01   9.7985506e-01
  -3.0008574e-01   9.7964797e-01
  -2.9436982e-01   9.7940982e-01
  -2.8865390e-01   9.7914065e-01
  -2.8293798e-01   9.7884050e-01
  -2.7722206e-01   9.7850941e-01
  -2.7150614e-01   9.7814742e-01
  -2.6579023e-01   9.7775459e-01
  -2.6007431e-01   9.7733097e-01
  -2.5435839e-01   9.7687662e-01
  -2.4864247e-01   9.7639161e-01
  -2.4292655e-01   9.7587602e-01
  -2.3721063e-01   9.7532991e-01
  -2.3149471e-01   9.7475337e-01
  -2.2577879e-01   9.7414648e-01
  -2.2006288e-01   9.7350933e-01
  -2.1434696e-01   9.7284201e-01
  -2.0863104e-01   9.7214463e-01
  -2.0291512e-01   9.7141728e-01
  -1.9719920e-01   9.7066007e-01
  -1.9148328e-01   9.6987312e-01
  -1.8576736e-01   9.6905654e-01
  -1.8005144e-01   9.6821045e-01
  -1.7433552e-01   9.6733497e-01
  -1.6861961e-01   9.6643023e-01
  -1.6290369e-01   9.6549637e-01
  -1.5718777e-01   9.6453352e-01
  -1.5147185e-01   9.6354183e-01
  -1.4575593e-01   9.6252144e-01
  -1.4004001e-01   9.6147249e-01
  -1.3432409e-01   9.6039514e-01
  -1.2860817e-01   9.5928956e-01
  -1.2289225e-01   9.5815588e-01
  -1.1717634e-01   9.5699430e-01
  -1.1146042e-01   9.5580496e-01
  -1.0574450e-01   9.5458804e-01
  -1.0002858e-01   9.5334372e-01
  -9.4312661e-02   9.5207217e-01
  -8.8596742e-02   9.5077358e-01
  -8.2880823e-02   9.4944814e-01
  -7.7164904e-02   9.4809602e-01
  -7.1448985e-02   9.4671743e-01
  -6.5733067e-02   9.4531255e-01
  -6.0017148e-02   9.4388159e-01
  -5.4301229e-02   9.4242475e-01
  -4.8585310e-02   9.4094223e-01
  -4.2869391e-02   9.3943423e-01
  -3.7153472e-02   9.3790097e-01
  -3.1437554e-02   9.3634267e-01
  -2.5721635e-02   9.3475952e-01
  -2.0005716e-02   9.3315176e-01
  -1.4289797e-02   9.3151961e-01
  -8.5738783e-03   9.2986328e-01
  -2.8579594e-03   9.2818300e-01
   2.8579594e-03   9.2647900e-01
   8.5738783e-03   9.2475151e-01
   1.4289797e-02   9.2300075e-01
   2.0005716e-02   9.2122698e-01
   2.5721635e-02   9.1943041e-01
   3.1437554e-02   9.1761129e-01
   3.7153472e-02   9.1576985e-01
   4.2869391e-02   9.1390635e-01
   4.8585310e-02   9.1202102e-01
   5.4301229e-02   9.1011411e-01
   6.0017148e-02   9.0818586e-01
   6.5733067e-02   9.0623652e-01
   7.1448985e-02   9.0426634e-01
   7.7164904e-02   9.0227558e-01
   8.2880823e-02   9.0026448e-01
   8.8596742e-02   8.9823330e-01
   9.4312661e-02   8.9618229e-01
   1.0002858e-01   8.9411171e-01
   1.0574450e-01   8.9202181e-01
   1.1146042e-01   8.8991285e-01
   1.1717634e-01   8.8778510e-01
   1.2289225e-01   8.8563880e-01
   1.2860817e-01   8.8347422e-01
   1.3432409e-01   8.8129162e-01
   1.4004001e-01   8.7909127e-01
   1.4575593e-01   8.7687341e-01
   1.5147185e-01   8.7463831e-01
   1.5718777e-01   8.7238625e-01
   1.6290369e-01   8.7011747e-01
   1.6861961e-01   8.6783224e-01
   1.7433552e-01   8.6553083e-01
   1.8005144e-01   8.6321349e-01
   1.8576736e-01   8.6088050e-01
   1.9148328e-01   8.5853211e-01
   1.9719920e-01   8.5616859e-01
   2.0291512e-01   8.5379020e-01
   2.0863104e-01   8.5139720e-01
   2.1434696e-01   8.4898986e-01
   2.2006288e-01   8.4656843e-01
   2.2577879e-01   8.4413319e-01
   2.3149471e-01   8.4168438e-01
   2.3721063e-01   8.3922228e-01
   2.4292655e-01   8.3674714e-01
   2.4864247e-01   8.3425923e-01
   2.5435839e-01   8.3175879e-01
   2.6007431e-01   8.2924610e-01
   2.6579023e-01   8.2672140e-01
   2.7150614e-01   8.2418496e-01
   2.7722206e-01   8.2163703e-01
   2.8293798e-01   8.1907786e-01
   2.8865390e-01   8.1650772e-01
   2.9436982e-01   8.1392685e-01
   3.0008574e-01   8.1133550e-01
   3.0580166e-01   8.0873393e-01
   3.1151758e-01   8.0612239e-01
   3.1723350e-01   8.0350112e-01
   3.2294941e-01   8.0087038e-01
   3.2866533e-01   7.9823040e-01
   3.3438125e-01   7.9558145e-01
   3.4009717e-01   7.9292374e-01
   3.4581309e-01   7.9025754e-01
   3.5152901e-01   7.8758309e-01
   3.5724493e-01   7.8490061e-01
   3.6296085e-01   7.8221035e-01
   3.6867676e-01   7.7951255e-01
   3.7439268e-01   7.7680744e-01
   3.8010860e-01   7.7409525e-01
   3.8582452e-01   7.7137622e-01
   3.9154044e-01   7.6865058e-01
   3.9725636e-01   7.6591855e-01
   4.0297228e-01   7.6318036e-01
   4.0868820e-01   7.6043624e-01
   4.1440412e-01   7.5768641e-01
   4.2012003e-01   7.5493109e-01
   4.2583595e-01   7.5217050e-01
   4.3155187e-01   7.4940487e-01
   4.3726779e-01   7.4663440e-01
   4.4298371e-01   7.4385931e-01
   4.4869963e-01   7.4107981e-01
   4.5441555e-01   7.3829611e-01
   4.6013147e-01   7.3550843e-01
   4.6584738e-01   7.3271697e-01
   4.7156330e-01   7.2992193e-01
   4.7727922e-01   7.2712352e-01
   4.8299514e-01   7.2432193e-01
   4.8871106e-01   7.2151738e-01
   4.9442698e-01   7.1871004e-01
   5.0014290e-01   7.1590012e-01
   5.0585882e-01   7.1308782e-01
   5.1157474e-01   7.1027331e-01
   5.1729065e-01   7.0745680e-01
   5.2300657e-01   7.0463846e-01
   5.2872249e-01   7.0181848e-01
   5.3443841e-01   6.9899705e-01
   5.4015433e-01   6.9617435e-01
   5.4587025e-01   6.9335054e-01
   5.5158617e-01   6.9052582e-01
   5.5730209e-01   6.8770035e-01
   5.6301801e-01   6.8487430e-01
   5.6873392e-01   6.8204785e-01
   5.7444984e-01   6.7922116e-01
   5.8016576e-01   6.7639441e-01
   5.8588168e-01   6.7356774e-01
   5.9159760e-01   6.7074133e-01
   5.9731352e-01   6.6791533e-01
   6.0302944e-01   6.6508991e-01
   6.0874536e-01   6.6226521e-01
   6.1446127e-01   6.5944139e-01
   6.2017719e-01   6.5661860e-01
   6.2589311e-01   6.5379699e-01
   6.3160903e-01   6.5097670e-01
   6.3732495e-01   6.4815789e-01
   6.4304087e-01   6.4534069e-01
   6.4875679e-01   6.4252524e-01
   6.5447271e-01   6.3971168e-01
   6.6018863e-01   6.3690015e-01
   6.6590454e-01   6.3409079e-01
   6.7162046e-01   6.3128372e-01
   6.7733638e-01   6.2847907e-01
   6.8305230e-01   6.2567697e-01
   6.8876822e-01   6.2287756e-01
   6.9448414e-01   6.2008095e-01
   7.0020006e-01   6.1728726e-01
   7.0591598e-01   6.1449661e-01
   7.1163189e-01   6.1170913e-01
   7.1734781e-01   6.0892493e-01
   7.2306373e-01   6.0614411e-01
   7.2877965e-01   6.0336681e-01
   7.3449557e-01   6.0059311e-01
   7.4021149e-01   5.9782314e-01
   7.4592741e-01   5.9505700e-01
   7.5164333e-01   5.9229478e-01
   7.5735925e-01   5.8953661e-01
   7.6307516e-01   5.8678256e-01
   7.6879108e-01   5.8403275e-01
   7.7450700e-01   5.8128727e-01
   7.8022292e-01   5.7854621e-01
   7.8593884e-01   5.7580966e-01
   7.9165476e-01   5.7307773e-01
   7.9737068e-01   5.7035049e-01
   8.0308660e-01   5.6762803e-01
   8.0880252e-01   5.6491044e-01
   8.1451843e-01   5.6219781e-01
   8.2023435e-01   5.5949020e-01
   8.2595027e-01   5.5678772e-01
   8.3166619e-01   5.5409042e-01
   8.3738211e-01   5.5139839e-01
   8.4309803e-01   5.4871171e-01
   8.4881395e-01   5.4603044e-01
   8.5452987e-01   5.4335466e-01
   8.6024578e-01   5.4068444e-01
   8.6596170e-01   5.3801984e-01
   8.7167762e-01   5.3536093e-01
   8.7739354e-01   5.3270778e-01
   8.8310946e-01   5.3006045e-01
   8.8882538e-01   5.2741900e-01
   8.9454130e-01   5.2478349e-01
   9.0025722e-01   5.2215398e-01
   9.0597314e-01   5.1953052e-01
   9.1168905e-01   5.1691318e-01
   9.1740497e-01   5.1430200e-01
   9.2312089e-01   5.1169703e-01
   9.2883681e-01   5.0909834e-01
   9.3455273e-01   5.0650596e-01
   9.4026865e-01   5.0391994e-01
   9.4598457e-01   5.0134033e-01
   9.5170049e-01   4.9876718e-01
   9.5741640e-01   4.9620052e-01
   9.6313232e-01   4.9364041e-01
   9.6884824e-01   4.9108688e-01
   9.7456416e-01   4.8853996e-01
   9.8028008e-01   4.8599970e-01
   9.8599600e-01   4.8346614e-01
   9.9171192e-01   4.8093930e-01
   9.9742784e-01   4.7841923e-01
   1.0031438e+00   4.7590595e-01
   1.0088597e+00   4.7339950e-01
   1.0145756e+00   4.7089990e-01
   1.0202915e+00   4.6840719e-01
   1.0260074e+00   4.6592139e-01
   1.0317233e+00   4.6344252e-01
   1.0374393e+00   4.6097063e-01
   1.0431552e+00   4.5850571e-01
   1.0488711e+00   4.5604781e-01
   1.0545870e+00   4.5359694e-01
   1.0603029e+00   4.5115311e-01
   1.0660189e+00   4.4871636e-01
   1.0717348e+00   4.4628670e-01
   1.0774507e+00   4.4386413e-01
   1.0831666e+00   4.4144870e-01
   1.0888825e+00   4.3904039e-01
   1.0945985e+00   4.3663923e-01
   1.1003144e+00   4.3424524e-01
   1.1060303e+00   4.3185842e-01
   1.1117462e+00   4.2947878e-01
   1.1174621e+00   4.2710633e-01
   1.1231781e+00   4.2474109e-01
   1.1288940e+00   4.2238305e-01
   1.1346099e+00   4.2003223e-01
   1.1403258e+00   4.1768863e-01
   1.1460417e+00   4.1535225e-01
   1.1517576e+00   4.1302310e-01
   1.1574736e+00   4.1070119e-01
   1.1631895e+00   4.0838651e-01
   1.1689054e+00   4.0607906e-01
   1.1746213e+00   4.0377885e-01
   1.1803372e+00   4.0148587e-01
   1.1860532e+00   3.9920012e-01
   1.1917691e+00   3.9692160e-01
   1.1974850e+00   3.9465030e-01
   1.2032009e+00   3.9238623e-01
   1.2089168e+00   3.9012938e-01
   1.2146328e+00   3.8787973e-01
   1.2203487e+00   3.8563730e-01
   1.2260646e+00   3.8340205e-01
   1.2317805e+00   3.8117400e-01
   1.2374964e+00   3.7895313e-01
   1.2432123e+00   3.7673942e-01
   1.2489283e+00   3.7453288e-01
   1.2546442e+00   3.7233349e-01
   1.2603601e+00   3.7014123e-01
   1.2660760e+00   3.6795610e-01
   1.2717919e+00   3.6577808e-01
   1.2775079e+00   3.6360715e-01
   1.2832238e+00   3.6144332e-01
   1.2889397e+00   3.5928654e-01
   1.2946556e+00   3.5713683e-01
   1.3003715e+00   3.5499414e-01
   1.3060875e+00   3.5285848e-01
   1.3118034e+00   3.5072982e-01
   1.3175193e+00   3.4860814e-01
   1.3232352e+00   3.4649342e-01
   1.3289511e+00   3.4438565e-01
   1.3346670e+00   3.4228480e-01
   1.3403830e+00   3.4019086e-01
   1.3460989e+00   3.3810380e-01
   1.3518148e+00   3.3602360e-01
   1.3575307e+00   3.3395024e-01
   1.3632466e+00   3.3188369e-01
   1.3689626e+00   3.2982394e-01
   1.3746785e+00   3.2777096e-01
   1.3803944e+00   3.2572472e-01
   1.3861103e+00   3.2368520e-01
   1.3918262e+00   3.2165237e-01
   1.3975422e+00   3.1962622e-01
   1.4032581e+00   3.1760670e-01
   1.4089740e+00   3.1559380e-01
   1.4146899e+00   3.1358749e-01
   1.4204058e+00   3.1158774e-01
   1.4261217e+00   3.0959452e-01
   1.4318377e+00   3.0760780e-01
   1.4375536e+00   3.0562756e-01
   1.4432695e+00   3.0365377e-01
   1.4489854e+00   3.0168638e-01
   1.4547013e+00   2.9972539e-01
   1.4604173e+00   2.9777075e-01
   1.4661332e+00   2.9582243e-01
   1.4718491e+00   2.9388040e-01
   1.4775650e+00   2.9194463e-01
   1.4832809e+00   2.9001510e-01
   1.4889969e+00   2.8809175e-01
   1.4947128e+00   2.8617457e-01
   1.5004287e+00   2.8426352e-01
   1.5061446e+00   2.8235856e-01
   1.5118605e+00   2.8045966e-01
   1.5175765e+00   2.7856679e-01
   1.5232924e+00   2.7667991e-01
   1.5290083e+00   2.7479899e-01
   1.5347242e+00   2.7292399e-01
   1.5404401e+00   2.7105487e-01
   1.5461560e+00   2.6919161e-01
   1.5518720e+00   2.6733415e-01
   1.5575879e+00   2.6548248e-01
   1.5633038e+00   2.6363654e-01
   1.5690197e+00   2.6179631e-01
   1.5747356e+00   2.5996174e-01
   1.5804516e+00   2.5813280e-01
   1.5861675e+00   2.5630945e-01
   1.5918834e+00   2.5449164e-01
   1.5975993e+00   2.5267935e-01
   1.6033152e+00   2.5087254e-01
   1.6090312e+00   2.4907115e-01
   1.6147471e+00   2.4727516e-01
   1.6204630e+00   2.4548453e-01
   1.6261789e+00   2.4369921e-01
   1.6318948e+00   2.4191916e-01
   1.6376107e+00   2.4014435e-01
   1.6433267e+00   2.3837473e-01
   1.6490426e+00   2.3661026e-01
   1.6547585e+00   2.3485091e-01
   1.6604744e+00   2.3309662e-01
   1.6661903e+00   2.3134736e-01
   1.6719063e+00   2.2960309e-01
   1.6776222e+00   2.2786376e-01
   1.6833381e+00   2.2612933e-01
   1.6890540e+00   2.2439976e-01
   1.6947699e+00   2.2267501e-01
   1.7004859e+00   2.2095503e-01
   1.7062018e+00   2.1923978e-01
   1.7119177e+00   2.1752922e-01
   1.7176336e+00   2.1582330e-01
   1.7233495e+00   2.1412198e-01
   1.7290654e+00   2.1242521e-01
   1.7347814e+00   2.1073296e-01
   1.7404973e+00   2.0904517e-01
   1.7462132e+00   2.0736180e-01
   1.7519291e+00   2.0568281e-01
   1.7576450e+00   2.0400815e-01
   1.7633610e+00   2.0233778e-01
   1.7690769e+00   2.0067165e-01
   1.7747928e+00   1.9900972e-01
   1.7805087e+00   1.9735194e-01
   1.7862246e+00   1.9569826e-01
   1.7919406e+00   1.9404864e-01
   1.7976565e+00   1.9240303e-01
   1.8033724e+00   1.9076139e-01
   1.8090883e+00   1.8912367e-01
   1.8148042e+00   1.8748982e-01
   1.8205201e+00   1.8585980e-01
   1.8262361e+00   1.8423355e-01
   1.8319520e+00   1.8261104e-01
   1.8376679e+00   1.8099221e-01
   1.8433838e+00   1.7937702e-01
   1.8490997e+00   1.7776541e-01
   1.8548157e+00   1.7615735e-01
   1.8605316e+00   1.7455278e-01
   1.8662475e+00   1.7295165e-01
   1.8719634e+00   1.7135392e-01
   1.8776793e+00   1.6975954e-01
   1.8833953e+00   1.6816846e-01
   1.8891112e+00   1.6658063e-01
   1.8948271e+00   1.6499600e-01
   1.9005430e+00   1.6341452e-01
   1.9062589e+00   1.6183614e-01
   1.9119748e+00   1.6026082e-01
   1.9176908e+00   1.5868850e-01
   1.9234067e+00   1.5711914e-01
   1.9291226e+00   1.5555268e-01
   1.9348385e+00   1.5398907e-01
   1.9405544e+00   1.5242827e-01
   1.9462704e+00   1.5087023e-01
   1.9519863e+00   1.4931488e-01
   1.9577022e+00   1.4776219e-01
   1.9634181e+00   1.4621210e-01
   1.9691340e+00   1.4466456e-01
   1.9748500e+00   1.4311953e-01
   1.9805659e+00   1.4157694e-01
   1.9862818e+00   1.4003675e-01
   1.9919977e+00   1.3849890e-01
   1.9977136e+00   1.3696335e-01
   2.0034296e+00   1.3543004e-01
   2.0091455e+00   1.3389892e-01
   2.0148614e+00   1.3236994e-01
   2.0205773e+00   1.3084305e-01
   2.0262932e+00   1.2931819e-01
   2.0320091e+00   1.2779531e-01
   2.0377251e+00   1.2627436e-01
   2.0434410e+00   1.2475529e-01
   2.0491569e+00   1.2323804e-01
   2.0548728e+00   1.2172256e-01
   2.0605887e+00   1.2020879e-01
   2.0663047e+00   1.1869669e-01
   2.0720206e+00   1.1718620e-01
   2.0777365e+00   1.1567726e-01
   2.0834524e+00   1.1416983e-01
   2.0891683e+00   1.1266384e-01
   2.0948843e+00   1.1115924e-01
   2.1006002e+00   1.0965599e-01
   2.1063161e+00   1.0815402e-01
   2.1120320e+00   1.0665328e-01
   2.1177479e+00   1.0515372e-01
   2.1234638e+00   1.0365527e-01
   2.1291798e+00   1.0215789e-01
   2.1348957e+00   1.0066152e-01
   2.1406116e+00   9.9166107e-02
   2.1463275e+00   9.7671591e-02
   2.1520434e+00   9.6177918e-02
   2.1577594e+00   9.4685031e-02
   2.1634753e+00   9.3192876e-02
   2.1691912e+00   9.1701395e-02
   2.1749071e+00   9.0210533e-02
   2.1806230e+00   8.8720232e-02
   2.1863390e+00   8.7230436e-02
   2.1920549e+00   8.5741089e-02
   2.1977708e+00   8.4252132e-02
   2.2034867e+00   8.2763508e-02
   2.2092026e+00   8.1275161e-02
   2.2149185e+00   7.9787032e-02
   2.2206345e+00   7.8299064e-02
   2.2263504e+00   7.6811198e-02
   2.2320663e+00   7.5323377e-02
   2.2377822e+00   7.3835543e-02
   2.2434981e+00   7.2347636e-02
   2.2492141e+00   7.0859598e-02
   2.2549300e+00   6.9371370e-02
   2.2606459e+00   6.7882894e-02
   2.2663618e+00   6.6394109e-02
   2.2720777e+00   6.4904956e-02
   2.2777937e+00   6.3415377e-02
   2.2835096e+00   6.1925310e-02
   2.2892255e+00   6.0434696e-02
   2.2949414e+00   5.8943475e-02
   2.3006573e+00   5.7451587e-02
   2.3063732e+00   5.5958970e-02
   2.3120892e+00   5.4465564e-02
   2.3178051e+00   5.2971308e-02
   2.3235210e+00   5.1476140e-02
   2.3292369e+00   4.9980000e-02
   2.3349528e+00   4.8482826e-02
   2.3406688e+00   4.6984556e-02
   2.3463847e+00   4.5485127e-02
   2.3521006e+00   4.3984479e-02
   2.3578165e+00   4.2482547e-02
   2.3635324e+00   4.0979270e-02
   2.3692484e+00   3.9474585e-02
   2.3749643e+00   3.7968428e-02
   2.3806802e+00   3.6460737e-02
   2.3863961e+00   3.4951447e-02
   2.3921120e+00   3.3440495e-02
   2.3978280e+00   3.1927818e-02
   2.4035439e+00   3.0413350e-02
   2.4092598e+00   2.8897028e-02
   2.4149757e+00   2.7378786e-02
   2.4206916e+00   2.5858560e-02
   2.4264075e+00   2.4336285e-02
   2.4321235e+00   2.2811895e-02
   2.4378394e+00   2.1285325e-02
   2.4435553e+00   1.9756508e-02
   2.4492712e+00   1.8225380e-02
   2.4549871e+00   1.6691873e-02
   2.4607031e+00   1.5155920e-02
   2.4664190e+00   1.3617456e-02
   2.4721349e+00   1.2076413e-02
   2.4778508e+00   1.0532723e-02
   2.4835667e+00   8.9863198e-03
   2.4892827e+00   7.4371346e-03
   2.4949986e+00   5.8850996e-03
   2.5007145e+00   4.3301463e-03
   2.5064304e+00   2.7722063e-03
   2.5121463e+00   1.2112106e-03
   2.5178622e+00   3.5290994e-04
   2.5235782e+00   1.9202247e-03
   2.5292941e+00   3.4908032e-03
   2.5350100e+00   5.0647157e-03
   2.5407259e+00   6.6420321e-03
   2.5464418e+00   8.2228231e-03
   2.5521578e+00   9.8071594e-03
   2.5578737e+00   1.1395112e-02
   2.5635896e+00   1.2986752e-02
   2.5693055e+00   1.4582152e-02
   2.5750214e+00   1.6181383e-02
   2.5807374e+00   1.7784517e-02
   2.5864533e+00   1.9391627e-02
   2.5921692e+00   2.1002785e-02
   2.5978851e+00   2.2618065e-02
   2.6036010e+00   2.4237541e-02
   2.6093169e+00   2.5861284e-02
   2.6150329e+00   2.7489371e-02
   2.6207488e+00   2.9121874e-02
   2.6264647e+00   3.0758869e-02
   2.6321806e+00   3.2400429e-02
   2.6378965e+00   3.4046631e-02
   2.6436125e+00   3.5697550e-02
   2.6493284e+00   3.7353262e-02
   2.6550443e+00   3.9013842e-02
   2.6607602e+00   4.0679367e-02
   2.6664761e+00   4.2349914e-02
   2.6721921e+00   4.4025560e-02
   2.6779080e+00   4.5706382e-02
   2.6836239e+00   4.7392458e-02
   2.6893398e+00   4.9083865e-02
   2.6950557e+00   5.0780683e-02
   2.7007716e+00   5.2482989e-02
   2.7064876e+00   5.4190863e-02
   2.7122035e+00   5.5904383e-02
   2.7179194e+00   5.7623631e-02
   2.7236353e+00   5.9348684e-02
   2.7293512e+00   6.1079625e-02
   2.7350672e+00   6.2816533e-02
   2.7407831e+00   6.4559489e-02
   2.7464990e+00   6.6308575e-02
   2.7522149e+00   6.8063872e-02
   2.7579308e+00   6.9825462e-02
   2.7636468e+00   7.1593427e-02
   2.7693627e+00   7.3367851e-02
   2.7750786e+00   7.5148815e-02
   2.7807945e+00   7.6936404e-02
   2.7865104e+00   7.8730701e-02
   2.7922264e+00   8.0531790e-02
   2.7979423e+00   8.2339755e-02
   2.8036582e+00   8.4154682e-02
   2.8093741e+00   8.5976654e-02
   2.8150900e+00   8.7805758e-02
   2.8208059e+00   8.9642080e-02
   2.8265219e+00   9.1485704e-02
   2.8322378e+00   9.3336719e-02
   2.8379537e+00   9.5195210e-02
   2.8436696e+00   9.7061265e-02
   2.8493855e+00   9.8934972e-02
   2.8551015e+00   1.0081642e-01
   2.8608174e+00   1.0270569e-01
   2.8665333e+00   1.0460288e-01
   2.8722492e+00   1.0650807e-01
   2.8779651e+00   1.0842136e-01
   2.8836811e+00   1.1034283e-01
   2.8893970e+00   1.1227258e-01
   2.8951129e+00   1.1421069e-01
   2.9008288e+00   1.1615725e-01
   2.9065447e+00   1.1811236e-01
   2.9122606e+00   1.2007611e-01
   2.9179766e+00   1.2204858e-01
   2.9236925e+00   1.2402988e-01
   2.9294084e+00   1.2602009e-01
   2.9351243e+00   1.2801930e-01
   2.9408402e+00   1.3002762e-01
   2.9465562e+00   1.3204513e-01
   2.9522721e+00   1.3407192e-01
   2.9579880e+00   1.3610810e-01
   2.9637039e+00   1.3815375e-01
   2.9694198e+00   1.4020897e-01
   2.9751358e+00   1.4227386e-01
   2.9808517e+00   1.4434851e-01
   2.9865676e+00   1.4643301e-01
   2.9922835e+00   1.4852747e-01
   2.9979994e+00   1.5063198e-01
   3.0037153e+00   1.5274663e-01
   3.0094313e+00   1.5487153e-01
   3.0151472e+00   1.5700677e-01
   3.0208631e+00   1.5915244e-01
   3.0265790e+00   1.6130866e-01
   3.0322949e+00   1.6347551e-01
   3.0380109e+00   1.6565309e-01
   3.0437268e+00   1.6784151e-01
   3.0494427e+00   1.7004086e-01
   3.0551586e+00   1.7225124e-01
   3.0608745e+00   1.7447276e-01
   3.0665905e+00   1.7670550e-01
   3.0723064e+00   1.7894959e-01
   3.0780223e+00   1.8120510e-01
   3.0837382e+00   1.8347215e-01
   3.0894541e+00   1.8575084e-01
   3.0951700e+00   1.8804127e-01
   3.1008860e+00   1.9034353e-01
   3.1066019e+00   1.9265774e-01
   3.1123178e+00   1.9498399e-01
   3.1180337e+00   1.9732239e-01
   3.1237496e+00   1.9967305e-01
   3.1294656e+00   2.0203605e-01
   3.1351815e+00   2.0441151e-01
   3.1408974e+00   2.0679954e-01
   3.1466133e+00   2.0920022e-01
   3.1523292e+00   2.1161368e-01
   3.1580452e+00   2.1404001e-01
   3.1637611e+00   2.1647931e-01
   3.1694770e+00   2.1893170e-01
   3.1751929e+00   2.2139727e-01
   3.1809088e+00   2.2387614e-01
   3.1866247e+00   2.2636840e-01
   3.1923407e+00   2.2887416e-01
   3.1980566e+00   2.3139353e-01
   3.2037725e+00   2.3392661e-01
   3.2094884e+00   2.3647350e-01
   3.2152043e+00   2.3903433e-01
   3.2209203e+00   2.4160918e-01
   3.2266362e+00   2.4419816e-01
   3.2323521e+00   2.4680139e-01
   3.2380680e+00   2.4941896e-01
   3.2437839e+00   2.5205099e-01
   3.2494999e+00   2.5469757e-01
   3.2552158e+00   2.5735882e-01
   3.2609317e+00   2.6003484e-01
   3.2666476e+00   2.6272573e-01
   3.2723635e+00   2.6543161e-01
   3.2780795e+00   2.6815257e-01
   3.2837954e+00   2.7088873e-01
   3.2895113e+00   2.7364019e-01
   3.2952272e+00   2.7640705e-01
   3.3009431e+00   2.7918943e-01
   3.3066590e+00   2.8198742e-01
   3.3123750e+00   2.8480113e-01
   3.3180909e+00   2.8763067e-01
   3.3238068e+00   2.9047614e-01
   3.3295227e+00   2.9333764e-01
   3.3352386e+00   2.9621529e-01
   3.3409546e+00   2.9910918e-01
   3.3466705e+00   3.0201942e-01
   3.3523864e+00   3.0494611e-01
   3.3581023e+00   3.0788936e-01
   3.3638182e+00   3.1084926e-01
   3.3695342e+00   3.1382593e-01
   3.3752501e+00   3.1681945e-01
   3.3809660e+00   3.1982995e-01
   3.3866819e+00   3.2285751e-01
   3.3923978e+00   3.2590223e-01
   3.3981137e+00   3.2896422e-01
   3.4038297e+00   3.3204359e-01
   3.4095456e+00   3.3514041e-01
   3.4152615e+00   3.3825481e-01
   3.4209774e+00   3.4138686e-01
   3.4266933e+00   3.4453668e-01
   3.4324093e+00   3.4770435e-01
   3.4381252e+00   3.5088998e-01
   3.4438411e+00   3.5409366e-01
   3.4495570e+00   3.5731549e-01
   3.4552729e+00   3.6055555e-01
   3.4609889e+00   3.6381394e-01
   3.4667048e+00   3.6709075e-01
   3.4724207e+00   3.7038608e-01
   3.4781366e+00   3.7370002e-01
   3.4838525e+00   3.7703265e-01
   3.4895684e+00   3.8038406e-01
   3.4952844e+00   3.8375434e-01
   3.5010003e+00   3.8714358e-01
   3.5067162e+00   3.9055186e-01
   3.5124321e+00   3.9397927e-01
   3.5181480e+00   3.9742588e-01
   3.5238640e+00   4.0089178e-01
   3.5295799e+00   4.0437705e-01
   3.5352958e+00   4.0788177e-01
   3.5410117e+00   4.1140602e-01
   3.5467276e+00   4.1494986e-01
   3.5524436e+00   4.1851339e-01
   3.5581595e+00   4.2209666e-01
   3.5638754e+00   4.2569975e-01
   3.5695913e+00   4.2932273e-01
   3.5753072e+00   4.3296567e-01
   3.5810231e+00   4.3662864e-01
   3.5867391e+00   4.4031169e-01
   3.5924550e+00   4.4401489e-01
   3.5981709e+00   4.4773830e-01
   3.6038868e+00   4.5148199e-01
   3.6096027e+00   4.5524600e-01
   3.6153187e+00   4.5903039e-01
   3.6210346e+00   4.6283522e-01
   3.6267505e+00   4.6666053e-01
   3.6324664e+00   4.7050637e-01
   3.6381823e+00   4.7437279e-01
   3.6438983e+00   4.7825983e-01
   3.6496142e+00   4.8216753e-01
   3.6553301e+00   4.8609592e-01
   3.6610460e+00   4.9004506e-01
   3.6667619e+00   4.9401496e-01
   3.6724779e+00   4.9800566e-01
   3.6781938e+00   5.0201718e-01
   3.6839097e+00   5.0604956e-01
   3.6896256e+00   5.1010280e-01
   3.6953415e+00   5.1417693e-01
   3.7010574e+00   5.1827197e-01
   3.7067734e+00   5.2238793e-01
   3.7124893e+00   5.2652480e-01
   3.7182052e+00   5.3068262e-01
   3.7239211e+00   5.3486136e-01
   3.7296370e+00   5.3906103e-01
   3.7353530e+00   5.4328163e-01
   3.7410689e+00   5.4752315e-01
   3.7467848e+00   5.5178557e-01
   3.7525007e+00   5.5606889e-01
   3.7582166e+00   5.6037307e-01
   3.7639326e+00   5.6469809e-01
   3.7696485e+00   5.6904393e-01
   3.7753644e+00   5.7341055e-01
   3.7810803e+00   5.7779792e-01
   3.7867962e+00   5.8220599e-01
   3.7925121e+00   5.8663473e-01
   3.7982281e+00   5.9108407e-01
   3.8039440e+00   5.9555396e-01
   3.8096599e+00   6.0004435e-01
   3.8153758e+00   6.0455516e-01
   3.8210917e+00   6.0908633e-01
   3.8268077e+00   6.1363779e-01
   3.8325236e+00   6.1820945e-01
   3.8382395e+00   6.2280124e-01
   3.8439554e+00   6.2741304e-01
   3.8496713e+00   6.3204479e-01
   3.8553873e+00   6.3669636e-01
   3.8611032e+00   6.4136765e-01
   3.8668191e+00   6.4605856e-01
   3.8725350e+00   6.5076896e-01
   3.8782509e+00   6.5549872e-01
   3.8839668e+00   6.6024772e-01
   3.8896828e+00   6.6501581e-01
   3.8953987e+00   6.6980286e-01
   3.9011146e+00   6.7460872e-01
   3.9068305e+00   6.7943322e-01
   3.9125464e+00   6.8427620e-01
   3.9182624e+00   6.8913750e-01
   3.9239783e+00   6.9401694e-01
   3.9296942e+00   6.9891433e-01
   3.9354101e+00   7.0382948e-01
   3.9411260e+00   7.0876219e-01
   3.9468420e+00   7.1371227e-01
   3.9525579e+00   7.1867949e-01
   3.9582738e+00   7.2366363e-01
   3.9639897e+00   7.2866448e-01
   3.9697056e+00   7.3368178e-01
   3.9754215e+00   7.3871530e-01
   3.9811375e+00   7.4376479e-01
   3.9868534e+00   7.4882998e-01
   3.9925693e+00   7.5391061e-01
   3.9982852e+00   7.5900641e-01
   4.0040011e+00   7.6411708e-01
   4.0097171e+00   7.6924234e-01
   4.0154330e+00   7.7438188e-01
   4.0211489e+00   7.7953540e-01
   4.0268648e+00   7.8470257e-01
   4.0325807e+00   7.8988306e-01
   4.0382967e+00   7.9507654e-01
   4.0440126e+00   8.0028267e-01
   4.0497285e+00   8.0550109e-01
   4.0554444e+00   8.1073143e-01
   4.0611603e+00   8.1597332e-01
   4.0668763e+00   8.2122637e-01
   4.0725922e+00   8.2649020e-01
   4.0783081e+00   8.3176440e-01
   4.0840240e+00   8.3704856e-01
   4.0897399e+00   8.4234226e-01
   4.0954558e+00   8.4764506e-01
   4.1011718e+00   8.5295653e-01
   4.1068877e+00   8.5827621e-01
   4.1126036e+00   8.6360365e-01
   4.1183195e+00   8.6893836e-01
   4.1240354e+00   8.7427987e-01
   4.1297514e+00   8.7962768e-01
   4.1354673e+00   8.8498130e-01
   4.1411832e+00   8.9034021e-01
   4.1468991e+00   8.9570389e-01
   4.1526150e+00   9.0107180e-01
   4.1583310e+00   9.0644340e-01
   4.1640469e+00   9.1181814e-01
   4.1697628e+00   9.1719545e-01
   4.1754787e+00   9.2257476e-01
   4.1811946e+00   9.2795548e-01
   4.1869105e+00   9.3333701e-01
   4.1926265e+00   9.3871875e-01
   4.1983424e+00   9.4410008e-01
   4.2040583e+00   9.4948037e-01
   4.2097742e+00   9.5485899e-01
   4.2154901e+00   9.6023529e-01
   4.2212061e+00   9.6560860e-01
   4.2269220e+00   9.7097826e-01
   4.2326379e+00   9.7634359e-01
   4.2383538e+00   9.8170389e-01
   4.2440697e+00   9.8705848e-01
   4.2497857e+00   9.9240663e-01
   4.2555016e+00   9.9774763e-01
   4.2612175e+00   1.0030807e+00
   4.2669334e+00   1.0084052e+00
   4.2726493e+00   1.0137204e+00
   4.2783652e+00   1.0190253e+00
   4.2840812e+00   1.0243194e+00
   4.2897971e+00   1.0296018e+00
   4.2955130e+00   1.0348717e+00
   4.3012289e+00   1.0401284e+00
   4.3069448e+00   1.0453710e+00
   4.3126608e+00   1.0505987e+00
   4.3183767e+00   1.0558106e+00
   4.3240926e+00   1.0610060e+00
   4.3298085e+00   1.0661841e+00
   4.3355244e+00   1.0713439e+00
   4.3412404e+00   1.0764846e+00
   4.3469563e+00   1.0816053e+00
   4.3526722e+00   1.0867052e+00
   4.3583881e+00   1.0917834e+00
   4.3641040e+00   1.0968389e+00
   4.3698199e+00   1.1018710e+00
   4.3755359e+00   1.1068787e+00
   4.3812518e+00   1.1118610e+00
   4.3869677e+00   1.1168172e+00
   4.3926836e+00   1.1217462e+00
   4.3983995e+00   1.1266471e+00
   4.4041155e+00   1.1315191e+00
   4.4098314e+00   1.1363611e+00
   4.4155473e+00   1.1411723e+00
   4.4212632e+00   1.1459516e+00
   4.4269791e+00   1.1506982e+00
   4.4326951e+00   1.1554111e+00
   4.4384110e+00   1.1600893e+00
   4.4441269e+00   1.1647319e+00
   4.4498428e+00   1.1693379e+00
   4.4555587e+00   1.1739063e+00
   4.4612746e+00   1.1784363e+00
   4.4669906e+00   1.1829268e+00
   4.4727065e+00   1.1873769e+00
   4.4784224e+00   1.1917856e+00
   4.4841383e+00   1.1961519e+00
   4.4898542e+00   1.2004749e+00
   4.4955702e+00   1.2047536e+00
   4.5012861e+00   1.2089871e+00
   4.5070020e+00   1.2131743e+00
   4.5127179e+00   1.2173144e+00
   4.5184338e+00   1.2214064e+00
   4.5241498e+00   1.2254493e+00
   4.5298657e+00   1.2294421e+00
   4.5355816e+00   1.2333840e+00
   4.5412975e+00   1.2372740e+00
   4.5470134e+00   1.2411112e+00
   4.5527294e+00   1.2448946e+00
   4.5584453e+00   1.2486233e+00
   4.5641612e+00   1.2522964e+00
   4.5698771e+00   1.2559130e+00
   4.5755930e+00   1.2594722e+00
   4.5813089e+00   1.2629731e+00
   4.5870249e+00   1.2664148e+00
   4.5927408e+00   1.2697964e+00
   4.5984567e+00   1.2731171e+00
   4.6041726e+00   1.2763761e+00
   4.6098885e+00   1.2795724e+00
   4.6156045e+00   1.2827053e+00
   4.6213204e+00   1.2857739e+00
   4.6270363e+00   1.2887774e+00
   4.6327522e+00   1.2917150e+00
   4.6384681e+00   1.2945860e+00
   4.6441841e+00   1.2973896e+00
   4.6499000e+00   1.3001250e+00
   4.6556159e+00   1.3027915e+00
   4.6613318e+00   1.3053884e+00
   4.6670477e+00   1.3079149e+00
   4.6727636e+00   1.3103703e+00
   4.6784796e+00   1.3127541e+00
   4.6841955e+00   1.3150655e+00
   4.6899114e+00   1.3173039e+00
   4.6956273e+00   1.3194687e+00
   4.7013432e+00   1.3215592e+00
   4.7070592e+00   1.3235749e+00
   4.7127751e+00   1.3255153e+00
   4.7184910e+00   1.3273797e+00
   4.7242069e+00   1.3291676e+00
   4.7299228e+00   1.3308787e+00
   4.7356388e+00   1.3325122e+00
   4.7413547e+00   1.3340679e+00
   4.7470706e+00   1.3355452e+00
   4.7527865e+00   1.3369438e+00
   4.7585024e+00   1.3382631e+00
   4.7642183e+00   1.3395030e+00
   4.7699343e+00   1.3406629e+00
   4.7756502e+00   1.3417427e+00
   4.7813661e+00   1.3427419e+00
   4.7870820e+00   1.3436602e+00
   4.7927979e+00   1.3444975e+00
   4.7985139e+00   1.3452535e+00
   4.8042298e+00   1.3459280e+00
   4.8099457e+00   1.3465207e+00
   4.8156616e+00   1.3470316e+00
   4.8213775e+00   1.3474604e+00
   4.8270935e+00   1.3478071e+00
   4.8328094e+00   1.3480716e+00
   4.8385253e+00   1.3482538e+00
   4.8442412e+00   1.3483536e+00
   4.8499571e+00   1.3483711e+00
   4.8556730e+00   1.3483063e+00
   4.8613890e+00   1.3481591e+00
   4.8671049e+00   1.3479296e+00
   4.8728208e+00   1.3476180e+00
   4.8785367e+00   1.3472243e+00
   4.8842526e+00   1.3467487e+00
   4.8899686e+00   1.3461912e+00
   4.8956845e+00   1.3455522e+00
   4.9014004e+00   1.3448317e+00
   4.9071163e+00   1.3440300e+00
   4.9128322e+00   1.3431475e+00
   4.9185482e+00   1.3421842e+00
   4.9242641e+00   1.3411406e+00
   4.9299800e+00   1.3400170e+00
   4.9356959e+00   1.3388136e+00
   4.9414118e+00   1.3375309e+00
   4.9471278e+00   1.3361693e+00
   4.9528437e+00   1.3347292e+00
   4.9585596e+00   1.3332109e+00
   4.9642755e+00   1.3316150e+00
   4.9699914e+00   1.3299420e+00
   4.9757073e+00   1.3281922e+00
   4.9814233e+00   1.3263663e+00
   4.9871392e+00   1.3244648e+00
   4.9928551e+00   1.3224883e+00
   4.9985710e+00   1.3204373e+00
   5.0042869e+00   1.3183123e+00
   5.0100029e+00   1.3161142e+00
   5.0157188e+00   1.3138434e+00
   5.0214347e+00   1.3115006e+00
   5.0271506e+00   1.3090865e+00
   5.0328665e+00   1.3066017e+00
   5.0385825e+00   1.3040471e+00
   5.0442984e+00   1.3014232e+00
   5.0500143e+00   1.2987309e+00
   5.0557302e+00   1.2959709e+00
   5.0614461e+00   1.2931438e+00
   5.0671620e+00   1.2902507e+00
   5.0728780e+00   1.2872921e+00
   5.0785939e+00   1.2842690e+00
   5.0843098e+00   1.2811820e+00
   5.0900257e+00   1.2780322e+00
   5.0957416e+00   1.2748203e+00
   5.1014576e+00   1.2715471e+00
   5.1071735e+00   1.2682136e+00
   5.1128894e+00   1.2648205e+00
   5.1186053e+00   1.2613688e+00
   5.1243212e+00   1.2578595e+00
   5.1300372e+00   1.2542933e+00
   5.1357531e+00   1.2506711e+00
   5.1414690e+00   1.2469940e+00
   5.1471849e+00   1.2432628e+00
   5.1529008e+00   1.2394785e+00
   5.1586167e+00   1.2356420e+00
   5.1643327e+00   1.2317542e+00
   5.1700486e+00   1.2278161e+00
   5.1757645e+00   1.2238286e+00
   5.1814804e+00   1.2197927e+00
   5.1871963e+00   1.2157094e+00
   5.1929123e+00   1.2115796e+00
   5.1986282e+00   1.2074043e+00
   5.2043441e+00   1.2031844e+00
   5.2100600e+00   1.1989210e+00
   5.2157759e+00   1.1946149e+00
   5.2214919e+00   1.1902672e+00
   5.2272078e+00   1.1858789e+00
   5.2329237e+00   1.1814508e+00
   5.2386396e+00   1.1769841e+00
   5.2443555e+00   1.1724795e+00
   5.2500714e+00   1.1679382e+00
   5.2557874e+00   1.1633611e+00
   5.2615033e+00   1.1587492e+00
   5.2672192e+00   1.1541033e+00
   5.2729351e+00   1.1494246e+00
   5.2786510e+00   1.1447138e+00
   5.2843670e+00   1.1399721e+00
   5.2900829e+00   1.1352003e+00
   5.2957988e+00   1.1303994e+00
   5.3015147e+00   1.1255703e+00
   5.3072306e+00   1.1207139e+00
   5.3129466e+00   1.1158313e+00
   5.3186625e+00   1.1109232e+00
   5.3243784e+00   1.1059907e+00
   5.3300943e+00   1.1010347e+00
   5.3358102e+00   1.0960560e+00
   5.3415262e+00   1.0910555e+00
   5.3472421e+00   1.0860342e+00
   5.3529580e+00   1.0809929e+00
   5.3586739e+00   1.0759325e+00
   5.3643898e+00   1.0708540e+00
   5.3701057e+00   1.0657580e+00
   5.3758217e+00   1.0606456e+00
   5.3815376e+00   1.0555175e+00
   5.3872535e+00   1.0503745e+00
   5.3929694e+00   1.0452176e+00
   5.3986853e+00   1.0400476e+00
   5.4044013e+00   1.0348651e+00
   5.4101172e+00   1.0296712e+00
   5.4158331e+00   1.0244664e+00
   5.4215490e+00   1.0192517e+00
   5.4272649e+00   1.0140278e+00
   5.4329809e+00   1.0087954e+00
   5.4386968e+00   1.0035554e+00
   5.4444127e+00   9.9830840e-01
   5.4501286e+00   9.9305522e-01
   5.4558445e+00   9.8779656e-01
   5.4615604e+00   9.8253314e-01
   5.4672764e+00   9.7726567e-01
   5.4729923e+00   9.7199483e-01
   5.4787082e+00   9.6672131e-01
   5.4844241e+00   9.6144579e-01
   5.4901400e+00   9.5616892e-01
   5.4958560e+00   9.5089137e-01
   5.5015719e+00   9.4561377e-01
   5.5072878e+00   9.4033676e-01
   5.5130037e+00   9.3506095e-01
   5.5187196e+00   9.2978697e-01
   5.5244356e+00   9.2451540e-01
   5.5301515e+00   9.1924684e-01
   5.5358674e+00   9.1398187e-01
   5.5415833e+00   9.0872105e-01
   5.5472992e+00   9.0346496e-01
   5.5530151e+00   8.9821412e-01
   5.5587311e+00   8.9296909e-01
   5.5644470e+00   8.8773039e-01
   5.5701629e+00   8.8249853e-01
   5.5758788e+00   8.7727403e-01
   5.5815947e+00   8.7205737e-01
   5.5873107e+00   8.6684905e-01
   5.5930266e+00   8.6164954e-01
   5.5987425e+00   8.5645931e-01
   5.6044584e+00   8.5127881e-01
   5.6101743e+00   8.4610849e-01
   5.6158903e+00   8.4094878e-01
   5.6216062e+00   8.3580012e-01
   5.6273221e+00   8.3066291e-01
   5.6330380e+00   8.2553757e-01
   5.6387539e+00   8.2042449e-01
   5.6444698e+00   8.1532406e-01
   5.6501858e+00   8.1023665e-01
   5.6559017e+00   8.0516264e-01
   5.6616176e+00   8.0010239e-01
   5.6673335e+00   7.9505625e-01
   5.6730494e+00   7.9002455e-01
   5.6787654e+00   7.8500763e-01
   5.6844813e+00   7.8000582e-01
   5.6901972e+00   7.7501942e-01
   5.6959131e+00   7.7004875e-01
   5.7016290e+00   7.6509411e-01
   5.7073450e+00   7.6015577e-01
   5.7130609e+00   7.5523403e-01
   5.7187768e+00   7.5032915e-01
   5.7244927e+00   7.4544141e-01
   5.7302086e+00   7.4057105e-01
   5.7359245e+00   7.3571832e-01
   5.7416405e+00   7.3088347e-01
   5.7473564e+00   7.2606672e-01
   5.7530723e+00   7.2126831e-01
   5.7587882e+00   7.1648845e-01
   5.7645041e+00   7.1172736e-01
   5.7702201e+00   7.0698522e-01
   5.7759360e+00   7.0226225e-01
   5.7816519e+00   6.9755862e-01
   5.7873678e+00   6.9287453e-01
   5.7930837e+00   6.8821014e-01
   5.7987997e+00   6.8356563e-01
   5.8045156e+00   6.7894116e-01
   5.8102315e+00   6.7433687e-01
   5.8159474e+00   6.6975293e-01
   5.8216633e+00   6.6518947e-01
   5.8273793e+00   6.6064662e-01
   5.8330952e+00   6.5612453e-01
   5.8388111e+00   6.5162331e-01
   5.8445270e+00   6.4714309e-01
   5.8502429e+00   6.4268396e-01
   5.8559588e+00   6.3824605e-01
   5.8616748e+00   6.3382946e-01
   5.8673907e+00   6.2943427e-01
   5.8731066e+00   6.2506058e-01
   5.8788225e+00   6.2070848e-01
   5.8845384e+00   6.1637804e-01
   5.8902544e+00   6.1206935e-01
   5.8959703e+00   6.0778246e-01
   5.9016862e+00   6.0351745e-01
   5.9074021e+00   5.9927438e-01
   5.9131180e+00   5.9505330e-01
   5.9188340e+00   5.9085427e-01
   5.9245499e+00   5.8667733e-01
   5.9302658e+00   5.8252252e-01
   5.9359817e+00   5.7838989e-01
   5.9416976e+00   5.7427947e-01
   5.9474135e+00   5.7019128e-01
   5.9531295e+00   5.6612535e-01
   5.9588454e+00   5.6208171e-01
   5.9645613e+00   5.5806038e-01
   5.9702772e+00   5.5406137e-01
   5.9759931e+00   5.5008468e-01
   5.9817091e+00   5.4613033e-01
   5.9874250e+00   5.4219833e-01
   5.9931409e+00   5.3828866e-01
   5.9988568e+00   5.3440134e-01
   6.0045727e+00   5.3053635e-01
   6.0102887e+00   5.2669368e-01
   6.0160046e+00   5.2287333e-01
   6.0217205e+00   5.1907528e-01
   6.0274364e+00   5.1529950e-01
   6.0331523e+00   5.1154598e-01
   6.0388682e+00   5.0781469e-01
   6.0445842e+00   5.0410562e-01
   6.0503001e+00   5.0041872e-01
   6.0560160e+00   4.9675397e-01
   6.0617319e+00   4.9311133e-01
   6.0674478e+00   4.8949077e-01
   6.0731638e+00   4.8589224e-01
   6.0788797e+00   4.8231571e-01
   6.0845956e+00   4.7876113e-01
   6.0903115e+00   4.7522846e-01
   6.0960274e+00   4.7171765e-01
   6.1017434e+00   4.6822864e-01
   6.1074593e+00   4.6476140e-01
   6.1131752e+00   4.6131585e-01
   6.1188911e+00   4.5789195e-01
   6.1246070e+00   4.5448964e-01
   6.1303229e+00   4.5110887e-01
   6.1360389e+00   4.4774956e-01
   6.1417548e+00   4.4441165e-01
   6.1474707e+00   4.4109509e-01
   6.1531866e+00   4.3779981e-01
   6.1589025e+00   4.3452573e-01
   6.1646185e+00   4.3127279e-01
   6.1703344e+00   4.2804092e-01
   6.1760503e+00   4.2483005e-01
   6.1817662e+00   4.2164011e-01
   6.1874821e+00   4.1847101e-01
   6.1931981e+00   4.1532269e-01
   6.1989140e+00   4.1219507e-01
   6.2046299e+00   4.0908807e-01
   6.2103458e+00   4.0600161e-01
   6.2160617e+00   4.0293561e-01
   6.2217777e+00   3.9988999e-01
   6.2274936e+00   3.9686467e-01
   6.2332095e+00   3.9385957e-01
   6.2389254e+00   3.9087460e-01
   6.2446413e+00   3.8790968e-01
   6.2503572e+00   3.8496472e-01
   6.2560732e+00   3.8203963e-01
   6.2617891e+00   3.7913434e-01
   6.2675050e+00   3.7624874e-01
   6.2732209e+00   3.7338276e-01
   6.2789368e+00   3.7053630e-01
   6.2846528e+00   3.6770927e-01
   6.2903687e+00   3.6490159e-01
   6.2960846e+00   3.6211316e-01
   6.3018005e+00   3.5934389e-01
   6.3075164e+00   3.5659369e-01
   6.3132324e+00   3.5386247e-01
   6.3189483e+00   3.5115013e-01
   6.3246642e+00   3.4845658e-01
   6.3303801e+00   3.4578173e-01
   6.3360960e+00   3.4312548e-01
   6.3418119e+00   3.4048774e-01
   6.3475279e+00   3.3786841e-01
   6.3532438e+00   3.3526740e-01
   6.3589597e+00   3.3268462e-01
   6.3646756e+00   3.3011996e-01
   6.3703915e+00   3.2757334e-01
   6.3761075e+00   3.2504465e-01
   6.3818234e+00   3.2253380e-01
   6.3875393e+00   3.2004070e-01
   6.3932552e+00   3.1756524e-01
   6.3989711e+00   3.1510733e-01
   6.4046871e+00   3.1266688e-01
   6.4104030e+00   3.1024379e-01
   6.4161189e+00   3.0783795e-01
   6.4218348e+00   3.0544928e-01
   6.4275507e+00   3.0307767e-01
   6.4332666e+00   3.0072304e-01
   6.4389826e+00   2.9838528e-01
   6.4446985e+00   2.9606429e-01
   6.4504144e+00   2.9375998e-01
   6.4561303e+00   2.9147225e-01
   6.4618462e+00   2.8920101e-01
   6.4675622e+00   2.8694615e-01
   6.4732781e+00   2.8470759e-01
   6.4789940e+00   2.8248522e-01
   6.4847099e+00   2.8027895e-01
   6.4904258e+00   2.7808868e-01
   6.4961418e+00   2.7591431e-01
   6.5018577e+00   2.7375576e-01
   6.5075736e+00   2.7161292e-01
   6.5132895e+00   2.6948569e-01
   6.5190054e+00   2.6737399e-01
   6.5247213e+00   2.6527772e-01
   6.5304373e+00   2.6319677e-01
   6.5361532e+00   2.6113107e-01
   6.5418691e+00   2.5908050e-01
   6.5475850e+00   2.5704499e-01
   6.5533009e+00   2.5502442e-01
   6.5590169e+00   2.5301872e-01
   6.5647328e+00   2.5102778e-01
   6.5704487e+00   2.4905151e-01
   6.5761646e+00   2.4708983e-01
   6.5818805e+00   2.4514262e-01
   6.5875965e+00   2.4320981e-01
   6.5933124e+00   2.4129130e-01
   6.5990283e+00   2.3938700e-01
   6.6047442e+00   2.3749681e-01
   6.6104601e+00   2.3562065e-01
   6.6161761e+00   2.3375843e-01
   6.6218920e+00   2.3191005e-01
   6.6276079e+00   2.3007541e-01
   6.6333238e+00   2.2825445e-01
   6.6390397e+00   2.2644705e-01
   6.6447556e+00   2.2465314e-01
   6.6504716e+00   2.2287262e-01
   6.6561875e+00   2.2110541e-01
   6.6619034e+00   2.1935141e-01
   6.6676193e+00   2.1761054e-01
   6.6733352e+00   2.1588272e-01
   6.6790512e+00   2.1416785e-01
   6.6847671e+00   2.1246584e-01
   6.6904830e+00   2.1077661e-01
   6.6961989e+00   2.0910008e-01
   6.7019148e+00   2.0743616e-01
   6.7076308e+00   2.0578476e-01
   6.7133467e+00   2.0414580e-01
   6.7190626e+00   2.0251919e-01
   6.7247785e+00   2.0090485e-01
   6.7304944e+00   1.9930269e-01
   6.7362103e+00   1.9771264e-01
   6.7419263e+00   1.9613460e-01
   6.7476422e+00   1.9456851e-01
   6.7533581e+00   1.9301426e-01
   6.7590740e+00   1.9147179e-01
   6.7647899e+00   1.8994101e-01
   6.7705059e+00   1.8842184e-01
   6.7762218e+00   1.8691420e-01
   6.7819377e+00   1.8541800e-01
   6.7876536e+00   1.8393318e-01
   6.7933695e+00   1.8245965e-01
   6.7990855e+00   1.8099732e-01
   6.8048014e+00   1.7954613e-01
   6.8105173e+00   1.7810600e-01
   6.8162332e+00   1.7667684e-01
   6.8219491e+00   1.7525859e-01
   6.8276650e+00   1.7385115e-01
   6.8333810e+00   1.7245446e-01
   6.8390969e+00   1.7106845e-01
   6.8448128e+00   1.6969303e-01
   6.8505287e+00   1.6832813e-01
   6.8562446e+00   1.6697367e-01
   6.8619606e+00   1.6562959e-01
   6.8676765e+00   1.6429580e-01
   6.8733924e+00   1.6297224e-01
   6.8791083e+00   1.6165883e-01
   6.8848242e+00   1.6035550e-01
   6.8905402e+00   1.5906217e-01
   6.8962561e+00   1.5777878e-01
   6.9019720e+00   1.5650526e-01
   6.9076879e+00   1.5524153e-01
   6.9134038e+00   1.5398752e-01
   6.9191197e+00   1.5274316e-01
   6.9248357e+00   1.5150838e-01
   6.9305516e+00   1.5028312e-01
   6.9362675e+00   1.4906731e-01
   6.9419834e+00   1.4786087e-01
   6.9476993e+00   1.4666374e-01
   6.9534153e+00   1.4547585e-01
   6.9591312e+00   1.4429713e-01
   6.9648471e+00   1.4312753e-01
   6.9705630e+00   1.4196696e-01
   6.9762789e+00   1.4081537e-01
   6.9819949e+00   1.3967270e-01
   6.9877108e+00   1.3853886e-01
   6.9934267e+00   1.3741381e-01
   6.9991426e+00   1.3629747e-01
   7.0048585e+00   1.3518979e-01
   7.0105744e+00   1.3409070e-01
   7.0162904e+00   1.3300013e-01
   7.0220063e+00   1.3191803e-01
   7.0277222e+00   1.3084432e-01
   7.0334381e+00   1.2977896e-01
   7.0391540e+00   1.2872188e-01
   7.0448700e+00   1.2767301e-01
   7.0505859e+00   1.2663231e-01
   7.0563018e+00   1.2559970e-01
   7.0620177e+00   1.2457512e-01
   7.0677336e+00   1.2355853e-01
   7.0734496e+00   1.2254985e-01
   7.0791655e+00   1.2154904e-01
   7.0848814e+00   1.2055602e-01
   7.0905973e+00   1.1957076e-01
   7.0963132e+00   1.1859317e-01
   7.1020292e+00   1.1762322e-01
   7.1077451e+00   1.1666084e-01
   7.1134610e+00   1.1570598e-01
   7.1191769e+00   1.1475858e-01
   7.1248928e+00   1.1381859e-01
   7.1306087e+00   1.1288594e-01
   7.1363247e+00   1.1196060e-01
   7.1420406e+00   1.1104249e-01
   7.1477565e+00   1.1013157e-01
   7.1534724e+00   1.0922778e-01
   7.1591883e+00   1.0833108e-01
   7.1649043e+00   1.0744140e-01
   7.1706202e+00   1.0655869e-01
   7.1763361e+00   1.0568291e-01
   7.1820520e+00   1.0481400e-01
   7.1877679e+00   1.0395191e-01
   7.1934839e+00   1.0309659e-01
   7.1991998e+00   1.0224798e-01
   7.2049157e+00   1.0140604e-01
   7.2106316e+00   1.0057072e-01
   7.2163475e+00   9.9741961e-02
   7.2220634e+00   9.8919723e-02
   7.2277794e+00   9.8103953e-02
   7.2334953e+00   9.7294602e-02
   7.2392112e+00   9.6491623e-02
   7.2449271e+00   9.5694968e-02
   7.2506430e+00   9.4904588e-02
   7.2563590e+00   9.4120436e-02
   7.2620749e+00   9.3342466e-02
   7.2677908e+00   9.2570630e-02
   7.2735067e+00   9.1804882e-02
   7.2792226e+00   9.1045176e-02
   7.2849386e+00   9.0291467e-02
   7.2906545e+00   8.9543709e-02
   7.2963704e+00   8.8801857e-02
   7.3020863e+00   8.8065866e-02
   7.3078022e+00   8.7335691e-02
   7.3135181e+00   8.6611289e-02
   7.3192341e+00   8.5892616e-02
   7.3249500e+00   8.5179629e-02
   7.3306659e+00   8.4472283e-02
   7.3363818e+00   8.3770537e-02
   7.3420977e+00   8.3074347e-02
   7.3478137e+00   8.2383672e-02
   7.3535296e+00   8.1698469e-02
   7.3592455e+00   8.1018697e-02
   7.3649614e+00   8.0344314e-02
   7.3706773e+00   7.9675280e-02
   7.3763933e+00   7.9011553e-02
   7.3821092e+00   7.8353094e-02
   7.3878251e+00   7.7699861e-02
   7.3935410e+00   7.7051816e-02
   7.3992569e+00   7.6408917e-02
   7.4049728e+00   7.5771127e-02
   7.4106888e+00   7.5138406e-02
   7.4164047e+00   7.4510716e-02
   7.4221206e+00   7.3888017e-02
   7.4278365e+00   7.3270272e-02
   7.4335524e+00   7.2657442e-02
   7.4392684e+00   7.2049491e-02
   7.4449843e+00   7.1446381e-02
   7.4507002e+00   7.0848074e-02
   7.4564161e+00   7.0254534e-02
   7.4621320e+00   6.9665724e-02
   7.4678480e+00   6.9081609e-02
   7.4735639e+00   6.8502151e-02
   7.4792798e+00   6.7927316e-02
   7.4849957e+00   6.7357067e-02
   7.4907116e+00   6.6791370e-02
   7.4964276e+00   6.6230189e-02
   7.5021435e+00   6.5673491e-02
   7.5078594e+00   6.5121239e-02
   7.5135753e+00   6.4573401e-02
   7.5192912e+00   6.4029942e-02
   7.5250071e+00   6.3490829e-02
   7.5307231e+00   6.2956027e-02
   7.5364390e+00   6.2425504e-02
   7.5421549e+00   6.1899228e-02
   7.5478708e+00   6.1377164e-02
   7.5535867e+00   6.0859281e-02
   7.5593027e+00   6.0345546e-02
   7.5650186e+00   5.9835928e-02
   7.5707345e+00   5.9330395e-02
   7.5764504e+00   5.8828914e-02
   7.5821663e+00   5.8331456e-02
   7.5878823e+00   5.7837988e-02
   7.5935982e+00   5.7348480e-02
   7.5993141e+00   5.6862901e-02
   7.6050300e+00   5.6381221e-02
   7.6107459e+00   5.5903410e-02
   7.6164618e+00   5.5429438e-02
   7.6221778e+00   5.4959275e-02
   7.6278937e+00   5.4492892e-02
   7.6336096e+00   5.4030259e-02
   7.6393255e+00   5.3571347e-02
   7.6450414e+00   5.3116128e-02
   7.6507574e+00   5.2664573e-02
   7.6564733e+00   5.2216653e-02
   7.6621892e+00   5.1772341e-02
   7.6679051e+00   5.1331607e-02
   7.6736210e+00   5.0894426e-02
   7.6793370e+00   5.0460768e-02
   7.6850529e+00   5.0030607e-02
   7.6907688e+00   4.9603916e-02
   7.6964847e+00   4.9180667e-02
   7.7022006e+00   4.8760833e-02
   7.7079165e+00   4.8344389e-02
   7.7136325e+00   4.7931308e-02
   7.7193484e+00   4.7521564e-02
   7.7250643e+00   4.7115130e-02
   7.7307802e+00   4.6711982e-02
   7.7364961e+00   4.6312092e-02
   7.7422121e+00   4.5915437e-02
   7.7479280e+00   4.5521991e-02
   7.7536439e+00   4.5131729e-02
   7.7593598e+00   4.4744626e-02
   7.7650757e+00   4.4360657e-02
   7.7707917e+00   4.3979799e-02
   7.7765076e+00   4.3602026e-02
   7.7822235e+00   4.3227315e-02
   7.7879394e+00   4.2855641e-02
   7.7936553e+00   4.2486982e-02
   7.7993712e+00   4.2121314e-02
   7.8050872e+00   4.1758613e-02
   7.8108031e+00   4.1398856e-02
   7.8165190e+00   4.1042020e-02
   7.8222349e+00   4.0688082e-02
   7.8279508e+00   4.0337020e-02
   7.8336668e+00   3.9988812e-02
   7.8393827e+00   3.9643434e-02
   7.8450986e+00   3.9300864e-02
   7.8508145e+00   3.8961082e-02
   7.8565304e+00   3.8624064e-02
   7.8622464e+00   3.8289790e-02
   7.8679623e+00   3.7958238e-02
   7.8736782e+00   3.7629386e-02
   7.8793941e+00   3.7303213e-02
   7.8851100e+00   3.6979699e-02
   7.8908260e+00   3.6658822e-02
   7.8965419e+00   3.6340562e-02
   7.9022578e+00   3.6024899e-02
   7.9079737e+00   3.5711811e-02
   7.9136896e+00   3.5401280e-02
   7.9194055e+00   3.5093284e-02
   7.9251215e+00   3.4787804e-02
   7.9308374e+00   3.4484819e-02
   7.9365533e+00   3.4184312e-02
   7.9422692e+00   3.3886261e-02
   7.9479851e+00   3.3590648e-02
   7.9537011e+00   3.3297454e-02
   7.9594170e+00   3.3006659e-02
   7.9651329e+00   3.2718245e-02
   7.9708488e+00   3.2432193e-02
   7.9765647e+00   3.2148484e-02
   7.9822807e+00   3.1867101e-02
   7.9879966e+00   3.1588024e-02
   7.9937125e+00   3.1311235e-02
   7.9994284e+00   3.1036717e-02
   8.0051443e+00   3.0764451e-02
   8.0108602e+00   3.0494421e-02
   8.0165762e+00   3.0226608e-02
   8.0222921e+00   2.9960994e-02
   8.0280080e+00   2.9697563e-02
   8.0337239e+00   2.9436297e-02
   8.0394398e+00   2.9177179e-02
   8.0451558e+00   2.8920193e-02
   8.0508717e+00   2.8665321e-02
   8.0565876e+00   2.8412546e-02
   8.0623035e+00   2.8161853e-02
   8.0680194e+00   2.7913225e-02
   8.0737354e+00   2.7666645e-02
   8.0794513e+00   2.7422097e-02
   8.0851672e+00   2.7179565e-02
   8.0908831e+00   2.6939034e-02
   8.0965990e+00   2.6700487e-02
   8.1023149e+00   2.6463909e-02
   8.1080309e+00   2.6229284e-02
   8.1137468e+00   2.5996597e-02
   8.1194627e+00   2.5765832e-02
   8.1251786e+00   2.5536974e-02
   8.1308945e+00   2.5310008e-02
   8.1366105e+00   2.5084920e-02
   8.1423264e+00   2.4861693e-02
   8.1480423e+00   2.4640314e-02
   8.1537582e+00   2.4420768e-02
   8.1594741e+00   2.4203041e-02
   8.1651901e+00   2.3987117e-02
   8.1709060e+00   2.3772983e-02
   8.1766219e+00   2.3560624e-02
   8.1823378e+00   2.3350026e-02
   8.1880537e+00   2.3141176e-02
   8.1937696e+00   2.2934059e-02
   8.1994856e+00   2.2728662e-02
   8.2052015e+00   2.2524971e-02
   8.2109174e+00   2.2322973e-02
   8.2166333e+00   2.2122653e-02
   8.2223492e+00   2.1923999e-02
   8.2280652e+00   2.1726998e-02
   8.2337811e+00   2.1531636e-02
   8.2394970e+00   2.1337900e-02
   8.2452129e+00   2.1145777e-02
   8.2509288e+00   2.0955256e-02
   8.2566448e+00   2.0766321e-02
   8.2623607e+00   2.0578962e-02
   8.2680766e+00   2.0393166e-02
   8.2737925e+00   2.0208919e-02
   8.2795084e+00   2.0026211e-02
   8.2852243e+00   1.9845028e-02
   8.2909403e+00   1.9665358e-02
   8.2966562e+00   1.9487190e-02
   8.3023721e+00   1.9310511e-02
   8.3080880e+00   1.9135309e-02
   8.3138039e+00   1.8961573e-02
   8.3195199e+00   1.8789291e-02
   8.3252358e+00   1.8618452e-02
   8.3309517e+00   1.8449043e-02
   8.3366676e+00   1.8281054e-02
   8.3423835e+00   1.8114472e-02
   8.3480995e+00   1.7949288e-02
   8.3538154e+00   1.7785489e-02
   8.3595313e+00   1.7623065e-02
   8.3652472e+00   1.7462004e-02
   8.3709631e+00   1.7302296e-02
   8.3766791e+00   1.7143930e-02
   8.3823950e+00   1.6986895e-02
   8.3881109e+00   1.6831181e-02
   8.3938268e+00   1.6676776e-02
   8.3995427e+00   1.6523671e-02
   8.4052586e+00   1.6371855e-02
   8.4109746e+00   1.6221317e-02
   8.4166905e+00   1.6072048e-02
   8.4224064e+00   1.5924037e-02
   8.4281223e+00   1.5777274e-02
   8.4338382e+00   1.5631750e-02
   8.4395542e+00   1.5487453e-02
   8.4452701e+00   1.5344375e-02
   8.4509860e+00   1.5202506e-02
   8.4567019e+00   1.5061835e-02
   8.4624178e+00   1.4922354e-02
   8.4681338e+00   1.4784052e-02
   8.4738497e+00   1.4646921e-02
   8.4795656e+00   1.4510950e-02
   8.4852815e+00   1.4376131e-02
   8.4909974e+00   1.4242454e-02
   8.4967133e+00   1.4109910e-02
   8.5024293e+00   1.3978490e-02
   8.5081452e+00   1.3848184e-02
   8.5138611e+00   1.3718985e-02
   8.5195770e+00   1.3590883e-02
   8.5252929e+00   1.3463868e-02
   8.5310089e+00   1.3337933e-02
   8.5367248e+00   1.3213069e-02
   8.5424407e+00   1.3089267e-02
   8.5481566e+00   1.2966518e-02
   8.5538725e+00   1.2844814e-02
   8.5595885e+00   1.2724147e-02
   8.5653044e+00   1.2604508e-02
   8.5710203e+00   1.2485889e-02
   8.5767362e+00   1.2368281e-02
   8.5824521e+00   1.2251677e-02
   8.5881680e+00   1.2136069e-02
   8.5938840e+00   1.2021447e-02
   8.5995999e+00   1.1907805e-02
   8.6053158e+00   1.1795134e-02
   8.6110317e+00   1.1683427e-02
   8.6167476e+00   1.1572676e-02
   8.6224636e+00   1.1462873e-02
   8.6281795e+00   1.1354010e-02
   8.6338954e+00   1.1246079e-02
   8.6396113e+00   1.1139074e-02
   8.6453272e+00   1.1032987e-02
   8.6510432e+00   1.0927810e-02
   8.6567591e+00   1.0823536e-02
   8.6624750e+00   1.0720157e-02
   8.6681909e+00   1.0617667e-02
   8.6739068e+00   1.0516057e-02
   8.6796227e+00   1.0415322e-02
   8.6853387e+00   1.0315454e-02
   8.6910546e+00   1.0216445e-02
   8.6967705e+00   1.0118289e-02
   8.7024864e+00   1.0020979e-02
   8.7082023e+00   9.9245078e-03
   8.7139183e+00   9.8288689e-03
   8.7196342e+00   9.7340555e-03
   8.7253501e+00   9.6400607e-03
   8.7310660e+00   9.5468780e-03
   8.7367819e+00   9.4545007e-03
   8.7424979e+00   9.3629223e-03
   8.7482138e+00   9.2721363e-03
   8.7539297e+00   9.1821362e-03
   8.7596456e+00   9.0929156e-03
   8.7653615e+00   9.0044681e-03
   8.7710775e+00   8.9167875e-03
   8.7767934e+00   8.8298675e-03
   8.7825093e+00   8.7437018e-03
   8.7882252e+00   8.6582844e-03
   8.7939411e+00   8.5736092e-03
   8.7996570e+00   8.4896699e-03
   8.8053730e+00   8.4064608e-03
   8.8110889e+00   8.3239757e-03
   8.8168048e+00   8.2422087e-03
   8.8225207e+00   8.1611541e-03
   8.8282366e+00   8.0808059e-03
   8.8339526e+00   8.0011584e-03
   8.8396685e+00   7.9222059e-03
   8.8453844e+00   7.8439426e-03
   8.8511003e+00   7.7663630e-03
   8.8568162e+00   7.6894613e-03
   8.8625322e+00   7.6132322e-03
   8.8682481e+00   7.5376699e-03
   8.8739640e+00   7.4627692e-03
   8.8796799e+00   7.3885245e-03
   8.8853958e+00   7.3149304e-03
   8.8911117e+00   7.2419817e-03
   8.8968277e+00   7.1696731e-03
   8.9025436e+00   7.0979992e-03
   8.9082595e+00   7.0269549e-03
   8.9139754e+00   6.9565349e-03
   8.9196913e+00   6.8867342e-03
   8.9254073e+00   6.8175477e-03
   8.9311232e+00   6.7489703e-03
   8.9368391e+00   6.6809970e-03
   8.9425550e+00   6.6136228e-03
   8.9482709e+00   6.5468428e-03
   8.9539869e+00   6.4806521e-03
   8.9597028e+00   6.4150458e-03
   8.9654187e+00   6.3500192e-03
   8.9711346e+00   6.2855674e-03
   8.9768505e+00   6.2216857e-03
   8.9825664e+00   6.1583694e-03
   8.9882824e+00   6.0956138e-03
   8.9939983e+00   6.0334144e-03
   8.9997142e+00   5.9717665e-03
   9.0054301e+00   5.9106655e-03
   9.0111460e+00   5.8501069e-03
   9.0168620e+00   5.7900863e-03
   9.0225779e+00   5.7305992e-03
   9.0282938e+00   5.6716412e-03
   9.0340097e+00   5.6132078e-03
   9.0397256e+00   5.5552949e-03
   9.0454416e+00   5.4978980e-03
   9.0511575e+00   5.4410129e-03
   9.0568734e+00   5.3846353e-03
   9.0625893e+00   5.3287610e-03
   9.0683052e+00   5.2733859e-03
   9.0740211e+00   5.2185058e-03
   9.0797371e+00   5.1641167e-03
   9.0854530e+00   5.1102143e-03
   9.0911689e+00   5.0567947e-03
   9.0968848e+00   5.0038539e-03
   9.1026007e+00   4.9513879e-03
   9.1083167e+00   4.8993928e-03
   9.1140326e+00   4.8478646e-03
   9.1197485e+00   4.7967994e-03
   9.1254644e+00   4.7461934e-03
   9.1311803e+00   4.6960428e-03
   9.1368963e+00   4.6463438e-03
   9.1426122e+00   4.5970925e-03
   9.1483281e+00   4.5482854e-03
   9.1540440e+00   4.4999186e-03
   9.1597599e+00   4.4519885e-03
   9.1654759e+00   4.4044915e-03
   9.1711918e+00   4.3574240e-03
   9.1769077e+00   4.3107823e-03
   9.1826236e+00   4.2645629e-03
   9.1883395e+00   4.2187622e-03
   9.1940554e+00   4.1733768e-03
   9.1997714e+00   4.1284033e-03
   9.2054873e+00   4.0838380e-03
   9.2112032e+00   4.0396777e-03
   9.2169191e+00   3.9959190e-03
   9.2226350e+00   3.9525584e-03
   9.2283510e+00   3.9095927e-03
   9.2340669e+00   3.8670185e-03
   9.2397828e+00   3.8248325e-03
   9.2454987e+00   3.7830315e-03
   9.2512146e+00   3.7416123e-03
   9.2569306e+00   3.7005717e-03
   9.2626465e+00   3.6599064e-03
   9.2683624e+00   3.6196133e-03
   9.2740783e+00   3.5796893e-03
   9.2797942e+00   3.5401313e-03
   9.2855101e+00   3.5009362e-03
   9.2912261e+00   3.4621010e-03
   9.2969420e+00   3.4236226e-03
   9.3026579e+00   3.3854980e-03
   9.3083738e+00   3.3477242e-03
   9.3140897e+00   3.3102983e-03
   9.3198057e+00   3.2732174e-03
   9.3255216e+00   3.2364784e-03
   9.3312375e+00   3.2000787e-03
   9.3369534e+00   3.1640152e-03
   9.3426693e+00   3.1282851e-03
   9.3483853e+00   3.0928857e-03
   9.3541012e+00   3.0578141e-03
   9.3598171e+00   3.0230675e-03
   9.3655330e+00   2.9886433e-03
   9.3712489e+00   2.9545386e-03
   9.3769648e+00   2.9207508e-03
   9.3826808e+00   2.8872772e-03
   9.3883967e+00   2.8541151e-03
   9.3941126e+00   2.8212618e-03
   9.3998285e+00   2.7887149e-03
   9.4055444e+00   2.7564715e-03
   9.4112604e+00   2.7245293e-03
   9.4169763e+00   2.6928856e-03
   9.4226922e+00   2.6615379e-03
   9.4284081e+00   2.6304836e-03
   9.4341240e+00   2.5997203e-03
   9.4398400e+00   2.5692455e-03
   9.4455559e+00   2.5390568e-03
   9.4512718e+00   2.5091516e-03
   9.4569877e+00   2.4795277e-03
   9.4627036e+00   2.4501825e-03
   9.4684195e+00   2.4211137e-03
   9.4741355e+00   2.3923190e-03
   9.4798514e+00   2.3637960e-03
   9.4855673e+00   2.3355424e-03
   9.4912832e+00   2.3075559e-03
   9.4969991e+00   2.2798342e-03
   9.5027151e+00   2.2523751e-03
   9.5084310e+00   2.2251762e-03
   9.5141469e+00   2.1982354e-03
   9.5198628e+00   2.1715504e-03
   9.5255787e+00   2.1451192e-03
   9.5312947e+00   2.1189394e-03
   9.5370106e+00   2.0930089e-03
   9.5427265e+00   2.0673257e-03
   9.5484424e+00   2.0418875e-03
   9.5541583e+00   2.0166923e-03
   9.5598742e+00   1.9917379e-03
   9.5655902e+00   1.9670224e-03
   9.5713061e+00   1.9425436e-03
   9.5770220e+00   1.9182996e-03
   9.5827379e+00   1.8942882e-03
   9.5884538e+00   1.8705075e-03
   9.5941698e+00   1.8469556e-03
   9.5998857e+00   1.8236303e-03
   9.6056016e+00   1.8005299e-03
   9.6113175e+00   1.7776522e-03
   9.6170334e+00   1.7549955e-03
   9.6227494e+00   1.7325578e-03
   9.6284653e+00   1.7103372e-03
   9.6341812e+00   1.6883319e-03
   9.6398971e+00   1.6665399e-03
   9.6456130e+00   1.6449594e-03
   9.6513290e+00   1.6235886e-03
   9.6570449e+00   1.6024257e-03
   9.6627608e+00   1.5814689e-03
   9.6684767e+00   1.5607163e-03
   9.6741926e+00   1.5401663e-03
   9.6799085e+00   1.5198170e-03
   9.6856245e+00   1.4996667e-03
   9.6913404e+00   1.4797137e-03
   9.6970563e+00   1.4599562e-03
   9.7027722e+00   1.4403926e-03
   9.7084881e+00   1.4210212e-03
   9.7142041e+00   1.4018403e-03
   9.7199200e+00   1.3828482e-03
   9.7256359e+00   1.3640434e-03
   9.7313518e+00   1.3454240e-03
   9.7370677e+00   1.3269886e-03
   9.7427837e+00   1.3087356e-03
   9.7484996e+00   1.2906632e-03
   9.7542155e+00   1.2727701e-03
   9.7599314e+00   1.2550545e-03
   9.7656473e+00   1.2375150e-03
   9.7713632e+00   1.2201499e-03
   9.7770792e+00   1.2029578e-03
   9.7827951e+00   1.1859372e-03
   9.7885110e+00   1.1690865e-03
   9.7942269e+00   1.1524042e-03
   9.7999428e+00   1.1358890e-03
   9.8056588e+00   1.1195392e-03
   9.8113747e+00   1.1033535e-03
   9.8170906e+00   1.0873304e-03
   9.8228065e+00   1.0714684e-03
   9.8285224e+00   1.0557662e-03
   9.8342384e+00   1.0402224e-03
   9.8399543e+00   1.0248355e-03
   9.8456702e+00   1.0096041e-03
   9.8513861e+00   9.9452698e-04
   9.8571020e+00   9.7960266e-04
   9.8628179e+00   9.6482982e-04
   9.8685339e+00   9.5020712e-04
   9.8742498e+00   9.3573322e-04
   9.8799657e+00   9.2140681e-04
   9.8856816e+00   9.0722659e-04
   9.8913975e+00   8.9319125e-04
   9.8971135e+00   8.7929952e-04
   9.9028294e+00   8.6555011e-04
   9.9085453e+00   8.5194177e-04
   9.9142612e+00   8.3847323e-04
   9.9199771e+00   8.2514326e-04
   9.9256931e+00   8.1195061e-04
   9.9314090e+00   7.9889408e-04
   9.9371249e+00   7.8597245e-04
   9.9428408e+00   7.7318450e-04
   9.9485567e+00   7.6052906e-04
   9.9542726e+00   7.4800494e-04
   9.9599886e+00   7.3561096e-04
   9.9657045e+00   7.2334596e-04
   9.9714204e+00   7.1120878e-04
   9.9771363e+00   6.9919829e-04
   9.9828522e+00   6.8731335e-04
   9.9885682e+00   6.7555283e-04
   9.9942841e+00   6.6391562e-04
   1.0000000e+01   6.5240061e-04


==> 3Sol_imag_optPulse5.dat <==
  -2.0000000e+01   1.1365000e-06
  -1.9959960e+01   1.1869845e-06
  -1.9919920e+01   1.2397219e-06
  -1.9879880e+01   1.2948132e-06
  -1.9839840e+01   1.3523639e-06
  -1.9799800e+01   1.4124843e-06
  -1.9759760e+01   1.4752896e-06
  -1.9719720e+01   1.5409004e-06
  -1.9679680e+01   1.6094424e-06
  -1.9639640e+01   1.6810473e-06
  -1.9599600e+01   1.7558525e-06
  -1.9559560e+01   1.8340017e-06
  -1.9519520e+01   1.9156451e-06
  -1.9479479e+01   2.0009395e-06
  -1.9439439e+01   2.0900489e-06
  -1.9399399e+01   2.1831449e-06
  -1.9359359e+01   2.2804064e-06
  -1.9319319e+01   2.3820208e-06
  -1.9279279e+01   2.4881837e-06
  -1.9239239e+01   2.5990997e-06
  -1.9199199e+01   2.7149823e-06
  -1.9159159e+01   2.8360552e-06
  -1.9119119e+01   2.9625516e-06
  -1.9079079e+01   3.0947158e-06
  -1.9039039e+01   3.2328027e-06
  -1.8998999e+01   3.3770789e-06
  -1.8958959e+01   3.5278231e-06
  -1.8918919e+01   3.6853265e-06
  -1.8878879e+01   3.8498935e-06
  -1.8838839e+01   4.0218424e-06
  -1.8798799e+01   4.2015057e-06
  -1.8758759e+01   4.3892309e-06
  -1.8718719e+01   4.5853816e-06
  -1.8678679e+01   4.7903374e-06
  -1.8638639e+01   5.0044953e-06
  -1.8598599e+01   5.2282705e-06
  -1.8558559e+01   5.4620965e-06
  -1.8518519e+01   5.7064268e-06
  -1.8478478e+01   5.9617353e-06
  -1.8438438e+01   6.2285176e-06
  -1.8398398e+01   6.5072914e-06
  -1.8358358e+01   6.7985982e-06
  -1.8318318e+01   7.1030037e-06
  -1.8278278e+01   7.4210997e-06
  -1.8238238e+01   7.7535044e-06
  -1.8198198e+01   8.1008643e-06
  -1.8158158e+01   8.4638551e-06
  -1.8118118e+01   8.8431833e-06
  -1.8078078e+01   9.2395874e-06
  -1.8038038e+01   9.6538394e-06
  -1.7997998e+01   1.0086746e-05
  -1.7957958e+01   1.0539152e-05
  -1.7917918e+01   1.1011938e-05
  -1.7877878e+01   1.1506027e-05
  -1.7837838e+01   1.2022383e-05
  -1.7797798e+01   1.2562013e-05
  -1.7757758e+01   1.3125971e-05
  -1.7717718e+01   1.3715359e-05
  -1.7677678e+01   1.4331328e-05
  -1.7637638e+01   1.4975082e-05
  -1.7597598e+01   1.5647880e-05
  -1.7557558e+01   1.6351038e-05
  -1.7517518e+01   1.7085931e-05
  -1.7477477e+01   1.7853998e-05
  -1.7437437e+01   1.8656743e-05
  -1.7397397e+01   1.9495737e-05
  -1.7357357e+01   2.0372626e-05
  -1.7317317e+01   2.1289128e-05
  -1.7277277e+01   2.2247040e-05
  -1.7237237e+01   2.3248240e-05
  -1.7197197e+01   2.4294694e-05
  -1.7157157e+01   2.5388455e-05
  -1.7117117e+01   2.6531671e-05
  -1.7077077e+01   2.7726588e-05
  -1.7037037e+01   2.8975553e-05
  -1.6996997e+01   3.0281022e-05
  -1.6956957e+01   3.1645561e-05
  -1.6916917e+01   3.3071856e-05
  -1.6876877e+01   3.4562711e-05
  -1.6836837e+01   3.6121062e-05
  -1.6796797e+01   3.7749977e-05
  -1.6756757e+01   3.9452666e-05
  -1.6716717e+01   4.1232482e-05
  -1.6676677e+01   4.3092935e-05
  -1.6636637e+01   4.5037693e-05
  -1.6596597e+01   4.7070592e-05
  -1.6556557e+01   4.9195643e-05
  -1.6516517e+01   5.1417041e-05
  -1.6476476e+01   5.3739173e-05
  -1.6436436e+01   5.6166626e-05
  -1.6396396e+01   5.8704196e-05
  -1.6356356e+01   6.1356898e-05
  -1.6316316e+01   6.4129980e-05
  -1.6276276e+01   6.7028925e-05
  -1.6236236e+01   7.0059470e-05
  -1.6196196e+01   7.3227614e-05
  -1.6156156e+01   7.6539630e-05
  -1.6116116e+01   8.0002079e-05
  -1.6076076e+01   8.3621821e-05
  -1.6036036e+01   8.7406032e-05
  -1.5995996e+01   9.1362215e-05
  -1.5955956e+01   9.5498217e-05
  -1.5915916e+01   9.9822245e-05
  -1.5875876e+01   1.0434288e-04
  -1.5835836e+01   1.0906911e-04
  -1.5795796e+01   1.1401030e-04
  -1.5755756e+01   1.1917629e-04
  -1.5715716e+01   1.2457733e-04
  -1.5675676e+01   1.3022418e-04
  -1.5635636e+01   1.3612805e-04
  -1.5595596e+01   1.4230070e-04
  -1.5555556e+01   1.4875442e-04
  -1.5515516e+01   1.5550205e-04
  -1.5475475e+01   1.6255703e-04
  -1.5435435e+01   1.6993342e-04
  -1.5395395e+01   1.7764592e-04
  -1.5355355e+01   1.8570991e-04
  -1.5315315e+01   1.9414148e-04
  -1.5275275e+01   2.0295744e-04
  -1.5235235e+01   2.1217539e-04
  -1.5195195e+01   2.2181374e-04
  -1.5155155e+01   2.3189173e-04
  -1.5115115e+01   2.4242951e-04
  -1.5075075e+01   2.5344812e-04
  -1.5035035e+01   2.6496961e-04
  -1.4994995e+01   2.7701701e-04
  -1.4954955e+01   2.8961442e-04
  -1.4914915e+01   3.0278707e-04
  -1.4874875e+01   3.1656131e-04
  -1.4834835e+01   3.3096474e-04
  -1.4794795e+01   3.4602621e-04
  -1.4754755e+01   3.6177591e-04
  -1.4714715e+01   3.7824541e-04
  -1.4674675e+01   3.9546773e-04
  -1.4634635e+01   4.1347744e-04
  -1.4594595e+01   4.3231066e-04
  -1.4554555e+01   4.5200521e-04
  -1.4514515e+01   4.7260064e-04
  -1.4474474e+01   4.9413832e-04
  -1.4434434e+01   5.1666154e-04
  -1.4394394e+01   5.4021556e-04
  -1.4354354e+01   5.6484776e-04
  -1.4314314e+01   5.9060767e-04
  -1.4274274e+01   6.1754715e-04
  -1.4234234e+01   6.4572042e-04
  -1.4194194e+01   6.7518420e-04
  -1.4154154e+01   7.0599784e-04
  -1.4114114e+01   7.3822345e-04
  -1.4074074e+01   7.7192597e-04
  -1.4034034e+01   8.0717335e-04
  -1.3993994e+01   8.4403671e-04
  -1.3953954e+01   8.8259041e-04
  -1.3913914e+01   9.2291227e-04
  -1.3873874e+01   9.6508371e-04
  -1.3833834e+01   1.0091899e-03
  -1.3793794e+01   1.0553200e-03
  -1.3753754e+01   1.1035671e-03
  -1.3713714e+01   1.1540290e-03
  -1.3673674e+01   1.2068075e-03
  -1.3633634e+01   1.2620096e-03
  -1.3593594e+01   1.3197468e-03
  -1.3553554e+01   1.3801362e-03
  -1.3513514e+01   1.4433000e-03
  -1.3473473e+01   1.5093662e-03
  -1.3433433e+01   1.5784687e-03
  -1.3393393e+01   1.6507475e-03
  -1.3353353e+01   1.7263493e-03
  -1.3313313e+01   1.8054274e-03
  -1.3273273e+01   1.8881424e-03
  -1.3233233e+01   1.9746620e-03
  -1.3193193e+01   2.0651621e-03
  -1.3153153e+01   2.1598265e-03
  -1.3113113e+01   2.2588475e-03
  -1.3073073e+01   2.3624264e-03
  -1.3033033e+01   2.4707739e-03
  -1.2992993e+01   2.5841104e-03
  -1.2952953e+01   2.7026664e-03
  -1.2912913e+01   2.8266834e-03
  -1.2872873e+01   2.9564138e-03
  -1.2832833e+01   3.0921219e-03
  -1.2792793e+01   3.2340843e-03
  -1.2752753e+01   3.3825902e-03
  -1.2712713e+01   3.5379425e-03
  -1.2672673e+01   3.7004581e-03
  -1.2632633e+01   3.8704686e-03
  -1.2592593e+01   4.0483209e-03
  -1.2552553e+01   4.2343781e-03
  -1.2512513e+01   4.4290204e-03
  -1.2472472e+01   4.6326453e-03
  -1.2432432e+01   4.8456690e-03
  -1.2392392e+01   5.0685271e-03
  -1.2352352e+01   5.3016753e-03
  -1.2312312e+01   5.5455906e-03
  -1.2272272e+01   5.8007722e-03
  -1.2232232e+01   6.0677425e-03
  -1.2192192e+01   6.3470481e-03
  -1.2152152e+01   6.6392613e-03
  -1.2112112e+01   6.9449809e-03
  -1.2072072e+01   7.2648335e-03
  -1.2032032e+01   7.5994749e-03
  -1.1991992e+01   7.9495917e-03
  -1.1951952e+01   8.3159022e-03
  -1.1911912e+01   8.6991582e-03
  -1.1871872e+01   9.1001466e-03
  -1.1831832e+01   9.5196910e-03
  -1.1791792e+01   9.9586532e-03
  -1.1751752e+01   1.0417935e-02
  -1.1711712e+01   1.0898482e-02
  -1.1671672e+01   1.1401280e-02
  -1.1631632e+01   1.1927365e-02
  -1.1591592e+01   1.2477819e-02
  -1.1551552e+01   1.3053774e-02
  -1.1511512e+01   1.3656417e-02
  -1.1471471e+01   1.4286989e-02
  -1.1431431e+01   1.4946787e-02
  -1.1391391e+01   1.5637173e-02
  -1.1351351e+01   1.6359568e-02
  -1.1311311e+01   1.7115461e-02
  -1.1271271e+01   1.7906412e-02
  -1.1231231e+01   1.8734050e-02
  -1.1191191e+01   1.9600085e-02
  -1.1151151e+01   2.0506301e-02
  -1.1111111e+01   2.1454570e-02
  -1.1071071e+01   2.2446849e-02
  -1.1031031e+01   2.3485185e-02
  -1.0990991e+01   2.4571723e-02
  -1.0950951e+01   2.5708706e-02
  -1.0910911e+01   2.6898482e-02
  -1.0870871e+01   2.8143508e-02
  -1.0830831e+01   2.9446355e-02
  -1.0790791e+01   3.0809714e-02
  -1.0750751e+01   3.2236401e-02
  -1.0710711e+01   3.3729362e-02
  -1.0670671e+01   3.5291680e-02
  -1.0630631e+01   3.6926581e-02
  -1.0590591e+01   3.8637440e-02
  -1.0550551e+01   4.0427788e-02
  -1.0510511e+01   4.2301320e-02
  -1.0470470e+01   4.4261899e-02
  -1.0430430e+01   4.6313569e-02
  -1.0390390e+01   4.8460557e-02
  -1.0350350e+01   5.0707287e-02
  -1.0310310e+01   5.3058382e-02
  -1.0270270e+01   5.5518680e-02
  -1.0230230e+01   5.8093237e-02
  -1.0190190e+01   6.0787339e-02
  -1.0150150e+01   6.3606512e-02
  -1.0110110e+01   6.6556533e-02
  -1.0070070e+01   6.9643435e-02
  -1.0030030e+01   7.2873526e-02
  -9.9899900e+00   7.6253392e-02
  -9.9499499e+00   7.9789914e-02
  -9.9099099e+00   8.3490273e-02
  -9.8698699e+00   8.7361968e-02
  -9.8298298e+00   9.1412824e-02
  -9.7897898e+00   9.5651003e-02
  -9.7497497e+00   1.0008502e-01
  -9.7097097e+00   1.0472374e-01
  -9.6696697e+00   1.0957642e-01
  -9.6296296e+00   1.1465269e-01
  -9.5895896e+00   1.1996257e-01
  -9.5495495e+00   1.2551649e-01
  -9.5095095e+00   1.3132529e-01
  -9.4694695e+00   1.3740025e-01
  -9.4294294e+00   1.4375304e-01
  -9.3893894e+00   1.5039582e-01
  -9.3493493e+00   1.5734113e-01
  -9.3093093e+00   1.6460200e-01
  -9.2692693e+00   1.7219188e-01
  -9.2292292e+00   1.8012466e-01
  -9.1891892e+00   1.8841464e-01
  -9.1491491e+00   1.9707658e-01
  -9.1091091e+00   2.0612560e-01
  -9.0690691e+00   2.1557722e-01
  -9.0290290e+00   2.2544731e-01
  -8.9889890e+00   2.3575204e-01
  -8.9489489e+00   2.4650788e-01
  -8.9089089e+00   2.5773149e-01
  -8.8688689e+00   2.6943967e-01
  -8.8288288e+00   2.8164932e-01
  -8.7887888e+00   2.9437728e-01
  -8.7487487e+00   3.0764029e-01
  -8.7087087e+00   3.2145479e-01
  -8.6686687e+00   3.3583684e-01
  -8.6286286e+00   3.5080189e-01
  -8.5885886e+00   3.6636463e-01
  -8.5485485e+00   3.8253874e-01
  -8.5085085e+00   3.9933662e-01
  -8.4684685e+00   4.1676916e-01
  -8.4284284e+00   4.3484534e-01
  -8.3883884e+00   4.5357194e-01
  -8.3483483e+00   4.7295311e-01
  -8.3083083e+00   4.9298994e-01
  -8.2682683e+00   5.1367997e-01
  -8.2282282e+00   5.3501669e-01
  -8.1881882e+00   5.5698897e-01
  -8.1481481e+00   5.7958048e-01
  -8.1081081e+00   6.0276905e-01
  -8.0680681e+00   6.2652604e-01
  -8.0280280e+00   6.5081565e-01
  -7.9879880e+00   6.7559428e-01
  -7.9479479e+00   7.0080990e-01
  -7.9079079e+00   7.2640136e-01
  -7.8678679e+00   7.5229791e-01
  -7.8278278e+00   7.7841867e-01
  -7.7877878e+00   8.0467228e-01
  -7.7477477e+00   8.3095669e-01
  -7.7077077e+00   8.5715908e-01
  -7.6676677e+00   8.8315607e-01
  -7.6276276e+00   9.0881413e-01
  -7.5875876e+00   9.3399031e-01
  -7.5475475e+00   9.5853322e-01
  -7.5075075e+00   9.8228443e-01
  -7.4674675e+00   1.0050802e+00
  -7.4274274e+00   1.0267533e+00
  -7.3873874e+00   1.0471357e+00
  -7.3473473e+00   1.0660609e+00
  -7.3073073e+00   1.0833672e+00
  -7.2672673e+00   1.0989002e+00
  -7.2272272e+00   1.1125161e+00
  -7.1871872e+00   1.1240850e+00
  -7.1471471e+00   1.1334937e+00
  -7.1071071e+00   1.1406478e+00
  -7.0670671e+00   1.1454749e+00
  -7.0270270e+00   1.1479257e+00
  -6.9869870e+00   1.1479754e+00
  -6.9469469e+00   1.1456245e+00
  -6.9069069e+00   1.1408988e+00
  -6.8668669e+00   1.1338485e+00
  -6.8268268e+00   1.1245471e+00
  -6.7867868e+00   1.1130897e+00
  -6.7467467e+00   1.0995906e+00
  -6.7067067e+00   1.0841806e+00
  -6.6666667e+00   1.0670043e+00
  -6.6266266e+00   1.0482168e+00
  -6.5865866e+00   1.0279807e+00
  -6.5465465e+00   1.0064633e+00
  -6.5065065e+00   9.8383334e-01
  -6.4664665e+00   9.6025876e-01
  -6.4264264e+00   9.3590402e-01
  -6.3863864e+00   9.1092827e-01
  -6.3463463e+00   8.8548357e-01
  -6.3063063e+00   8.5971359e-01
  -6.2662663e+00   8.3375258e-01
  -6.2262262e+00   8.0772462e-01
  -6.1861862e+00   7.8174326e-01
  -6.1461461e+00   7.5591134e-01
  -6.1061061e+00   7.3032098e-01
  -6.0660661e+00   7.0505390e-01
  -6.0260260e+00   6.8018168e-01
  -5.9859860e+00   6.5576635e-01
  -5.9459459e+00   6.3186089e-01
  -5.9059059e+00   6.0850985e-01
  -5.8658659e+00   5.8575004e-01
  -5.8258258e+00   5.6361116e-01
  -5.7857858e+00   5.4211651e-01
  -5.7457457e+00   5.2128358e-01
  -5.7057057e+00   5.0112473e-01
  -5.6656657e+00   4.8164774e-01
  -5.6256256e+00   4.6285641e-01
  -5.5855856e+00   4.4475108e-01
  -5.5455455e+00   4.2732907e-01
  -5.5055055e+00   4.1058516e-01
  -5.4654655e+00   3.9451198e-01
  -5.4254254e+00   3.7910037e-01
  -5.3853854e+00   3.6433970e-01
  -5.3453453e+00   3.5021818e-01
  -5.3053053e+00   3.3672311e-01
  -5.2652653e+00   3.2384109e-01
  -5.2252252e+00   3.1155825e-01
  -5.1851852e+00   2.9986041e-01
  -5.1451451e+00   2.8873325e-01
  -5.1051051e+00   2.7816242e-01
  -5.0650651e+00   2.6813369e-01
  -5.0250250e+00   2.5863301e-01
  -4.9849850e+00   2.4964663e-01
  -4.9449449e+00   2.4116117e-01
  -4.9049049e+00   2.3316364e-01
  -4.8648649e+00   2.2564156e-01
  -4.8248248e+00   2.1858296e-01
  -4.7847848e+00   2.1197643e-01
  -4.7447447e+00   2.0581113e-01
  -4.7047047e+00   2.0007686e-01
  -4.6646647e+00   1.9476405e-01
  -4.6246246e+00   1.8986378e-01
  -4.5845846e+00   1.8536779e-01
  -4.5445445e+00   1.8126851e-01
  -4.5045045e+00   1.7755906e-01
  -4.4644645e+00   1.7423327e-01
  -4.4244244e+00   1.7128564e-01
  -4.3843844e+00   1.6871141e-01
  -4.3443443e+00   1.6650653e-01
  -4.3043043e+00   1.6466767e-01
  -4.2642643e+00   1.6319221e-01
  -4.2242242e+00   1.6207828e-01
  -4.1841842e+00   1.6132473e-01
  -4.1441441e+00   1.6093116e-01
  -4.1041041e+00   1.6089789e-01
  -4.0640641e+00   1.6122602e-01
  -4.0240240e+00   1.6191737e-01
  -3.9839840e+00   1.6297455e-01
  -3.9439439e+00   1.6440091e-01
  -3.9039039e+00   1.6620058e-01
  -3.8638639e+00   1.6837848e-01
  -3.8238238e+00   1.7094029e-01
  -3.7837838e+00   1.7389252e-01
  -3.7437437e+00   1.7724243e-01
  -3.7037037e+00   1.8099812e-01
  -3.6636637e+00   1.8516849e-01
  -3.6236236e+00   1.8976325e-01
  -3.5835836e+00   1.9479292e-01
  -3.5435435e+00   2.0026887e-01
  -3.5035035e+00   2.0620324e-01
  -3.4634635e+00   2.1260902e-01
  -3.4234234e+00   2.1950000e-01
  -3.3833834e+00   2.2689073e-01
  -3.3433433e+00   2.3479659e-01
  -3.3033033e+00   2.4323366e-01
  -3.2632633e+00   2.5221876e-01
  -3.2232232e+00   2.6176941e-01
  -3.1831832e+00   2.7190373e-01
  -3.1431431e+00   2.8264042e-01
  -3.1031031e+00   2.9399864e-01
  -3.0630631e+00   3.0599799e-01
  -3.0230230e+00   3.1865830e-01
  -2.9829830e+00   3.3199957e-01
  -2.9429429e+00   3.4604178e-01
  -2.9029029e+00   3.6080470e-01
  -2.8628629e+00   3.7630767e-01
  -2.8228228e+00   3.9256935e-01
  -2.7827828e+00   4.0960740e-01
  -2.7427427e+00   4.2743820e-01
  -2.7027027e+00   4.4607638e-01
  -2.6626627e+00   4.6553444e-01
  -2.6226226e+00   4.8582222e-01
  -2.5825826e+00   5.0694634e-01
  -2.5425425e+00   5.2890961e-01
  -2.5025025e+00   5.5171031e-01
  -2.4624625e+00   5.7534144e-01
  -2.4224224e+00   5.9978991e-01
  -2.3823824e+00   6.2503566e-01
  -2.3423423e+00   6.5105072e-01
  -2.3023023e+00   6.7779826e-01
  -2.2622623e+00   7.0523154e-01
  -2.2222222e+00   7.3329295e-01
  -2.1821822e+00   7.6191297e-01
  -2.1421421e+00   7.9100929e-01
  -2.1021021e+00   8.2048588e-01
  -2.0620621e+00   8.5023239e-01
  -2.0220220e+00   8.8012352e-01
  -1.9819820e+00   9.1001883e-01
  -1.9419419e+00   9.3976275e-01
  -1.9019019e+00   9.6918502e-01
  -1.8618619e+00   9.9810151e-01
  -1.8218218e+00   1.0263156e+00
  -1.7817818e+00   1.0536200e+00
  -1.7417417e+00   1.0797991e+00
  -1.7017017e+00   1.1046323e+00
  -1.6616617e+00   1.1278970e+00
  -1.6216216e+00   1.1493729e+00
  -1.5815816e+00   1.1688464e+00
  -1.5415415e+00   1.1861148e+00
  -1.5015015e+00   1.2009914e+00
  -1.4614615e+00   1.2133099e+00
  -1.4214214e+00   1.2229289e+00
  -1.3813814e+00   1.2297353e+00
  -1.3413413e+00   1.2336479e+00
  -1.3013013e+00   1.2346194e+00
  -1.2612613e+00   1.2326381e+00
  -1.2212212e+00   1.2277280e+00
  -1.1811812e+00   1.2199480e+00
  -1.1411411e+00   1.2093906e+00
  -1.1011011e+00   1.1961788e+00
  -1.0610611e+00   1.1804630e+00
  -1.0210210e+00   1.1624170e+00
  -9.8098098e-01   1.1422334e+00
  -9.4094094e-01   1.1201191e+00
  -9.0090090e-01   1.0962904e+00
  -8.6086086e-01   1.0709688e+00
  -8.2082082e-01   1.0443766e+00
  -7.8078078e-01   1.0167330e+00
  -7.4074074e-01   9.8825095e-01
  -7.0070070e-01   9.5913424e-01
  -6.6066066e-01   9.2957530e-01
  -6.2062062e-01   8.9975352e-01
  -5.8058058e-01   8.6983410e-01
  -5.4054054e-01   8.3996731e-01
  -5.0050050e-01   8.1028824e-01
  -4.6046046e-01   7.8091689e-01
  -4.2042042e-01   7.5195845e-01
  -3.8038038e-01   7.2350399e-01
  -3.4034034e-01   6.9563113e-01
  -3.0030030e-01   6.6840499e-01
  -2.6026026e-01   6.4187911e-01
  -2.2022022e-01   6.1609647e-01
  -1.8018018e-01   5.9109048e-01
  -1.4014014e-01   5.6688602e-01
  -1.0010010e-01   5.4350032e-01
  -6.0060060e-02   5.2094398e-01
  -2.0020020e-02   4.9922172e-01
   2.0020020e-02   4.7833327e-01
   6.0060060e-02   4.5827403e-01
   1.0010010e-01   4.3903577e-01
   1.4014014e-01   4.2060722e-01
   1.8018018e-01   4.0297460e-01
   2.2022022e-01   3.8612212e-01
   2.6026026e-01   3.7003238e-01
   3.0030030e-01   3.5468674e-01
   3.4034034e-01   3.4006565e-01
   3.8038038e-01   3.2614893e-01
   4.2042042e-01   3.1291603e-01
   4.6046046e-01   3.0034621e-01
   5.0050050e-01   2.8841871e-01
   5.4054054e-01   2.7711293e-01
   5.8058058e-01   2.6640856e-01
   6.2062062e-01   2.5628563e-01
   6.6066066e-01   2.4672465e-01
   7.0070070e-01   2.3770668e-01
   7.4074074e-01   2.2921333e-01
   7.8078078e-01   2.2122688e-01
   8.2082082e-01   2.1373026e-01
   8.6086086e-01   2.0670707e-01
   9.0090090e-01   2.0014167e-01
   9.4094094e-01   1.9401911e-01
   9.8098098e-01   1.8832517e-01
   1.0210210e+00   1.8304636e-01
   1.0610611e+00   1.7816994e-01
   1.1011011e+00   1.7368388e-01
   1.1411411e+00   1.6957688e-01
   1.1811812e+00   1.6583833e-01
   1.2212212e+00   1.6245835e-01
   1.2612613e+00   1.5942774e-01
   1.3013013e+00   1.5673798e-01
   1.3413413e+00   1.5438122e-01
   1.3813814e+00   1.5235025e-01
   1.4214214e+00   1.5063855e-01
   1.4614615e+00   1.4924017e-01
   1.5015015e+00   1.4814983e-01
   1.5415415e+00   1.4736282e-01
   1.5815816e+00   1.4687506e-01
   1.6216216e+00   1.4668303e-01
   1.6616617e+00   1.4678379e-01
   1.7017017e+00   1.4717496e-01
   1.7417417e+00   1.4785473e-01
   1.7817818e+00   1.4882180e-01
   1.8218218e+00   1.5007544e-01
   1.8618619e+00   1.5161542e-01
   1.9019019e+00   1.5344204e-01
   1.9419419e+00   1.5555609e-01
   1.9819820e+00   1.5795889e-01
   2.0220220e+00   1.6065221e-01
   2.0620621e+00   1.6363832e-01
   2.1021021e+00   1.6691999e-01
   2.1421421e+00   1.7050041e-01
   2.1821822e+00   1.7438326e-01
   2.2222222e+00   1.7857264e-01
   2.2622623e+00   1.8307310e-01
   2.3023023e+00   1.8788961e-01
   2.3423423e+00   1.9302755e-01
   2.3823824e+00   1.9849268e-01
   2.4224224e+00   2.0429117e-01
   2.4624625e+00   2.1042953e-01
   2.5025025e+00   2.1691460e-01
   2.5425425e+00   2.2375357e-01
   2.5825826e+00   2.3095388e-01
   2.6226226e+00   2.3852326e-01
   2.6626627e+00   2.4646963e-01
   2.7027027e+00   2.5480113e-01
   2.7427427e+00   2.6352602e-01
   2.7827828e+00   2.7265263e-01
   2.8228228e+00   2.8218935e-01
   2.8628629e+00   2.9214452e-01
   2.9029029e+00   3.0252636e-01
   2.9429429e+00   3.1334289e-01
   2.9829830e+00   3.2460186e-01
   3.0230230e+00   3.3631062e-01
   3.0630631e+00   3.4847601e-01
   3.1031031e+00   3.6110421e-01
   3.1431431e+00   3.7420064e-01
   3.1831832e+00   3.8776978e-01
   3.2232232e+00   4.0181497e-01
   3.2632633e+00   4.1633826e-01
   3.3033033e+00   4.3134018e-01
   3.3433433e+00   4.4681953e-01
   3.3833834e+00   4.6277312e-01
   3.4234234e+00   4.7919553e-01
   3.4634635e+00   4.9607880e-01
   3.5035035e+00   5.1341219e-01
   3.5435435e+00   5.3118186e-01
   3.5835836e+00   5.4937051e-01
   3.6236236e+00   5.6795713e-01
   3.6636637e+00   5.8691662e-01
   3.7037037e+00   6.0621949e-01
   3.7437437e+00   6.2583158e-01
   3.7837838e+00   6.4571368e-01
   3.8238238e+00   6.6582135e-01
   3.8638639e+00   6.8610464e-01
   3.9039039e+00   7.0650790e-01
   3.9439439e+00   7.2696969e-01
   3.9839840e+00   7.4742269e-01
   4.0240240e+00   7.6779376e-01
   4.0640641e+00   7.8800407e-01
   4.1041041e+00   8.0796935e-01
   4.1441441e+00   8.2760026e-01
   4.1841842e+00   8.4680289e-01
   4.2242242e+00   8.6547947e-01
   4.2642643e+00   8.8352911e-01
   4.3043043e+00   9.0084878e-01
   4.3443443e+00   9.1733438e-01
   4.3843844e+00   9.3288199e-01
   4.4244244e+00   9.4738918e-01
   4.4644645e+00   9.6075643e-01
   4.5045045e+00   9.7288859e-01
   4.5445445e+00   9.8369642e-01
   4.5845846e+00   9.9309804e-01
   4.6246246e+00   1.0010203e+00
   4.6646647e+00   1.0074003e+00
   4.7047047e+00   1.0121863e+00
   4.7447447e+00   1.0153388e+00
   4.7847848e+00   1.0168315e+00
   4.8248248e+00   1.0166514e+00
   4.8648649e+00   1.0147995e+00
   4.9049049e+00   1.0112907e+00
   4.9449449e+00   1.0061529e+00
   4.9849850e+00   9.9942755e-01
   5.0250250e+00   9.9116775e-01
   5.0650651e+00   9.8143788e-01
   5.1051051e+00   9.7031219e-01
   5.1451451e+00   9.5787350e-01
   5.1851852e+00   9.4421172e-01
   5.2252252e+00   9.2942241e-01
   5.2652653e+00   9.1360526e-01
   5.3053053e+00   8.9686262e-01
   5.3453453e+00   8.7929812e-01
   5.3853854e+00   8.6101531e-01
   5.4254254e+00   8.4211649e-01
   5.4654655e+00   8.2270164e-01
   5.5055055e+00   8.0286750e-01
   5.5455455e+00   7.8270677e-01
   5.5855856e+00   7.6230750e-01
   5.6256256e+00   7.4175256e-01
   5.6656657e+00   7.2111936e-01
   5.7057057e+00   7.0047953e-01
   5.7457457e+00   6.7989887e-01
   5.7857858e+00   6.5943728e-01
   5.8258258e+00   6.3914885e-01
   5.8658659e+00   6.1908201e-01
   5.9059059e+00   5.9927968e-01
   5.9459459e+00   5.7977952e-01
   5.9859860e+00   5.6061424e-01
   6.0260260e+00   5.4181185e-01
   6.0660661e+00   5.2339599e-01
   6.1061061e+00   5.0538628e-01
   6.1461461e+00   4.8779858e-01
   6.1861862e+00   4.7064537e-01
   6.2262262e+00   4.5393601e-01
   6.2662663e+00   4.3767710e-01
   6.3063063e+00   4.2187268e-01
   6.3463463e+00   4.0652460e-01
   6.3863864e+00   3.9163270e-01
   6.4264264e+00   3.7719505e-01
   6.4664665e+00   3.6320823e-01
   6.5065065e+00   3.4966745e-01
   6.5465465e+00   3.3656681e-01
   6.5865866e+00   3.2389941e-01
   6.6266266e+00   3.1165754e-01
   6.6666667e+00   2.9983278e-01
   6.7067067e+00   2.8841617e-01
   6.7467467e+00   2.7739830e-01
   6.7867868e+00   2.6676939e-01
   6.8268268e+00   2.5651941e-01
   6.8668669e+00   2.4663812e-01
   6.9069069e+00   2.3711519e-01
   6.9469469e+00   2.2794021e-01
   6.9869870e+00   2.1910276e-01
   7.0270270e+00   2.1059248e-01
   7.0670671e+00   2.0239906e-01
   7.1071071e+00   1.9451230e-01
   7.1471471e+00   1.8692216e-01
   7.1871872e+00   1.7961875e-01
   7.2272272e+00   1.7259234e-01
   7.2672673e+00   1.6583343e-01
   7.3073073e+00   1.5933270e-01
   7.3473473e+00   1.5308108e-01
   7.3873874e+00   1.4706969e-01
   7.4274274e+00   1.4128993e-01
   7.4674675e+00   1.3573339e-01
   7.5075075e+00   1.3039194e-01
   7.5475475e+00   1.2525767e-01
   7.5875876e+00   1.2032291e-01
   7.6276276e+00   1.1558025e-01
   7.6676677e+00   1.1102248e-01
   7.7077077e+00   1.0664266e-01
   7.7477477e+00   1.0243407e-01
   7.7877878e+00   9.8390203e-02
   7.8278278e+00   9.4504797e-02
   7.8678679e+00   9.0771793e-02
   7.9079079e+00   8.7185349e-02
   7.9479479e+00   8.3739830e-02
   7.9879880e+00   8.0429805e-02
   8.0280280e+00   7.7250037e-02
   8.0680681e+00   7.4195481e-02
   8.1081081e+00   7.1261278e-02
   8.1481481e+00   6.8442748e-02
   8.1881882e+00   6.5735386e-02
   8.2282282e+00   6.3134854e-02
   8.2682683e+00   6.0636980e-02
   8.3083083e+00   5.8237747e-02
   8.3483483e+00   5.5933291e-02
   8.3883884e+00   5.3719896e-02
   8.4284284e+00   5.1593988e-02
   8.4684685e+00   4.9552130e-02
   8.5085085e+00   4.7591016e-02
   8.5485485e+00   4.5707470e-02
   8.5885886e+00   4.3898436e-02
   8.6286286e+00   4.2160978e-02
   8.6686687e+00   4.0492275e-02
   8.7087087e+00   3.8889614e-02
   8.7487487e+00   3.7350388e-02
   8.7887888e+00   3.5872092e-02
   8.8288288e+00   3.4452319e-02
   8.8688689e+00   3.3088757e-02
   8.9089089e+00   3.1779184e-02
   8.9489489e+00   3.0521465e-02
   8.9889890e+00   2.9313548e-02
   9.0290290e+00   2.8153464e-02
   9.0690691e+00   2.7039319e-02
   9.1091091e+00   2.5969296e-02
   9.1491491e+00   2.4941647e-02
   9.1891892e+00   2.3954696e-02
   9.2292292e+00   2.3006829e-02
   9.2692693e+00   2.2096501e-02
   9.3093093e+00   2.1222223e-02
   9.3493493e+00   2.0382568e-02
   9.3893894e+00   1.9576164e-02
   9.4294294e+00   1.8801694e-02
   9.4694695e+00   1.8057893e-02
   9.5095095e+00   1.7343545e-02
   9.5495495e+00   1.6657484e-02
   9.5895896e+00   1.5998589e-02
   9.6296296e+00   1.5365783e-02
   9.6696697e+00   1.4758032e-02
   9.7097097e+00   1.4174343e-02
   9.7497497e+00   1.3613764e-02
   9.7897898e+00   1.3075378e-02
   9.8298298e+00   1.2558306e-02
   9.8698699e+00   1.2061703e-02
   9.9099099e+00   1.1584759e-02
   9.9499499e+00   1.1126693e-02
   9.9899900e+00   1.0686759e-02
   1.0030030e+01   1.0264237e-02
   1.0070070e+01   9.8584387e-03
   1.0110110e+01   9.4687003e-03
   1.0150150e+01   9.0943857e-03
   1.0190190e+01   8.7348841e-03
   1.0230230e+01   8.3896084e-03
   1.0270270e+01   8.0579953e-03
   1.0310310e+01   7.7395033e-03
   1.0350350e+01   7.4336129e-03
   1.0390390e+01   7.1398248e-03
   1.0430430e+01   6.8576596e-03
   1.0470470e+01   6.5866571e-03
   1.0510511e+01   6.3263751e-03
   1.0550551e+01   6.0763891e-03
   1.0590591e+01   5.8362912e-03
   1.0630631e+01   5.6056900e-03
   1.0670671e+01   5.3842094e-03
   1.0710711e+01   5.1714883e-03
   1.0750751e+01   4.9671797e-03
   1.0790791e+01   4.7709508e-03
   1.0830831e+01   4.5824815e-03
   1.0870871e+01   4.4014648e-03
   1.0910911e+01   4.2276055e-03
   1.0950951e+01   4.0606203e-03
   1.0990991e+01   3.9002373e-03
   1.1031031e+01   3.7461949e-03
   1.1071071e+01   3.5982424e-03
   1.1111111e+01   3.4561387e-03
   1.1151151e+01   3.3196522e-03
   1.1191191e+01   3.1885609e-03
   1.1231231e+01   3.0626510e-03
   1.1271271e+01   2.9417177e-03
   1.1311311e+01   2.8255639e-03
   1.1351351e+01   2.7140007e-03
   1.1391391e+01   2.6068464e-03
   1.1431431e+01   2.5039266e-03
   1.1471471e+01   2.4050738e-03
   1.1511512e+01   2.3101270e-03
   1.1551552e+01   2.2189318e-03
   1.1591592e+01   2.1313399e-03
   1.1631632e+01   2.0472086e-03
   1.1671672e+01   1.9664011e-03
   1.1711712e+01   1.8887861e-03
   1.1751752e+01   1.8142371e-03
   1.1791792e+01   1.7426331e-03
   1.1831832e+01   1.6738574e-03
   1.1871872e+01   1.6077984e-03
   1.1911912e+01   1.5443486e-03
   1.1951952e+01   1.4834049e-03
   1.1991992e+01   1.4248680e-03
   1.2032032e+01   1.3686430e-03
   1.2072072e+01   1.3146385e-03
   1.2112112e+01   1.2627666e-03
   1.2152152e+01   1.2129430e-03
   1.2192192e+01   1.1650868e-03
   1.2232232e+01   1.1191203e-03
   1.2272272e+01   1.0749687e-03
   1.2312312e+01   1.0325604e-03
   1.2352352e+01   9.9182633e-04
   1.2392392e+01   9.5270048e-04
   1.2432432e+01   9.1511926e-04
   1.2472472e+01   8.7902162e-04
   1.2512513e+01   8.4434896e-04
   1.2552553e+01   8.1104498e-04
   1.2592593e+01   7.7905558e-04
   1.2632633e+01   7.4832885e-04
   1.2672673e+01   7.1881491e-04
   1.2712713e+01   6.9046583e-04
   1.2752753e+01   6.6323561e-04
   1.2792793e+01   6.3708005e-04
   1.2832833e+01   6.1195670e-04
   1.2872873e+01   5.8782480e-04
   1.2912913e+01   5.6464519e-04
   1.2952953e+01   5.4238026e-04
   1.2992993e+01   5.2099387e-04
   1.3033033e+01   5.0045135e-04
   1.3073073e+01   4.8071937e-04
   1.3113113e+01   4.6176591e-04
   1.3153153e+01   4.4356024e-04
   1.3193193e+01   4.2607284e-04
   1.3233233e+01   4.0927533e-04
   1.3273273e+01   3.9314049e-04
   1.3313313e+01   3.7764215e-04
   1.3353353e+01   3.6275519e-04
   1.3393393e+01   3.4845546e-04
   1.3433433e+01   3.3471979e-04
   1.3473473e+01   3.2152591e-04
   1.3513514e+01   3.0885243e-04
   1.3553554e+01   2.9667881e-04
   1.3593594e+01   2.8498533e-04
   1.3633634e+01   2.7375303e-04
   1.3673674e+01   2.6296371e-04
   1.3713714e+01   2.5259988e-04
   1.3753754e+01   2.4264476e-04
   1.3793794e+01   2.3308222e-04
   1.3833834e+01   2.2389676e-04
   1.3873874e+01   2.1507351e-04
   1.3913914e+01   2.0659816e-04
   1.3953954e+01   1.9845700e-04
   1.3993994e+01   1.9063684e-04
   1.4034034e+01   1.8312501e-04
   1.4074074e+01   1.7590934e-04
   1.4114114e+01   1.6897816e-04
   1.4154154e+01   1.6232024e-04
   1.4194194e+01   1.5592480e-04
   1.4234234e+01   1.4978148e-04
   1.4274274e+01   1.4388033e-04
   1.4314314e+01   1.3821182e-04
   1.4354354e+01   1.3276675e-04
   1.4394394e+01   1.2753632e-04
   1.4434434e+01   1.2251205e-04
   1.4474474e+01   1.1768583e-04
   1.4514515e+01   1.1304983e-04
   1.4554555e+01   1.0859655e-04
   1.4594595e+01   1.0431879e-04
   1.4634635e+01   1.0020963e-04
   1.4674675e+01   9.6262417e-05
   1.4714715e+01   9.2470762e-05
   1.4754755e+01   8.8828534e-05
   1.4794795e+01   8.5329839e-05
   1.4834835e+01   8.1969018e-05
   1.4874875e+01   7.8740635e-05
   1.4914915e+01   7.5639467e-05
   1.4954955e+01   7.2660499e-05
   1.4994995e+01   6.9798913e-05
   1.5035035e+01   6.7050080e-05
   1.5075075e+01   6.4409556e-05
   1.5115115e+01   6.1873071e-05
   1.5155155e+01   5.9436522e-05
   1.5195195e+01   5.7095971e-05
   1.5235235e+01   5.4847632e-05
   1.5275275e+01   5.2687872e-05
   1.5315315e+01   5.0613197e-05
   1.5355355e+01   4.8620255e-05
   1.5395395e+01   4.6705824e-05
   1.5435435e+01   4.4866809e-05
   1.5475475e+01   4.3100238e-05
   1.5515516e+01   4.1403255e-05
   1.5555556e+01   3.9773118e-05
   1.5595596e+01   3.8207192e-05
   1.5635636e+01   3.6702947e-05
   1.5675676e+01   3.5257952e-05
   1.5715716e+01   3.3869871e-05
   1.5755756e+01   3.2536463e-05
   1.5795796e+01   3.1255571e-05
   1.5835836e+01   3.0025128e-05
   1.5875876e+01   2.8843145e-05
   1.5915916e+01   2.7707713e-05
   1.5955956e+01   2.6616997e-05
   1.5995996e+01   2.5569235e-05
   1.6036036e+01   2.4562736e-05
   1.6076076e+01   2.3595872e-05
   1.6116116e+01   2.2667083e-05
   1.6156156e+01   2.1774869e-05
   1.6196196e+01   2.0917788e-05
   1.6236236e+01   2.0094457e-05
   1.6276276e+01   1.9303545e-05
   1.6316316e+01   1.8543776e-05
   1.6356356e+01   1.7813923e-05
   1.6396396e+01   1.7112808e-05
   1.6436436e+01   1.6439297e-05
   1.6476476e+01   1.5792305e-05
   1.6516517e+01   1.5170786e-05
   1.6556557e+01   1.4573736e-05
   1.6596597e+01   1.4000193e-05
   1.6636637e+01   1.3449230e-05
   1.6676677e+01   1.2919958e-05
   1.6716717e+01   1.2411523e-05
   1.6756757e+01   1.1923103e-05
   1.6796797e+01   1.1453911e-05
   1.6836837e+01   1.1003190e-05
   1.6876877e+01   1.0570211e-05
   1.6916917e+01   1.0154276e-05
   1.6956957e+01   9.7547145e-06
   1.6996997e+01   9.3708809e-06
   1.7037037e+01   9.0021561e-06
   1.7077077e+01   8.6479450e-06
   1.7117117e+01   8.3076762e-06
   1.7157157e+01   7.9808007e-06
   1.7197197e+01   7.6667910e-06
   1.7237237e+01   7.3651405e-06
   1.7277277e+01   7.0753627e-06
   1.7317317e+01   6.7969900e-06
   1.7357357e+01   6.5295733e-06
   1.7397397e+01   6.2726814e-06
   1.7437437e+01   6.0258997e-06
   1.7477477e+01   5.7888303e-06
   1.7517518e+01   5.5610907e-06
   1.7557558e+01   5.3423137e-06
   1.7597598e+01   5.1321464e-06
   1.7637638e+01   4.9302498e-06
   1.7677678e+01   4.7362984e-06
   1.7717718e+01   4.5499793e-06
   1.7757758e+01   4.3709921e-06
   1.7797798e+01   4.1990482e-06
   1.7837838e+01   4.0338703e-06
   1.7877878e+01   3.8751921e-06
   1.7917918e+01   3.7227577e-06
   1.7957958e+01   3.5763213e-06
   1.7997998e+01   3.4356469e-06
   1.8038038e+01   3.3005076e-06
   1.8078078e+01   3.1706856e-06
   1.8118118e+01   3.0459715e-06
   1.8158158e+01   2.9261644e-06
   1.8198198e+01   2.8110711e-06
   1.8238238e+01   2.7005061e-06
   1.8278278e+01   2.5942911e-06
   1.8318318e+01   2.4922550e-06
   1.8358358e+01   2.3942332e-06
   1.8398398e+01   2.3000678e-06
   1.8438438e+01   2.2096070e-06
   1.8478478e+01   2.1227051e-06
   1.8518519e+01   2.0392219e-06
   1.8558559e+01   1.9590229e-06
   1.8598599e+01   1.8819789e-06
   1.8638639e+01   1.8079658e-06
   1.8678679e+01   1.7368642e-06
   1.8718719e+01   1.6685596e-06
   1.8758759e+01   1.6029419e-06
   1.8798799e+01   1.5399054e-06
   1.8838839e+01   1.4793485e-06
   1.8878879e+01   1.4211737e-06
   1.8918919e+01   1.3652872e-06
   1.8958959e+01   1.3115990e-06
   1.8998999e+01   1.2600226e-06
   1.9039039e+01   1.2104749e-06
   1.9079079e+01   1.1628760e-06
   1.9119119e+01   1.1171494e-06
   1.9159159e+01   1.0732213e-06
   1.9199199e+01   1.0310209e-06
   1.9239239e+01   9.9048039e-07
   1.9279279e+01   9.5153435e-07
   1.9319319e+01   9.1412007e-07
   1.9359359e+01   8.7817729e-07
   1.9399399e+01   8.4364812e-07
   1.9439439e+01   8.1047695e-07
   1.9479479e+01   7.7861036e-07
   1.9519520e+01   7.4799702e-07
   1.9559560e+01   7.1858762e-07
   1.9599600e+01   6.9033482e-07
   1.9639640e+01   6.6319310e-07
   1.9679680e+01   6.3711877e-07
   1.9719720e+01   6.1206984e-07
   1.9759760e+01   5.8800596e-07
   1.9799800e+01   5.6488839e-07
   1.9839840e+01   5.4267991e-07
   1.9879880e+01   5.2134476e-07
   1.9919920e+01   5.0084858e-07
   1.9959960e+01   4.8115838e-07
   2.0000000e+01   4.6224245e-07


==> 3Sol_real_opt_Rx1.dat <==
  -1.0000000e+01   2.3229319e-03
  -9.9799800e+00   2.3615936e-03
  -9.9599600e+00   2.4007756e-03
  -9.9399399e+00   2.4404840e-03
  -9.9199199e+00   2.4807256e-03
  -9.8998999e+00   2.5215072e-03
  -9.8798799e+00   2.5628361e-03
  -9.8598599e+00   2.6047198e-03
  -9.8398398e+00   2.6471663e-03
  -9.8198198e+00   2.6901838e-03
  -9.7997998e+00   2.7337812e-03
  -9.7797798e+00   2.7779676e-03
  -9.7597598e+00   2.8227528e-03
  -9.7397397e+00   2.8681470e-03
  -9.7197197e+00   2.9141609e-03
  -9.6996997e+00   2.9608059e-03
  -9.6796797e+00   3.0080941e-03
  -9.6596597e+00   3.0560381e-03
  -9.6396396e+00   3.1046512e-03
  -9.6196196e+00   3.1539476e-03
  -9.5995996e+00   3.2039423e-03
  -9.5795796e+00   3.2546511e-03
  -9.5595596e+00   3.3060906e-03
  -9.5395395e+00   3.3582784e-03
  -9.5195195e+00   3.4112332e-03
  -9.4994995e+00   3.4649747e-03
  -9.4794795e+00   3.5195235e-03
  -9.4594595e+00   3.5749018e-03
  -9.4394394e+00   3.6311326e-03
  -9.4194194e+00   3.6882403e-03
  -9.3993994e+00   3.7462508e-03
  -9.3793794e+00   3.8051912e-03
  -9.3593594e+00   3.8650901e-03
  -9.3393393e+00   3.9259779e-03
  -9.3193193e+00   3.9878861e-03
  -9.2992993e+00   4.0508484e-03
  -9.2792793e+00   4.1148998e-03
  -9.2592593e+00   4.1800773e-03
  -9.2392392e+00   4.2464198e-03
  -9.2192192e+00   4.3139682e-03
  -9.1991992e+00   4.3827651e-03
  -9.1791792e+00   4.4528555e-03
  -9.1591592e+00   4.5242864e-03
  -9.1391391e+00   4.5971070e-03
  -9.1191191e+00   4.6713690e-03
  -9.0990991e+00   4.7471261e-03
  -9.0790791e+00   4.8244347e-03
  -9.0590591e+00   4.9033536e-03
  -9.0390390e+00   4.9839442e-03
  -9.0190190e+00   5.0662703e-03
  -8.9989990e+00   5.1503987e-03
  -8.9789790e+00   5.2363986e-03
  -8.9589590e+00   5.3243422e-03
  -8.9389389e+00   5.4143043e-03
  -8.9189189e+00   5.5063629e-03
  -8.8988989e+00   5.6005986e-03
  -8.8788789e+00   5.6970952e-03
  -8.8588589e+00   5.7959393e-03
  -8.8388388e+00   5.8972206e-03
  -8.8188188e+00   6.0010319e-03
  -8.7987988e+00   6.1074689e-03
  -8.7787788e+00   6.2166307e-03
  -8.7587588e+00   6.3286192e-03
  -8.7387387e+00   6.4435396e-03
  -8.7187187e+00   6.5615001e-03
  -8.6986987e+00   6.6826120e-03
  -8.6786787e+00   6.8069899e-03
  -8.6586587e+00   6.9347514e-03
  -8.6386386e+00   7.0660171e-03
  -8.6186186e+00   7.2009108e-03
  -8.5985986e+00   7.3395592e-03
  -8.5785786e+00   7.4820922e-03
  -8.5585586e+00   7.6286427e-03
  -8.5385385e+00   7.7793464e-03
  -8.5185185e+00   7.9343420e-03
  -8.4984985e+00   8.0937711e-03
  -8.4784785e+00   8.2577783e-03
  -8.4584585e+00   8.4265108e-03
  -8.4384384e+00   8.6001186e-03
  -8.4184184e+00   8.7787547e-03
  -8.3983984e+00   8.9625744e-03
  -8.3783784e+00   9.1517360e-03
  -8.3583584e+00   9.3464001e-03
  -8.3383383e+00   9.5467301e-03
  -8.3183183e+00   9.7528919e-03
  -8.2982983e+00   9.9650537e-03
  -8.2782783e+00   1.0183386e-02
  -8.2582583e+00   1.0408063e-02
  -8.2382382e+00   1.0639260e-02
  -8.2182182e+00   1.0877154e-02
  -8.1981982e+00   1.1121926e-02
  -8.1781782e+00   1.1373758e-02
  -8.1581582e+00   1.1632836e-02
  -8.1381381e+00   1.1899347e-02
  -8.1181181e+00   1.2173480e-02
  -8.0980981e+00   1.2455426e-02
  -8.0780781e+00   1.2745380e-02
  -8.0580581e+00   1.3043539e-02
  -8.0380380e+00   1.3350099e-02
  -8.0180180e+00   1.3665263e-02
  -7.9979980e+00   1.3989233e-02
  -7.9779780e+00   1.4322215e-02
  -7.9579580e+00   1.4664415e-02
  -7.9379379e+00   1.5016045e-02
  -7.9179179e+00   1.5377316e-02
  -7.8978979e+00   1.5748444e-02
  -7.8778779e+00   1.6129645e-02
  -7.8578579e+00   1.6521138e-02
  -7.8378378e+00   1.6923147e-02
  -7.8178178e+00   1.7335895e-02
  -7.7977978e+00   1.7759611e-02
  -7.7777778e+00   1.8194523e-02
  -7.7577578e+00   1.8640864e-02
  -7.7377377e+00   1.9098870e-02
  -7.7177177e+00   1.9568779e-02
  -7.6976977e+00   2.0050831e-02
  -7.6776777e+00   2.0545271e-02
  -7.6576577e+00   2.1052345e-02
  -7.6376376e+00   2.1572304e-02
  -7.6176176e+00   2.2105399e-02
  -7.5975976e+00   2.2651888e-02
  -7.5775776e+00   2.3212029e-02
  -7.5575576e+00   2.3786086e-02
  -7.5375375e+00   2.4374325e-02
  -7.5175175e+00   2.4977014e-02
  -7.4974975e+00   2.5594428e-02
  -7.4774775e+00   2.6226843e-02
  -7.4574575e+00   2.6874539e-02
  -7.4374374e+00   2.7537801e-02
  -7.4174174e+00   2.8216917e-02
  -7.3973974e+00   2.8912179e-02
  -7.3773774e+00   2.9623883e-02
  -7.3573574e+00   3.0352329e-02
  -7.3373373e+00   3.1097822e-02
  -7.3173173e+00   3.1860672e-02
  -7.2972973e+00   3.2641190e-02
  -7.2772773e+00   3.3439695e-02
  -7.2572573e+00   3.4256510e-02
  -7.2372372e+00   3.5091961e-02
  -7.2172172e+00   3.5946381e-02
  -7.1971972e+00   3.6820106e-02
  -7.1771772e+00   3.7713479e-02
  -7.1571572e+00   3.8626846e-02
  -7.1371371e+00   3.9560560e-02
  -7.1171171e+00   4.0514978e-02
  -7.0970971e+00   4.1490463e-02
  -7.0770771e+00   4.2487385e-02
  -7.0570571e+00   4.3506117e-02
  -7.0370370e+00   4.4547040e-02
  -7.0170170e+00   4.5610539e-02
  -6.9969970e+00   4.6697008e-02
  -6.9769770e+00   4.7806843e-02
  -6.9569570e+00   4.8940451e-02
  -6.9369369e+00   5.0098240e-02
  -6.9169169e+00   5.1280630e-02
  -6.8968969e+00   5.2488043e-02
  -6.8768769e+00   5.3720911e-02
  -6.8568569e+00   5.4979671e-02
  -6.8368368e+00   5.6264768e-02
  -6.8168168e+00   5.7576653e-02
  -6.7967968e+00   5.8915785e-02
  -6.7767768e+00   6.0282630e-02
  -6.7567568e+00   6.1677662e-02
  -6.7367367e+00   6.3101362e-02
  -6.7167167e+00   6.4554218e-02
  -6.6966967e+00   6.6036728e-02
  -6.6766767e+00   6.7549394e-02
  -6.6566567e+00   6.9092731e-02
  -6.6366366e+00   7.0667257e-02
  -6.6166166e+00   7.2273501e-02
  -6.5965966e+00   7.3912001e-02
  -6.5765766e+00   7.5583300e-02
  -6.5565566e+00   7.7287953e-02
  -6.5365365e+00   7.9026521e-02
  -6.5165165e+00   8.0799574e-02
  -6.4964965e+00   8.2607692e-02
  -6.4764765e+00   8.4451462e-02
  -6.4564565e+00   8.6331479e-02
  -6.4364364e+00   8.8248350e-02
  -6.4164164e+00   9.0202686e-02
  -6.3963964e+00   9.2195112e-02
  -6.3763764e+00   9.4226257e-02
  -6.3563564e+00   9.6296761e-02
  -6.3363363e+00   9.8407272e-02
  -6.3163163e+00   1.0055845e-01
  -6.2962963e+00   1.0275095e-01
  -6.2762763e+00   1.0498546e-01
  -6.2562563e+00   1.0726266e-01
  -6.2362362e+00   1.0958323e-01
  -6.2162162e+00   1.1194787e-01
  -6.1961962e+00   1.1435730e-01
  -6.1761762e+00   1.1681223e-01
  -6.1561562e+00   1.1931337e-01
  -6.1361361e+00   1.2186146e-01
  -6.1161161e+00   1.2445723e-01
  -6.0960961e+00   1.2710142e-01
  -6.0760761e+00   1.2979480e-01
  -6.0560561e+00   1.3253811e-01
  -6.0360360e+00   1.3533211e-01
  -6.0160160e+00   1.3817757e-01
  -5.9959960e+00   1.4107526e-01
  -5.9759760e+00   1.4402597e-01
  -5.9559560e+00   1.4703047e-01
  -5.9359359e+00   1.5008954e-01
  -5.9159159e+00   1.5320397e-01
  -5.8958959e+00   1.5637455e-01
  -5.8758759e+00   1.5960207e-01
  -5.8558559e+00   1.6288733e-01
  -5.8358358e+00   1.6623111e-01
  -5.8158158e+00   1.6963420e-01
  -5.7957958e+00   1.7309740e-01
  -5.7757758e+00   1.7662149e-01
  -5.7557558e+00   1.8020725e-01
  -5.7357357e+00   1.8385546e-01
  -5.7157157e+00   1.8756690e-01
  -5.6956957e+00   1.9134232e-01
  -5.6756757e+00   1.9518250e-01
  -5.6556557e+00   1.9908816e-01
  -5.6356356e+00   2.0306006e-01
  -5.6156156e+00   2.0709892e-01
  -5.5955956e+00   2.1120545e-01
  -5.5755756e+00   2.1538033e-01
  -5.5555556e+00   2.1962427e-01
  -5.5355355e+00   2.2393790e-01
  -5.5155155e+00   2.2832189e-01
  -5.4954955e+00   2.3277683e-01
  -5.4754755e+00   2.3730332e-01
  -5.4554555e+00   2.4190194e-01
  -5.4354354e+00   2.4657322e-01
  -5.4154154e+00   2.5131766e-01
  -5.3953954e+00   2.5613574e-01
  -5.3753754e+00   2.6102790e-01
  -5.3553554e+00   2.6599454e-01
  -5.3353353e+00   2.7103602e-01
  -5.3153153e+00   2.7615265e-01
  -5.2952953e+00   2.8134471e-01
  -5.2752753e+00   2.8661242e-01
  -5.2552553e+00   2.9195595e-01
  -5.2352352e+00   2.9737540e-01
  -5.2152152e+00   3.0287084e-01
  -5.1951952e+00   3.0844227e-01
  -5.1751752e+00   3.1408961e-01
  -5.1551552e+00   3.1981272e-01
  -5.1351351e+00   3.2561140e-01
  -5.1151151e+00   3.3148536e-01
  -5.0950951e+00   3.3743424e-01
  -5.0750751e+00   3.4345759e-01
  -5.0550551e+00   3.4955488e-01
  -5.0350350e+00   3.5572550e-01
  -5.0150150e+00   3.6196872e-01
  -4.9949950e+00   3.6828373e-01
  -4.9749750e+00   3.7466963e-01
  -4.9549550e+00   3.8112538e-01
  -4.9349349e+00   3.8764986e-01
  -4.9149149e+00   3.9424182e-01
  -4.8948949e+00   4.0089992e-01
  -4.8748749e+00   4.0762266e-01
  -4.8548549e+00   4.1440844e-01
  -4.8348348e+00   4.2125552e-01
  -4.8148148e+00   4.2816204e-01
  -4.7947948e+00   4.3512600e-01
  -4.7747748e+00   4.4214524e-01
  -4.7547548e+00   4.4921749e-01
  -4.7347347e+00   4.5634031e-01
  -4.7147147e+00   4.6351111e-01
  -4.6946947e+00   4.7072717e-01
  -4.6746747e+00   4.7798559e-01
  -4.6546547e+00   4.8528332e-01
  -4.6346346e+00   4.9261718e-01
  -4.6146146e+00   4.9998378e-01
  -4.5945946e+00   5.0737960e-01
  -4.5745746e+00   5.1480095e-01
  -4.5545546e+00   5.2224397e-01
  -4.5345345e+00   5.2970466e-01
  -4.5145145e+00   5.3717882e-01
  -4.4944945e+00   5.4466213e-01
  -4.4744745e+00   5.5215007e-01
  -4.4544545e+00   5.5963798e-01
  -4.4344344e+00   5.6712105e-01
  -4.4144144e+00   5.7459432e-01
  -4.3943944e+00   5.8205266e-01
  -4.3743744e+00   5.8949081e-01
  -4.3543544e+00   5.9690339e-01
  -4.3343343e+00   6.0428485e-01
  -4.3143143e+00   6.1162956e-01
  -4.2942943e+00   6.1893175e-01
  -4.2742743e+00   6.2618554e-01
  -4.2542543e+00   6.3338496e-01
  -4.2342342e+00   6.4052395e-01
  -4.2142142e+00   6.4759640e-01
  -4.1941942e+00   6.5459610e-01
  -4.1741742e+00   6.6151682e-01
  -4.1541542e+00   6.6835227e-01
  -4.1341341e+00   6.7509618e-01
  -4.1141141e+00   6.8174225e-01
  -4.0940941e+00   6.8828420e-01
  -4.0740741e+00   6.9471578e-01
  -4.0540541e+00   7.0103080e-01
  -4.0340340e+00   7.0722315e-01
  -4.0140140e+00   7.1328678e-01
  -3.9939940e+00   7.1921579e-01
  -3.9739740e+00   7.2500439e-01
  -3.9539540e+00   7.3064696e-01
  -3.9339339e+00   7.3613805e-01
  -3.9139139e+00   7.4147243e-01
  -3.8938939e+00   7.4664507e-01
  -3.8738739e+00   7.5165122e-01
  -3.8538539e+00   7.5648638e-01
  -3.8338338e+00   7.6114636e-01
  -3.8138138e+00   7.6562729e-01
  -3.7937938e+00   7.6992564e-01
  -3.7737738e+00   7.7403825e-01
  -3.7537538e+00   7.7796237e-01
  -3.7337337e+00   7.8169563e-01
  -3.7137137e+00   7.8523613e-01
  -3.6936937e+00   7.8858240e-01
  -3.6736737e+00   7.9173346e-01
  -3.6536537e+00   7.9468881e-01
  -3.6336336e+00   7.9744849e-01
  -3.6136136e+00   8.0001305e-01
  -3.5935936e+00   8.0238358e-01
  -3.5735736e+00   8.0456174e-01
  -3.5535536e+00   8.0654975e-01
  -3.5335335e+00   8.0835042e-01
  -3.5135135e+00   8.0996712e-01
  -3.4934935e+00   8.1140385e-01
  -3.4734735e+00   8.1266517e-01
  -3.4534535e+00   8.1375626e-01
  -3.4334334e+00   8.1468288e-01
  -3.4134134e+00   8.1545139e-01
  -3.3933934e+00   8.1606875e-01
  -3.3733734e+00   8.1654245e-01
  -3.3533534e+00   8.1688059e-01
  -3.3333333e+00   8.1709180e-01
  -3.3133133e+00   8.1718524e-01
  -3.2932933e+00   8.1717057e-01
  -3.2732733e+00   8.1705795e-01
  -3.2532533e+00   8.1685798e-01
  -3.2332332e+00   8.1658170e-01
  -3.2132132e+00   8.1624052e-01
  -3.1931932e+00   8.1584622e-01
  -3.1731732e+00   8.1541086e-01
  -3.1531532e+00   8.1494681e-01
  -3.1331331e+00   8.1446660e-01
  -3.1131131e+00   8.1398296e-01
  -3.0930931e+00   8.1350871e-01
  -3.0730731e+00   8.1305672e-01
  -3.0530531e+00   8.1263984e-01
  -3.0330330e+00   8.1227085e-01
  -3.0130130e+00   8.1196238e-01
  -2.9929930e+00   8.1172685e-01
  -2.9729730e+00   8.1157639e-01
  -2.9529530e+00   8.1152276e-01
  -2.9329329e+00   8.1157732e-01
  -2.9129129e+00   8.1175091e-01
  -2.8928929e+00   8.1205378e-01
  -2.8728729e+00   8.1249558e-01
  -2.8528529e+00   8.1308519e-01
  -2.8328328e+00   8.1383076e-01
  -2.8128128e+00   8.1473956e-01
  -2.7927928e+00   8.1581798e-01
  -2.7727728e+00   8.1707144e-01
  -2.7527528e+00   8.1850434e-01
  -2.7327327e+00   8.2012006e-01
  -2.7127127e+00   8.2192085e-01
  -2.6926927e+00   8.2390787e-01
  -2.6726727e+00   8.2608112e-01
  -2.6526527e+00   8.2843945e-01
  -2.6326326e+00   8.3098053e-01
  -2.6126126e+00   8.3370088e-01
  -2.5925926e+00   8.3659583e-01
  -2.5725726e+00   8.3965958e-01
  -2.5525526e+00   8.4288521e-01
  -2.5325325e+00   8.4626469e-01
  -2.5125125e+00   8.4978896e-01
  -2.4924925e+00   8.5344790e-01
  -2.4724725e+00   8.5723046e-01
  -2.4524525e+00   8.6112468e-01
  -2.4324324e+00   8.6511773e-01
  -2.4124124e+00   8.6919600e-01
  -2.3923924e+00   8.7334517e-01
  -2.3723724e+00   8.7755027e-01
  -2.3523524e+00   8.8179575e-01
  -2.3323323e+00   8.8606559e-01
  -2.3123123e+00   8.9034333e-01
  -2.2922923e+00   8.9461217e-01
  -2.2722723e+00   8.9885510e-01
  -2.2522523e+00   9.0305488e-01
  -2.2322322e+00   9.0719424e-01
  -2.2122122e+00   9.1125584e-01
  -2.1921922e+00   9.1522246e-01
  -2.1721722e+00   9.1907702e-01
  -2.1521522e+00   9.2280267e-01
  -2.1321321e+00   9.2638285e-01
  -2.1121121e+00   9.2980141e-01
  -2.0920921e+00   9.3304265e-01
  -2.0720721e+00   9.3609139e-01
  -2.0520521e+00   9.3893304e-01
  -2.0320320e+00   9.4155368e-01
  -2.0120120e+00   9.4394011e-01
  -1.9919920e+00   9.4607989e-01
  -1.9719720e+00   9.4796144e-01
  -1.9519520e+00   9.4957403e-01
  -1.9319319e+00   9.5090788e-01
  -1.9119119e+00   9.5195417e-01
  -1.8918919e+00   9.5270509e-01
  -1.8718719e+00   9.5315385e-01
  -1.8518519e+00   9.5329475e-01
  -1.8318318e+00   9.5312316e-01
  -1.8118118e+00   9.5263555e-01
  -1.7917918e+00   9.5182951e-01
  -1.7717718e+00   9.5070377e-01
  -1.7517518e+00   9.4925814e-01
  -1.7317317e+00   9.4749360e-01
  -1.7117117e+00   9.4541220e-01
  -1.6916917e+00   9.4301711e-01
  -1.6716717e+00   9.4031258e-01
  -1.6516517e+00   9.3730392e-01
  -1.6316316e+00   9.3399744e-01
  -1.6116116e+00   9.3040049e-01
  -1.5915916e+00   9.2652136e-01
  -1.5715716e+00   9.2236927e-01
  -1.5515516e+00   9.1795433e-01
  -1.5315315e+00   9.1328746e-01
  -1.5115115e+00   9.0838041e-01
  -1.4914915e+00   9.0324563e-01
  -1.4714715e+00   8.9789627e-01
  -1.4514515e+00   8.9234610e-01
  -1.4314314e+00   8.8660948e-01
  -1.4114114e+00   8.8070127e-01
  -1.3913914e+00   8.7463676e-01
  -1.3713714e+00   8.6843167e-01
  -1.3513514e+00   8.6210203e-01
  -1.3313313e+00   8.5566413e-01
  -1.3113113e+00   8.4913447e-01
  -1.2912913e+00   8.4252969e-01
  -1.2712713e+00   8.3586651e-01
  -1.2512513e+00   8.2916165e-01
  -1.2312312e+00   8.2243178e-01
  -1.2112112e+00   8.1569347e-01
  -1.1911912e+00   8.0896310e-01
  -1.1711712e+00   8.0225681e-01
  -1.1511512e+00   7.9559045e-01
  -1.1311311e+00   7.8897950e-01
  -1.1111111e+00   7.8243901e-01
  -1.0910911e+00   7.7598356e-01
  -1.0710711e+00   7.6962720e-01
  -1.0510511e+00   7.6338338e-01
  -1.0310310e+00   7.5726491e-01
  -1.0110110e+00   7.5128390e-01
  -9.9099099e-01   7.4545171e-01
  -9.7097097e-01   7.3977894e-01
  -9.5095095e-01   7.3427533e-01
  -9.3093093e-01   7.2894978e-01
  -9.1091091e-01   7.2381026e-01
  -8.9089089e-01   7.1886384e-01
  -8.7087087e-01   7.1411663e-01
  -8.5085085e-01   7.0957378e-01
  -8.3083083e-01   7.0523942e-01
  -8.1081081e-01   7.0111674e-01
  -7.9079079e-01   6.9720792e-01
  -7.7077077e-01   6.9351414e-01
  -7.5075075e-01   6.9003566e-01
  -7.3073073e-01   6.8677173e-01
  -7.1071071e-01   6.8372071e-01
  -6.9069069e-01   6.8088006e-01
  -6.7067067e-01   6.7824638e-01
  -6.5065065e-01   6.7581545e-01
  -6.3063063e-01   6.7358230e-01
  -6.1061061e-01   6.7154121e-01
  -5.9059059e-01   6.6968585e-01
  -5.7057057e-01   6.6800924e-01
  -5.5055055e-01   6.6650389e-01
  -5.3053053e-01   6.6516184e-01
  -5.1051051e-01   6.6397470e-01
  -4.9049049e-01   6.6293377e-01
  -4.7047047e-01   6.6203005e-01
  -4.5045045e-01   6.6125434e-01
  -4.3043043e-01   6.6059732e-01
  -4.1041041e-01   6.6004956e-01
  -3.9039039e-01   6.5960166e-01
  -3.7037037e-01   6.5924423e-01
  -3.5035035e-01   6.5896801e-01
  -3.3033033e-01   6.5876390e-01
  -3.1031031e-01   6.5862302e-01
  -2.9029029e-01   6.5853675e-01
  -2.7027027e-01   6.5849680e-01
  -2.5025025e-01   6.5849524e-01
  -2.3023023e-01   6.5852452e-01
  -2.1021021e-01   6.5857756e-01
  -1.9019019e-01   6.5864773e-01
  -1.7017017e-01   6.5872891e-01
  -1.5015015e-01   6.5881552e-01
  -1.3013013e-01   6.5890254e-01
  -1.1011011e-01   6.5898552e-01
  -9.0090090e-02   6.5906062e-01
  -7.0070070e-02   6.5912461e-01
  -5.0050050e-02   6.5917489e-01
  -3.0030030e-02   6.5920950e-01
  -1.0010010e-02   6.5922713e-01
   1.0010010e-02   6.5922713e-01
   3.0030030e-02   6.5920950e-01
   5.0050050e-02   6.5917489e-01
   7.0070070e-02   6.5912461e-01
   9.0090090e-02   6.5906062e-01
   1.1011011e-01   6.5898552e-01
   1.3013013e-01   6.5890254e-01
   1.5015015e-01   6.5881552e-01
   1.7017017e-01   6.5872891e-01
   1.9019019e-01   6.5864773e-01
   2.1021021e-01   6.5857756e-01
   2.3023023e-01   6.5852452e-01
   2.5025025e-01   6.5849524e-01
   2.7027027e-01   6.5849680e-01
   2.9029029e-01   6.5853675e-01
   3.1031031e-01   6.5862302e-01
   3.3033033e-01   6.5876390e-01
   3.5035035e-01   6.5896801e-01
   3.7037037e-01   6.5924423e-01
   3.9039039e-01   6.5960166e-01
   4.1041041e-01   6.6004956e-01
   4.3043043e-01   6.6059732e-01
   4.5045045e-01   6.6125434e-01
   4.7047047e-01   6.6203005e-01
   4.9049049e-01   6.6293377e-01
   5.1051051e-01   6.6397470e-01
   5.3053053e-01   6.6516184e-01
   5.5055055e-01   6.6650389e-01
   5.7057057e-01   6.6800924e-01
   5.9059059e-01   6.6968585e-01
   6.1061061e-01   6.7154121e-01
   6.3063063e-01   6.7358230e-01
   6.5065065e-01   6.7581545e-01
   6.7067067e-01   6.7824638e-01
   6.9069069e-01   6.8088006e-01
   7.1071071e-01   6.8372071e-01
   7.3073073e-01   6.8677173e-01
   7.5075075e-01   6.9003566e-01
   7.7077077e-01   6.9351414e-01
   7.9079079e-01   6.9720792e-01
   8.1081081e-01   7.0111674e-01
   8.3083083e-01   7.0523942e-01
   8.5085085e-01   7.0957378e-01
   8.7087087e-01   7.1411663e-01
   8.9089089e-01   7.1886384e-01
   9.1091091e-01   7.2381026e-01
   9.3093093e-01   7.2894978e-01
   9.5095095e-01   7.3427533e-01
   9.7097097e-01   7.3977894e-01
   9.9099099e-01   7.4545171e-01
   1.0110110e+00   7.5128390e-01
   1.0310310e+00   7.5726491e-01
   1.0510511e+00   7.6338338e-01
   1.0710711e+00   7.6962720e-01
   1.0910911e+00   7.7598356e-01
   1.1111111e+00   7.8243901e-01
   1.1311311e+00   7.8897950e-01
   1.1511512e+00   7.9559045e-01
   1.1711712e+00   8.0225681e-01
   1.1911912e+00   8.0896310e-01
   1.2112112e+00   8.1569347e-01
   1.2312312e+00   8.2243178e-01
   1.2512513e+00   8.2916165e-01
   1.2712713e+00   8.3586651e-01
   1.2912913e+00   8.4252969e-01
   1.3113113e+00   8.4913447e-01
   1.3313313e+00   8.5566413e-01
   1.3513514e+00   8.6210203e-01
   1.3713714e+00   8.6843167e-01
   1.3913914e+00   8.7463676e-01
   1.4114114e+00   8.8070127e-01
   1.4314314e+00   8.8660948e-01
   1.4514515e+00   8.9234610e-01
   1.4714715e+00   8.9789627e-01
   1.4914915e+00   9.0324563e-01
   1.5115115e+00   9.0838041e-01
   1.5315315e+00   9.1328746e-01
   1.5515516e+00   9.1795433e-01
   1.5715716e+00   9.2236927e-01
   1.5915916e+00   9.2652136e-01
   1.6116116e+00   9.3040049e-01
   1.6316316e+00   9.3399744e-01
   1.6516517e+00   9.3730392e-01
   1.6716717e+00   9.4031258e-01
   1.6916917e+00   9.4301711e-01
   1.7117117e+00   9.4541220e-01
   1.7317317e+00   9.4749360e-01
   1.7517518e+00   9.4925814e-01
   1.7717718e+00   9.5070377e-01
   1.7917918e+00   9.5182951e-01
   1.8118118e+00   9.5263555e-01
   1.8318318e+00   9.5312316e-01
   1.8518519e+00   9.5329475e-01
   1.8718719e+00   9.5315385e-01
   1.8918919e+00   9.5270509e-01
   1.9119119e+00   9.5195417e-01
   1.9319319e+00   9.5090788e-01
   1.9519520e+00   9.4957403e-01
   1.9719720e+00   9.4796144e-01
   1.9919920e+00   9.4607989e-01
   2.0120120e+00   9.4394011e-01
   2.0320320e+00   9.4155368e-01
   2.0520521e+00   9.3893304e-01
   2.0720721e+00   9.3609139e-01
   2.0920921e+00   9.3304265e-01
   2.1121121e+00   9.2980141e-01
   2.1321321e+00   9.2638285e-01
   2.1521522e+00   9.2280267e-01
   2.1721722e+00   9.1907702e-01
   2.1921922e+00   9.1522246e-01
   2.2122122e+00   9.1125584e-01
   2.2322322e+00   9.0719424e-01
   2.2522523e+00   9.0305488e-01
   2.2722723e+00   8.9885510e-01
   2.2922923e+00   8.9461217e-01
   2.3123123e+00   8.9034333e-01
   2.3323323e+00   8.8606559e-01
   2.3523524e+00   8.8179575e-01
   2.3723724e+00   8.7755027e-01
   2.3923924e+00   8.7334517e-01
   2.4124124e+00   8.6919600e-01
   2.4324324e+00   8.6511773e-01
   2.4524525e+00   8.6112468e-01
   2.4724725e+00   8.5723046e-01
   2.4924925e+00   8.5344790e-01
   2.5125125e+00   8.4978896e-01
   2.5325325e+00   8.4626469e-01
   2.5525526e+00   8.4288521e-01
   2.5725726e+00   8.3965958e-01
   2.5925926e+00   8.3659583e-01
   2.6126126e+00   8.3370088e-01
   2.6326326e+00   8.3098053e-01
   2.6526527e+00   8.2843945e-01
   2.6726727e+00   8.2608112e-01
   2.6926927e+00   8.2390787e-01
   2.7127127e+00   8.2192085e-01
   2.7327327e+00   8.2012006e-01
   2.7527528e+00   8.1850434e-01
   2.7727728e+00   8.1707144e-01
   2.7927928e+00   8.1581798e-01
   2.8128128e+00   8.1473956e-01
   2.8328328e+00   8.1383076e-01
   2.8528529e+00   8.1308519e-01
   2.8728729e+00   8.1249558e-01
   2.8928929e+00   8.1205378e-01
   2.9129129e+00   8.1175091e-01
   2.9329329e+00   8.1157732e-01
   2.9529530e+00   8.1152276e-01
   2.9729730e+00   8.1157639e-01
   2.9929930e+00   8.1172685e-01
   3.0130130e+00   8.1196238e-01
   3.0330330e+00   8.1227085e-01
   3.0530531e+00   8.1263984e-01
   3.0730731e+00   8.1305672e-01
   3.0930931e+00   8.1350871e-01
   3.1131131e+00   8.1398296e-01
   3.1331331e+00   8.1446660e-01
   3.1531532e+00   8.1494681e-01
   3.1731732e+00   8.1541086e-01
   3.1931932e+00   8.1584622e-01
   3.2132132e+00   8.1624052e-01
   3.2332332e+00   8.1658170e-01
   3.2532533e+00   8.1685798e-01
   3.2732733e+00   8.1705795e-01
   3.2932933e+00   8.1717057e-01
   3.3133133e+00   8.1718524e-01
   3.3333333e+00   8.1709180e-01
   3.3533534e+00   8.1688059e-01
   3.3733734e+00   8.1654245e-01
   3.3933934e+00   8.1606875e-01
   3.4134134e+00   8.1545139e-01
   3.4334334e+00   8.1468288e-01
   3.4534535e+00   8.1375626e-01
   3.4734735e+00   8.1266517e-01
   3.4934935e+00   8.1140385e-01
   3.5135135e+00   8.0996712e-01
   3.5335335e+00   8.0835042e-01
   3.5535536e+00   8.0654975e-01
   3.5735736e+00   8.0456174e-01
   3.5935936e+00   8.0238358e-01
   3.6136136e+00   8.0001305e-01
   3.6336336e+00   7.9744849e-01
   3.6536537e+00   7.9468881e-01
   3.6736737e+00   7.9173346e-01
   3.6936937e+00   7.8858240e-01
   3.7137137e+00   7.8523613e-01
   3.7337337e+00   7.8169563e-01
   3.7537538e+00   7.7796237e-01
   3.7737738e+00   7.7403825e-01
   3.7937938e+00   7.6992564e-01
   3.8138138e+00   7.6562729e-01
   3.8338338e+00   7.6114636e-01
   3.8538539e+00   7.5648638e-01
   3.8738739e+00   7.5165122e-01
   3.8938939e+00   7.4664507e-01
   3.9139139e+00   7.4147243e-01
   3.9339339e+00   7.3613805e-01
   3.9539540e+00   7.3064696e-01
   3.9739740e+00   7.2500439e-01
   3.9939940e+00   7.1921579e-01
   4.0140140e+00   7.1328678e-01
   4.0340340e+00   7.0722315e-01
   4.0540541e+00   7.0103080e-01
   4.0740741e+00   6.9471578e-01
   4.0940941e+00   6.8828420e-01
   4.1141141e+00   6.8174225e-01
   4.1341341e+00   6.7509618e-01
   4.1541542e+00   6.6835227e-01
   4.1741742e+00   6.6151682e-01
   4.1941942e+00   6.5459610e-01
   4.2142142e+00   6.4759640e-01
   4.2342342e+00   6.4052395e-01
   4.2542543e+00   6.3338496e-01
   4.2742743e+00   6.2618554e-01
   4.2942943e+00   6.1893175e-01
   4.3143143e+00   6.1162956e-01
   4.3343343e+00   6.0428485e-01
   4.3543544e+00   5.9690339e-01
   4.3743744e+00   5.8949081e-01
   4.3943944e+00   5.8205266e-01
   4.4144144e+00   5.7459432e-01
   4.4344344e+00   5.6712105e-01
   4.4544545e+00   5.5963798e-01
   4.4744745e+00   5.5215007e-01
   4.4944945e+00   5.4466213e-01
   4.5145145e+00   5.3717882e-01
   4.5345345e+00   5.2970466e-01
   4.5545546e+00   5.2224397e-01
   4.5745746e+00   5.1480095e-01
   4.5945946e+00   5.0737960e-01
   4.6146146e+00   4.9998378e-01
   4.6346346e+00   4.9261718e-01
   4.6546547e+00   4.8528332e-01
   4.6746747e+00   4.7798559e-01
   4.6946947e+00   4.7072717e-01
   4.7147147e+00   4.6351111e-01
   4.7347347e+00   4.5634031e-01
   4.7547548e+00   4.4921749e-01
   4.7747748e+00   4.4214524e-01
   4.7947948e+00   4.3512600e-01
   4.8148148e+00   4.2816204e-01
   4.8348348e+00   4.2125552e-01
   4.8548549e+00   4.1440844e-01
   4.8748749e+00   4.0762266e-01
   4.8948949e+00   4.0089992e-01
   4.9149149e+00   3.9424182e-01
   4.9349349e+00   3.8764986e-01
   4.9549550e+00   3.8112538e-01
   4.9749750e+00   3.7466963e-01
   4.9949950e+00   3.6828373e-01
   5.0150150e+00   3.6196872e-01
   5.0350350e+00   3.5572550e-01
   5.0550551e+00   3.4955488e-01
   5.0750751e+00   3.4345759e-01
   5.0950951e+00   3.3743424e-01
   5.1151151e+00   3.3148536e-01
   5.1351351e+00   3.2561140e-01
   5.1551552e+00   3.1981272e-01
   5.1751752e+00   3.1408961e-01
   5.1951952e+00   3.0844227e-01
   5.2152152e+00   3.0287084e-01
   5.2352352e+00   2.9737540e-01
   5.2552553e+00   2.9195595e-01
   5.2752753e+00   2.8661242e-01
   5.2952953e+00   2.8134471e-01
   5.3153153e+00   2.7615265e-01
   5.3353353e+00   2.7103602e-01
   5.3553554e+00   2.6599454e-01
   5.3753754e+00   2.6102790e-01
   5.3953954e+00   2.5613574e-01
   5.4154154e+00   2.5131766e-01
   5.4354354e+00   2.4657322e-01
   5.4554555e+00   2.4190194e-01
   5.4754755e+00   2.3730332e-01
   5.4954955e+00   2.3277683e-01
   5.5155155e+00   2.2832189e-01
   5.5355355e+00   2.2393790e-01
   5.5555556e+00   2.1962427e-01
   5.5755756e+00   2.1538033e-01
   5.5955956e+00   2.1120545e-01
   5.6156156e+00   2.0709892e-01
   5.6356356e+00   2.0306006e-01
   5.6556557e+00   1.9908816e-01
   5.6756757e+00   1.9518250e-01
   5.6956957e+00   1.9134232e-01
   5.7157157e+00   1.8756690e-01
   5.7357357e+00   1.8385546e-01
   5.7557558e+00   1.8020725e-01
   5.7757758e+00   1.7662149e-01
   5.7957958e+00   1.7309740e-01
   5.8158158e+00   1.6963420e-01
   5.8358358e+00   1.6623111e-01
   5.8558559e+00   1.6288733e-01
   5.8758759e+00   1.5960207e-01
   5.8958959e+00   1.5637455e-01
   5.9159159e+00   1.5320397e-01
   5.9359359e+00   1.5008954e-01
   5.9559560e+00   1.4703047e-01
   5.9759760e+00   1.4402597e-01
   5.9959960e+00   1.4107526e-01
   6.0160160e+00   1.3817757e-01
   6.0360360e+00   1.3533211e-01
   6.0560561e+00   1.3253811e-01
   6.0760761e+00   1.2979480e-01
   6.0960961e+00   1.2710142e-01
   6.1161161e+00   1.2445723e-01
   6.1361361e+00   1.2186146e-01
   6.1561562e+00   1.1931337e-01
   6.1761762e+00   1.1681223e-01
   6.1961962e+00   1.1435730e-01
   6.2162162e+00   1.1194787e-01
   6.2362362e+00   1.0958323e-01
   6.2562563e+00   1.0726266e-01
   6.2762763e+00   1.0498546e-01
   6.2962963e+00   1.0275095e-01
   6.3163163e+00   1.0055845e-01
   6.3363363e+00   9.8407272e-02
   6.3563564e+00   9.6296761e-02
   6.3763764e+00   9.4226257e-02
   6.3963964e+00   9.2195112e-02
   6.4164164e+00   9.0202686e-02
   6.4364364e+00   8.8248350e-02
   6.4564565e+00   8.6331479e-02
   6.4764765e+00   8.4451462e-02
   6.4964965e+00   8.2607692e-02
   6.5165165e+00   8.0799574e-02
   6.5365365e+00   7.9026521e-02
   6.5565566e+00   7.7287953e-02
   6.5765766e+00   7.5583300e-02
   6.5965966e+00   7.3912001e-02
   6.6166166e+00   7.2273501e-02
   6.6366366e+00   7.0667257e-02
   6.6566567e+00   6.9092731e-02
   6.6766767e+00   6.7549394e-02
   6.6966967e+00   6.6036728e-02
   6.7167167e+00   6.4554218e-02
   6.7367367e+00   6.3101362e-02
   6.7567568e+00   6.1677662e-02
   6.7767768e+00   6.0282630e-02
   6.7967968e+00   5.8915785e-02
   6.8168168e+00   5.7576653e-02
   6.8368368e+00   5.6264768e-02
   6.8568569e+00   5.4979671e-02
   6.8768769e+00   5.3720911e-02
   6.8968969e+00   5.2488043e-02
   6.9169169e+00   5.1280630e-02
   6.9369369e+00   5.0098240e-02
   6.9569570e+00   4.8940451e-02
   6.9769770e+00   4.7806843e-02
   6.9969970e+00   4.6697008e-02
   7.0170170e+00   4.5610539e-02
   7.0370370e+00   4.4547040e-02
   7.0570571e+00   4.3506117e-02
   7.0770771e+00   4.2487385e-02
   7.0970971e+00   4.1490463e-02
   7.1171171e+00   4.0514978e-02
   7.1371371e+00   3.9560560e-02
   7.1571572e+00   3.8626846e-02
   7.1771772e+00   3.7713479e-02
   7.1971972e+00   3.6820106e-02
   7.2172172e+00   3.5946381e-02
   7.2372372e+00   3.5091961e-02
   7.2572573e+00   3.4256510e-02
   7.2772773e+00   3.3439695e-02
   7.2972973e+00   3.2641190e-02
   7.3173173e+00   3.1860672e-02
   7.3373373e+00   3.1097822e-02
   7.3573574e+00   3.0352329e-02
   7.3773774e+00   2.9623883e-02
   7.3973974e+00   2.8912179e-02
   7.4174174e+00   2.8216917e-02
   7.4374374e+00   2.7537801e-02
   7.4574575e+00   2.6874539e-02
   7.4774775e+00   2.6226843e-02
   7.4974975e+00   2.5594428e-02
   7.5175175e+00   2.4977014e-02
   7.5375375e+00   2.4374325e-02
   7.5575576e+00   2.3786086e-02
   7.5775776e+00   2.3212029e-02
   7.5975976e+00   2.2651888e-02
   7.6176176e+00   2.2105399e-02
   7.6376376e+00   2.1572304e-02
   7.6576577e+00   2.1052345e-02
   7.6776777e+00   2.0545271e-02
   7.6976977e+00   2.0050831e-02
   7.7177177e+00   1.9568779e-02
   7.7377377e+00   1.9098870e-02
   7.7577578e+00   1.8640864e-02
   7.7777778e+00   1.8194523e-02
   7.7977978e+00   1.7759611e-02
   7.8178178e+00   1.7335895e-02
   7.8378378e+00   1.6923147e-02
   7.8578579e+00   1.6521138e-02
   7.8778779e+00   1.6129645e-02
   7.8978979e+00   1.5748444e-02
   7.9179179e+00   1.5377316e-02
   7.9379379e+00   1.5016045e-02
   7.9579580e+00   1.4664415e-02
   7.9779780e+00   1.4322215e-02
   7.9979980e+00   1.3989233e-02
   8.0180180e+00   1.3665263e-02
   8.0380380e+00   1.3350099e-02
   8.0580581e+00   1.3043539e-02
   8.0780781e+00   1.2745380e-02
   8.0980981e+00   1.2455426e-02
   8.1181181e+00   1.2173480e-02
   8.1381381e+00   1.1899347e-02
   8.1581582e+00   1.1632836e-02
   8.1781782e+00   1.1373758e-02
   8.1981982e+00   1.1121926e-02
   8.2182182e+00   1.0877154e-02
   8.2382382e+00   1.0639260e-02
   8.2582583e+00   1.0408063e-02
   8.2782783e+00   1.0183386e-02
   8.2982983e+00   9.9650537e-03
   8.3183183e+00   9.7528919e-03
   8.3383383e+00   9.5467301e-03
   8.3583584e+00   9.3464001e-03
   8.3783784e+00   9.1517360e-03
   8.3983984e+00   8.9625744e-03
   8.4184184e+00   8.7787547e-03
   8.4384384e+00   8.6001186e-03
   8.4584585e+00   8.4265108e-03
   8.4784785e+00   8.2577783e-03
   8.4984985e+00   8.0937711e-03
   8.5185185e+00   7.9343420e-03
   8.5385385e+00   7.7793464e-03
   8.5585586e+00   7.6286427e-03
   8.5785786e+00   7.4820922e-03
   8.5985986e+00   7.3395592e-03
   8.6186186e+00   7.2009108e-03
   8.6386386e+00   7.0660171e-03
   8.6586587e+00   6.9347514e-03
   8.6786787e+00   6.8069899e-03
   8.6986987e+00   6.6826120e-03
   8.7187187e+00   6.5615001e-03
   8.7387387e+00   6.4435396e-03
   8.7587588e+00   6.3286192e-03
   8.7787788e+00   6.2166307e-03
   8.7987988e+00   6.1074689e-03
   8.8188188e+00   6.0010319e-03
   8.8388388e+00   5.8972206e-03
   8.8588589e+00   5.7959393e-03
   8.8788789e+00   5.6970952e-03
   8.8988989e+00   5.6005986e-03
   8.9189189e+00   5.5063629e-03
   8.9389389e+00   5.4143043e-03
   8.9589590e+00   5.3243422e-03
   8.9789790e+00   5.2363986e-03
   8.9989990e+00   5.1503987e-03
   9.0190190e+00   5.0662703e-03
   9.0390390e+00   4.9839442e-03
   9.0590591e+00   4.9033536e-03
   9.0790791e+00   4.8244347e-03
   9.0990991e+00   4.7471261e-03
   9.1191191e+00   4.6713690e-03
   9.1391391e+00   4.5971070e-03
   9.1591592e+00   4.5242864e-03
   9.1791792e+00   4.4528555e-03
   9.1991992e+00   4.3827651e-03
   9.2192192e+00   4.3139682e-03
   9.2392392e+00   4.2464198e-03
   9.2592593e+00   4.1800773e-03
   9.2792793e+00   4.1148998e-03
   9.2992993e+00   4.0508484e-03
   9.3193193e+00   3.9878861e-03
   9.3393393e+00   3.9259779e-03
   9.3593594e+00   3.8650901e-03
   9.3793794e+00   3.8051912e-03
   9.3993994e+00   3.7462508e-03
   9.4194194e+00   3.6882403e-03
   9.4394394e+00   3.6311326e-03
   9.4594595e+00   3.5749018e-03
   9.4794795e+00   3.5195235e-03
   9.4994995e+00   3.4649747e-03
   9.5195195e+00   3.4112332e-03
   9.5395395e+00   3.3582784e-03
   9.5595596e+00   3.3060906e-03
   9.5795796e+00   3.2546511e-03
   9.5995996e+00   3.2039423e-03
   9.6196196e+00   3.1539476e-03
   9.6396396e+00   3.1046512e-03
   9.6596597e+00   3.0560381e-03
   9.6796797e+00   3.0080941e-03
   9.6996997e+00   2.9608059e-03
   9.7197197e+00   2.9141609e-03
   9.7397397e+00   2.8681470e-03
   9.7597598e+00   2.8227528e-03
   9.7797798e+00   2.7779676e-03
   9.7997998e+00   2.7337812e-03
   9.8198198e+00   2.6901838e-03
   9.8398398e+00   2.6471663e-03
   9.8598599e+00   2.6047198e-03
   9.8798799e+00   2.5628361e-03
   9.8998999e+00   2.5215072e-03
   9.9199199e+00   2.4807256e-03
   9.9399399e+00   2.4404840e-03
   9.9599600e+00   2.4007756e-03
   9.9799800e+00   2.3615936e-03
   1.0000000e+01   2.3229319e-03


==> 3Sol_real_opt_Rx2.dat <==
  -1.0000000e+01   2.6344737e-03
  -9.9799800e+00   2.6893219e-03
  -9.9599600e+00   2.7451478e-03
  -9.9399399e+00   2.8019633e-03
  -9.9199199e+00   2.8597800e-03
  -9.8998999e+00   2.9186095e-03
  -9.8798799e+00   2.9784636e-03
  -9.8598599e+00   3.0393539e-03
  -9.8398398e+00   3.1012919e-03
  -9.8198198e+00   3.1642893e-03
  -9.7997998e+00   3.2283574e-03
  -9.7797798e+00   3.2935077e-03
  -9.7597598e+00   3.3597516e-03
  -9.7397397e+00   3.4271005e-03
  -9.7197197e+00   3.4955656e-03
  -9.6996997e+00   3.5651582e-03
  -9.6796797e+00   3.6358894e-03
  -9.6596597e+00   3.7077705e-03
  -9.6396396e+00   3.7808123e-03
  -9.6196196e+00   3.8550260e-03
  -9.5995996e+00   3.9304224e-03
  -9.5795796e+00   4.0070124e-03
  -9.5595596e+00   4.0848069e-03
  -9.5395395e+00   4.1638167e-03
  -9.5195195e+00   4.2440524e-03
  -9.4994995e+00   4.3255246e-03
  -9.4794795e+00   4.4082441e-03
  -9.4594595e+00   4.4922213e-03
  -9.4394394e+00   4.5774669e-03
  -9.4194194e+00   4.6639912e-03
  -9.3993994e+00   4.7518048e-03
  -9.3793794e+00   4.8409181e-03
  -9.3593594e+00   4.9313415e-03
  -9.3393393e+00   5.0230854e-03
  -9.3193193e+00   5.1161603e-03
  -9.2992993e+00   5.2105767e-03
  -9.2792793e+00   5.3063449e-03
  -9.2592593e+00   5.4034755e-03
  -9.2392392e+00   5.5019791e-03
  -9.2192192e+00   5.6018662e-03
  -9.1991992e+00   5.7031477e-03
  -9.1791792e+00   5.8058343e-03
  -9.1591592e+00   5.9099369e-03
  -9.1391391e+00   6.0154668e-03
  -9.1191191e+00   6.1224350e-03
  -9.0990991e+00   6.2308531e-03
  -9.0790791e+00   6.3407327e-03
  -9.0590591e+00   6.4520858e-03
  -9.0390390e+00   6.5649244e-03
  -9.0190190e+00   6.6792611e-03
  -8.9989990e+00   6.7951087e-03
  -8.9789790e+00   6.9124804e-03
  -8.9589590e+00   7.0313897e-03
  -8.9389389e+00   7.1518507e-03
  -8.9189189e+00   7.2738780e-03
  -8.8988989e+00   7.3974866e-03
  -8.8788789e+00   7.5226921e-03
  -8.8588589e+00   7.6495108e-03
  -8.8388388e+00   7.7779598e-03
  -8.8188188e+00   7.9080566e-03
  -8.7987988e+00   8.0398197e-03
  -8.7787788e+00   8.1732686e-03
  -8.7587588e+00   8.3084234e-03
  -8.7387387e+00   8.4453054e-03
  -8.7187187e+00   8.5839369e-03
  -8.6986987e+00   8.7243413e-03
  -8.6786787e+00   8.8665432e-03
  -8.6586587e+00   9.0105684e-03
  -8.6386386e+00   9.1564444e-03
  -8.6186186e+00   9.3041996e-03
  -8.5985986e+00   9.4538644e-03
  -8.5785786e+00   9.6054706e-03
  -8.5585586e+00   9.7590518e-03
  -8.5385385e+00   9.9146434e-03
  -8.5185185e+00   1.0072283e-02
  -8.4984985e+00   1.0232009e-02
  -8.4784785e+00   1.0393864e-02
  -8.4584585e+00   1.0557892e-02
  -8.4384384e+00   1.0724137e-02
  -8.4184184e+00   1.0892650e-02
  -8.3983984e+00   1.1063482e-02
  -8.3783784e+00   1.1236685e-02
  -8.3583584e+00   1.1412318e-02
  -8.3383383e+00   1.1590440e-02
  -8.3183183e+00   1.1771115e-02
  -8.2982983e+00   1.1954408e-02
  -8.2782783e+00   1.2140389e-02
  -8.2582583e+00   1.2329133e-02
  -8.2382382e+00   1.2520715e-02
  -8.2182182e+00   1.2715218e-02
  -8.1981982e+00   1.2912725e-02
  -8.1781782e+00   1.3113327e-02
  -8.1581582e+00   1.3317117e-02
  -8.1381381e+00   1.3524194e-02
  -8.1181181e+00   1.3734659e-02
  -8.0980981e+00   1.3948622e-02
  -8.0780781e+00   1.4166194e-02
  -8.0580581e+00   1.4387494e-02
  -8.0380380e+00   1.4612645e-02
  -8.0180180e+00   1.4841775e-02
  -7.9979980e+00   1.5075019e-02
  -7.9779780e+00   1.5312518e-02
  -7.9579580e+00   1.5554417e-02
  -7.9379379e+00   1.5800869e-02
  -7.9179179e+00   1.6052033e-02
  -7.8978979e+00   1.6308074e-02
  -7.8778779e+00   1.6569163e-02
  -7.8578579e+00   1.6835478e-02
  -7.8378378e+00   1.7107206e-02
  -7.8178178e+00   1.7384538e-02
  -7.7977978e+00   1.7667674e-02
  -7.7777778e+00   1.7956821e-02
  -7.7577578e+00   1.8252191e-02
  -7.7377377e+00   1.8554008e-02
  -7.7177177e+00   1.8862499e-02
  -7.6976977e+00   1.9177902e-02
  -7.6776777e+00   1.9500461e-02
  -7.6576577e+00   1.9830428e-02
  -7.6376376e+00   2.0168063e-02
  -7.6176176e+00   2.0513635e-02
  -7.5975976e+00   2.0867419e-02
  -7.5775776e+00   2.1229700e-02
  -7.5575576e+00   2.1600769e-02
  -7.5375375e+00   2.1980927e-02
  -7.5175175e+00   2.2370483e-02
  -7.4974975e+00   2.2769754e-02
  -7.4774775e+00   2.3179063e-02
  -7.4574575e+00   2.3598744e-02
  -7.4374374e+00   2.4029139e-02
  -7.4174174e+00   2.4470596e-02
  -7.3973974e+00   2.4923473e-02
  -7.3773774e+00   2.5388136e-02
  -7.3573574e+00   2.5864958e-02
  -7.3373373e+00   2.6354322e-02
  -7.3173173e+00   2.6856617e-02
  -7.2972973e+00   2.7372241e-02
  -7.2772773e+00   2.7901601e-02
  -7.2572573e+00   2.8445109e-02
  -7.2372372e+00   2.9003190e-02
  -7.2172172e+00   2.9576271e-02
  -7.1971972e+00   3.0164792e-02
  -7.1771772e+00   3.0769198e-02
  -7.1571572e+00   3.1389942e-02
  -7.1371371e+00   3.2027488e-02
  -7.1171171e+00   3.2682304e-02
  -7.0970971e+00   3.3354868e-02
  -7.0770771e+00   3.4045665e-02
  -7.0570571e+00   3.4755190e-02
  -7.0370370e+00   3.5483943e-02
  -7.0170170e+00   3.6232436e-02
  -6.9969970e+00   3.7001184e-02
  -6.9769770e+00   3.7790716e-02
  -6.9569570e+00   3.8601564e-02
  -6.9369369e+00   3.9434273e-02
  -6.9169169e+00   4.0289392e-02
  -6.8968969e+00   4.1167483e-02
  -6.8768769e+00   4.2069114e-02
  -6.8568569e+00   4.2994862e-02
  -6.8368368e+00   4.3945313e-02
  -6.8168168e+00   4.4921065e-02
  -6.7967968e+00   4.5922721e-02
  -6.7767768e+00   4.6950897e-02
  -6.7567568e+00   4.8006217e-02
  -6.7367367e+00   4.9089315e-02
  -6.7167167e+00   5.0200836e-02
  -6.6966967e+00   5.1341434e-02
  -6.6766767e+00   5.2511777e-02
  -6.6566567e+00   5.3712539e-02
  -6.6366366e+00   5.4944409e-02
  -6.6166166e+00   5.6208086e-02
  -6.5965966e+00   5.7504281e-02
  -6.5765766e+00   5.8833716e-02
  -6.5565566e+00   6.0197126e-02
  -6.5365365e+00   6.1595261e-02
  -6.5165165e+00   6.3028879e-02
  -6.4964965e+00   6.4498755e-02
  -6.4764765e+00   6.6005677e-02
  -6.4564565e+00   6.7550445e-02
  -6.4364364e+00   6.9133875e-02
  -6.4164164e+00   7.0756797e-02
  -6.3963964e+00   7.2420056e-02
  -6.3763764e+00   7.4124512e-02
  -6.3563564e+00   7.5871040e-02
  -6.3363363e+00   7.7660532e-02
  -6.3163163e+00   7.9493895e-02
  -6.2962963e+00   8.1372054e-02
  -6.2762763e+00   8.3295950e-02
  -6.2562563e+00   8.5266540e-02
  -6.2362362e+00   8.7284801e-02
  -6.2162162e+00   8.9351727e-02
  -6.1961962e+00   9.1468328e-02
  -6.1761762e+00   9.3635636e-02
  -6.1561562e+00   9.5854699e-02
  -6.1361361e+00   9.8126585e-02
  -6.1161161e+00   1.0045238e-01
  -6.0960961e+00   1.0283319e-01
  -6.0760761e+00   1.0527015e-01
  -6.0560561e+00   1.0776440e-01
  -6.0360360e+00   1.1031710e-01
  -6.0160160e+00   1.1292945e-01
  -5.9959960e+00   1.1560265e-01
  -5.9759760e+00   1.1833793e-01
  -5.9559560e+00   1.2113653e-01
  -5.9359359e+00   1.2399974e-01
  -5.9159159e+00   1.2692883e-01
  -5.8958959e+00   1.2992512e-01
  -5.8758759e+00   1.3298994e-01
  -5.8558559e+00   1.3612465e-01
  -5.8358358e+00   1.3933062e-01
  -5.8158158e+00   1.4260923e-01
  -5.7957958e+00   1.4596191e-01
  -5.7757758e+00   1.4939009e-01
  -5.7557558e+00   1.5289522e-01
  -5.7357357e+00   1.5647876e-01
  -5.7157157e+00   1.6014222e-01
  -5.6956957e+00   1.6388710e-01
  -5.6756757e+00   1.6771493e-01
  -5.6556557e+00   1.7162724e-01
  -5.6356356e+00   1.7562559e-01
  -5.6156156e+00   1.7971156e-01
  -5.5955956e+00   1.8388674e-01
  -5.5755756e+00   1.8815271e-01
  -5.5555556e+00   1.9251109e-01
  -5.5355355e+00   1.9696351e-01
  -5.5155155e+00   2.0151158e-01
  -5.4954955e+00   2.0615694e-01
  -5.4754755e+00   2.1090124e-01
  -5.4554555e+00   2.1574611e-01
  -5.4354354e+00   2.2069321e-01
  -5.4154154e+00   2.2574417e-01
  -5.3953954e+00   2.3090064e-01
  -5.3753754e+00   2.3616424e-01
  -5.3553554e+00   2.4153660e-01
  -5.3353353e+00   2.4701934e-01
  -5.3153153e+00   2.5261405e-01
  -5.2952953e+00   2.5832231e-01
  -5.2752753e+00   2.6414567e-01
  -5.2552553e+00   2.7008567e-01
  -5.2352352e+00   2.7614381e-01
  -5.2152152e+00   2.8232154e-01
  -5.1951952e+00   2.8862030e-01
  -5.1751752e+00   2.9504146e-01
  -5.1551552e+00   3.0158636e-01
  -5.1351351e+00   3.0825627e-01
  -5.1151151e+00   3.1505240e-01
  -5.0950951e+00   3.2197590e-01
  -5.0750751e+00   3.2902785e-01
  -5.0550551e+00   3.3620922e-01
  -5.0350350e+00   3.4352094e-01
  -5.0150150e+00   3.5096379e-01
  -4.9949950e+00   3.5853849e-01
  -4.9749750e+00   3.6624561e-01
  -4.9549550e+00   3.7408565e-01
  -4.9349349e+00   3.8205892e-01
  -4.9149149e+00   3.9016563e-01
  -4.8948949e+00   3.9840582e-01
  -4.8748749e+00   4.0677939e-01
  -4.8548549e+00   4.1528605e-01
  -4.8348348e+00   4.2392534e-01
  -4.8148148e+00   4.3269659e-01
  -4.7947948e+00   4.4159894e-01
  -4.7747748e+00   4.5063132e-01
  -4.7547548e+00   4.5979241e-01
  -4.7347347e+00   4.6908065e-01
  -4.7147147e+00   4.7849423e-01
  -4.6946947e+00   4.8803107e-01
  -4.6746747e+00   4.9768881e-01
  -4.6546547e+00   5.0746478e-01
  -4.6346346e+00   5.1735602e-01
  -4.6146146e+00   5.2735923e-01
  -4.5945946e+00   5.3747077e-01
  -4.5745746e+00   5.4768666e-01
  -4.5545546e+00   5.5800254e-01
  -4.5345345e+00   5.6841367e-01
  -4.5145145e+00   5.7891493e-01
  -4.4944945e+00   5.8950078e-01
  -4.4744745e+00   6.0016528e-01
  -4.4544545e+00   6.1090203e-01
  -4.4344344e+00   6.2170421e-01
  -4.4144144e+00   6.3256455e-01
  -4.3943944e+00   6.4347531e-01
  -4.3743744e+00   6.5442827e-01
  -4.3543544e+00   6.6541476e-01
  -4.3343343e+00   6.7642560e-01
  -4.3143143e+00   6.8745115e-01
  -4.2942943e+00   6.9848127e-01
  -4.2742743e+00   7.0950533e-01
  -4.2542543e+00   7.2051221e-01
  -4.2342342e+00   7.3149032e-01
  -4.2142142e+00   7.4242758e-01
  -4.1941942e+00   7.5331146e-01
  -4.1741742e+00   7.6412895e-01
  -4.1541542e+00   7.7486663e-01
  -4.1341341e+00   7.8551063e-01
  -4.1141141e+00   7.9604669e-01
  -4.0940941e+00   8.0646015e-01
  -4.0740741e+00   8.1673603e-01
  -4.0540541e+00   8.2685899e-01
  -4.0340340e+00   8.3681343e-01
  -4.0140140e+00   8.4658349e-01
  -3.9939940e+00   8.5615307e-01
  -3.9739740e+00   8.6550595e-01
  -3.9539540e+00   8.7462573e-01
  -3.9339339e+00   8.8349597e-01
  -3.9139139e+00   8.9210020e-01
  -3.8938939e+00   9.0042199e-01
  -3.8738739e+00   9.0844499e-01
  -3.8538539e+00   9.1615299e-01
  -3.8338338e+00   9.2353002e-01
  -3.8138138e+00   9.3056034e-01
  -3.7937938e+00   9.3722858e-01
  -3.7737738e+00   9.4351977e-01
  -3.7537538e+00   9.4941939e-01
  -3.7337337e+00   9.5491345e-01
  -3.7137137e+00   9.5998856e-01
  -3.6936937e+00   9.6463198e-01
  -3.6736737e+00   9.6883170e-01
  -3.6536537e+00   9.7257647e-01
  -3.6336336e+00   9.7585586e-01
  -3.6136136e+00   9.7866035e-01
  -3.5935936e+00   9.8098131e-01
  -3.5735736e+00   9.8281113e-01
  -3.5535536e+00   9.8414316e-01
  -3.5335335e+00   9.8497186e-01
  -3.5135135e+00   9.8529271e-01
  -3.4934935e+00   9.8510233e-01
  -3.4734735e+00   9.8439845e-01
  -3.4534535e+00   9.8317993e-01
  -3.4334334e+00   9.8144677e-01
  -3.4134134e+00   9.7920011e-01
  -3.3933934e+00   9.7644223e-01
  -3.3733734e+00   9.7317652e-01
  -3.3533534e+00   9.6940751e-01
  -3.3333333e+00   9.6514079e-01
  -3.3133133e+00   9.6038301e-01
  -3.2932933e+00   9.5514185e-01
  -3.2732733e+00   9.4942599e-01
  -3.2532533e+00   9.4324505e-01
  -3.2332332e+00   9.3660958e-01
  -3.2132132e+00   9.2953096e-01
  -3.1931932e+00   9.2202141e-01
  -3.1731732e+00   9.1409390e-01
  -3.1531532e+00   9.0576213e-01
  -3.1331331e+00   8.9704044e-01
  -3.1131131e+00   8.8794379e-01
  -3.0930931e+00   8.7848770e-01
  -3.0730731e+00   8.6868819e-01
  -3.0530531e+00   8.5856175e-01
  -3.0330330e+00   8.4812527e-01
  -3.0130130e+00   8.3739602e-01
  -2.9929930e+00   8.2639158e-01
  -2.9729730e+00   8.1512983e-01
  -2.9529530e+00   8.0362892e-01
  -2.9329329e+00   7.9190722e-01
  -2.9129129e+00   7.7998330e-01
  -2.8928929e+00   7.6787592e-01
  -2.8728729e+00   7.5560401e-01
  -2.8528529e+00   7.4318669e-01
  -2.8328328e+00   7.3064322e-01
  -2.8128128e+00   7.1799304e-01
  -2.7927928e+00   7.0525578e-01
  -2.7727728e+00   6.9245127e-01
  -2.7527528e+00   6.7959955e-01
  -2.7327327e+00   6.6672094e-01
  -2.7127127e+00   6.5383605e-01
  -2.6926927e+00   6.4096585e-01
  -2.6726727e+00   6.2813167e-01
  -2.6526527e+00   6.1535534e-01
  -2.6326326e+00   6.0265918e-01
  -2.6126126e+00   5.9006612e-01
  -2.5925926e+00   5.7759974e-01
  -2.5725726e+00   5.6528437e-01
  -2.5525526e+00   5.5314516e-01
  -2.5325325e+00   5.4120815e-01
  -2.5125125e+00   5.2950035e-01
  -2.4924925e+00   5.1804981e-01
  -2.4724725e+00   5.0688567e-01
  -2.4524525e+00   4.9603816e-01
  -2.4324324e+00   4.8553867e-01
  -2.4124124e+00   4.7541970e-01
  -2.3923924e+00   4.6571478e-01
  -2.3723724e+00   4.5645840e-01
  -2.3523524e+00   4.4768584e-01
  -2.3323323e+00   4.3943293e-01
  -2.3123123e+00   4.3173575e-01
  -2.2922923e+00   4.2463029e-01
  -2.2722723e+00   4.1815197e-01
  -2.2522523e+00   4.1233515e-01
  -2.2322322e+00   4.0721253e-01
  -2.2122122e+00   4.0281453e-01
  -2.1921922e+00   3.9916865e-01
  -2.1721722e+00   3.9629882e-01
  -2.1521522e+00   3.9422483e-01
  -2.1321321e+00   3.9296176e-01
  -2.1121121e+00   3.9251959e-01
  -2.0920921e+00   3.9290292e-01
  -2.0720721e+00   3.9411086e-01
  -2.0520521e+00   3.9613706e-01
  -2.0320320e+00   3.9896988e-01
  -2.0120120e+00   4.0259283e-01
  -1.9919920e+00   4.0698496e-01
  -1.9719720e+00   4.1212145e-01
  -1.9519520e+00   4.1797424e-01
  -1.9319319e+00   4.2451269e-01
  -1.9119119e+00   4.3170414e-01
  -1.8918919e+00   4.3951459e-01
  -1.8718719e+00   4.4790921e-01
  -1.8518519e+00   4.5685278e-01
  -1.8318318e+00   4.6631016e-01
  -1.8118118e+00   4.7624656e-01
  -1.7917918e+00   4.8662783e-01
  -1.7717718e+00   4.9742063e-01
  -1.7517518e+00   5.0859257e-01
  -1.7317317e+00   5.2011230e-01
  -1.7117117e+00   5.3194950e-01
  -1.6916917e+00   5.4407495e-01
  -1.6716717e+00   5.5646048e-01
  -1.6516517e+00   5.6907889e-01
  -1.6316316e+00   5.8190394e-01
  -1.6116116e+00   5.9491026e-01
  -1.5915916e+00   6.0807330e-01
  -1.5715716e+00   6.2136920e-01
  -1.5515516e+00   6.3477478e-01
  -1.5315315e+00   6.4826741e-01
  -1.5115115e+00   6.6182496e-01
  -1.4914915e+00   6.7542577e-01
  -1.4714715e+00   6.8904851e-01
  -1.4514515e+00   7.0267218e-01
  -1.4314314e+00   7.1627608e-01
  -1.4114114e+00   7.2983971e-01
  -1.3913914e+00   7.4334276e-01
  -1.3713714e+00   7.5676511e-01
  -1.3513514e+00   7.7008677e-01
  -1.3313313e+00   7.8328789e-01
  -1.3113113e+00   7.9634875e-01
  -1.2912913e+00   8.0924974e-01
  -1.2712713e+00   8.2197140e-01
  -1.2512513e+00   8.3449441e-01
  -1.2312312e+00   8.4679962e-01
  -1.2112112e+00   8.5886807e-01
  -1.1911912e+00   8.7068100e-01
  -1.1711712e+00   8.8221994e-01
  -1.1511512e+00   8.9346668e-01
  -1.1311311e+00   9.0440338e-01
  -1.1111111e+00   9.1501258e-01
  -1.0910911e+00   9.2527723e-01
  -1.0710711e+00   9.3518082e-01
  -1.0510511e+00   9.4470735e-01
  -1.0310310e+00   9.5384145e-01
  -1.0110110e+00   9.6256840e-01
  -9.9099099e-01   9.7087422e-01
  -9.7097097e-01   9.7874571e-01
  -9.5095095e-01   9.8617050e-01
  -9.3093093e-01   9.9313714e-01
  -9.1091091e-01   9.9963512e-01
  -8.9089089e-01   1.0056549e+00
  -8.7087087e-01   1.0111881e+00
  -8.5085085e-01   1.0162274e+00
  -8.3083083e-01   1.0207665e+00
  -8.1081081e-01   1.0248004e+00
  -7.9079079e-01   1.0283252e+00
  -7.7077077e-01   1.0313385e+00
  -7.5075075e-01   1.0338387e+00
  -7.3073073e-01   1.0358258e+00
  -7.1071071e-01   1.0373010e+00
  -6.9069069e-01   1.0382666e+00
  -6.7067067e-01   1.0387264e+00
  -6.5065065e-01   1.0386853e+00
  -6.3063063e-01   1.0381493e+00
  -6.1061061e-01   1.0371257e+00
  -5.9059059e-01   1.0356231e+00
  -5.7057057e-01   1.0336510e+00
  -5.5055055e-01   1.0312199e+00
  -5.3053053e-01   1.0283416e+00
  -5.1051051e-01   1.0250287e+00
  -4.9049049e-01   1.0212946e+00
  -4.7047047e-01   1.0171537e+00
  -4.5045045e-01   1.0126211e+00
  -4.3043043e-01   1.0077128e+00
  -4.1041041e-01   1.0024451e+00
  -3.9039039e-01   9.9683503e-01
  -3.7037037e-01   9.9090025e-01
  -3.5035035e-01   9.8465868e-01
  -3.3033033e-01   9.7812868e-01
  -3.1031031e-01   9.7132888e-01
  -2.9029029e-01   9.6427814e-01
  -2.7027027e-01   9.5699548e-01
  -2.5025025e-01   9.4950003e-01
  -2.3023023e-01   9.4181095e-01
  -2.1021021e-01   9.3394740e-01
  -1.9019019e-01   9.2592844e-01
  -1.7017017e-01   9.1777305e-01
  -1.5015015e-01   9.0950001e-01
  -1.3013013e-01   9.0112792e-01
  -1.1011011e-01   8.9267510e-01
  -9.0090090e-02   8.8415962e-01
  -7.0070070e-02   8.7559923e-01
  -5.0050050e-02   8.6701132e-01
  -3.0030030e-02   8.5841293e-01
  -1.0010010e-02   8.4982071e-01
   1.0010010e-02   8.4125091e-01
   3.0030030e-02   8.3271935e-01
   5.0050050e-02   8.2424144e-01
   7.0070070e-02   8.1583212e-01
   9.0090090e-02   8.0750593e-01
   1.1011011e-01   7.9927692e-01
   1.3013013e-01   7.9115871e-01
   1.5015015e-01   7.8316446e-01
   1.7017017e-01   7.7530688e-01
   1.9019019e-01   7.6759822e-01
   2.1021021e-01   7.6005030e-01
   2.3023023e-01   7.5267447e-01
   2.5025025e-01   7.4548167e-01
   2.7027027e-01   7.3848237e-01
   2.9029029e-01   7.3168663e-01
   3.1031031e-01   7.2510405e-01
   3.3033033e-01   7.1874381e-01
   3.5035035e-01   7.1261466e-01
   3.7037037e-01   7.0672492e-01
   3.9039039e-01   7.0108247e-01
   4.1041041e-01   6.9569477e-01
   4.3043043e-01   6.9056883e-01
   4.5045045e-01   6.8571122e-01
   4.7047047e-01   6.8112805e-01
   4.9049049e-01   6.7682500e-01
   5.1051051e-01   6.7280727e-01
   5.3053053e-01   6.6907959e-01
   5.5055055e-01   6.6564621e-01
   5.7057057e-01   6.6251089e-01
   5.9059059e-01   6.5967688e-01
   6.1061061e-01   6.5714693e-01
   6.3063063e-01   6.5492326e-01
   6.5065065e-01   6.5300756e-01
   6.7067067e-01   6.5140096e-01
   6.9069069e-01   6.5010407e-01
   7.1071071e-01   6.4911691e-01
   7.3073073e-01   6.4843896e-01
   7.5075075e-01   6.4806911e-01
   7.7077077e-01   6.4800569e-01
   7.9079079e-01   6.4824646e-01
   8.1081081e-01   6.4878860e-01
   8.3083083e-01   6.4962873e-01
   8.5085085e-01   6.5076288e-01
   8.7087087e-01   6.5218657e-01
   8.9089089e-01   6.5389473e-01
   9.1091091e-01   6.5588178e-01
   9.3093093e-01   6.5814159e-01
   9.5095095e-01   6.6066755e-01
   9.7097097e-01   6.6345255e-01
   9.9099099e-01   6.6648899e-01
   1.0110110e+00   6.6976882e-01
   1.0310310e+00   6.7328356e-01
   1.0510511e+00   6.7702431e-01
   1.0710711e+00   6.8098177e-01
   1.0910911e+00   6.8514628e-01
   1.1111111e+00   6.8950782e-01
   1.1311311e+00   6.9405603e-01
   1.1511512e+00   6.9878027e-01
   1.1711712e+00   7.0366960e-01
   1.1911912e+00   7.0871284e-01
   1.2112112e+00   7.1389854e-01
   1.2312312e+00   7.1921508e-01
   1.2512513e+00   7.2465061e-01
   1.2712713e+00   7.3019315e-01
   1.2912913e+00   7.3583056e-01
   1.3113113e+00   7.4155059e-01
   1.3313313e+00   7.4734087e-01
   1.3513514e+00   7.5318899e-01
   1.3713714e+00   7.5908249e-01
   1.3913914e+00   7.6500886e-01
   1.4114114e+00   7.7095561e-01
   1.4314314e+00   7.7691029e-01
   1.4514515e+00   7.8286049e-01
   1.4714715e+00   7.8879386e-01
   1.4914915e+00   7.9469818e-01
   1.5115115e+00   8.0056134e-01
   1.5315315e+00   8.0637141e-01
   1.5515516e+00   8.1211663e-01
   1.5715716e+00   8.1778545e-01
   1.5915916e+00   8.2336657e-01
   1.6116116e+00   8.2884894e-01
   1.6316316e+00   8.3422184e-01
   1.6516517e+00   8.3947483e-01
   1.6716717e+00   8.4459787e-01
   1.6916917e+00   8.4958126e-01
   1.7117117e+00   8.5441573e-01
   1.7317317e+00   8.5909245e-01
   1.7517518e+00   8.6360304e-01
   1.7717718e+00   8.6793961e-01
   1.7917918e+00   8.7209479e-01
   1.8118118e+00   8.7606175e-01
   1.8318318e+00   8.7983421e-01
   1.8518519e+00   8.8340647e-01
   1.8718719e+00   8.8677344e-01
   1.8918919e+00   8.8993064e-01
   1.9119119e+00   8.9287424e-01
   1.9319319e+00   8.9560103e-01
   1.9519520e+00   8.9810847e-01
   1.9719720e+00   9.0039471e-01
   1.9919920e+00   9.0245855e-01
   2.0120120e+00   9.0429947e-01
   2.0320320e+00   9.0591763e-01
   2.0520521e+00   9.0731388e-01
   2.0720721e+00   9.0848974e-01
   2.0920921e+00   9.0944738e-01
   2.1121121e+00   9.1018964e-01
   2.1321321e+00   9.1071999e-01
   2.1521522e+00   9.1104255e-01
   2.1721722e+00   9.1116202e-01
   2.1921922e+00   9.1108369e-01
   2.2122122e+00   9.1081342e-01
   2.2322322e+00   9.1035758e-01
   2.2522523e+00   9.0972305e-01
   2.2722723e+00   9.0891719e-01
   2.2922923e+00   9.0794777e-01
   2.3123123e+00   9.0682297e-01
   2.3323323e+00   9.0555130e-01
   2.3523524e+00   9.0414161e-01
   2.3723724e+00   9.0260299e-01
   2.3923924e+00   9.0094478e-01
   2.4124124e+00   8.9917647e-01
   2.4324324e+00   8.9730770e-01
   2.4524525e+00   8.9534817e-01
   2.4724725e+00   8.9330763e-01
   2.4924925e+00   8.9119579e-01
   2.5125125e+00   8.8902232e-01
   2.5325325e+00   8.8679674e-01
   2.5525526e+00   8.8452843e-01
   2.5725726e+00   8.8222656e-01
   2.5925926e+00   8.7990002e-01
   2.6126126e+00   8.7755741e-01
   2.6326326e+00   8.7520699e-01
   2.6526527e+00   8.7285662e-01
   2.6726727e+00   8.7051372e-01
   2.6926927e+00   8.6818529e-01
   2.7127127e+00   8.6587778e-01
   2.7327327e+00   8.6359716e-01
   2.7527528e+00   8.6134881e-01
   2.7727728e+00   8.5913755e-01
   2.7927928e+00   8.5696761e-01
   2.8128128e+00   8.5484260e-01
   2.8328328e+00   8.5276548e-01
   2.8528529e+00   8.5073861e-01
   2.8728729e+00   8.4876369e-01
   2.8928929e+00   8.4684181e-01
   2.9129129e+00   8.4497339e-01
   2.9329329e+00   8.4315823e-01
   2.9529530e+00   8.4139555e-01
   2.9729730e+00   8.3968393e-01
   2.9929930e+00   8.3802138e-01
   3.0130130e+00   8.3640536e-01
   3.0330330e+00   8.3483279e-01
   3.0530531e+00   8.3330010e-01
   3.0730731e+00   8.3180321e-01
   3.0930931e+00   8.3033763e-01
   3.1131131e+00   8.2889845e-01
   3.1331331e+00   8.2748040e-01
   3.1531532e+00   8.2607785e-01
   3.1731732e+00   8.2468492e-01
   3.1931932e+00   8.2329544e-01
   3.2132132e+00   8.2190303e-01
   3.2332332e+00   8.2050116e-01
   3.2532533e+00   8.1908314e-01
   3.2732733e+00   8.1764219e-01
   3.2932933e+00   8.1617150e-01
   3.3133133e+00   8.1466420e-01
   3.3333333e+00   8.1311347e-01
   3.3533534e+00   8.1151255e-01
   3.3733734e+00   8.0985475e-01
   3.3933934e+00   8.0813350e-01
   3.4134134e+00   8.0634241e-01
   3.4334334e+00   8.0447524e-01
   3.4534535e+00   8.0252598e-01
   3.4734735e+00   8.0048885e-01
   3.4934935e+00   7.9835832e-01
   3.5135135e+00   7.9612914e-01
   3.5335335e+00   7.9379637e-01
   3.5535536e+00   7.9135536e-01
   3.5735736e+00   7.8880180e-01
   3.5935936e+00   7.8613172e-01
   3.6136136e+00   7.8334150e-01
   3.6336336e+00   7.8042787e-01
   3.6536537e+00   7.7738794e-01
   3.6736737e+00   7.7421918e-01
   3.6936937e+00   7.7091942e-01
   3.7137137e+00   7.6748687e-01
   3.7337337e+00   7.6392013e-01
   3.7537538e+00   7.6021814e-01
   3.7737738e+00   7.5638022e-01
   3.7937938e+00   7.5240605e-01
   3.8138138e+00   7.4829564e-01
   3.8338338e+00   7.4404936e-01
   3.8538539e+00   7.3966793e-01
   3.8738739e+00   7.3515236e-01
   3.8938939e+00   7.3050400e-01
   3.9139139e+00   7.2572449e-01
   3.9339339e+00   7.2081574e-01
   3.9539540e+00   7.1577997e-01
   3.9739740e+00   7.1061963e-01
   3.9939940e+00   7.0533742e-01
   4.0140140e+00   6.9993629e-01
   4.0340340e+00   6.9441939e-01
   4.0540541e+00   6.8879006e-01
   4.0740741e+00   6.8305185e-01
   4.0940941e+00   6.7720845e-01
   4.1141141e+00   6.7126372e-01
   4.1341341e+00   6.6522167e-01
   4.1541542e+00   6.5908640e-01
   4.1741742e+00   6.5286216e-01
   4.1941942e+00   6.4655325e-01
   4.2142142e+00   6.4016408e-01
   4.2342342e+00   6.3369911e-01
   4.2542543e+00   6.2716286e-01
   4.2742743e+00   6.2055989e-01
   4.2942943e+00   6.1389476e-01
   4.3143143e+00   6.0717209e-01
   4.3343343e+00   6.0039647e-01
   4.3543544e+00   5.9357247e-01
   4.3743744e+00   5.8670469e-01
   4.3943944e+00   5.7979764e-01
   4.4144144e+00   5.7285584e-01
   4.4344344e+00   5.6588374e-01
   4.4544545e+00   5.5888574e-01
   4.4744745e+00   5.5186618e-01
   4.4944945e+00   5.4482932e-01
   4.5145145e+00   5.3777936e-01
   4.5345345e+00   5.3072041e-01
   4.5545546e+00   5.2365649e-01
   4.5745746e+00   5.1659153e-01
   4.5945946e+00   5.0952936e-01
   4.6146146e+00   5.0247373e-01
   4.6346346e+00   4.9542826e-01
   4.6546547e+00   4.8839649e-01
   4.6746747e+00   4.8138182e-01
   4.6946947e+00   4.7438757e-01
   4.7147147e+00   4.6741694e-01
   4.7347347e+00   4.6047301e-01
   4.7547548e+00   4.5355874e-01
   4.7747748e+00   4.4667700e-01
   4.7947948e+00   4.3983053e-01
   4.8148148e+00   4.3302194e-01
   4.8348348e+00   4.2625377e-01
   4.8548549e+00   4.1952840e-01
   4.8748749e+00   4.1284813e-01
   4.8948949e+00   4.0621513e-01
   4.9149149e+00   3.9963147e-01
   4.9349349e+00   3.9309910e-01
   4.9549550e+00   3.8661989e-01
   4.9749750e+00   3.8019557e-01
   4.9949950e+00   3.7382779e-01
   5.0150150e+00   3.6751809e-01
   5.0350350e+00   3.6126791e-01
   5.0550551e+00   3.5507861e-01
   5.0750751e+00   3.4895144e-01
   5.0950951e+00   3.4288755e-01
   5.1151151e+00   3.3688801e-01
   5.1351351e+00   3.3095381e-01
   5.1551552e+00   3.2508585e-01
   5.1751752e+00   3.1928495e-01
   5.1951952e+00   3.1355183e-01
   5.2152152e+00   3.0788717e-01
   5.2352352e+00   3.0229154e-01
   5.2552553e+00   2.9676545e-01
   5.2752753e+00   2.9130936e-01
   5.2952953e+00   2.8592363e-01
   5.3153153e+00   2.8060858e-01
   5.3353353e+00   2.7536445e-01
   5.3553554e+00   2.7019143e-01
   5.3753754e+00   2.6508966e-01
   5.3953954e+00   2.6005921e-01
   5.4154154e+00   2.5510011e-01
   5.4354354e+00   2.5021232e-01
   5.4554555e+00   2.4539576e-01
   5.4754755e+00   2.4065033e-01
   5.4954955e+00   2.3597585e-01
   5.5155155e+00   2.3137211e-01
   5.5355355e+00   2.2683886e-01
   5.5555556e+00   2.2237583e-01
   5.5755756e+00   2.1798267e-01
   5.5955956e+00   2.1365905e-01
   5.6156156e+00   2.0940456e-01
   5.6356356e+00   2.0521879e-01
   5.6556557e+00   2.0110128e-01
   5.6756757e+00   1.9705157e-01
   5.6956957e+00   1.9306915e-01
   5.7157157e+00   1.8915348e-01
   5.7357357e+00   1.8530403e-01
   5.7557558e+00   1.8152022e-01
   5.7757758e+00   1.7780146e-01
   5.7957958e+00   1.7414714e-01
   5.8158158e+00   1.7055664e-01
   5.8358358e+00   1.6702931e-01
   5.8558559e+00   1.6356449e-01
   5.8758759e+00   1.6016152e-01
   5.8958959e+00   1.5681971e-01
   5.9159159e+00   1.5353837e-01
   5.9359359e+00   1.5031679e-01
   5.9559560e+00   1.4715427e-01
   5.9759760e+00   1.4405007e-01
   5.9959960e+00   1.4100348e-01
   6.0160160e+00   1.3801375e-01
   6.0360360e+00   1.3508014e-01
   6.0560561e+00   1.3220192e-01
   6.0760761e+00   1.2937832e-01
   6.0960961e+00   1.2660861e-01
   6.1161161e+00   1.2389202e-01
   6.1361361e+00   1.2122779e-01
   6.1561562e+00   1.1861517e-01
   6.1761762e+00   1.1605341e-01
   6.1961962e+00   1.1354174e-01
   6.2162162e+00   1.1107941e-01
   6.2362362e+00   1.0866566e-01
   6.2562563e+00   1.0629975e-01
   6.2762763e+00   1.0398090e-01
   6.2962963e+00   1.0170839e-01
   6.3163163e+00   9.9481467e-02
   6.3363363e+00   9.7299384e-02
   6.3563564e+00   9.5161408e-02
   6.3763764e+00   9.3066807e-02
   6.3963964e+00   9.1014853e-02
   6.4164164e+00   8.9004822e-02
   6.4364364e+00   8.7036000e-02
   6.4564565e+00   8.5107674e-02
   6.4764765e+00   8.3219141e-02
   6.4964965e+00   8.1369701e-02
   6.5165165e+00   7.9558662e-02
   6.5365365e+00   7.7785341e-02
   6.5565566e+00   7.6049060e-02
   6.5765766e+00   7.4349147e-02
   6.5965966e+00   7.2684941e-02
   6.6166166e+00   7.1055785e-02
   6.6366366e+00   6.9461032e-02
   6.6566567e+00   6.7900044e-02
   6.6766767e+00   6.6372187e-02
   6.6966967e+00   6.4876839e-02
   6.7167167e+00   6.3413385e-02
   6.7367367e+00   6.1981219e-02
   6.7567568e+00   6.0579741e-02
   6.7767768e+00   5.9208362e-02
   6.7967968e+00   5.7866502e-02
   6.8168168e+00   5.6553587e-02
   6.8368368e+00   5.5269054e-02
   6.8568569e+00   5.4012347e-02
   6.8768769e+00   5.2782919e-02
   6.8968969e+00   5.1580233e-02
   6.9169169e+00   5.0403760e-02
   6.9369369e+00   4.9252979e-02
   6.9569570e+00   4.8127378e-02
   6.9769770e+00   4.7026454e-02
   6.9969970e+00   4.5949712e-02
   7.0170170e+00   4.4896665e-02
   7.0370370e+00   4.3866837e-02
   7.0570571e+00   4.2859758e-02
   7.0770771e+00   4.1874967e-02
   7.0970971e+00   4.0912011e-02
   7.1171171e+00   3.9970447e-02
   7.1371371e+00   3.9049839e-02
   7.1571572e+00   3.8149757e-02
   7.1771772e+00   3.7269783e-02
   7.1971972e+00   3.6409504e-02
   7.2172172e+00   3.5568516e-02
   7.2372372e+00   3.4746423e-02
   7.2572573e+00   3.3942836e-02
   7.2772773e+00   3.3157373e-02
   7.2972973e+00   3.2389661e-02
   7.3173173e+00   3.1639334e-02
   7.3373373e+00   3.0906031e-02
   7.3573574e+00   3.0189401e-02
   7.3773774e+00   2.9489099e-02
   7.3973974e+00   2.8804787e-02
   7.4174174e+00   2.8136132e-02
   7.4374374e+00   2.7482811e-02
   7.4574575e+00   2.6844504e-02
   7.4774775e+00   2.6220900e-02
   7.4974975e+00   2.5611694e-02
   7.5175175e+00   2.5016585e-02
   7.5375375e+00   2.4435281e-02
   7.5575576e+00   2.3867494e-02
   7.5775776e+00   2.3312942e-02
   7.5975976e+00   2.2771350e-02
   7.6176176e+00   2.2242447e-02
   7.6376376e+00   2.1725968e-02
   7.6576577e+00   2.1221653e-02
   7.6776777e+00   2.0729249e-02
   7.6976977e+00   2.0248506e-02
   7.7177177e+00   1.9779179e-02
   7.7377377e+00   1.9321029e-02
   7.7577578e+00   1.8873821e-02
   7.7777778e+00   1.8437326e-02
   7.7977978e+00   1.8011318e-02
   7.8178178e+00   1.7595574e-02
   7.8378378e+00   1.7189880e-02
   7.8578579e+00   1.6794021e-02
   7.8778779e+00   1.6407789e-02
   7.8978979e+00   1.6030979e-02
   7.9179179e+00   1.5663392e-02
   7.9379379e+00   1.5304828e-02
   7.9579580e+00   1.4955096e-02
   7.9779780e+00   1.4614005e-02
   7.9979980e+00   1.4281369e-02
   8.0180180e+00   1.3957005e-02
   8.0380380e+00   1.3640733e-02
   8.0580581e+00   1.3332377e-02
   8.0780781e+00   1.3031763e-02
   8.0980981e+00   1.2738721e-02
   8.1181181e+00   1.2453083e-02
   8.1381381e+00   1.2174686e-02
   8.1581582e+00   1.1903367e-02
   8.1781782e+00   1.1638967e-02
   8.1981982e+00   1.1381330e-02
   8.2182182e+00   1.1130302e-02
   8.2382382e+00   1.0885731e-02
   8.2582583e+00   1.0647470e-02
   8.2782783e+00   1.0415372e-02
   8.2982983e+00   1.0189292e-02
   8.3183183e+00   9.9690887e-03
   8.3383383e+00   9.7546230e-03
   8.3583584e+00   9.5457574e-03
   8.3783784e+00   9.3423567e-03
   8.3983984e+00   9.1442881e-03
   8.4184184e+00   8.9514205e-03
   8.4384384e+00   8.7636252e-03
   8.4584585e+00   8.5807753e-03
   8.4784785e+00   8.4027461e-03
   8.4984985e+00   8.2294146e-03
   8.5185185e+00   8.0606600e-03
   8.5385385e+00   7.8963634e-03
   8.5585586e+00   7.7364077e-03
   8.5785786e+00   7.5806779e-03
   8.5985986e+00   7.4290606e-03
   8.6186186e+00   7.2814446e-03
   8.6386386e+00   7.1377205e-03
   8.6586587e+00   6.9977807e-03
   8.6786787e+00   6.8615194e-03
   8.6986987e+00   6.7288330e-03
   8.7187187e+00   6.5996194e-03
   8.7387387e+00   6.4737786e-03
   8.7587588e+00   6.3512125e-03
   8.7787788e+00   6.2318247e-03
   8.7987988e+00   6.1155208e-03
   8.8188188e+00   6.0022084e-03
   8.8388388e+00   5.8917968e-03
   8.8588589e+00   5.7841972e-03
   8.8788789e+00   5.6793230e-03
   8.8988989e+00   5.5770892e-03
   8.9189189e+00   5.4774128e-03
   8.9389389e+00   5.3802128e-03
   8.9589590e+00   5.2854099e-03
   8.9789790e+00   5.1929270e-03
   8.9989990e+00   5.1026888e-03
   9.0190190e+00   5.0146219e-03
   9.0390390e+00   4.9286547e-03
   9.0590591e+00   4.8447177e-03
   9.0790791e+00   4.7627433e-03
   9.0990991e+00   4.6826655e-03
   9.1191191e+00   4.6044206e-03
   9.1391391e+00   4.5279465e-03
   9.1591592e+00   4.4531830e-03
   9.1791792e+00   4.3800718e-03
   9.1991992e+00   4.3085564e-03
   9.2192192e+00   4.2385820e-03
   9.2392392e+00   4.1700958e-03
   9.2592593e+00   4.1030466e-03
   9.2792793e+00   4.0373849e-03
   9.2992993e+00   3.9730631e-03
   9.3193193e+00   3.9100351e-03
   9.3393393e+00   3.8482566e-03
   9.3593594e+00   3.7876847e-03
   9.3793794e+00   3.7282785e-03
   9.3993994e+00   3.6699981e-03
   9.4194194e+00   3.6128057e-03
   9.4394394e+00   3.5566646e-03
   9.4594595e+00   3.5015397e-03
   9.4794795e+00   3.4473973e-03
   9.4994995e+00   3.3942052e-03
   9.5195195e+00   3.3419323e-03
   9.5395395e+00   3.2905491e-03
   9.5595596e+00   3.2400270e-03
   9.5795796e+00   3.1903391e-03
   9.5995996e+00   3.1414594e-03
   9.6196196e+00   3.0933631e-03
   9.6396396e+00   3.0460265e-03
   9.6596597e+00   2.9994271e-03
   9.6796797e+00   2.9535432e-03
   9.6996997e+00   2.9083545e-03
   9.7197197e+00   2.8638414e-03
   9.7397397e+00   2.8199851e-03
   9.7597598e+00   2.7767681e-03
   9.7797798e+00   2.7341734e-03
   9.7997998e+00   2.6921850e-03
   9.8198198e+00   2.6507877e-03
   9.8398398e+00   2.6099670e-03
   9.8598599e+00   2.5697091e-03
   9.8798799e+00   2.5300010e-03
   9.8998999e+00   2.4908303e-03
   9.9199199e+00   2.4521852e-03
   9.9399399e+00   2.4140546e-03
   9.9599600e+00   2.3764278e-03
   9.9799800e+00   2.3392949e-03
   1.0000000e+01   2.3026463e-03


==> 3Sol_real_opt_Rx3.dat <==
  -1.0000000e+01   2.6407672e-03
  -9.9799800e+00   2.6932788e-03
  -9.9599600e+00   2.7466648e-03
  -9.9399399e+00   2.8009375e-03
  -9.9199199e+00   2.8561097e-03
  -9.8998999e+00   2.9121941e-03
  -9.8798799e+00   2.9692038e-03
  -9.8598599e+00   3.0271521e-03
  -9.8398398e+00   3.0860526e-03
  -9.8198198e+00   3.1459190e-03
  -9.7997998e+00   3.2067652e-03
  -9.7797798e+00   3.2686056e-03
  -9.7597598e+00   3.3314546e-03
  -9.7397397e+00   3.3953269e-03
  -9.7197197e+00   3.4602376e-03
  -9.6996997e+00   3.5262019e-03
  -9.6796797e+00   3.5932353e-03
  -9.6596597e+00   3.6613537e-03
  -9.6396396e+00   3.7305731e-03
  -9.6196196e+00   3.8009099e-03
  -9.5995996e+00   3.8723807e-03
  -9.5795796e+00   3.9450026e-03
  -9.5595596e+00   4.0187926e-03
  -9.5395395e+00   4.0937685e-03
  -9.5195195e+00   4.1699479e-03
  -9.4994995e+00   4.2473492e-03
  -9.4794795e+00   4.3259907e-03
  -9.4594595e+00   4.4058912e-03
  -9.4394394e+00   4.4870699e-03
  -9.4194194e+00   4.5695463e-03
  -9.3993994e+00   4.6533400e-03
  -9.3793794e+00   4.7384712e-03
  -9.3593594e+00   4.8249603e-03
  -9.3393393e+00   4.9128282e-03
  -9.3193193e+00   5.0020960e-03
  -9.2992993e+00   5.0927852e-03
  -9.2792793e+00   5.1849176e-03
  -9.2592593e+00   5.2785154e-03
  -9.2392392e+00   5.3736013e-03
  -9.2192192e+00   5.4701981e-03
  -9.1991992e+00   5.5683292e-03
  -9.1791792e+00   5.6680182e-03
  -9.1591592e+00   5.7692892e-03
  -9.1391391e+00   5.8721668e-03
  -9.1191191e+00   5.9766756e-03
  -9.0990991e+00   6.0828409e-03
  -9.0790791e+00   6.1906884e-03
  -9.0590591e+00   6.3002440e-03
  -9.0390390e+00   6.4115343e-03
  -9.0190190e+00   6.5245860e-03
  -8.9989990e+00   6.6394264e-03
  -8.9789790e+00   6.7560832e-03
  -8.9589590e+00   6.8745844e-03
  -8.9389389e+00   6.9949586e-03
  -8.9189189e+00   7.1172349e-03
  -8.8988989e+00   7.2414425e-03
  -8.8788789e+00   7.3676115e-03
  -8.8588589e+00   7.4957721e-03
  -8.8388388e+00   7.6259552e-03
  -8.8188188e+00   7.7581921e-03
  -8.7987988e+00   7.8925146e-03
  -8.7787788e+00   8.0289550e-03
  -8.7587588e+00   8.1675462e-03
  -8.7387387e+00   8.3083216e-03
  -8.7187187e+00   8.4513150e-03
  -8.6986987e+00   8.5965611e-03
  -8.6786787e+00   8.7440948e-03
  -8.6586587e+00   8.8939520e-03
  -8.6386386e+00   9.0461689e-03
  -8.6186186e+00   9.2007825e-03
  -8.5985986e+00   9.3578304e-03
  -8.5785786e+00   9.5173512e-03
  -8.5585586e+00   9.6793839e-03
  -8.5385385e+00   9.8439683e-03
  -8.5185185e+00   1.0011145e-02
  -8.4984985e+00   1.0180956e-02
  -8.4784785e+00   1.0353443e-02
  -8.4584585e+00   1.0528650e-02
  -8.4384384e+00   1.0706621e-02
  -8.4184184e+00   1.0887401e-02
  -8.3983984e+00   1.1071037e-02
  -8.3783784e+00   1.1257577e-02
  -8.3583584e+00   1.1447068e-02
  -8.3383383e+00   1.1639561e-02
  -8.3183183e+00   1.1835107e-02
  -8.2982983e+00   1.2033759e-02
  -8.2782783e+00   1.2235570e-02
  -8.2582583e+00   1.2440598e-02
  -8.2382382e+00   1.2648898e-02
  -8.2182182e+00   1.2860530e-02
  -8.1981982e+00   1.3075554e-02
  -8.1781782e+00   1.3294034e-02
  -8.1581582e+00   1.3516035e-02
  -8.1381381e+00   1.3741622e-02
  -8.1181181e+00   1.3970867e-02
  -8.0980981e+00   1.4203839e-02
  -8.0780781e+00   1.4440613e-02
  -8.0580581e+00   1.4681267e-02
  -8.0380380e+00   1.4925879e-02
  -8.0180180e+00   1.5174532e-02
  -7.9979980e+00   1.5427313e-02
  -7.9779780e+00   1.5684310e-02
  -7.9579580e+00   1.5945615e-02
  -7.9379379e+00   1.6211325e-02
  -7.9179179e+00   1.6481540e-02
  -7.8978979e+00   1.6756364e-02
  -7.8778779e+00   1.7035905e-02
  -7.8578579e+00   1.7320277e-02
  -7.8378378e+00   1.7609596e-02
  -7.8178178e+00   1.7903986e-02
  -7.7977978e+00   1.8203574e-02
  -7.7777778e+00   1.8508494e-02
  -7.7577578e+00   1.8818884e-02
  -7.7377377e+00   1.9134888e-02
  -7.7177177e+00   1.9456659e-02
  -7.6976977e+00   1.9784354e-02
  -7.6776777e+00   2.0118137e-02
  -7.6576577e+00   2.0458180e-02
  -7.6376376e+00   2.0804662e-02
  -7.6176176e+00   2.1157769e-02
  -7.5975976e+00   2.1517697e-02
  -7.5775776e+00   2.1884648e-02
  -7.5575576e+00   2.2258835e-02
  -7.5375375e+00   2.2640479e-02
  -7.5175175e+00   2.3029809e-02
  -7.4974975e+00   2.3427066e-02
  -7.4774775e+00   2.3832500e-02
  -7.4574575e+00   2.4246371e-02
  -7.4374374e+00   2.4668952e-02
  -7.4174174e+00   2.5100524e-02
  -7.3973974e+00   2.5541383e-02
  -7.3773774e+00   2.5991832e-02
  -7.3573574e+00   2.6452191e-02
  -7.3373373e+00   2.6922791e-02
  -7.3173173e+00   2.7403974e-02
  -7.2972973e+00   2.7896098e-02
  -7.2772773e+00   2.8399533e-02
  -7.2572573e+00   2.8914663e-02
  -7.2372372e+00   2.9441887e-02
  -7.2172172e+00   2.9981618e-02
  -7.1971972e+00   3.0534283e-02
  -7.1771772e+00   3.1100325e-02
  -7.1571572e+00   3.1680203e-02
  -7.1371371e+00   3.2274391e-02
  -7.1171171e+00   3.2883378e-02
  -7.0970971e+00   3.3507672e-02
  -7.0770771e+00   3.4147793e-02
  -7.0570571e+00   3.4804282e-02
  -7.0370370e+00   3.5477693e-02
  -7.0170170e+00   3.6168600e-02
  -6.9969970e+00   3.6877593e-02
  -6.9769770e+00   3.7605279e-02
  -6.9569570e+00   3.8352281e-02
  -6.9369369e+00   3.9119242e-02
  -6.9169169e+00   3.9906822e-02
  -6.8968969e+00   4.0715696e-02
  -6.8768769e+00   4.1546560e-02
  -6.8568569e+00   4.2400127e-02
  -6.8368368e+00   4.3277125e-02
  -6.8168168e+00   4.4178303e-02
  -6.7967968e+00   4.5104425e-02
  -6.7767768e+00   4.6056275e-02
  -6.7567568e+00   4.7034653e-02
  -6.7367367e+00   4.8040376e-02
  -6.7167167e+00   4.9074280e-02
  -6.6966967e+00   5.0137217e-02
  -6.6766767e+00   5.1230057e-02
  -6.6566567e+00   5.2353686e-02
  -6.6366366e+00   5.3509007e-02
  -6.6166166e+00   5.4696942e-02
  -6.5965966e+00   5.5918426e-02
  -6.5765766e+00   5.7174413e-02
  -6.5565566e+00   5.8465873e-02
  -6.5365365e+00   5.9793791e-02
  -6.5165165e+00   6.1159170e-02
  -6.4964965e+00   6.2563025e-02
  -6.4764765e+00   6.4006390e-02
  -6.4564565e+00   6.5490314e-02
  -6.4364364e+00   6.7015860e-02
  -6.4164164e+00   6.8584106e-02
  -6.3963964e+00   7.0196146e-02
  -6.3763764e+00   7.1853087e-02
  -6.3563564e+00   7.3556052e-02
  -6.3363363e+00   7.5306177e-02
  -6.3163163e+00   7.7104611e-02
  -6.2962963e+00   7.8952521e-02
  -6.2762763e+00   8.0851082e-02
  -6.2562563e+00   8.2801485e-02
  -6.2362362e+00   8.4804936e-02
  -6.2162162e+00   8.6862649e-02
  -6.1961962e+00   8.8975856e-02
  -6.1761762e+00   9.1145797e-02
  -6.1561562e+00   9.3373725e-02
  -6.1361361e+00   9.5660908e-02
  -6.1161161e+00   9.8008621e-02
  -6.0960961e+00   1.0041815e-01
  -6.0760761e+00   1.0289080e-01
  -6.0560561e+00   1.0542788e-01
  -6.0360360e+00   1.0803070e-01
  -6.0160160e+00   1.1070060e-01
  -5.9959960e+00   1.1343892e-01
  -5.9759760e+00   1.1624699e-01
  -5.9559560e+00   1.1912619e-01
  -5.9359359e+00   1.2207787e-01
  -5.9159159e+00   1.2510341e-01
  -5.8958959e+00   1.2820418e-01
  -5.8758759e+00   1.3138157e-01
  -5.8558559e+00   1.3463697e-01
  -5.8358358e+00   1.3797178e-01
  -5.8158158e+00   1.4138739e-01
  -5.7957958e+00   1.4488521e-01
  -5.7757758e+00   1.4846665e-01
  -5.7557558e+00   1.5213311e-01
  -5.7357357e+00   1.5588600e-01
  -5.7157157e+00   1.5972673e-01
  -5.6956957e+00   1.6365671e-01
  -5.6756757e+00   1.6767734e-01
  -5.6556557e+00   1.7179002e-01
  -5.6356356e+00   1.7599615e-01
  -5.6156156e+00   1.8029712e-01
  -5.5955956e+00   1.8469431e-01
  -5.5755756e+00   1.8918909e-01
  -5.5555556e+00   1.9378282e-01
  -5.5355355e+00   1.9847685e-01
  -5.5155155e+00   2.0327252e-01
  -5.4954955e+00   2.0817114e-01
  -5.4754755e+00   2.1317400e-01
  -5.4554555e+00   2.1828238e-01
  -5.4354354e+00   2.2349753e-01
  -5.4154154e+00   2.2882068e-01
  -5.3953954e+00   2.3425303e-01
  -5.3753754e+00   2.3979573e-01
  -5.3553554e+00   2.4544992e-01
  -5.3353353e+00   2.5121669e-01
  -5.3153153e+00   2.5709708e-01
  -5.2952953e+00   2.6309211e-01
  -5.2752753e+00   2.6920273e-01
  -5.2552553e+00   2.7542983e-01
  -5.2352352e+00   2.8177428e-01
  -5.2152152e+00   2.8823685e-01
  -5.1951952e+00   2.9481826e-01
  -5.1751752e+00   3.0151916e-01
  -5.1551552e+00   3.0834013e-01
  -5.1351351e+00   3.1528166e-01
  -5.1151151e+00   3.2234415e-01
  -5.0950951e+00   3.2952792e-01
  -5.0750751e+00   3.3683320e-01
  -5.0550551e+00   3.4426009e-01
  -5.0350350e+00   3.5180859e-01
  -5.0150150e+00   3.5947860e-01
  -4.9949950e+00   3.6726987e-01
  -4.9749750e+00   3.7518205e-01
  -4.9549550e+00   3.8321462e-01
  -4.9349349e+00   3.9136692e-01
  -4.9149149e+00   3.9963817e-01
  -4.8948949e+00   4.0802738e-01
  -4.8748749e+00   4.1653342e-01
  -4.8548549e+00   4.2515496e-01
  -4.8348348e+00   4.3389052e-01
  -4.8148148e+00   4.4273838e-01
  -4.7947948e+00   4.5169664e-01
  -4.7747748e+00   4.6076318e-01
  -4.7547548e+00   4.6993566e-01
  -4.7347347e+00   4.7921149e-01
  -4.7147147e+00   4.8858785e-01
  -4.6946947e+00   4.9806168e-01
  -4.6746747e+00   5.0762964e-01
  -4.6546547e+00   5.1728812e-01
  -4.6346346e+00   5.2703325e-01
  -4.6146146e+00   5.3686084e-01
  -4.5945946e+00   5.4676644e-01
  -4.5745746e+00   5.5674526e-01
  -4.5545546e+00   5.6679222e-01
  -4.5345345e+00   5.7690191e-01
  -4.5145145e+00   5.8706859e-01
  -4.4944945e+00   5.9728619e-01
  -4.4744745e+00   6.0754830e-01
  -4.4544545e+00   6.1784815e-01
  -4.4344344e+00   6.2817864e-01
  -4.4144144e+00   6.3853232e-01
  -4.3943944e+00   6.4890136e-01
  -4.3743744e+00   6.5927761e-01
  -4.3543544e+00   6.6965253e-01
  -4.3343343e+00   6.8001725e-01
  -4.3143143e+00   6.9036253e-01
  -4.2942943e+00   7.0067882e-01
  -4.2742743e+00   7.1095619e-01
  -4.2542543e+00   7.2118441e-01
  -4.2342342e+00   7.3135291e-01
  -4.2142142e+00   7.4145082e-01
  -4.1941942e+00   7.5146698e-01
  -4.1741742e+00   7.6138993e-01
  -4.1541542e+00   7.7120798e-01
  -4.1341341e+00   7.8090918e-01
  -4.1141141e+00   7.9048136e-01
  -4.0940941e+00   7.9991217e-01
  -4.0740741e+00   8.0918908e-01
  -4.0540541e+00   8.1829943e-01
  -4.0340340e+00   8.2723046e-01
  -4.0140140e+00   8.3596932e-01
  -3.9939940e+00   8.4450313e-01
  -3.9739740e+00   8.5281901e-01
  -3.9539540e+00   8.6090411e-01
  -3.9339339e+00   8.6874567e-01
  -3.9139139e+00   8.7633103e-01
  -3.8938939e+00   8.8364772e-01
  -3.8738739e+00   8.9068344e-01
  -3.8538539e+00   8.9742616e-01
  -3.8338338e+00   9.0386415e-01
  -3.8138138e+00   9.0998600e-01
  -3.7937938e+00   9.1578069e-01
  -3.7737738e+00   9.2123765e-01
  -3.7537538e+00   9.2634675e-01
  -3.7337337e+00   9.3109840e-01
  -3.7137137e+00   9.3548355e-01
  -3.6936937e+00   9.3949375e-01
  -3.6736737e+00   9.4312120e-01
  -3.6536537e+00   9.4635875e-01
  -3.6336336e+00   9.4919996e-01
  -3.6136136e+00   9.5163912e-01
  -3.5935936e+00   9.5367127e-01
  -3.5735736e+00   9.5529225e-01
  -3.5535536e+00   9.5649868e-01
  -3.5335335e+00   9.5728802e-01
  -3.5135135e+00   9.5765855e-01
  -3.4934935e+00   9.5760938e-01
  -3.4734735e+00   9.5714047e-01
  -3.4534535e+00   9.5625261e-01
  -3.4334334e+00   9.5494746e-01
  -3.4134134e+00   9.5322747e-01
  -3.3933934e+00   9.5109594e-01
  -3.3733734e+00   9.4855694e-01
  -3.3533534e+00   9.4561535e-01
  -3.3333333e+00   9.4227680e-01
  -3.3133133e+00   9.3854765e-01
  -3.2932933e+00   9.3443496e-01
  -3.2732733e+00   9.2994647e-01
  -3.2532533e+00   9.2509056e-01
  -3.2332332e+00   9.1987619e-01
  -3.2132132e+00   9.1431291e-01
  -3.1931932e+00   9.0841077e-01
  -3.1731732e+00   9.0218030e-01
  -3.1531532e+00   8.9563250e-01
  -3.1331331e+00   8.8877872e-01
  -3.1131131e+00   8.8163070e-01
  -3.0930931e+00   8.7420048e-01
  -3.0730731e+00   8.6650037e-01
  -3.0530531e+00   8.5854291e-01
  -3.0330330e+00   8.5034082e-01
  -3.0130130e+00   8.4190698e-01
  -2.9929930e+00   8.3325439e-01
  -2.9729730e+00   8.2439611e-01
  -2.9529530e+00   8.1534527e-01
  -2.9329329e+00   8.0611500e-01
  -2.9129129e+00   7.9671841e-01
  -2.8928929e+00   7.8716858e-01
  -2.8728729e+00   7.7747854e-01
  -2.8528529e+00   7.6766121e-01
  -2.8328328e+00   7.5772943e-01
  -2.8128128e+00   7.4769594e-01
  -2.7927928e+00   7.3757331e-01
  -2.7727728e+00   7.2737403e-01
  -2.7527528e+00   7.1711042e-01
  -2.7327327e+00   7.0679466e-01
  -2.7127127e+00   6.9643880e-01
  -2.6926927e+00   6.8605477e-01
  -2.6726727e+00   6.7565436e-01
  -2.6526527e+00   6.6524923e-01
  -2.6326326e+00   6.5485098e-01
  -2.6126126e+00   6.4447109e-01
  -2.5925926e+00   6.3412100e-01
  -2.5725726e+00   6.2381210e-01
  -2.5525526e+00   6.1355578e-01
  -2.5325325e+00   6.0336343e-01
  -2.5125125e+00   5.9324651e-01
  -2.4924925e+00   5.8321655e-01
  -2.4724725e+00   5.7328521e-01
  -2.4524525e+00   5.6346431e-01
  -2.4324324e+00   5.5376586e-01
  -2.4124124e+00   5.4420215e-01
  -2.3923924e+00   5.3478573e-01
  -2.3723724e+00   5.2552949e-01
  -2.3523524e+00   5.1644671e-01
  -2.3323323e+00   5.0755109e-01
  -2.3123123e+00   4.9885679e-01
  -2.2922923e+00   4.9037849e-01
  -2.2722723e+00   4.8213139e-01
  -2.2522523e+00   4.7413125e-01
  -2.2322322e+00   4.6639444e-01
  -2.2122122e+00   4.5893792e-01
  -2.1921922e+00   4.5177922e-01
  -2.1721722e+00   4.4493647e-01
  -2.1521522e+00   4.3842833e-01
  -2.1321321e+00   4.3227398e-01
  -2.1121121e+00   4.2649298e-01
  -2.0920921e+00   4.2110523e-01
  -2.0720721e+00   4.1613083e-01
  -2.0520521e+00   4.1158995e-01
  -2.0320320e+00   4.0750262e-01
  -2.0120120e+00   4.0388859e-01
  -1.9919920e+00   4.0076709e-01
  -1.9719720e+00   3.9815658e-01
  -1.9519520e+00   3.9607460e-01
  -1.9319319e+00   3.9453741e-01
  -1.9119119e+00   3.9355989e-01
  -1.8918919e+00   3.9315521e-01
  -1.8718719e+00   3.9333471e-01
  -1.8518519e+00   3.9410770e-01
  -1.8318318e+00   3.9548135e-01
  -1.8118118e+00   3.9746064e-01
  -1.7917918e+00   4.0004825e-01
  -1.7717718e+00   4.0324466e-01
  -1.7517518e+00   4.0704815e-01
  -1.7317317e+00   4.1145493e-01
  -1.7117117e+00   4.1645928e-01
  -1.6916917e+00   4.2205368e-01
  -1.6716717e+00   4.2822905e-01
  -1.6516517e+00   4.3497489e-01
  -1.6316316e+00   4.4227952e-01
  -1.6116116e+00   4.5013028e-01
  -1.5915916e+00   4.5851368e-01
  -1.5715716e+00   4.6741560e-01
  -1.5515516e+00   4.7682146e-01
  -1.5315315e+00   4.8671633e-01
  -1.5115115e+00   4.9708505e-01
  -1.4914915e+00   5.0791233e-01
  -1.4714715e+00   5.1918281e-01
  -1.4514515e+00   5.3088112e-01
  -1.4314314e+00   5.4299190e-01
  -1.4114114e+00   5.5549981e-01
  -1.3913914e+00   5.6838958e-01
  -1.3713714e+00   5.8164589e-01
  -1.3513514e+00   5.9525348e-01
  -1.3313313e+00   6.0919699e-01
  -1.3113113e+00   6.2346100e-01
  -1.2912913e+00   6.3802995e-01
  -1.2712713e+00   6.5288808e-01
  -1.2512513e+00   6.6801939e-01
  -1.2312312e+00   6.8340758e-01
  -1.2112112e+00   6.9903598e-01
  -1.1911912e+00   7.1488749e-01
  -1.1711712e+00   7.3094452e-01
  -1.1511512e+00   7.4718895e-01
  -1.1311311e+00   7.6360206e-01
  -1.1111111e+00   7.8016446e-01
  -1.0910911e+00   7.9685608e-01
  -1.0710711e+00   8.1365608e-01
  -1.0510511e+00   8.3054285e-01
  -1.0310310e+00   8.4749397e-01
  -1.0110110e+00   8.6448615e-01
  -9.9099099e-01   8.8149524e-01
  -9.7097097e-01   8.9849624e-01
  -9.5095095e-01   9.1546322e-01
  -9.3093093e-01   9.3236941e-01
  -9.1091091e-01   9.4918717e-01
  -8.9089089e-01   9.6588801e-01
  -8.7087087e-01   9.8244266e-01
  -8.5085085e-01   9.9882108e-01
  -8.3083083e-01   1.0149926e+00
  -8.1081081e-01   1.0309257e+00
  -7.9079079e-01   1.0465887e+00
  -7.7077077e-01   1.0619491e+00
  -7.5075075e-01   1.0769744e+00
  -7.3073073e-01   1.0916315e+00
  -7.1071071e-01   1.1058874e+00
  -6.9069069e-01   1.1197093e+00
  -6.7067067e-01   1.1330644e+00
  -6.5065065e-01   1.1459201e+00
  -6.3063063e-01   1.1582446e+00
  -6.1061061e-01   1.1700067e+00
  -5.9059059e-01   1.1811760e+00
  -5.7057057e-01   1.1917231e+00
  -5.5055055e-01   1.2016198e+00
  -5.3053053e-01   1.2108395e+00
  -5.1051051e-01   1.2193568e+00
  -4.9049049e-01   1.2271484e+00
  -4.7047047e-01   1.2341926e+00
  -4.5045045e-01   1.2404698e+00
  -4.3043043e-01   1.2459627e+00
  -4.1041041e-01   1.2506561e+00
  -3.9039039e-01   1.2545374e+00
  -3.7037037e-01   1.2575964e+00
  -3.5035035e-01   1.2598255e+00
  -3.3033033e-01   1.2612197e+00
  -3.1031031e-01   1.2617767e+00
  -2.9029029e-01   1.2614968e+00
  -2.7027027e-01   1.2603832e+00
  -2.5025025e-01   1.2584415e+00
  -2.3023023e-01   1.2556800e+00
  -2.1021021e-01   1.2521096e+00
  -1.9019019e-01   1.2477434e+00
  -1.7017017e-01   1.2425972e+00
  -1.5015015e-01   1.2366886e+00
  -1.3013013e-01   1.2300376e+00
  -1.1011011e-01   1.2226660e+00
  -9.0090090e-02   1.2145973e+00
  -7.0070070e-02   1.2058567e+00
  -5.0050050e-02   1.1964707e+00
  -3.0030030e-02   1.1864672e+00
  -1.0010010e-02   1.1758749e+00
   1.0010010e-02   1.1647235e+00
   3.0030030e-02   1.1530434e+00
   5.0050050e-02   1.1408655e+00
   7.0070070e-02   1.1282207e+00
   9.0090090e-02   1.1151406e+00
   1.1011011e-01   1.1016563e+00
   1.3013013e-01   1.0877989e+00
   1.5015015e-01   1.0735992e+00
   1.7017017e-01   1.0590874e+00
   1.9019019e-01   1.0442934e+00
   2.1021021e-01   1.0292461e+00
   2.3023023e-01   1.0139737e+00
   2.5025025e-01   9.9850365e-01
   2.7027027e-01   9.8286224e-01
   2.9029029e-01   9.6707484e-01
   3.1031031e-01   9.5116570e-01
   3.3033033e-01   9.3515795e-01
   3.5035035e-01   9.1907354e-01
   3.7037037e-01   9.0293324e-01
   3.9039039e-01   8.8675659e-01
   4.1041041e-01   8.7056194e-01
   4.3043043e-01   8.5436641e-01
   4.5045045e-01   8.3818592e-01
   4.7047047e-01   8.2203518e-01
   4.9049049e-01   8.0592773e-01
   5.1051051e-01   7.8987596e-01
   5.3053053e-01   7.7389114e-01
   5.5055055e-01   7.5798345e-01
   5.7057057e-01   7.4216199e-01
   5.9059059e-01   7.2643489e-01
   6.1061061e-01   7.1080926e-01
   6.3063063e-01   6.9529130e-01
   6.5065065e-01   6.7988632e-01
   6.7067067e-01   6.6459879e-01
   6.9069069e-01   6.4943239e-01
   7.1071071e-01   6.3439003e-01
   7.3073073e-01   6.1947394e-01
   7.5075075e-01   6.0468568e-01
   7.7077077e-01   5.9002622e-01
   7.9079079e-01   5.7549594e-01
   8.1081081e-01   5.6109474e-01
   8.3083083e-01   5.4682202e-01
   8.5085085e-01   5.3267677e-01
   8.7087087e-01   5.1865760e-01
   8.9089089e-01   5.0476278e-01
   9.1091091e-01   4.9099030e-01
   9.3093093e-01   4.7733788e-01
   9.5095095e-01   4.6380308e-01
   9.7097097e-01   4.5038327e-01
   9.9099099e-01   4.3707571e-01
   1.0110110e+00   4.2387762e-01
   1.0310310e+00   4.1078619e-01
   1.0510511e+00   3.9779865e-01
   1.0710711e+00   3.8491236e-01
   1.0910911e+00   3.7212479e-01
   1.1111111e+00   3.5943367e-01
   1.1311311e+00   3.4683704e-01
   1.1511512e+00   3.3433333e-01
   1.1711712e+00   3.2192146e-01
   1.1911912e+00   3.0960099e-01
   1.2112112e+00   2.9737222e-01
   1.2312312e+00   2.8523644e-01
   1.2512513e+00   2.7319605e-01
   1.2712713e+00   2.6125492e-01
   1.2912913e+00   2.4941864e-01
   1.3113113e+00   2.3769502e-01
   1.3313313e+00   2.2609456e-01
   1.3513514e+00   2.1463114e-01
   1.3713714e+00   2.0332293e-01
   1.3913914e+00   1.9219346e-01
   1.4114114e+00   1.8127312e-01
   1.4314314e+00   1.7060099e-01
   1.4514515e+00   1.6022725e-01
   1.4714715e+00   1.5021616e-01
   1.4914915e+00   1.4064971e-01
   1.5115115e+00   1.3163177e-01
   1.5315315e+00   1.2329227e-01
   1.5515516e+00   1.1579029e-01
   1.5715716e+00   1.0931396e-01
   1.5915916e+00   1.0407373e-01
   1.6116116e+00   1.0028563e-01
   1.6316316e+00   9.8143086e-02
   1.6516517e+00   9.7782050e-02
   1.6716717e+00   9.9251733e-02
   1.6916917e+00   1.0250455e-01
   1.7117117e+00   1.0741050e-01
   1.7317317e+00   1.1378806e-01
   1.7517518e+00   1.2143752e-01
   1.7717718e+00   1.3016631e-01
   1.7917918e+00   1.3980323e-01
   1.8118118e+00   1.5020364e-01
   1.8318318e+00   1.6124910e-01
   1.8518519e+00   1.7284432e-01
   1.8718719e+00   1.8491335e-01
   1.8918919e+00   1.9739586e-01
   1.9119119e+00   2.1024383e-01
   1.9319319e+00   2.2341897e-01
   1.9519520e+00   2.3689053e-01
   1.9719720e+00   2.5063365e-01
   1.9919920e+00   2.6462804e-01
   2.0120120e+00   2.7885699e-01
   2.0320320e+00   2.9330656e-01
   2.0520521e+00   3.0796494e-01
   2.0720721e+00   3.2282200e-01
   2.0920921e+00   3.3786883e-01
   2.1121121e+00   3.5309750e-01
   2.1321321e+00   3.6850075e-01
   2.1521522e+00   3.8407181e-01
   2.1721722e+00   3.9980418e-01
   2.1921922e+00   4.1569154e-01
   2.2122122e+00   4.3172760e-01
   2.2322322e+00   4.4790596e-01
   2.2522523e+00   4.6422009e-01
   2.2722723e+00   4.8066316e-01
   2.2922923e+00   4.9722803e-01
   2.3123123e+00   5.1390715e-01
   2.3323323e+00   5.3069254e-01
   2.3523524e+00   5.4757567e-01
   2.3723724e+00   5.6454746e-01
   2.3923924e+00   5.8159822e-01
   2.4124124e+00   5.9871761e-01
   2.4324324e+00   6.1589461e-01
   2.4524525e+00   6.3311745e-01
   2.4724725e+00   6.5037362e-01
   2.4924925e+00   6.6764983e-01
   2.5125125e+00   6.8493196e-01
   2.5325325e+00   7.0220511e-01
   2.5525526e+00   7.1945349e-01
   2.5725726e+00   7.3666050e-01
   2.5925926e+00   7.5380867e-01
   2.6126126e+00   7.7087969e-01
   2.6326326e+00   7.8785438e-01
   2.6526527e+00   8.0471276e-01
   2.6726727e+00   8.2143404e-01
   2.6926927e+00   8.3799663e-01
   2.7127127e+00   8.5437820e-01
   2.7327327e+00   8.7055573e-01
   2.7527528e+00   8.8650554e-01
   2.7727728e+00   9.0220334e-01
   2.7927928e+00   9.1762434e-01
   2.8128128e+00   9.3274328e-01
   2.8328328e+00   9.4753453e-01
   2.8528529e+00   9.6197220e-01
   2.8728729e+00   9.7603022e-01
   2.8928929e+00   9.8968243e-01
   2.9129129e+00   1.0029027e+00
   2.9329329e+00   1.0156652e+00
   2.9529530e+00   1.0279441e+00
   2.9729730e+00   1.0397143e+00
   2.9929930e+00   1.0509511e+00
   3.0130130e+00   1.0616305e+00
   3.0330330e+00   1.0717293e+00
   3.0530531e+00   1.0812253e+00
   3.0730731e+00   1.0900973e+00
   3.0930931e+00   1.0983257e+00
   3.1131131e+00   1.1058917e+00
   3.1331331e+00   1.1127784e+00
   3.1531532e+00   1.1189703e+00
   3.1731732e+00   1.1244538e+00
   3.1931932e+00   1.1292169e+00
   3.2132132e+00   1.1332497e+00
   3.2332332e+00   1.1365441e+00
   3.2532533e+00   1.1390941e+00
   3.2732733e+00   1.1408957e+00
   3.2932933e+00   1.1419473e+00
   3.3133133e+00   1.1422491e+00
   3.3333333e+00   1.1418037e+00
   3.3533534e+00   1.1406155e+00
   3.3733734e+00   1.1386915e+00
   3.3933934e+00   1.1360402e+00
   3.4134134e+00   1.1326726e+00
   3.4334334e+00   1.1286013e+00
   3.4534535e+00   1.1238408e+00
   3.4734735e+00   1.1184076e+00
   3.4934935e+00   1.1123195e+00
   3.5135135e+00   1.1055961e+00
   3.5335335e+00   1.0982584e+00
   3.5535536e+00   1.0903285e+00
   3.5735736e+00   1.0818298e+00
   3.5935936e+00   1.0727867e+00
   3.6136136e+00   1.0632245e+00
   3.6336336e+00   1.0531692e+00
   3.6536537e+00   1.0426474e+00
   3.6736737e+00   1.0316862e+00
   3.6936937e+00   1.0203131e+00
   3.7137137e+00   1.0085555e+00
   3.7337337e+00   9.9644134e-01
   3.7537538e+00   9.8399811e-01
   3.7737738e+00   9.7125336e-01
   3.7937938e+00   9.5823430e-01
   3.8138138e+00   9.4496781e-01
   3.8338338e+00   9.3148031e-01
   3.8538539e+00   9.1779770e-01
   3.8738739e+00   9.0394525e-01
   3.8938939e+00   8.8994757e-01
   3.9139139e+00   8.7582856e-01
   3.9339339e+00   8.6161131e-01
   3.9539540e+00   8.4731810e-01
   3.9739740e+00   8.3297037e-01
   3.9939940e+00   8.1858866e-01
   4.0140140e+00   8.0419259e-01
   4.0340340e+00   7.8980089e-01
   4.0540541e+00   7.7543135e-01
   4.0740741e+00   7.6110083e-01
   4.0940941e+00   7.4682524e-01
   4.1141141e+00   7.3261960e-01
   4.1341341e+00   7.1849800e-01
   4.1541542e+00   7.0447361e-01
   4.1741742e+00   6.9055874e-01
   4.1941942e+00   6.7676482e-01
   4.2142142e+00   6.6310246e-01
   4.2342342e+00   6.4958143e-01
   4.2542543e+00   6.3621070e-01
   4.2742743e+00   6.2299849e-01
   4.2942943e+00   6.0995228e-01
   4.3143143e+00   5.9707883e-01
   4.3343343e+00   5.8438422e-01
   4.3543544e+00   5.7187388e-01
   4.3743744e+00   5.5955263e-01
   4.3943944e+00   5.4742467e-01
   4.4144144e+00   5.3549367e-01
   4.4344344e+00   5.2376272e-01
   4.4544545e+00   5.1223446e-01
   4.4744745e+00   5.0091100e-01
   4.4944945e+00   4.8979403e-01
   4.5145145e+00   4.7888479e-01
   4.5345345e+00   4.6818415e-01
   4.5545546e+00   4.5769258e-01
   4.5745746e+00   4.4741022e-01
   4.5945946e+00   4.3733685e-01
   4.6146146e+00   4.2747197e-01
   4.6346346e+00   4.1781479e-01
   4.6546547e+00   4.0836426e-01
   4.6746747e+00   3.9911906e-01
   4.6946947e+00   3.9007767e-01
   4.7147147e+00   3.8123835e-01
   4.7347347e+00   3.7259917e-01
   4.7547548e+00   3.6415801e-01
   4.7747748e+00   3.5591260e-01
   4.7947948e+00   3.4786053e-01
   4.8148148e+00   3.3999924e-01
   4.8348348e+00   3.3232605e-01
   4.8548549e+00   3.2483818e-01
   4.8748749e+00   3.1753276e-01
   4.8948949e+00   3.1040680e-01
   4.9149149e+00   3.0345727e-01
   4.9349349e+00   2.9668105e-01
   4.9549550e+00   2.9007497e-01
   4.9749750e+00   2.8363582e-01
   4.9949950e+00   2.7736034e-01
   5.0150150e+00   2.7124522e-01
   5.0350350e+00   2.6528716e-01
   5.0550551e+00   2.5948280e-01
   5.0750751e+00   2.5382881e-01
   5.0950951e+00   2.4832183e-01
   5.1151151e+00   2.4295848e-01
   5.1351351e+00   2.3773543e-01
   5.1551552e+00   2.3264932e-01
   5.1751752e+00   2.2769683e-01
   5.1951952e+00   2.2287463e-01
   5.2152152e+00   2.1817944e-01
   5.2352352e+00   2.1360800e-01
   5.2552553e+00   2.0915707e-01
   5.2752753e+00   2.0482346e-01
   5.2952953e+00   2.0060399e-01
   5.3153153e+00   1.9649556e-01
   5.3353353e+00   1.9249508e-01
   5.3553554e+00   1.8859951e-01
   5.3753754e+00   1.8480587e-01
   5.3953954e+00   1.8111122e-01
   5.4154154e+00   1.7751268e-01
   5.4354354e+00   1.7400741e-01
   5.4554555e+00   1.7059264e-01
   5.4754755e+00   1.6726564e-01
   5.4954955e+00   1.6402376e-01
   5.5155155e+00   1.6086438e-01
   5.5355355e+00   1.5778497e-01
   5.5555556e+00   1.5478303e-01
   5.5755756e+00   1.5185615e-01
   5.5955956e+00   1.4900196e-01
   5.6156156e+00   1.4621816e-01
   5.6356356e+00   1.4350251e-01
   5.6556557e+00   1.4085284e-01
   5.6756757e+00   1.3826702e-01
   5.6956957e+00   1.3574301e-01
   5.7157157e+00   1.3327881e-01
   5.7357357e+00   1.3087248e-01
   5.7557558e+00   1.2852216e-01
   5.7757758e+00   1.2622604e-01
   5.7957958e+00   1.2398235e-01
   5.8158158e+00   1.2178941e-01
   5.8358358e+00   1.1964557e-01
   5.8558559e+00   1.1754925e-01
   5.8758759e+00   1.1549893e-01
   5.8958959e+00   1.1349312e-01
   5.9159159e+00   1.1153042e-01
   5.9359359e+00   1.0960944e-01
   5.9559560e+00   1.0772888e-01
   5.9759760e+00   1.0588746e-01
   5.9959960e+00   1.0408396e-01
   6.0160160e+00   1.0231721e-01
   6.0360360e+00   1.0058607e-01
   6.0560561e+00   9.8889471e-02
   6.0760761e+00   9.7226360e-02
   6.0960961e+00   9.5595737e-02
   6.1161161e+00   9.3996642e-02
   6.1361361e+00   9.2428151e-02
   6.1561562e+00   9.0889380e-02
   6.1761762e+00   8.9379480e-02
   6.1961962e+00   8.7897634e-02
   6.2162162e+00   8.6443063e-02
   6.2362362e+00   8.5015015e-02
   6.2562563e+00   8.3612774e-02
   6.2762763e+00   8.2235649e-02
   6.2962963e+00   8.0882981e-02
   6.3163163e+00   7.9554135e-02
   6.3363363e+00   7.8248503e-02
   6.3563564e+00   7.6965503e-02
   6.3763764e+00   7.5704577e-02
   6.3963964e+00   7.4465187e-02
   6.4164164e+00   7.3246820e-02
   6.4364364e+00   7.2048980e-02
   6.4564565e+00   7.0871195e-02
   6.4764765e+00   6.9713008e-02
   6.4964965e+00   6.8573982e-02
   6.5165165e+00   6.7453696e-02
   6.5365365e+00   6.6351746e-02
   6.5565566e+00   6.5267742e-02
   6.5765766e+00   6.4201311e-02
   6.5965966e+00   6.3152090e-02
   6.6166166e+00   6.2119733e-02
   6.6366366e+00   6.1103905e-02
   6.6566567e+00   6.0104281e-02
   6.6766767e+00   5.9120551e-02
   6.6966967e+00   5.8152411e-02
   6.7167167e+00   5.7199572e-02
   6.7367367e+00   5.6261750e-02
   6.7567568e+00   5.5338672e-02
   6.7767768e+00   5.4430074e-02
   6.7967968e+00   5.3535700e-02
   6.8168168e+00   5.2655300e-02
   6.8368368e+00   5.1788633e-02
   6.8568569e+00   5.0935465e-02
   6.8768769e+00   5.0095566e-02
   6.8968969e+00   4.9268714e-02
   6.9169169e+00   4.8454693e-02
   6.9369369e+00   4.7653293e-02
   6.9569570e+00   4.6864307e-02
   6.9769770e+00   4.6087534e-02
   6.9969970e+00   4.5322779e-02
   7.0170170e+00   4.4569850e-02
   7.0370370e+00   4.3828560e-02
   7.0570571e+00   4.3098724e-02
   7.0770771e+00   4.2380165e-02
   7.0970971e+00   4.1672705e-02
   7.1171171e+00   4.0976173e-02
   7.1371371e+00   4.0290399e-02
   7.1571572e+00   3.9615218e-02
   7.1771772e+00   3.8950467e-02
   7.1971972e+00   3.8295986e-02
   7.2172172e+00   3.7651618e-02
   7.2372372e+00   3.7017209e-02
   7.2572573e+00   3.6392608e-02
   7.2772773e+00   3.5777665e-02
   7.2972973e+00   3.5172234e-02
   7.3173173e+00   3.4576170e-02
   7.3373373e+00   3.3989331e-02
   7.3573574e+00   3.3411578e-02
   7.3773774e+00   3.2842774e-02
   7.3973974e+00   3.2282782e-02
   7.4174174e+00   3.1731469e-02
   7.4374374e+00   3.1188705e-02
   7.4574575e+00   3.0654359e-02
   7.4774775e+00   3.0128305e-02
   7.4974975e+00   2.9610416e-02
   7.5175175e+00   2.9100570e-02
   7.5375375e+00   2.8598644e-02
   7.5575576e+00   2.8104518e-02
   7.5775776e+00   2.7618075e-02
   7.5975976e+00   2.7139198e-02
   7.6176176e+00   2.6667773e-02
   7.6376376e+00   2.6203685e-02
   7.6576577e+00   2.5746825e-02
   7.6776777e+00   2.5297082e-02
   7.6976977e+00   2.4854349e-02
   7.7177177e+00   2.4418520e-02
   7.7377377e+00   2.3989489e-02
   7.7577578e+00   2.3567154e-02
   7.7777778e+00   2.3151414e-02
   7.7977978e+00   2.2742168e-02
   7.8178178e+00   2.2339319e-02
   7.8378378e+00   2.1942769e-02
   7.8578579e+00   2.1552424e-02
   7.8778779e+00   2.1168190e-02
   7.8978979e+00   2.0789974e-02
   7.9179179e+00   2.0417687e-02
   7.9379379e+00   2.0051238e-02
   7.9579580e+00   1.9690541e-02
   7.9779780e+00   1.9335508e-02
   7.9979980e+00   1.8986056e-02
   8.0180180e+00   1.8642100e-02
   8.0380380e+00   1.8303559e-02
   8.0580581e+00   1.7970351e-02
   8.0780781e+00   1.7642398e-02
   8.0980981e+00   1.7319622e-02
   8.1181181e+00   1.7001946e-02
   8.1381381e+00   1.6689295e-02
   8.1581582e+00   1.6381594e-02
   8.1781782e+00   1.6078770e-02
   8.1981982e+00   1.5780753e-02
   8.2182182e+00   1.5487472e-02
   8.2382382e+00   1.5198858e-02
   8.2582583e+00   1.4914842e-02
   8.2782783e+00   1.4635359e-02
   8.2982983e+00   1.4360342e-02
   8.3183183e+00   1.4089727e-02
   8.3383383e+00   1.3823451e-02
   8.3583584e+00   1.3561452e-02
   8.3783784e+00   1.3303667e-02
   8.3983984e+00   1.3050037e-02
   8.4184184e+00   1.2800504e-02
   8.4384384e+00   1.2555007e-02
   8.4584585e+00   1.2313492e-02
   8.4784785e+00   1.2075901e-02
   8.4984985e+00   1.1842179e-02
   8.5185185e+00   1.1612271e-02
   8.5385385e+00   1.1386125e-02
   8.5585586e+00   1.1163688e-02
   8.5785786e+00   1.0944907e-02
   8.5985986e+00   1.0729733e-02
   8.6186186e+00   1.0518115e-02
   8.6386386e+00   1.0310004e-02
   8.6586587e+00   1.0105352e-02
   8.6786787e+00   9.9041102e-03
   8.6986987e+00   9.7062324e-03
   8.7187187e+00   9.5116722e-03
   8.7387387e+00   9.3203841e-03
   8.7587588e+00   9.1323234e-03
   8.7787788e+00   8.9474458e-03
   8.7987988e+00   8.7657079e-03
   8.8188188e+00   8.5870668e-03
   8.8388388e+00   8.4114803e-03
   8.8588589e+00   8.2389067e-03
   8.8788789e+00   8.0693051e-03
   8.8988989e+00   7.9026350e-03
   8.9189189e+00   7.7388564e-03
   8.9389389e+00   7.5779300e-03
   8.9589590e+00   7.4198170e-03
   8.9789790e+00   7.2644790e-03
   8.9989990e+00   7.1118783e-03
   9.0190190e+00   6.9619776e-03
   9.0390390e+00   6.8147399e-03
   9.0590591e+00   6.6701290e-03
   9.0790791e+00   6.5281088e-03
   9.0990991e+00   6.3886440e-03
   9.1191191e+00   6.2516994e-03
   9.1391391e+00   6.1172405e-03
   9.1591592e+00   5.9852330e-03
   9.1791792e+00   5.8556430e-03
   9.1991992e+00   5.7284372e-03
   9.2192192e+00   5.6035825e-03
   9.2392392e+00   5.4810462e-03
   9.2592593e+00   5.3607960e-03
   9.2792793e+00   5.2428000e-03
   9.2992993e+00   5.1270264e-03
   9.3193193e+00   5.0134441e-03
   9.3393393e+00   4.9020220e-03
   9.3593594e+00   4.7927296e-03
   9.3793794e+00   4.6855365e-03
   9.3993994e+00   4.5804128e-03
   9.4194194e+00   4.4773287e-03
   9.4394394e+00   4.3762549e-03
   9.4594595e+00   4.2771623e-03
   9.4794795e+00   4.1800220e-03
   9.4994995e+00   4.0848056e-03
   9.5195195e+00   3.9914848e-03
   9.5395395e+00   3.9000316e-03
   9.5595596e+00   3.8104183e-03
   9.5795796e+00   3.7226176e-03
   9.5995996e+00   3.6366021e-03
   9.6196196e+00   3.5523451e-03
   9.6396396e+00   3.4698198e-03
   9.6596597e+00   3.3889999e-03
   9.6796797e+00   3.3098592e-03
   9.6996997e+00   3.2323718e-03
   9.7197197e+00   3.1565120e-03
   9.7397397e+00   3.0822543e-03
   9.7597598e+00   3.0095737e-03
   9.7797798e+00   2.9384452e-03
   9.7997998e+00   2.8688440e-03
   9.8198198e+00   2.8007456e-03
   9.8398398e+00   2.7341259e-03
   9.8598599e+00   2.6689607e-03
   9.8798799e+00   2.6052262e-03
   9.8998999e+00   2.5428989e-03
   9.9199199e+00   2.4819555e-03
   9.9399399e+00   2.4223727e-03
   9.9599600e+00   2.3641276e-03
   9.9799800e+00   2.3071977e-03
   1.0000000e+01   2.2515602e-03


==> 3Sol_real_opt_Rx4.dat <==
  -1.0000000e+01   2.2795956e-03
  -9.9799800e+00   2.3343701e-03
  -9.9599600e+00   2.3903441e-03
  -9.9399399e+00   2.4475386e-03
  -9.9199199e+00   2.5059752e-03
  -9.8998999e+00   2.5656756e-03
  -9.8798799e+00   2.6266620e-03
  -9.8598599e+00   2.6889570e-03
  -9.8398398e+00   2.7525834e-03
  -9.8198198e+00   2.8175645e-03
  -9.7997998e+00   2.8839240e-03
  -9.7797798e+00   2.9516860e-03
  -9.7597598e+00   3.0208750e-03
  -9.7397397e+00   3.0915159e-03
  -9.7197197e+00   3.1636340e-03
  -9.6996997e+00   3.2372550e-03
  -9.6796797e+00   3.3124052e-03
  -9.6596597e+00   3.3891113e-03
  -9.6396396e+00   3.4674004e-03
  -9.6196196e+00   3.5473000e-03
  -9.5995996e+00   3.6288382e-03
  -9.5795796e+00   3.7120436e-03
  -9.5595596e+00   3.7969453e-03
  -9.5395395e+00   3.8835728e-03
  -9.5195195e+00   3.9719562e-03
  -9.4994995e+00   4.0621261e-03
  -9.4794795e+00   4.1541137e-03
  -9.4594595e+00   4.2479505e-03
  -9.4394394e+00   4.3436690e-03
  -9.4194194e+00   4.4413018e-03
  -9.3993994e+00   4.5408823e-03
  -9.3793794e+00   4.6424445e-03
  -9.3593594e+00   4.7460230e-03
  -9.3393393e+00   4.8516528e-03
  -9.3193193e+00   4.9593697e-03
  -9.2992993e+00   5.0692100e-03
  -9.2792793e+00   5.1812108e-03
  -9.2592593e+00   5.2954096e-03
  -9.2392392e+00   5.4118446e-03
  -9.2192192e+00   5.5305549e-03
  -9.1991992e+00   5.6515798e-03
  -9.1791792e+00   5.7749597e-03
  -9.1591592e+00   5.9007354e-03
  -9.1391391e+00   6.0289483e-03
  -9.1191191e+00   6.1596409e-03
  -9.0990991e+00   6.2928558e-03
  -9.0790791e+00   6.4286369e-03
  -9.0590591e+00   6.5670282e-03
  -9.0390390e+00   6.7080749e-03
  -9.0190190e+00   6.8518227e-03
  -8.9989990e+00   6.9983178e-03
  -8.9789790e+00   7.1476075e-03
  -8.9589590e+00   7.2997396e-03
  -8.9389389e+00   7.4547625e-03
  -8.9189189e+00   7.6127256e-03
  -8.8988989e+00   7.7736789e-03
  -8.8788789e+00   7.9376729e-03
  -8.8588589e+00   8.1047591e-03
  -8.8388388e+00   8.2749897e-03
  -8.8188188e+00   8.4484175e-03
  -8.7987988e+00   8.6250959e-03
  -8.7787788e+00   8.8050793e-03
  -8.7587588e+00   8.9884226e-03
  -8.7387387e+00   9.1751815e-03
  -8.7187187e+00   9.3654123e-03
  -8.6986987e+00   9.5591720e-03
  -8.6786787e+00   9.7565184e-03
  -8.6586587e+00   9.9575099e-03
  -8.6386386e+00   1.0162206e-02
  -8.6186186e+00   1.0370665e-02
  -8.5985986e+00   1.0582949e-02
  -8.5785786e+00   1.0799117e-02
  -8.5585586e+00   1.1019233e-02
  -8.5385385e+00   1.1243358e-02
  -8.5185185e+00   1.1471554e-02
  -8.4984985e+00   1.1703886e-02
  -8.4784785e+00   1.1940417e-02
  -8.4584585e+00   1.2181212e-02
  -8.4384384e+00   1.2426335e-02
  -8.4184184e+00   1.2675853e-02
  -8.3983984e+00   1.2929832e-02
  -8.3783784e+00   1.3188337e-02
  -8.3583584e+00   1.3451437e-02
  -8.3383383e+00   1.3719199e-02
  -8.3183183e+00   1.3991689e-02
  -8.2982983e+00   1.4268978e-02
  -8.2782783e+00   1.4551133e-02
  -8.2582583e+00   1.4838224e-02
  -8.2382382e+00   1.5130320e-02
  -8.2182182e+00   1.5427490e-02
  -8.1981982e+00   1.5729805e-02
  -8.1781782e+00   1.6037334e-02
  -8.1581582e+00   1.6350149e-02
  -8.1381381e+00   1.6668320e-02
  -8.1181181e+00   1.6991918e-02
  -8.0980981e+00   1.7321014e-02
  -8.0780781e+00   1.7655678e-02
  -8.0580581e+00   1.7995984e-02
  -8.0380380e+00   1.8342001e-02
  -8.0180180e+00   1.8693802e-02
  -7.9979980e+00   1.9051458e-02
  -7.9779780e+00   1.9415040e-02
  -7.9579580e+00   1.9784620e-02
  -7.9379379e+00   2.0160271e-02
  -7.9179179e+00   2.0542062e-02
  -7.8978979e+00   2.0930066e-02
  -7.8778779e+00   2.1324355e-02
  -7.8578579e+00   2.1724999e-02
  -7.8378378e+00   2.2132070e-02
  -7.8178178e+00   2.2545639e-02
  -7.7977978e+00   2.2965777e-02
  -7.7777778e+00   2.3392554e-02
  -7.7577578e+00   2.3826043e-02
  -7.7377377e+00   2.4266313e-02
  -7.7177177e+00   2.4713435e-02
  -7.6976977e+00   2.5167479e-02
  -7.6776777e+00   2.5628516e-02
  -7.6576577e+00   2.6096616e-02
  -7.6376376e+00   2.6571849e-02
  -7.6176176e+00   2.7054285e-02
  -7.5975976e+00   2.7543994e-02
  -7.5775776e+00   2.8041046e-02
  -7.5575576e+00   2.8545511e-02
  -7.5375375e+00   2.9057459e-02
  -7.5175175e+00   2.9576961e-02
  -7.4974975e+00   3.0104086e-02
  -7.4774775e+00   3.0638906e-02
  -7.4574575e+00   3.1181490e-02
  -7.4374374e+00   3.1731912e-02
  -7.4174174e+00   3.2290241e-02
  -7.3973974e+00   3.2856551e-02
  -7.3773774e+00   3.3430914e-02
  -7.3573574e+00   3.4013404e-02
  -7.3373373e+00   3.4604095e-02
  -7.3173173e+00   3.5203064e-02
  -7.2972973e+00   3.5810387e-02
  -7.2772773e+00   3.6426141e-02
  -7.2572573e+00   3.7050407e-02
  -7.2372372e+00   3.7683265e-02
  -7.2172172e+00   3.8324800e-02
  -7.1971972e+00   3.8975095e-02
  -7.1771772e+00   3.9634238e-02
  -7.1571572e+00   4.0302319e-02
  -7.1371371e+00   4.0979432e-02
  -7.1171171e+00   4.1665671e-02
  -7.0970971e+00   4.2361136e-02
  -7.0770771e+00   4.3065930e-02
  -7.0570571e+00   4.3780160e-02
  -7.0370370e+00   4.4503937e-02
  -7.0170170e+00   4.5237376e-02
  -6.9969970e+00   4.5980600e-02
  -6.9769770e+00   4.6733734e-02
  -6.9569570e+00   4.7496911e-02
  -6.9369369e+00   4.8270270e-02
  -6.9169169e+00   4.9053958e-02
  -6.8968969e+00   4.9848127e-02
  -6.8768769e+00   5.0652938e-02
  -6.8568569e+00   5.1468563e-02
  -6.8368368e+00   5.2295178e-02
  -6.8168168e+00   5.3132975e-02
  -6.7967968e+00   5.3982150e-02
  -6.7767768e+00   5.4842916e-02
  -6.7567568e+00   5.5715493e-02
  -6.7367367e+00   5.6600116e-02
  -6.7167167e+00   5.7497034e-02
  -6.6966967e+00   5.8406507e-02
  -6.6766767e+00   5.9328813e-02
  -6.6566567e+00   6.0264244e-02
  -6.6366366e+00   6.1213110e-02
  -6.6166166e+00   6.2175737e-02
  -6.5965966e+00   6.3152470e-02
  -6.5765766e+00   6.4143675e-02
  -6.5565566e+00   6.5149736e-02
  -6.5365365e+00   6.6171060e-02
  -6.5165165e+00   6.7208078e-02
  -6.4964965e+00   6.8261241e-02
  -6.4764765e+00   6.9331028e-02
  -6.4564565e+00   7.0417942e-02
  -6.4364364e+00   7.1522515e-02
  -6.4164164e+00   7.2645305e-02
  -6.3963964e+00   7.3786900e-02
  -6.3763764e+00   7.4947921e-02
  -6.3563564e+00   7.6129017e-02
  -6.3363363e+00   7.7330873e-02
  -6.3163163e+00   7.8554207e-02
  -6.2962963e+00   7.9799772e-02
  -6.2762763e+00   8.1068358e-02
  -6.2562563e+00   8.2360795e-02
  -6.2362362e+00   8.3677949e-02
  -6.2162162e+00   8.5020727e-02
  -6.1961962e+00   8.6390079e-02
  -6.1761762e+00   8.7786997e-02
  -6.1561562e+00   8.9212514e-02
  -6.1361361e+00   9.0667711e-02
  -6.1161161e+00   9.2153714e-02
  -6.0960961e+00   9.3671695e-02
  -6.0760761e+00   9.5222873e-02
  -6.0560561e+00   9.6808516e-02
  -6.0360360e+00   9.8429942e-02
  -6.0160160e+00   1.0008852e-01
  -5.9959960e+00   1.0178566e-01
  -5.9759760e+00   1.0352284e-01
  -5.9559560e+00   1.0530158e-01
  -5.9359359e+00   1.0712345e-01
  -5.9159159e+00   1.0899008e-01
  -5.8958959e+00   1.1090313e-01
  -5.8758759e+00   1.1286435e-01
  -5.8558559e+00   1.1487551e-01
  -5.8358358e+00   1.1693846e-01
  -5.8158158e+00   1.1905507e-01
  -5.7957958e+00   1.2122728e-01
  -5.7757758e+00   1.2345709e-01
  -5.7557558e+00   1.2574653e-01
  -5.7357357e+00   1.2809770e-01
  -5.7157157e+00   1.3051274e-01
  -5.6956957e+00   1.3299384e-01
  -5.6756757e+00   1.3554323e-01
  -5.6556557e+00   1.3816320e-01
  -5.6356356e+00   1.4085607e-01
  -5.6156156e+00   1.4362422e-01
  -5.5955956e+00   1.4647006e-01
  -5.5755756e+00   1.4939604e-01
  -5.5555556e+00   1.5240467e-01
  -5.5355355e+00   1.5549847e-01
  -5.5155155e+00   1.5868001e-01
  -5.4954955e+00   1.6195190e-01
  -5.4754755e+00   1.6531677e-01
  -5.4554555e+00   1.6877729e-01
  -5.4354354e+00   1.7233615e-01
  -5.4154154e+00   1.7599606e-01
  -5.3953954e+00   1.7975978e-01
  -5.3753754e+00   1.8363007e-01
  -5.3553554e+00   1.8760972e-01
  -5.3353353e+00   1.9170152e-01
  -5.3153153e+00   1.9590830e-01
  -5.2952953e+00   2.0023287e-01
  -5.2752753e+00   2.0467808e-01
  -5.2552553e+00   2.0924677e-01
  -5.2352352e+00   2.1394179e-01
  -5.2152152e+00   2.1876598e-01
  -5.1951952e+00   2.2372219e-01
  -5.1751752e+00   2.2881325e-01
  -5.1551552e+00   2.3404199e-01
  -5.1351351e+00   2.3941123e-01
  -5.1151151e+00   2.4492377e-01
  -5.0950951e+00   2.5058237e-01
  -5.0750751e+00   2.5638980e-01
  -5.0550551e+00   2.6234877e-01
  -5.0350350e+00   2.6846197e-01
  -5.0150150e+00   2.7473204e-01
  -4.9949950e+00   2.8116160e-01
  -4.9749750e+00   2.8775318e-01
  -4.9549550e+00   2.9450929e-01
  -4.9349349e+00   3.0143236e-01
  -4.9149149e+00   3.0852475e-01
  -4.8948949e+00   3.1578874e-01
  -4.8748749e+00   3.2322654e-01
  -4.8548549e+00   3.3084025e-01
  -4.8348348e+00   3.3863189e-01
  -4.8148148e+00   3.4660336e-01
  -4.7947948e+00   3.5475642e-01
  -4.7747748e+00   3.6309273e-01
  -4.7547548e+00   3.7161381e-01
  -4.7347347e+00   3.8032099e-01
  -4.7147147e+00   3.8921549e-01
  -4.6946947e+00   3.9829830e-01
  -4.6746747e+00   4.0757026e-01
  -4.6546547e+00   4.1703199e-01
  -4.6346346e+00   4.2668390e-01
  -4.6146146e+00   4.3652614e-01
  -4.5945946e+00   4.4655864e-01
  -4.5745746e+00   4.5678105e-01
  -4.5545546e+00   4.6719273e-01
  -4.5345345e+00   4.7779275e-01
  -4.5145145e+00   4.8857985e-01
  -4.4944945e+00   4.9955243e-01
  -4.4744745e+00   5.1070852e-01
  -4.4544545e+00   5.2204577e-01
  -4.4344344e+00   5.3356145e-01
  -4.4144144e+00   5.4525236e-01
  -4.3943944e+00   5.5711489e-01
  -4.3743744e+00   5.6914494e-01
  -4.3543544e+00   5.8133790e-01
  -4.3343343e+00   5.9368869e-01
  -4.3143143e+00   6.0619164e-01
  -4.2942943e+00   6.1884054e-01
  -4.2742743e+00   6.3162859e-01
  -4.2542543e+00   6.4454838e-01
  -4.2342342e+00   6.5759188e-01
  -4.2142142e+00   6.7075038e-01
  -4.1941942e+00   6.8401454e-01
  -4.1741742e+00   6.9737430e-01
  -4.1541542e+00   7.1081889e-01
  -4.1341341e+00   7.2433686e-01
  -4.1141141e+00   7.3791597e-01
  -4.0940941e+00   7.5154329e-01
  -4.0740741e+00   7.6520508e-01
  -4.0540541e+00   7.7888690e-01
  -4.0340340e+00   7.9257351e-01
  -4.0140140e+00   8.0624894e-01
  -3.9939940e+00   8.1989645e-01
  -3.9739740e+00   8.3349858e-01
  -3.9539540e+00   8.4703715e-01
  -3.9339339e+00   8.6049324e-01
  -3.9139139e+00   8.7384731e-01
  -3.8938939e+00   8.8707914e-01
  -3.8738739e+00   9.0016791e-01
  -3.8538539e+00   9.1309225e-01
  -3.8338338e+00   9.2583025e-01
  -3.8138138e+00   9.3835957e-01
  -3.7937938e+00   9.5065746e-01
  -3.7737738e+00   9.6270086e-01
  -3.7537538e+00   9.7446642e-01
  -3.7337337e+00   9.8593065e-01
  -3.7137137e+00   9.9706997e-01
  -3.6936937e+00   1.0078608e+00
  -3.6736737e+00   1.0182796e+00
  -3.6536537e+00   1.0283032e+00
  -3.6336336e+00   1.0379086e+00
  -3.6136136e+00   1.0470732e+00
  -3.5935936e+00   1.0557749e+00
  -3.5735736e+00   1.0639923e+00
  -3.5535536e+00   1.0717049e+00
  -3.5335335e+00   1.0788926e+00
  -3.5135135e+00   1.0855368e+00
  -3.4934935e+00   1.0916195e+00
  -3.4734735e+00   1.0971241e+00
  -3.4534535e+00   1.1020353e+00
  -3.4334334e+00   1.1063390e+00
  -3.4134134e+00   1.1100227e+00
  -3.3933934e+00   1.1130753e+00
  -3.3733734e+00   1.1154872e+00
  -3.3533534e+00   1.1172506e+00
  -3.3333333e+00   1.1183594e+00
  -3.3133133e+00   1.1188091e+00
  -3.2932933e+00   1.1185969e+00
  -3.2732733e+00   1.1177220e+00
  -3.2532533e+00   1.1161851e+00
  -3.2332332e+00   1.1139888e+00
  -3.2132132e+00   1.1111374e+00
  -3.1931932e+00   1.1076368e+00
  -3.1731732e+00   1.1034947e+00
  -3.1531532e+00   1.0987203e+00
  -3.1331331e+00   1.0933244e+00
  -3.1131131e+00   1.0873191e+00
  -3.0930931e+00   1.0807181e+00
  -3.0730731e+00   1.0735362e+00
  -3.0530531e+00   1.0657895e+00
  -3.0330330e+00   1.0574950e+00
  -3.0130130e+00   1.0486710e+00
  -2.9929930e+00   1.0393363e+00
  -2.9729730e+00   1.0295108e+00
  -2.9529530e+00   1.0192148e+00
  -2.9329329e+00   1.0084693e+00
  -2.9129129e+00   9.9729565e-01
  -2.8928929e+00   9.8571547e-01
  -2.8728729e+00   9.7375066e-01
  -2.8528529e+00   9.6142321e-01
  -2.8328328e+00   9.4875513e-01
  -2.8128128e+00   9.3576832e-01
  -2.7927928e+00   9.2248450e-01
  -2.7727728e+00   9.0892516e-01
  -2.7527528e+00   8.9511141e-01
  -2.7327327e+00   8.8106398e-01
  -2.7127127e+00   8.6680311e-01
  -2.6926927e+00   8.5234851e-01
  -2.6726727e+00   8.3771929e-01
  -2.6526527e+00   8.2293392e-01
  -2.6326326e+00   8.0801020e-01
  -2.6126126e+00   7.9296522e-01
  -2.5925926e+00   7.7781531e-01
  -2.5725726e+00   7.6257605e-01
  -2.5525526e+00   7.4726223e-01
  -2.5325325e+00   7.3188781e-01
  -2.5125125e+00   7.1646599e-01
  -2.4924925e+00   7.0100912e-01
  -2.4724725e+00   6.8552874e-01
  -2.4524525e+00   6.7003559e-01
  -2.4324324e+00   6.5453959e-01
  -2.4124124e+00   6.3904985e-01
  -2.3923924e+00   6.2357472e-01
  -2.3723724e+00   6.0812176e-01
  -2.3523524e+00   5.9269776e-01
  -2.3323323e+00   5.7730880e-01
  -2.3123123e+00   5.6196021e-01
  -2.2922923e+00   5.4665663e-01
  -2.2722723e+00   5.3140202e-01
  -2.2522523e+00   5.1619969e-01
  -2.2322322e+00   5.0105229e-01
  -2.2122122e+00   4.8596190e-01
  -2.1921922e+00   4.7092997e-01
  -2.1721722e+00   4.5595742e-01
  -2.1521522e+00   4.4104462e-01
  -2.1321321e+00   4.2619142e-01
  -2.1121121e+00   4.1139720e-01
  -2.0920921e+00   3.9666085e-01
  -2.0720721e+00   3.8198084e-01
  -2.0520521e+00   3.6735524e-01
  -2.0320320e+00   3.5278170e-01
  -2.0120120e+00   3.3825752e-01
  -1.9919920e+00   3.2377969e-01
  -1.9719720e+00   3.0934486e-01
  -1.9519520e+00   2.9494942e-01
  -1.9319319e+00   2.8058951e-01
  -1.9119119e+00   2.6626109e-01
  -1.8918919e+00   2.5195992e-01
  -1.8718719e+00   2.3768168e-01
  -1.8518519e+00   2.2342199e-01
  -1.8318318e+00   2.0917649e-01
  -1.8118118e+00   1.9494102e-01
  -1.7917918e+00   1.8071168e-01
  -1.7717718e+00   1.6648515e-01
  -1.7517518e+00   1.5225900e-01
  -1.7317317e+00   1.3803227e-01
  -1.7117117e+00   1.2380648e-01
  -1.6916917e+00   1.0958724e-01
  -1.6716717e+00   9.5387570e-02
  -1.6516517e+00   8.1234413e-02
  -1.6316316e+00   6.7183381e-02
  -1.6116116e+00   5.3356079e-02
  -1.5915916e+00   4.0050311e-02
  -1.5715716e+00   2.8127413e-02
  -1.5515516e+00   2.0376656e-02
  -1.5315315e+00   2.2001560e-02
  -1.5115115e+00   3.1725776e-02
  -1.4914915e+00   4.4635226e-02
  -1.4714715e+00   5.8754379e-02
  -1.4514515e+00   7.3467511e-02
  -1.4314314e+00   8.8549933e-02
  -1.4114114e+00   1.0390614e-01
  -1.3913914e+00   1.1949140e-01
  -1.3713714e+00   1.3528386e-01
  -1.3513514e+00   1.5127306e-01
  -1.3313313e+00   1.6745468e-01
  -1.3113113e+00   1.8382789e-01
  -1.2912913e+00   2.0039386e-01
  -1.2712713e+00   2.1715499e-01
  -1.2512513e+00   2.3411435e-01
  -1.2312312e+00   2.5127537e-01
  -1.2112112e+00   2.6864161e-01
  -1.1911912e+00   2.8621661e-01
  -1.1711712e+00   3.0400372e-01
  -1.1511512e+00   3.2200606e-01
  -1.1311311e+00   3.4022640e-01
  -1.1111111e+00   3.5866707e-01
  -1.0910911e+00   3.7732993e-01
  -1.0710711e+00   3.9621627e-01
  -1.0510511e+00   4.1532676e-01
  -1.0310310e+00   4.3466137e-01
  -1.0110110e+00   4.5421934e-01
  -9.9099099e-01   4.7399905e-01
  -9.7097097e-01   4.9399803e-01
  -9.5095095e-01   5.1421282e-01
  -9.3093093e-01   5.3463895e-01
  -9.1091091e-01   5.5527084e-01
  -8.9089089e-01   5.7610175e-01
  -8.7087087e-01   5.9712368e-01
  -8.5085085e-01   6.1832731e-01
  -8.3083083e-01   6.3970195e-01
  -8.1081081e-01   6.6123541e-01
  -7.9079079e-01   6.8291399e-01
  -7.7077077e-01   7.0472236e-01
  -7.5075075e-01   7.2664354e-01
  -7.3073073e-01   7.4865880e-01
  -7.1071071e-01   7.7074762e-01
  -6.9069069e-01   7.9288764e-01
  -6.7067067e-01   8.1505461e-01
  -6.5065065e-01   8.3722236e-01
  -6.3063063e-01   8.5936278e-01
  -6.1061061e-01   8.8144581e-01
  -5.9059059e-01   9.0343941e-01
  -5.7057057e-01   9.2530963e-01
  -5.5055055e-01   9.4702060e-01
  -5.3053053e-01   9.6853459e-01
  -5.1051051e-01   9.8981211e-01
  -4.9049049e-01   1.0108119e+00
  -4.7047047e-01   1.0314913e+00
  -4.5045045e-01   1.0518059e+00
  -4.3043043e-01   1.0717103e+00
  -4.1041041e-01   1.0911579e+00
  -3.9039039e-01   1.1101010e+00
  -3.7037037e-01   1.1284914e+00
  -3.5035035e-01   1.1462806e+00
  -3.3033033e-01   1.1634197e+00
  -3.1031031e-01   1.1798599e+00
  -2.9029029e-01   1.1955532e+00
  -2.7027027e-01   1.2104519e+00
  -2.5025025e-01   1.2245098e+00
  -2.3023023e-01   1.2376818e+00
  -2.1021021e-01   1.2499247e+00
  -1.9019019e-01   1.2611976e+00
  -1.7017017e-01   1.2714618e+00
  -1.5015015e-01   1.2806815e+00
  -1.3013013e-01   1.2888240e+00
  -1.1011011e-01   1.2958599e+00
  -9.0090090e-02   1.3017636e+00
  -7.0070070e-02   1.3065132e+00
  -5.0050050e-02   1.3100912e+00
  -3.0030030e-02   1.3124840e+00
  -1.0010010e-02   1.3136826e+00
   1.0010010e-02   1.3136826e+00
   3.0030030e-02   1.3124840e+00
   5.0050050e-02   1.3100912e+00
   7.0070070e-02   1.3065132e+00
   9.0090090e-02   1.3017636e+00
   1.1011011e-01   1.2958599e+00
   1.3013013e-01   1.2888240e+00
   1.5015015e-01   1.2806815e+00
   1.7017017e-01   1.2714618e+00
   1.9019019e-01   1.2611976e+00
   2.1021021e-01   1.2499247e+00
   2.3023023e-01   1.2376818e+00
   2.5025025e-01   1.2245098e+00
   2.7027027e-01   1.2104519e+00
   2.9029029e-01   1.1955532e+00
   3.1031031e-01   1.1798599e+00
   3.3033033e-01   1.1634197e+00
   3.5035035e-01   1.1462806e+00
   3.7037037e-01   1.1284914e+00
   3.9039039e-01   1.1101010e+00
   4.1041041e-01   1.0911579e+00
   4.3043043e-01   1.0717103e+00
   4.5045045e-01   1.0518059e+00
   4.7047047e-01   1.0314913e+00
   4.9049049e-01   1.0108119e+00
   5.1051051e-01   9.8981211e-01
   5.3053053e-01   9.6853459e-01
   5.5055055e-01   9.4702060e-01
   5.7057057e-01   9.2530963e-01
   5.9059059e-01   9.0343941e-01
   6.1061061e-01   8.8144581e-01
   6.3063063e-01   8.5936278e-01
   6.5065065e-01   8.3722236e-01
   6.7067067e-01   8.1505461e-01
   6.9069069e-01   7.9288764e-01
   7.1071071e-01   7.7074762e-01
   7.3073073e-01   7.4865880e-01
   7.5075075e-01   7.2664354e-01
   7.7077077e-01   7.0472236e-01
   7.9079079e-01   6.8291399e-01
   8.1081081e-01   6.6123541e-01
   8.3083083e-01   6.3970195e-01
   8.5085085e-01   6.1832731e-01
   8.7087087e-01   5.9712368e-01
   8.9089089e-01   5.7610175e-01
   9.1091091e-01   5.5527084e-01
   9.3093093e-01   5.3463895e-01
   9.5095095e-01   5.1421282e-01
   9.7097097e-01   4.9399803e-01
   9.9099099e-01   4.7399905e-01
   1.0110110e+00   4.5421934e-01
   1.0310310e+00   4.3466137e-01
   1.0510511e+00   4.1532676e-01
   1.0710711e+00   3.9621627e-01
   1.0910911e+00   3.7732993e-01
   1.1111111e+00   3.5866707e-01
   1.1311311e+00   3.4022640e-01
   1.1511512e+00   3.2200606e-01
   1.1711712e+00   3.0400372e-01
   1.1911912e+00   2.8621661e-01
   1.2112112e+00   2.6864161e-01
   1.2312312e+00   2.5127537e-01
   1.2512513e+00   2.3411435e-01
   1.2712713e+00   2.1715499e-01
   1.2912913e+00   2.0039386e-01
   1.3113113e+00   1.8382789e-01
   1.3313313e+00   1.6745468e-01
   1.3513514e+00   1.5127306e-01
   1.3713714e+00   1.3528386e-01
   1.3913914e+00   1.1949140e-01
   1.4114114e+00   1.0390614e-01
   1.4314314e+00   8.8549933e-02
   1.4514515e+00   7.3467511e-02
   1.4714715e+00   5.8754379e-02
   1.4914915e+00   4.4635226e-02
   1.5115115e+00   3.1725776e-02
   1.5315315e+00   2.2001560e-02
   1.5515516e+00   2.0376656e-02
   1.5715716e+00   2.8127413e-02
   1.5915916e+00   4.0050311e-02
   1.6116116e+00   5.3356079e-02
   1.6316316e+00   6.7183381e-02
   1.6516517e+00   8.1234413e-02
   1.6716717e+00   9.5387570e-02
   1.6916917e+00   1.0958724e-01
   1.7117117e+00   1.2380648e-01
   1.7317317e+00   1.3803227e-01
   1.7517518e+00   1.5225900e-01
   1.7717718e+00   1.6648515e-01
   1.7917918e+00   1.8071168e-01
   1.8118118e+00   1.9494102e-01
   1.8318318e+00   2.0917649e-01
   1.8518519e+00   2.2342199e-01
   1.8718719e+00   2.3768168e-01
   1.8918919e+00   2.5195992e-01
   1.9119119e+00   2.6626109e-01
   1.9319319e+00   2.8058951e-01
   1.9519520e+00   2.9494942e-01
   1.9719720e+00   3.0934486e-01
   1.9919920e+00   3.2377969e-01
   2.0120120e+00   3.3825752e-01
   2.0320320e+00   3.5278170e-01
   2.0520521e+00   3.6735524e-01
   2.0720721e+00   3.8198084e-01
   2.0920921e+00   3.9666085e-01
   2.1121121e+00   4.1139720e-01
   2.1321321e+00   4.2619142e-01
   2.1521522e+00   4.4104462e-01
   2.1721722e+00   4.5595742e-01
   2.1921922e+00   4.7092997e-01
   2.2122122e+00   4.8596190e-01
   2.2322322e+00   5.0105229e-01
   2.2522523e+00   5.1619969e-01
   2.2722723e+00   5.3140202e-01
   2.2922923e+00   5.4665663e-01
   2.3123123e+00   5.6196021e-01
   2.3323323e+00   5.7730880e-01
   2.3523524e+00   5.9269776e-01
   2.3723724e+00   6.0812176e-01
   2.3923924e+00   6.2357472e-01
   2.4124124e+00   6.3904985e-01
   2.4324324e+00   6.5453959e-01
   2.4524525e+00   6.7003559e-01
   2.4724725e+00   6.8552874e-01
   2.4924925e+00   7.0100912e-01
   2.5125125e+00   7.1646599e-01
   2.5325325e+00   7.3188781e-01
   2.5525526e+00   7.4726223e-01
   2.5725726e+00   7.6257605e-01
   2.5925926e+00   7.7781531e-01
   2.6126126e+00   7.9296522e-01
   2.6326326e+00   8.0801020e-01
   2.6526527e+00   8.2293392e-01
   2.6726727e+00   8.3771929e-01
   2.6926927e+00   8.5234851e-01
   2.7127127e+00   8.6680311e-01
   2.7327327e+00   8.8106398e-01
   2.7527528e+00   8.9511141e-01
   2.7727728e+00   9.0892516e-01
   2.7927928e+00   9.2248450e-01
   2.8128128e+00   9.3576832e-01
   2.8328328e+00   9.4875513e-01
   2.8528529e+00   9.6142321e-01
   2.8728729e+00   9.7375066e-01
   2.8928929e+00   9.8571547e-01
   2.9129129e+00   9.9729565e-01
   2.9329329e+00   1.0084693e+00
   2.9529530e+00   1.0192148e+00
   2.9729730e+00   1.0295108e+00
   2.9929930e+00   1.0393363e+00
   3.0130130e+00   1.0486710e+00
   3.0330330e+00   1.0574950e+00
   3.0530531e+00   1.0657895e+00
   3.0730731e+00   1.0735362e+00
   3.0930931e+00   1.0807181e+00
   3.1131131e+00   1.0873191e+00
   3.1331331e+00   1.0933244e+00
   3.1531532e+00   1.0987203e+00
   3.1731732e+00   1.1034947e+00
   3.1931932e+00   1.1076368e+00
   3.2132132e+00   1.1111374e+00
   3.2332332e+00   1.1139888e+00
   3.2532533e+00   1.1161851e+00
   3.2732733e+00   1.1177220e+00
   3.2932933e+00   1.1185969e+00
   3.3133133e+00   1.1188091e+00
   3.3333333e+00   1.1183594e+00
   3.3533534e+00   1.1172506e+00
   3.3733734e+00   1.1154872e+00
   3.3933934e+00   1.1130753e+00
   3.4134134e+00   1.1100227e+00
   3.4334334e+00   1.1063390e+00
   3.4534535e+00   1.1020353e+00
   3.4734735e+00   1.0971241e+00
   3.4934935e+00   1.0916195e+00
   3.5135135e+00   1.0855368e+00
   3.5335335e+00   1.0788926e+00
   3.5535536e+00   1.0717049e+00
   3.5735736e+00   1.0639923e+00
   3.5935936e+00   1.0557749e+00
   3.6136136e+00   1.0470732e+00
   3.6336336e+00   1.0379086e+00
   3.6536537e+00   1.0283032e+00
   3.6736737e+00   1.0182796e+00
   3.6936937e+00   1.0078608e+00
   3.7137137e+00   9.9706997e-01
   3.7337337e+00   9.8593065e-01
   3.7537538e+00   9.7446642e-01
   3.7737738e+00   9.6270086e-01
   3.7937938e+00   9.5065746e-01
   3.8138138e+00   9.3835957e-01
   3.8338338e+00   9.2583025e-01
   3.8538539e+00   9.1309225e-01
   3.8738739e+00   9.0016791e-01
   3.8938939e+00   8.8707914e-01
   3.9139139e+00   8.7384731e-01
   3.9339339e+00   8.6049324e-01
   3.9539540e+00   8.4703715e-01
   3.9739740e+00   8.3349858e-01
   3.9939940e+00   8.1989645e-01
   4.0140140e+00   8.0624894e-01
   4.0340340e+00   7.9257351e-01
   4.0540541e+00   7.7888690e-01
   4.0740741e+00   7.6520508e-01
   4.0940941e+00   7.5154329e-01
   4.1141141e+00   7.3791597e-01
   4.1341341e+00   7.2433686e-01
   4.1541542e+00   7.1081889e-01
   4.1741742e+00   6.9737430e-01
   4.1941942e+00   6.8401454e-01
   4.2142142e+00   6.7075038e-01
   4.2342342e+00   6.5759188e-01
   4.2542543e+00   6.4454838e-01
   4.2742743e+00   6.3162859e-01
   4.2942943e+00   6.1884054e-01
   4.3143143e+00   6.0619164e-01
   4.3343343e+00   5.9368869e-01
   4.3543544e+00   5.8133790e-01
   4.3743744e+00   5.6914494e-01
   4.3943944e+00   5.5711489e-01
   4.4144144e+00   5.4525236e-01
   4.4344344e+00   5.3356145e-01
   4.4544545e+00   5.2204577e-01
   4.4744745e+00   5.1070852e-01
   4.4944945e+00   4.9955243e-01
   4.5145145e+00   4.8857985e-01
   4.5345345e+00   4.7779275e-01
   4.5545546e+00   4.6719273e-01
   4.5745746e+00   4.5678105e-01
   4.5945946e+00   4.4655864e-01
   4.6146146e+00   4.3652614e-01
   4.6346346e+00   4.2668390e-01
   4.6546547e+00   4.1703199e-01
   4.6746747e+00   4.0757026e-01
   4.6946947e+00   3.9829830e-01
   4.7147147e+00   3.8921549e-01
   4.7347347e+00   3.8032099e-01
   4.7547548e+00   3.7161381e-01
   4.7747748e+00   3.6309273e-01
   4.7947948e+00   3.5475642e-01
   4.8148148e+00   3.4660336e-01
   4.8348348e+00   3.3863189e-01
   4.8548549e+00   3.3084025e-01
   4.8748749e+00   3.2322654e-01
   4.8948949e+00   3.1578874e-01
   4.9149149e+00   3.0852475e-01
   4.9349349e+00   3.0143236e-01
   4.9549550e+00   2.9450929e-01
   4.9749750e+00   2.8775318e-01
   4.9949950e+00   2.8116160e-01
   5.0150150e+00   2.7473204e-01
   5.0350350e+00   2.6846197e-01
   5.0550551e+00   2.6234877e-01
   5.0750751e+00   2.5638980e-01
   5.0950951e+00   2.5058237e-01
   5.1151151e+00   2.4492377e-01
   5.1351351e+00   2.3941123e-01
   5.1551552e+00   2.3404199e-01
   5.1751752e+00   2.2881325e-01
   5.1951952e+00   2.2372219e-01
   5.2152152e+00   2.1876598e-01
   5.2352352e+00   2.1394179e-01
   5.2552553e+00   2.0924677e-01
   5.2752753e+00   2.0467808e-01
   5.2952953e+00   2.0023287e-01
   5.3153153e+00   1.9590830e-01
   5.3353353e+00   1.9170152e-01
   5.3553554e+00   1.8760972e-01
   5.3753754e+00   1.8363007e-01
   5.3953954e+00   1.7975978e-01
   5.4154154e+00   1.7599606e-01
   5.4354354e+00   1.7233615e-01
   5.4554555e+00   1.6877729e-01
   5.4754755e+00   1.6531677e-01
   5.4954955e+00   1.6195190e-01
   5.5155155e+00   1.5868001e-01
   5.5355355e+00   1.5549847e-01
   5.5555556e+00   1.5240467e-01
   5.5755756e+00   1.4939604e-01
   5.5955956e+00   1.4647006e-01
   5.6156156e+00   1.4362422e-01
   5.6356356e+00   1.4085607e-01
   5.6556557e+00   1.3816320e-01
   5.6756757e+00   1.3554323e-01
   5.6956957e+00   1.3299384e-01
   5.7157157e+00   1.3051274e-01
   5.7357357e+00   1.2809770e-01
   5.7557558e+00   1.2574653e-01
   5.7757758e+00   1.2345709e-01
   5.7957958e+00   1.2122728e-01
   5.8158158e+00   1.1905507e-01
   5.8358358e+00   1.1693846e-01
   5.8558559e+00   1.1487551e-01
   5.8758759e+00   1.1286435e-01
   5.8958959e+00   1.1090313e-01
   5.9159159e+00   1.0899008e-01
   5.9359359e+00   1.0712345e-01
   5.9559560e+00   1.0530158e-01
   5.9759760e+00   1.0352284e-01
   5.9959960e+00   1.0178566e-01
   6.0160160e+00   1.0008852e-01
   6.0360360e+00   9.8429942e-02
   6.0560561e+00   9.6808516e-02
   6.0760761e+00   9.5222873e-02
   6.0960961e+00   9.3671695e-02
   6.1161161e+00   9.2153714e-02
   6.1361361e+00   9.0667711e-02
   6.1561562e+00   8.9212514e-02
   6.1761762e+00   8.7786997e-02
   6.1961962e+00   8.6390079e-02
   6.2162162e+00   8.5020727e-02
   6.2362362e+00   8.3677949e-02
   6.2562563e+00   8.2360795e-02
   6.2762763e+00   8.1068358e-02
   6.2962963e+00   7.9799772e-02
   6.3163163e+00   7.8554207e-02
   6.3363363e+00   7.7330873e-02
   6.3563564e+00   7.6129017e-02
   6.3763764e+00   7.4947921e-02
   6.3963964e+00   7.3786900e-02
   6.4164164e+00   7.2645305e-02
   6.4364364e+00   7.1522515e-02
   6.4564565e+00   7.0417942e-02
   6.4764765e+00   6.9331028e-02
   6.4964965e+00   6.8261241e-02
   6.5165165e+00   6.7208078e-02
   6.5365365e+00   6.6171060e-02
   6.5565566e+00   6.5149736e-02
   6.5765766e+00   6.4143675e-02
   6.5965966e+00   6.3152470e-02
   6.6166166e+00   6.2175737e-02
   6.6366366e+00   6.1213110e-02
   6.6566567e+00   6.0264244e-02
   6.6766767e+00   5.9328813e-02
   6.6966967e+00   5.8406507e-02
   6.7167167e+00   5.7497034e-02
   6.7367367e+00   5.6600116e-02
   6.7567568e+00   5.5715493e-02
   6.7767768e+00   5.4842916e-02
   6.7967968e+00   5.3982150e-02
   6.8168168e+00   5.3132975e-02
   6.8368368e+00   5.2295178e-02
   6.8568569e+00   5.1468563e-02
   6.8768769e+00   5.0652938e-02
   6.8968969e+00   4.9848127e-02
   6.9169169e+00   4.9053958e-02
   6.9369369e+00   4.8270270e-02
   6.9569570e+00   4.7496911e-02
   6.9769770e+00   4.6733734e-02
   6.9969970e+00   4.5980600e-02
   7.0170170e+00   4.5237376e-02
   7.0370370e+00   4.4503937e-02
   7.0570571e+00   4.3780160e-02
   7.0770771e+00   4.3065930e-02
   7.0970971e+00   4.2361136e-02
   7.1171171e+00   4.1665671e-02
   7.1371371e+00   4.0979432e-02
   7.1571572e+00   4.0302319e-02
   7.1771772e+00   3.9634238e-02
   7.1971972e+00   3.8975095e-02
   7.2172172e+00   3.8324800e-02
   7.2372372e+00   3.7683265e-02
   7.2572573e+00   3.7050407e-02
   7.2772773e+00   3.6426141e-02
   7.2972973e+00   3.5810387e-02
   7.3173173e+00   3.5203064e-02
   7.3373373e+00   3.4604095e-02
   7.3573574e+00   3.4013404e-02
   7.3773774e+00   3.3430914e-02
   7.3973974e+00   3.2856551e-02
   7.4174174e+00   3.2290241e-02
   7.4374374e+00   3.1731912e-02
   7.4574575e+00   3.1181490e-02
   7.4774775e+00   3.0638906e-02
   7.4974975e+00   3.0104086e-02
   7.5175175e+00   2.9576961e-02
   7.5375375e+00   2.9057459e-02
   7.5575576e+00   2.8545511e-02
   7.5775776e+00   2.8041046e-02
   7.5975976e+00   2.7543994e-02
   7.6176176e+00   2.7054285e-02
   7.6376376e+00   2.6571849e-02
   7.6576577e+00   2.6096616e-02
   7.6776777e+00   2.5628516e-02
   7.6976977e+00   2.5167479e-02
   7.7177177e+00   2.4713435e-02
   7.7377377e+00   2.4266313e-02
   7.7577578e+00   2.3826043e-02
   7.7777778e+00   2.3392554e-02
   7.7977978e+00   2.2965777e-02
   7.8178178e+00   2.2545639e-02
   7.8378378e+00   2.2132070e-02
   7.8578579e+00   2.1724999e-02
   7.8778779e+00   2.1324355e-02
   7.8978979e+00   2.0930066e-02
   7.9179179e+00   2.0542062e-02
   7.9379379e+00   2.0160271e-02
   7.9579580e+00   1.9784620e-02
   7.9779780e+00   1.9415040e-02
   7.9979980e+00   1.9051458e-02
   8.0180180e+00   1.8693802e-02
   8.0380380e+00   1.8342001e-02
   8.0580581e+00   1.7995984e-02
   8.0780781e+00   1.7655678e-02
   8.0980981e+00   1.7321014e-02
   8.1181181e+00   1.6991918e-02
   8.1381381e+00   1.6668320e-02
   8.1581582e+00   1.6350149e-02
   8.1781782e+00   1.6037334e-02
   8.1981982e+00   1.5729805e-02
   8.2182182e+00   1.5427490e-02
   8.2382382e+00   1.5130320e-02
   8.2582583e+00   1.4838224e-02
   8.2782783e+00   1.4551133e-02
   8.2982983e+00   1.4268978e-02
   8.3183183e+00   1.3991689e-02
   8.3383383e+00   1.3719199e-02
   8.3583584e+00   1.3451437e-02
   8.3783784e+00   1.3188337e-02
   8.3983984e+00   1.2929832e-02
   8.4184184e+00   1.2675853e-02
   8.4384384e+00   1.2426335e-02
   8.4584585e+00   1.2181212e-02
   8.4784785e+00   1.1940417e-02
   8.4984985e+00   1.1703886e-02
   8.5185185e+00   1.1471554e-02
   8.5385385e+00   1.1243358e-02
   8.5585586e+00   1.1019233e-02
   8.5785786e+00   1.0799117e-02
   8.5985986e+00   1.0582949e-02
   8.6186186e+00   1.0370665e-02
   8.6386386e+00   1.0162206e-02
   8.6586587e+00   9.9575099e-03
   8.6786787e+00   9.7565184e-03
   8.6986987e+00   9.5591720e-03
   8.7187187e+00   9.3654123e-03
   8.7387387e+00   9.1751815e-03
   8.7587588e+00   8.9884226e-03
   8.7787788e+00   8.8050793e-03
   8.7987988e+00   8.6250959e-03
   8.8188188e+00   8.4484175e-03
   8.8388388e+00   8.2749897e-03
   8.8588589e+00   8.1047591e-03
   8.8788789e+00   7.9376729e-03
   8.8988989e+00   7.7736789e-03
   8.9189189e+00   7.6127256e-03
   8.9389389e+00   7.4547625e-03
   8.9589590e+00   7.2997396e-03
   8.9789790e+00   7.1476075e-03
   8.9989990e+00   6.9983178e-03
   9.0190190e+00   6.8518227e-03
   9.0390390e+00   6.7080749e-03
   9.0590591e+00   6.5670282e-03
   9.0790791e+00   6.4286369e-03
   9.0990991e+00   6.2928558e-03
   9.1191191e+00   6.1596409e-03
   9.1391391e+00   6.0289483e-03
   9.1591592e+00   5.9007354e-03
   9.1791792e+00   5.7749597e-03
   9.1991992e+00   5.6515798e-03
   9.2192192e+00   5.5305549e-03
   9.2392392e+00   5.4118446e-03
   9.2592593e+00   5.2954096e-03
   9.2792793e+00   5.1812108e-03
   9.2992993e+00   5.0692100e-03
   9.3193193e+00   4.9593697e-03
   9.3393393e+00   4.8516528e-03
   9.3593594e+00   4.7460230e-03
   9.3793794e+00   4.6424445e-03
   9.3993994e+00   4.5408823e-03
   9.4194194e+00   4.4413018e-03
   9.4394394e+00   4.3436690e-03
   9.4594595e+00   4.2479505e-03
   9.4794795e+00   4.1541137e-03
   9.4994995e+00   4.0621261e-03
   9.5195195e+00   3.9719562e-03
   9.5395395e+00   3.8835728e-03
   9.5595596e+00   3.7969453e-03
   9.5795796e+00   3.7120436e-03
   9.5995996e+00   3.6288382e-03
   9.6196196e+00   3.5473000e-03
   9.6396396e+00   3.4674004e-03
   9.6596597e+00   3.3891113e-03
   9.6796797e+00   3.3124052e-03
   9.6996997e+00   3.2372550e-03
   9.7197197e+00   3.1636340e-03
   9.7397397e+00   3.0915159e-03
   9.7597598e+00   3.0208750e-03
   9.7797798e+00   2.9516860e-03
   9.7997998e+00   2.8839240e-03
   9.8198198e+00   2.8175645e-03
   9.8398398e+00   2.7525834e-03
   9.8598599e+00   2.6889570e-03
   9.8798799e+00   2.6266620e-03
   9.8998999e+00   2.5656756e-03
   9.9199199e+00   2.5059752e-03
   9.9399399e+00   2.4475386e-03
   9.9599600e+00   2.3903441e-03
   9.9799800e+00   2.3343701e-03
   1.0000000e+01   2.2795956e-03


==> 3Sol_real_opt_Rx5.dat <==
  -1.0000000e+01   2.2515602e-03
  -9.9799800e+00   2.3071977e-03
  -9.9599600e+00   2.3641276e-03
  -9.9399399e+00   2.4223727e-03
  -9.9199199e+00   2.4819555e-03
  -9.8998999e+00   2.5428989e-03
  -9.8798799e+00   2.6052262e-03
  -9.8598599e+00   2.6689607e-03
  -9.8398398e+00   2.7341259e-03
  -9.8198198e+00   2.8007456e-03
  -9.7997998e+00   2.8688440e-03
  -9.7797798e+00   2.9384452e-03
  -9.7597598e+00   3.0095737e-03
  -9.7397397e+00   3.0822543e-03
  -9.7197197e+00   3.1565120e-03
  -9.6996997e+00   3.2323718e-03
  -9.6796797e+00   3.3098592e-03
  -9.6596597e+00   3.3889999e-03
  -9.6396396e+00   3.4698198e-03
  -9.6196196e+00   3.5523451e-03
  -9.5995996e+00   3.6366021e-03
  -9.5795796e+00   3.7226176e-03
  -9.5595596e+00   3.8104183e-03
  -9.5395395e+00   3.9000316e-03
  -9.5195195e+00   3.9914848e-03
  -9.4994995e+00   4.0848056e-03
  -9.4794795e+00   4.1800220e-03
  -9.4594595e+00   4.2771623e-03
  -9.4394394e+00   4.3762549e-03
  -9.4194194e+00   4.4773287e-03
  -9.3993994e+00   4.5804128e-03
  -9.3793794e+00   4.6855365e-03
  -9.3593594e+00   4.7927296e-03
  -9.3393393e+00   4.9020220e-03
  -9.3193193e+00   5.0134441e-03
  -9.2992993e+00   5.1270264e-03
  -9.2792793e+00   5.2428000e-03
  -9.2592593e+00   5.3607960e-03
  -9.2392392e+00   5.4810462e-03
  -9.2192192e+00   5.6035825e-03
  -9.1991992e+00   5.7284372e-03
  -9.1791792e+00   5.8556430e-03
  -9.1591592e+00   5.9852330e-03
  -9.1391391e+00   6.1172405e-03
  -9.1191191e+00   6.2516994e-03
  -9.0990991e+00   6.3886440e-03
  -9.0790791e+00   6.5281088e-03
  -9.0590591e+00   6.6701290e-03
  -9.0390390e+00   6.8147399e-03
  -9.0190190e+00   6.9619776e-03
  -8.9989990e+00   7.1118783e-03
  -8.9789790e+00   7.2644790e-03
  -8.9589590e+00   7.4198170e-03
  -8.9389389e+00   7.5779300e-03
  -8.9189189e+00   7.7388564e-03
  -8.8988989e+00   7.9026350e-03
  -8.8788789e+00   8.0693051e-03
  -8.8588589e+00   8.2389067e-03
  -8.8388388e+00   8.4114803e-03
  -8.8188188e+00   8.5870668e-03
  -8.7987988e+00   8.7657079e-03
  -8.7787788e+00   8.9474458e-03
  -8.7587588e+00   9.1323234e-03
  -8.7387387e+00   9.3203841e-03
  -8.7187187e+00   9.5116722e-03
  -8.6986987e+00   9.7062324e-03
  -8.6786787e+00   9.9041102e-03
  -8.6586587e+00   1.0105352e-02
  -8.6386386e+00   1.0310004e-02
  -8.6186186e+00   1.0518115e-02
  -8.5985986e+00   1.0729733e-02
  -8.5785786e+00   1.0944907e-02
  -8.5585586e+00   1.1163688e-02
  -8.5385385e+00   1.1386125e-02
  -8.5185185e+00   1.1612271e-02
  -8.4984985e+00   1.1842179e-02
  -8.4784785e+00   1.2075901e-02
  -8.4584585e+00   1.2313492e-02
  -8.4384384e+00   1.2555007e-02
  -8.4184184e+00   1.2800504e-02
  -8.3983984e+00   1.3050037e-02
  -8.3783784e+00   1.3303667e-02
  -8.3583584e+00   1.3561452e-02
  -8.3383383e+00   1.3823451e-02
  -8.3183183e+00   1.4089727e-02
  -8.2982983e+00   1.4360342e-02
  -8.2782783e+00   1.4635359e-02
  -8.2582583e+00   1.4914842e-02
  -8.2382382e+00   1.5198858e-02
  -8.2182182e+00   1.5487472e-02
  -8.1981982e+00   1.5780753e-02
  -8.1781782e+00   1.6078770e-02
  -8.1581582e+00   1.6381594e-02
  -8.1381381e+00   1.6689295e-02
  -8.1181181e+00   1.7001946e-02
  -8.0980981e+00   1.7319622e-02
  -8.0780781e+00   1.7642398e-02
  -8.0580581e+00   1.7970351e-02
  -8.0380380e+00   1.8303559e-02
  -8.0180180e+00   1.8642100e-02
  -7.9979980e+00   1.8986056e-02
  -7.9779780e+00   1.9335508e-02
  -7.9579580e+00   1.9690541e-02
  -7.9379379e+00   2.0051238e-02
  -7.9179179e+00   2.0417687e-02
  -7.8978979e+00   2.0789974e-02
  -7.8778779e+00   2.1168190e-02
  -7.8578579e+00   2.1552424e-02
  -7.8378378e+00   2.1942769e-02
  -7.8178178e+00   2.2339319e-02
  -7.7977978e+00   2.2742168e-02
  -7.7777778e+00   2.3151414e-02
  -7.7577578e+00   2.3567154e-02
  -7.7377377e+00   2.3989489e-02
  -7.7177177e+00   2.4418520e-02
  -7.6976977e+00   2.4854349e-02
  -7.6776777e+00   2.5297082e-02
  -7.6576577e+00   2.5746825e-02
  -7.6376376e+00   2.6203685e-02
  -7.6176176e+00   2.6667773e-02
  -7.5975976e+00   2.7139198e-02
  -7.5775776e+00   2.7618075e-02
  -7.5575576e+00   2.8104518e-02
  -7.5375375e+00   2.8598644e-02
  -7.5175175e+00   2.9100570e-02
  -7.4974975e+00   2.9610416e-02
  -7.4774775e+00   3.0128305e-02
  -7.4574575e+00   3.0654359e-02
  -7.4374374e+00   3.1188705e-02
  -7.4174174e+00   3.1731469e-02
  -7.3973974e+00   3.2282782e-02
  -7.3773774e+00   3.2842774e-02
  -7.3573574e+00   3.3411578e-02
  -7.3373373e+00   3.3989331e-02
  -7.3173173e+00   3.4576170e-02
  -7.2972973e+00   3.5172234e-02
  -7.2772773e+00   3.5777665e-02
  -7.2572573e+00   3.6392608e-02
  -7.2372372e+00   3.7017209e-02
  -7.2172172e+00   3.7651618e-02
  -7.1971972e+00   3.8295986e-02
  -7.1771772e+00   3.8950467e-02
  -7.1571572e+00   3.9615218e-02
  -7.1371371e+00   4.0290399e-02
  -7.1171171e+00   4.0976173e-02
  -7.0970971e+00   4.1672705e-02
  -7.0770771e+00   4.2380165e-02
  -7.0570571e+00   4.3098724e-02
  -7.0370370e+00   4.3828560e-02
  -7.0170170e+00   4.4569850e-02
  -6.9969970e+00   4.5322779e-02
  -6.9769770e+00   4.6087534e-02
  -6.9569570e+00   4.6864307e-02
  -6.9369369e+00   4.7653293e-02
  -6.9169169e+00   4.8454693e-02
  -6.8968969e+00   4.9268714e-02
  -6.8768769e+00   5.0095566e-02
  -6.8568569e+00   5.0935465e-02
  -6.8368368e+00   5.1788633e-02
  -6.8168168e+00   5.2655300e-02
  -6.7967968e+00   5.3535700e-02
  -6.7767768e+00   5.4430074e-02
  -6.7567568e+00   5.5338672e-02
  -6.7367367e+00   5.6261750e-02
  -6.7167167e+00   5.7199572e-02
  -6.6966967e+00   5.8152411e-02
  -6.6766767e+00   5.9120551e-02
  -6.6566567e+00   6.0104281e-02
  -6.6366366e+00   6.1103905e-02
  -6.6166166e+00   6.2119733e-02
  -6.5965966e+00   6.3152090e-02
  -6.5765766e+00   6.4201311e-02
  -6.5565566e+00   6.5267742e-02
  -6.5365365e+00   6.6351746e-02
  -6.5165165e+00   6.7453696e-02
  -6.4964965e+00   6.8573982e-02
  -6.4764765e+00   6.9713008e-02
  -6.4564565e+00   7.0871195e-02
  -6.4364364e+00   7.2048980e-02
  -6.4164164e+00   7.3246820e-02
  -6.3963964e+00   7.4465187e-02
  -6.3763764e+00   7.5704577e-02
  -6.3563564e+00   7.6965503e-02
  -6.3363363e+00   7.8248503e-02
  -6.3163163e+00   7.9554135e-02
  -6.2962963e+00   8.0882981e-02
  -6.2762763e+00   8.2235649e-02
  -6.2562563e+00   8.3612774e-02
  -6.2362362e+00   8.5015015e-02
  -6.2162162e+00   8.6443063e-02
  -6.1961962e+00   8.7897634e-02
  -6.1761762e+00   8.9379480e-02
  -6.1561562e+00   9.0889380e-02
  -6.1361361e+00   9.2428151e-02
  -6.1161161e+00   9.3996642e-02
  -6.0960961e+00   9.5595737e-02
  -6.0760761e+00   9.7226360e-02
  -6.0560561e+00   9.8889471e-02
  -6.0360360e+00   1.0058607e-01
  -6.0160160e+00   1.0231721e-01
  -5.9959960e+00   1.0408396e-01
  -5.9759760e+00   1.0588746e-01
  -5.9559560e+00   1.0772888e-01
  -5.9359359e+00   1.0960944e-01
  -5.9159159e+00   1.1153042e-01
  -5.8958959e+00   1.1349312e-01
  -5.8758759e+00   1.1549893e-01
  -5.8558559e+00   1.1754925e-01
  -5.8358358e+00   1.1964557e-01
  -5.8158158e+00   1.2178941e-01
  -5.7957958e+00   1.2398235e-01
  -5.7757758e+00   1.2622604e-01
  -5.7557558e+00   1.2852216e-01
  -5.7357357e+00   1.3087248e-01
  -5.7157157e+00   1.3327881e-01
  -5.6956957e+00   1.3574301e-01
  -5.6756757e+00   1.3826702e-01
  -5.6556557e+00   1.4085284e-01
  -5.6356356e+00   1.4350251e-01
  -5.6156156e+00   1.4621816e-01
  -5.5955956e+00   1.4900196e-01
  -5.5755756e+00   1.5185615e-01
  -5.5555556e+00   1.5478303e-01
  -5.5355355e+00   1.5778497e-01
  -5.5155155e+00   1.6086438e-01
  -5.4954955e+00   1.6402376e-01
  -5.4754755e+00   1.6726564e-01
  -5.4554555e+00   1.7059264e-01
  -5.4354354e+00   1.7400741e-01
  -5.4154154e+00   1.7751268e-01
  -5.3953954e+00   1.8111122e-01
  -5.3753754e+00   1.8480587e-01
  -5.3553554e+00   1.8859951e-01
  -5.3353353e+00   1.9249508e-01
  -5.3153153e+00   1.9649556e-01
  -5.2952953e+00   2.0060399e-01
  -5.2752753e+00   2.0482346e-01
  -5.2552553e+00   2.0915707e-01
  -5.2352352e+00   2.1360800e-01
  -5.2152152e+00   2.1817944e-01
  -5.1951952e+00   2.2287463e-01
  -5.1751752e+00   2.2769683e-01
  -5.1551552e+00   2.3264932e-01
  -5.1351351e+00   2.3773543e-01
  -5.1151151e+00   2.4295848e-01
  -5.0950951e+00   2.4832183e-01
  -5.0750751e+00   2.5382881e-01
  -5.0550551e+00   2.5948280e-01
  -5.0350350e+00   2.6528716e-01
  -5.0150150e+00   2.7124522e-01
  -4.9949950e+00   2.7736034e-01
  -4.9749750e+00   2.8363582e-01
  -4.9549550e+00   2.9007497e-01
  -4.9349349e+00   2.9668105e-01
  -4.9149149e+00   3.0345727e-01
  -4.8948949e+00   3.1040680e-01
  -4.8748749e+00   3.1753276e-01
  -4.8548549e+00   3.2483818e-01
  -4.8348348e+00   3.3232605e-01
  -4.8148148e+00   3.3999924e-01
  -4.7947948e+00   3.4786053e-01
  -4.7747748e+00   3.5591260e-01
  -4.7547548e+00   3.6415801e-01
  -4.7347347e+00   3.7259917e-01
  -4.7147147e+00   3.8123835e-01
  -4.6946947e+00   3.9007767e-01
  -4.6746747e+00   3.9911906e-01
  -4.6546547e+00   4.0836426e-01
  -4.6346346e+00   4.1781479e-01
  -4.6146146e+00   4.2747197e-01
  -4.5945946e+00   4.3733685e-01
  -4.5745746e+00   4.4741022e-01
  -4.5545546e+00   4.5769258e-01
  -4.5345345e+00   4.6818415e-01
  -4.5145145e+00   4.7888479e-01
  -4.4944945e+00   4.8979403e-01
  -4.4744745e+00   5.0091100e-01
  -4.4544545e+00   5.1223446e-01
  -4.4344344e+00   5.2376272e-01
  -4.4144144e+00   5.3549367e-01
  -4.3943944e+00   5.4742467e-01
  -4.3743744e+00   5.5955263e-01
  -4.3543544e+00   5.7187388e-01
  -4.3343343e+00   5.8438422e-01
  -4.3143143e+00   5.9707883e-01
  -4.2942943e+00   6.0995228e-01
  -4.2742743e+00   6.2299849e-01
  -4.2542543e+00   6.3621070e-01
  -4.2342342e+00   6.4958143e-01
  -4.2142142e+00   6.6310246e-01
  -4.1941942e+00   6.7676482e-01
  -4.1741742e+00   6.9055874e-01
  -4.1541542e+00   7.0447361e-01
  -4.1341341e+00   7.1849800e-01
  -4.1141141e+00   7.3261960e-01
  -4.0940941e+00   7.4682524e-01
  -4.0740741e+00   7.6110083e-01
  -4.0540541e+00   7.7543135e-01
  -4.0340340e+00   7.8980089e-01
  -4.0140140e+00   8.0419259e-01
  -3.9939940e+00   8.1858866e-01
  -3.9739740e+00   8.3297037e-01
  -3.9539540e+00   8.4731810e-01
  -3.9339339e+00   8.6161131e-01
  -3.9139139e+00   8.7582856e-01
  -3.8938939e+00   8.8994757e-01
  -3.8738739e+00   9.0394525e-01
  -3.8538539e+00   9.1779770e-01
  -3.8338338e+00   9.3148031e-01
  -3.8138138e+00   9.4496781e-01
  -3.7937938e+00   9.5823430e-01
  -3.7737738e+00   9.7125336e-01
  -3.7537538e+00   9.8399811e-01
  -3.7337337e+00   9.9644134e-01
  -3.7137137e+00   1.0085555e+00
  -3.6936937e+00   1.0203131e+00
  -3.6736737e+00   1.0316862e+00
  -3.6536537e+00   1.0426474e+00
  -3.6336336e+00   1.0531692e+00
  -3.6136136e+00   1.0632245e+00
  -3.5935936e+00   1.0727867e+00
  -3.5735736e+00   1.0818298e+00
  -3.5535536e+00   1.0903285e+00
  -3.5335335e+00   1.0982584e+00
  -3.5135135e+00   1.1055961e+00
  -3.4934935e+00   1.1123195e+00
  -3.4734735e+00   1.1184076e+00
  -3.4534535e+00   1.1238408e+00
  -3.4334334e+00   1.1286013e+00
  -3.4134134e+00   1.1326726e+00
  -3.3933934e+00   1.1360402e+00
  -3.3733734e+00   1.1386915e+00
  -3.3533534e+00   1.1406155e+00
  -3.3333333e+00   1.1418037e+00
  -3.3133133e+00   1.1422491e+00
  -3.2932933e+00   1.1419473e+00
  -3.2732733e+00   1.1408957e+00
  -3.2532533e+00   1.1390941e+00
  -3.2332332e+00   1.1365441e+00
  -3.2132132e+00   1.1332497e+00
  -3.1931932e+00   1.1292169e+00
  -3.1731732e+00   1.1244538e+00
  -3.1531532e+00   1.1189703e+00
  -3.1331331e+00   1.1127784e+00
  -3.1131131e+00   1.1058917e+00
  -3.0930931e+00   1.0983257e+00
  -3.0730731e+00   1.0900973e+00
  -3.0530531e+00   1.0812253e+00
  -3.0330330e+00   1.0717293e+00
  -3.0130130e+00   1.0616305e+00
  -2.9929930e+00   1.0509511e+00
  -2.9729730e+00   1.0397143e+00
  -2.9529530e+00   1.0279441e+00
  -2.9329329e+00   1.0156652e+00
  -2.9129129e+00   1.0029027e+00
  -2.8928929e+00   9.8968243e-01
  -2.8728729e+00   9.7603022e-01
  -2.8528529e+00   9.6197220e-01
  -2.8328328e+00   9.4753453e-01
  -2.8128128e+00   9.3274328e-01
  -2.7927928e+00   9.1762434e-01
  -2.7727728e+00   9.0220334e-01
  -2.7527528e+00   8.8650554e-01
  -2.7327327e+00   8.7055573e-01
  -2.7127127e+00   8.5437820e-01
  -2.6926927e+00   8.3799663e-01
  -2.6726727e+00   8.2143404e-01
  -2.6526527e+00   8.0471276e-01
  -2.6326326e+00   7.8785438e-01
  -2.6126126e+00   7.7087969e-01
  -2.5925926e+00   7.5380867e-01
  -2.5725726e+00   7.3666050e-01
  -2.5525526e+00   7.1945349e-01
  -2.5325325e+00   7.0220511e-01
  -2.5125125e+00   6.8493196e-01
  -2.4924925e+00   6.6764983e-01
  -2.4724725e+00   6.5037362e-01
  -2.4524525e+00   6.3311745e-01
  -2.4324324e+00   6.1589461e-01
  -2.4124124e+00   5.9871761e-01
  -2.3923924e+00   5.8159822e-01
  -2.3723724e+00   5.6454746e-01
  -2.3523524e+00   5.4757567e-01
  -2.3323323e+00   5.3069254e-01
  -2.3123123e+00   5.1390715e-01
  -2.2922923e+00   4.9722803e-01
  -2.2722723e+00   4.8066316e-01
  -2.2522523e+00   4.6422009e-01
  -2.2322322e+00   4.4790596e-01
  -2.2122122e+00   4.3172760e-01
  -2.1921922e+00   4.1569154e-01
  -2.1721722e+00   3.9980418e-01
  -2.1521522e+00   3.8407181e-01
  -2.1321321e+00   3.6850075e-01
  -2.1121121e+00   3.5309750e-01
  -2.0920921e+00   3.3786883e-01
  -2.0720721e+00   3.2282200e-01
  -2.0520521e+00   3.0796494e-01
  -2.0320320e+00   2.9330656e-01
  -2.0120120e+00   2.7885699e-01
  -1.9919920e+00   2.6462804e-01
  -1.9719720e+00   2.5063365e-01
  -1.9519520e+00   2.3689053e-01
  -1.9319319e+00   2.2341897e-01
  -1.9119119e+00   2.1024383e-01
  -1.8918919e+00   1.9739586e-01
  -1.8718719e+00   1.8491335e-01
  -1.8518519e+00   1.7284432e-01
  -1.8318318e+00   1.6124910e-01
  -1.8118118e+00   1.5020364e-01
  -1.7917918e+00   1.3980323e-01
  -1.7717718e+00   1.3016631e-01
  -1.7517518e+00   1.2143752e-01
  -1.7317317e+00   1.1378806e-01
  -1.7117117e+00   1.0741050e-01
  -1.6916917e+00   1.0250455e-01
  -1.6716717e+00   9.9251733e-02
  -1.6516517e+00   9.7782050e-02
  -1.6316316e+00   9.8143086e-02
  -1.6116116e+00   1.0028563e-01
  -1.5915916e+00   1.0407373e-01
  -1.5715716e+00   1.0931396e-01
  -1.5515516e+00   1.1579029e-01
  -1.5315315e+00   1.2329227e-01
  -1.5115115e+00   1.3163177e-01
  -1.4914915e+00   1.4064971e-01
  -1.4714715e+00   1.5021616e-01
  -1.4514515e+00   1.6022725e-01
  -1.4314314e+00   1.7060099e-01
  -1.4114114e+00   1.8127312e-01
  -1.3913914e+00   1.9219346e-01
  -1.3713714e+00   2.0332293e-01
  -1.3513514e+00   2.1463114e-01
  -1.3313313e+00   2.2609456e-01
  -1.3113113e+00   2.3769502e-01
  -1.2912913e+00   2.4941864e-01
  -1.2712713e+00   2.6125492e-01
  -1.2512513e+00   2.7319605e-01
  -1.2312312e+00   2.8523644e-01
  -1.2112112e+00   2.9737222e-01
  -1.1911912e+00   3.0960099e-01
  -1.1711712e+00   3.2192146e-01
  -1.1511512e+00   3.3433333e-01
  -1.1311311e+00   3.4683704e-01
  -1.1111111e+00   3.5943367e-01
  -1.0910911e+00   3.7212479e-01
  -1.0710711e+00   3.8491236e-01
  -1.0510511e+00   3.9779865e-01
  -1.0310310e+00   4.1078619e-01
  -1.0110110e+00   4.2387762e-01
  -9.9099099e-01   4.3707571e-01
  -9.7097097e-01   4.5038327e-01
  -9.5095095e-01   4.6380308e-01
  -9.3093093e-01   4.7733788e-01
  -9.1091091e-01   4.9099030e-01
  -8.9089089e-01   5.0476278e-01
  -8.7087087e-01   5.1865760e-01
  -8.5085085e-01   5.3267677e-01
  -8.3083083e-01   5.4682202e-01
  -8.1081081e-01   5.6109474e-01
  -7.9079079e-01   5.7549594e-01
  -7.7077077e-01   5.9002622e-01
  -7.5075075e-01   6.0468568e-01
  -7.3073073e-01   6.1947394e-01
  -7.1071071e-01   6.3439003e-01
  -6.9069069e-01   6.4943239e-01
  -6.7067067e-01   6.6459879e-01
  -6.5065065e-01   6.7988632e-01
  -6.3063063e-01   6.9529130e-01
  -6.1061061e-01   7.1080926e-01
  -5.9059059e-01   7.2643489e-01
  -5.7057057e-01   7.4216199e-01
  -5.5055055e-01   7.5798345e-01
  -5.3053053e-01   7.7389114e-01
  -5.1051051e-01   7.8987596e-01
  -4.9049049e-01   8.0592773e-01
  -4.7047047e-01   8.2203518e-01
  -4.5045045e-01   8.3818592e-01
  -4.3043043e-01   8.5436641e-01
  -4.1041041e-01   8.7056194e-01
  -3.9039039e-01   8.8675659e-01
  -3.7037037e-01   9.0293324e-01
  -3.5035035e-01   9.1907354e-01
  -3.3033033e-01   9.3515795e-01
  -3.1031031e-01   9.5116570e-01
  -2.9029029e-01   9.6707484e-01
  -2.7027027e-01   9.8286224e-01
  -2.5025025e-01   9.9850365e-01
  -2.3023023e-01   1.0139737e+00
  -2.1021021e-01   1.0292461e+00
  -1.9019019e-01   1.0442934e+00
  -1.7017017e-01   1.0590874e+00
  -1.5015015e-01   1.0735992e+00
  -1.3013013e-01   1.0877989e+00
  -1.1011011e-01   1.1016563e+00
  -9.0090090e-02   1.1151406e+00
  -7.0070070e-02   1.1282207e+00
  -5.0050050e-02   1.1408655e+00
  -3.0030030e-02   1.1530434e+00
  -1.0010010e-02   1.1647235e+00
   1.0010010e-02   1.1758749e+00
   3.0030030e-02   1.1864672e+00
   5.0050050e-02   1.1964707e+00
   7.0070070e-02   1.2058567e+00
   9.0090090e-02   1.2145973e+00
   1.1011011e-01   1.2226660e+00
   1.3013013e-01   1.2300376e+00
   1.5015015e-01   1.2366886e+00
   1.7017017e-01   1.2425972e+00
   1.9019019e-01   1.2477434e+00
   2.1021021e-01   1.2521096e+00
   2.3023023e-01   1.2556800e+00
   2.5025025e-01   1.2584415e+00
   2.7027027e-01   1.2603832e+00
   2.9029029e-01   1.2614968e+00
   3.1031031e-01   1.2617767e+00
   3.3033033e-01   1.2612197e+00
   3.5035035e-01   1.2598255e+00
   3.7037037e-01   1.2575964e+00
   3.9039039e-01   1.2545374e+00
   4.1041041e-01   1.2506561e+00
   4.3043043e-01   1.2459627e+00
   4.5045045e-01   1.2404698e+00
   4.7047047e-01   1.2341926e+00
   4.9049049e-01   1.2271484e+00
   5.1051051e-01   1.2193568e+00
   5.3053053e-01   1.2108395e+00
   5.5055055e-01   1.2016198e+00
   5.7057057e-01   1.1917231e+00
   5.9059059e-01   1.1811760e+00
   6.1061061e-01   1.1700067e+00
   6.3063063e-01   1.1582446e+00
   6.5065065e-01   1.1459201e+00
   6.7067067e-01   1.1330644e+00
   6.9069069e-01   1.1197093e+00
   7.1071071e-01   1.1058874e+00
   7.3073073e-01   1.0916315e+00
   7.5075075e-01   1.0769744e+00
   7.7077077e-01   1.0619491e+00
   7.9079079e-01   1.0465887e+00
   8.1081081e-01   1.0309257e+00
   8.3083083e-01   1.0149926e+00
   8.5085085e-01   9.9882108e-01
   8.7087087e-01   9.8244266e-01
   8.9089089e-01   9.6588801e-01
   9.1091091e-01   9.4918717e-01
   9.3093093e-01   9.3236941e-01
   9.5095095e-01   9.1546322e-01
   9.7097097e-01   8.9849624e-01
   9.9099099e-01   8.8149524e-01
   1.0110110e+00   8.6448615e-01
   1.0310310e+00   8.4749397e-01
   1.0510511e+00   8.3054285e-01
   1.0710711e+00   8.1365608e-01
   1.0910911e+00   7.9685608e-01
   1.1111111e+00   7.8016446e-01
   1.1311311e+00   7.6360206e-01
   1.1511512e+00   7.4718895e-01
   1.1711712e+00   7.3094452e-01
   1.1911912e+00   7.1488749e-01
   1.2112112e+00   6.9903598e-01
   1.2312312e+00   6.8340758e-01
   1.2512513e+00   6.6801939e-01
   1.2712713e+00   6.5288808e-01
   1.2912913e+00   6.3802995e-01
   1.3113113e+00   6.2346100e-01
   1.3313313e+00   6.0919699e-01
   1.3513514e+00   5.9525348e-01
   1.3713714e+00   5.8164589e-01
   1.3913914e+00   5.6838958e-01
   1.4114114e+00   5.5549981e-01
   1.4314314e+00   5.4299190e-01
   1.4514515e+00   5.3088112e-01
   1.4714715e+00   5.1918281e-01
   1.4914915e+00   5.0791233e-01
   1.5115115e+00   4.9708505e-01
   1.5315315e+00   4.8671633e-01
   1.5515516e+00   4.7682146e-01
   1.5715716e+00   4.6741560e-01
   1.5915916e+00   4.5851368e-01
   1.6116116e+00   4.5013028e-01
   1.6316316e+00   4.4227952e-01
   1.6516517e+00   4.3497489e-01
   1.6716717e+00   4.2822905e-01
   1.6916917e+00   4.2205368e-01
   1.7117117e+00   4.1645928e-01
   1.7317317e+00   4.1145493e-01
   1.7517518e+00   4.0704815e-01
   1.7717718e+00   4.0324466e-01
   1.7917918e+00   4.0004825e-01
   1.8118118e+00   3.9746064e-01
   1.8318318e+00   3.9548135e-01
   1.8518519e+00   3.9410770e-01
   1.8718719e+00   3.9333471e-01
   1.8918919e+00   3.9315521e-01
   1.9119119e+00   3.9355989e-01
   1.9319319e+00   3.9453741e-01
   1.9519520e+00   3.9607460e-01
   1.9719720e+00   3.9815658e-01
   1.9919920e+00   4.0076709e-01
   2.0120120e+00   4.0388859e-01
   2.0320320e+00   4.0750262e-01
   2.0520521e+00   4.1158995e-01
   2.0720721e+00   4.1613083e-01
   2.0920921e+00   4.2110523e-01
   2.1121121e+00   4.2649298e-01
   2.1321321e+00   4.3227398e-01
   2.1521522e+00   4.3842833e-01
   2.1721722e+00   4.4493647e-01
   2.1921922e+00   4.5177922e-01
   2.2122122e+00   4.5893792e-01
   2.2322322e+00   4.6639444e-01
   2.2522523e+00   4.7413125e-01
   2.2722723e+00   4.8213139e-01
   2.2922923e+00   4.9037849e-01
   2.3123123e+00   4.9885679e-01
   2.3323323e+00   5.0755109e-01
   2.3523524e+00   5.1644671e-01
   2.3723724e+00   5.2552949e-01
   2.3923924e+00   5.3478573e-01
   2.4124124e+00   5.4420215e-01
   2.4324324e+00   5.5376586e-01
   2.4524525e+00   5.6346431e-01
   2.4724725e+00   5.7328521e-01
   2.4924925e+00   5.8321655e-01
   2.5125125e+00   5.9324651e-01
   2.5325325e+00   6.0336343e-01
   2.5525526e+00   6.1355578e-01
   2.5725726e+00   6.2381210e-01
   2.5925926e+00   6.3412100e-01
   2.6126126e+00   6.4447109e-01
   2.6326326e+00   6.5485098e-01
   2.6526527e+00   6.6524923e-01
   2.6726727e+00   6.7565436e-01
   2.6926927e+00   6.8605477e-01
   2.7127127e+00   6.9643880e-01
   2.7327327e+00   7.0679466e-01
   2.7527528e+00   7.1711042e-01
   2.7727728e+00   7.2737403e-01
   2.7927928e+00   7.3757331e-01
   2.8128128e+00   7.4769594e-01
   2.8328328e+00   7.5772943e-01
   2.8528529e+00   7.6766121e-01
   2.8728729e+00   7.7747854e-01
   2.8928929e+00   7.8716858e-01
   2.9129129e+00   7.9671841e-01
   2.9329329e+00   8.0611500e-01
   2.9529530e+00   8.1534527e-01
   2.9729730e+00   8.2439611e-01
   2.9929930e+00   8.3325439e-01
   3.0130130e+00   8.4190698e-01
   3.0330330e+00   8.5034082e-01
   3.0530531e+00   8.5854291e-01
   3.0730731e+00   8.6650037e-01
   3.0930931e+00   8.7420048e-01
   3.1131131e+00   8.8163070e-01
   3.1331331e+00   8.8877872e-01
   3.1531532e+00   8.9563250e-01
   3.1731732e+00   9.0218030e-01
   3.1931932e+00   9.0841077e-01
   3.2132132e+00   9.1431291e-01
   3.2332332e+00   9.1987619e-01
   3.2532533e+00   9.2509056e-01
   3.2732733e+00   9.2994647e-01
   3.2932933e+00   9.3443496e-01
   3.3133133e+00   9.3854765e-01
   3.3333333e+00   9.4227680e-01
   3.3533534e+00   9.4561535e-01
   3.3733734e+00   9.4855694e-01
   3.3933934e+00   9.5109594e-01
   3.4134134e+00   9.5322747e-01
   3.4334334e+00   9.5494746e-01
   3.4534535e+00   9.5625261e-01
   3.4734735e+00   9.5714047e-01
   3.4934935e+00   9.5760938e-01
   3.5135135e+00   9.5765855e-01
   3.5335335e+00   9.5728802e-01
   3.5535536e+00   9.5649868e-01
   3.5735736e+00   9.5529225e-01
   3.5935936e+00   9.5367127e-01
   3.6136136e+00   9.5163912e-01
   3.6336336e+00   9.4919996e-01
   3.6536537e+00   9.4635875e-01
   3.6736737e+00   9.4312120e-01
   3.6936937e+00   9.3949375e-01
   3.7137137e+00   9.3548355e-01
   3.7337337e+00   9.3109840e-01
   3.7537538e+00   9.2634675e-01
   3.7737738e+00   9.2123765e-01
   3.7937938e+00   9.1578069e-01
   3.8138138e+00   9.0998600e-01
   3.8338338e+00   9.0386415e-01
   3.8538539e+00   8.9742616e-01
   3.8738739e+00   8.9068344e-01
   3.8938939e+00   8.8364772e-01
   3.9139139e+00   8.7633103e-01
   3.9339339e+00   8.6874567e-01
   3.9539540e+00   8.6090411e-01
   3.9739740e+00   8.5281901e-01
   3.9939940e+00   8.4450313e-01
   4.0140140e+00   8.3596932e-01
   4.0340340e+00   8.2723046e-01
   4.0540541e+00   8.1829943e-01
   4.0740741e+00   8.0918908e-01
   4.0940941e+00   7.9991217e-01
   4.1141141e+00   7.9048136e-01
   4.1341341e+00   7.8090918e-01
   4.1541542e+00   7.7120798e-01
   4.1741742e+00   7.6138993e-01
   4.1941942e+00   7.5146698e-01
   4.2142142e+00   7.4145082e-01
   4.2342342e+00   7.3135291e-01
   4.2542543e+00   7.2118441e-01
   4.2742743e+00   7.1095619e-01
   4.2942943e+00   7.0067882e-01
   4.3143143e+00   6.9036253e-01
   4.3343343e+00   6.8001725e-01
   4.3543544e+00   6.6965253e-01
   4.3743744e+00   6.5927761e-01
   4.3943944e+00   6.4890136e-01
   4.4144144e+00   6.3853232e-01
   4.4344344e+00   6.2817864e-01
   4.4544545e+00   6.1784815e-01
   4.4744745e+00   6.0754830e-01
   4.4944945e+00   5.9728619e-01
   4.5145145e+00   5.8706859e-01
   4.5345345e+00   5.7690191e-01
   4.5545546e+00   5.6679222e-01
   4.5745746e+00   5.5674526e-01
   4.5945946e+00   5.4676644e-01
   4.6146146e+00   5.3686084e-01
   4.6346346e+00   5.2703325e-01
   4.6546547e+00   5.1728812e-01
   4.6746747e+00   5.0762964e-01
   4.6946947e+00   4.9806168e-01
   4.7147147e+00   4.8858785e-01
   4.7347347e+00   4.7921149e-01
   4.7547548e+00   4.6993566e-01
   4.7747748e+00   4.6076318e-01
   4.7947948e+00   4.5169664e-01
   4.8148148e+00   4.4273838e-01
   4.8348348e+00   4.3389052e-01
   4.8548549e+00   4.2515496e-01
   4.8748749e+00   4.1653342e-01
   4.8948949e+00   4.0802738e-01
   4.9149149e+00   3.9963817e-01
   4.9349349e+00   3.9136692e-01
   4.9549550e+00   3.8321462e-01
   4.9749750e+00   3.7518205e-01
   4.9949950e+00   3.6726987e-01
   5.0150150e+00   3.5947860e-01
   5.0350350e+00   3.5180859e-01
   5.0550551e+00   3.4426009e-01
   5.0750751e+00   3.3683320e-01
   5.0950951e+00   3.2952792e-01
   5.1151151e+00   3.2234415e-01
   5.1351351e+00   3.1528166e-01
   5.1551552e+00   3.0834013e-01
   5.1751752e+00   3.0151916e-01
   5.1951952e+00   2.9481826e-01
   5.2152152e+00   2.8823685e-01
   5.2352352e+00   2.8177428e-01
   5.2552553e+00   2.7542983e-01
   5.2752753e+00   2.6920273e-01
   5.2952953e+00   2.6309211e-01
   5.3153153e+00   2.5709708e-01
   5.3353353e+00   2.5121669e-01
   5.3553554e+00   2.4544992e-01
   5.3753754e+00   2.3979573e-01
   5.3953954e+00   2.3425303e-01
   5.4154154e+00   2.2882068e-01
   5.4354354e+00   2.2349753e-01
   5.4554555e+00   2.1828238e-01
   5.4754755e+00   2.1317400e-01
   5.4954955e+00   2.0817114e-01
   5.5155155e+00   2.0327252e-01
   5.5355355e+00   1.9847685e-01
   5.5555556e+00   1.9378282e-01
   5.5755756e+00   1.8918909e-01
   5.5955956e+00   1.8469431e-01
   5.6156156e+00   1.8029712e-01
   5.6356356e+00   1.7599615e-01
   5.6556557e+00   1.7179002e-01
   5.6756757e+00   1.6767734e-01
   5.6956957e+00   1.6365671e-01
   5.7157157e+00   1.5972673e-01
   5.7357357e+00   1.5588600e-01
   5.7557558e+00   1.5213311e-01
   5.7757758e+00   1.4846665e-01
   5.7957958e+00   1.4488521e-01
   5.8158158e+00   1.4138739e-01
   5.8358358e+00   1.3797178e-01
   5.8558559e+00   1.3463697e-01
   5.8758759e+00   1.3138157e-01
   5.8958959e+00   1.2820418e-01
   5.9159159e+00   1.2510341e-01
   5.9359359e+00   1.2207787e-01
   5.9559560e+00   1.1912619e-01
   5.9759760e+00   1.1624699e-01
   5.9959960e+00   1.1343892e-01
   6.0160160e+00   1.1070060e-01
   6.0360360e+00   1.0803070e-01
   6.0560561e+00   1.0542788e-01
   6.0760761e+00   1.0289080e-01
   6.0960961e+00   1.0041815e-01
   6.1161161e+00   9.8008621e-02
   6.1361361e+00   9.5660908e-02
   6.1561562e+00   9.3373725e-02
   6.1761762e+00   9.1145797e-02
   6.1961962e+00   8.8975856e-02
   6.2162162e+00   8.6862649e-02
   6.2362362e+00   8.4804936e-02
   6.2562563e+00   8.2801485e-02
   6.2762763e+00   8.0851082e-02
   6.2962963e+00   7.8952521e-02
   6.3163163e+00   7.7104611e-02
   6.3363363e+00   7.5306177e-02
   6.3563564e+00   7.3556052e-02
   6.3763764e+00   7.1853087e-02
   6.3963964e+00   7.0196146e-02
   6.4164164e+00   6.8584106e-02
   6.4364364e+00   6.7015860e-02
   6.4564565e+00   6.5490314e-02
   6.4764765e+00   6.4006390e-02
   6.4964965e+00   6.2563025e-02
   6.5165165e+00   6.1159170e-02
   6.5365365e+00   5.9793791e-02
   6.5565566e+00   5.8465873e-02
   6.5765766e+00   5.7174413e-02
   6.5965966e+00   5.5918426e-02
   6.6166166e+00   5.4696942e-02
   6.6366366e+00   5.3509007e-02
   6.6566567e+00   5.2353686e-02
   6.6766767e+00   5.1230057e-02
   6.6966967e+00   5.0137217e-02
   6.7167167e+00   4.9074280e-02
   6.7367367e+00   4.8040376e-02
   6.7567568e+00   4.7034653e-02
   6.7767768e+00   4.6056275e-02
   6.7967968e+00   4.5104425e-02
   6.8168168e+00   4.4178303e-02
   6.8368368e+00   4.3277125e-02
   6.8568569e+00   4.2400127e-02
   6.8768769e+00   4.1546560e-02
   6.8968969e+00   4.0715696e-02
   6.9169169e+00   3.9906822e-02
   6.9369369e+00   3.9119242e-02
   6.9569570e+00   3.8352281e-02
   6.9769770e+00   3.7605279e-02
   6.9969970e+00   3.6877593e-02
   7.0170170e+00   3.6168600e-02
   7.0370370e+00   3.5477693e-02
   7.0570571e+00   3.4804282e-02
   7.0770771e+00   3.4147793e-02
   7.0970971e+00   3.3507672e-02
   7.1171171e+00   3.2883378e-02
   7.1371371e+00   3.2274391e-02
   7.1571572e+00   3.1680203e-02
   7.1771772e+00   3.1100325e-02
   7.1971972e+00   3.0534283e-02
   7.2172172e+00   2.9981618e-02
   7.2372372e+00   2.9441887e-02
   7.2572573e+00   2.8914663e-02
   7.2772773e+00   2.8399533e-02
   7.2972973e+00   2.7896098e-02
   7.3173173e+00   2.7403974e-02
   7.3373373e+00   2.6922791e-02
   7.3573574e+00   2.6452191e-02
   7.3773774e+00   2.5991832e-02
   7.3973974e+00   2.5541383e-02
   7.4174174e+00   2.5100524e-02
   7.4374374e+00   2.4668952e-02
   7.4574575e+00   2.4246371e-02
   7.4774775e+00   2.3832500e-02
   7.4974975e+00   2.3427066e-02
   7.5175175e+00   2.3029809e-02
   7.5375375e+00   2.2640479e-02
   7.5575576e+00   2.2258835e-02
   7.5775776e+00   2.1884648e-02
   7.5975976e+00   2.1517697e-02
   7.6176176e+00   2.1157769e-02
   7.6376376e+00   2.0804662e-02
   7.6576577e+00   2.0458180e-02
   7.6776777e+00   2.0118137e-02
   7.6976977e+00   1.9784354e-02
   7.7177177e+00   1.9456659e-02
   7.7377377e+00   1.9134888e-02
   7.7577578e+00   1.8818884e-02
   7.7777778e+00   1.8508494e-02
   7.7977978e+00   1.8203574e-02
   7.8178178e+00   1.7903986e-02
   7.8378378e+00   1.7609596e-02
   7.8578579e+00   1.7320277e-02
   7.8778779e+00   1.7035905e-02
   7.8978979e+00   1.6756364e-02
   7.9179179e+00   1.6481540e-02
   7.9379379e+00   1.6211325e-02
   7.9579580e+00   1.5945615e-02
   7.9779780e+00   1.5684310e-02
   7.9979980e+00   1.5427313e-02
   8.0180180e+00   1.5174532e-02
   8.0380380e+00   1.4925879e-02
   8.0580581e+00   1.4681267e-02
   8.0780781e+00   1.4440613e-02
   8.0980981e+00   1.4203839e-02
   8.1181181e+00   1.3970867e-02
   8.1381381e+00   1.3741622e-02
   8.1581582e+00   1.3516035e-02
   8.1781782e+00   1.3294034e-02
   8.1981982e+00   1.3075554e-02
   8.2182182e+00   1.2860530e-02
   8.2382382e+00   1.2648898e-02
   8.2582583e+00   1.2440598e-02
   8.2782783e+00   1.2235570e-02
   8.2982983e+00   1.2033759e-02
   8.3183183e+00   1.1835107e-02
   8.3383383e+00   1.1639561e-02
   8.3583584e+00   1.1447068e-02
   8.3783784e+00   1.1257577e-02
   8.3983984e+00   1.1071037e-02
   8.4184184e+00   1.0887401e-02
   8.4384384e+00   1.0706621e-02
   8.4584585e+00   1.0528650e-02
   8.4784785e+00   1.0353443e-02
   8.4984985e+00   1.0180956e-02
   8.5185185e+00   1.0011145e-02
   8.5385385e+00   9.8439683e-03
   8.5585586e+00   9.6793839e-03
   8.5785786e+00   9.5173512e-03
   8.5985986e+00   9.3578304e-03
   8.6186186e+00   9.2007825e-03
   8.6386386e+00   9.0461689e-03
   8.6586587e+00   8.8939520e-03
   8.6786787e+00   8.7440948e-03
   8.6986987e+00   8.5965611e-03
   8.7187187e+00   8.4513150e-03
   8.7387387e+00   8.3083216e-03
   8.7587588e+00   8.1675462e-03
   8.7787788e+00   8.0289550e-03
   8.7987988e+00   7.8925146e-03
   8.8188188e+00   7.7581921e-03
   8.8388388e+00   7.6259552e-03
   8.8588589e+00   7.4957721e-03
   8.8788789e+00   7.3676115e-03
   8.8988989e+00   7.2414425e-03
   8.9189189e+00   7.1172349e-03
   8.9389389e+00   6.9949586e-03
   8.9589590e+00   6.8745844e-03
   8.9789790e+00   6.7560832e-03
   8.9989990e+00   6.6394264e-03
   9.0190190e+00   6.5245860e-03
   9.0390390e+00   6.4115343e-03
   9.0590591e+00   6.3002440e-03
   9.0790791e+00   6.1906884e-03
   9.0990991e+00   6.0828409e-03
   9.1191191e+00   5.9766756e-03
   9.1391391e+00   5.8721668e-03
   9.1591592e+00   5.7692892e-03
   9.1791792e+00   5.6680182e-03
   9.1991992e+00   5.5683292e-03
   9.2192192e+00   5.4701981e-03
   9.2392392e+00   5.3736013e-03
   9.2592593e+00   5.2785154e-03
   9.2792793e+00   5.1849176e-03
   9.2992993e+00   5.0927852e-03
   9.3193193e+00   5.0020960e-03
   9.3393393e+00   4.9128282e-03
   9.3593594e+00   4.8249603e-03
   9.3793794e+00   4.7384712e-03
   9.3993994e+00   4.6533400e-03
   9.4194194e+00   4.5695463e-03
   9.4394394e+00   4.4870699e-03
   9.4594595e+00   4.4058912e-03
   9.4794795e+00   4.3259907e-03
   9.4994995e+00   4.2473492e-03
   9.5195195e+00   4.1699479e-03
   9.5395395e+00   4.0937685e-03
   9.5595596e+00   4.0187926e-03
   9.5795796e+00   3.9450026e-03
   9.5995996e+00   3.8723807e-03
   9.6196196e+00   3.8009099e-03
   9.6396396e+00   3.7305731e-03
   9.6596597e+00   3.6613537e-03
   9.6796797e+00   3.5932353e-03
   9.6996997e+00   3.5262019e-03
   9.7197197e+00   3.4602376e-03
   9.7397397e+00   3.3953269e-03
   9.7597598e+00   3.3314546e-03
   9.7797798e+00   3.2686056e-03
   9.7997998e+00   3.2067652e-03
   9.8198198e+00   3.1459190e-03
   9.8398398e+00   3.0860526e-03
   9.8598599e+00   3.0271521e-03
   9.8798799e+00   2.9692038e-03
   9.8998999e+00   2.9121941e-03
   9.9199199e+00   2.8561097e-03
   9.9399399e+00   2.8009375e-03
   9.9599600e+00   2.7466648e-03
   9.9799800e+00   2.6932788e-03
   1.0000000e+01   2.6407672e-03


==> 3Sol_real_opt_Rx6.dat <==
  -1.0000000e+01   1.8042980e-03
  -9.9799800e+00   1.8401409e-03
  -9.9599600e+00   1.8770075e-03
  -9.9399399e+00   1.9149315e-03
  -9.9199199e+00   1.9539470e-03
  -9.8998999e+00   1.9940888e-03
  -9.8798799e+00   2.0353923e-03
  -9.8598599e+00   2.0778938e-03
  -9.8398398e+00   2.1216298e-03
  -9.8198198e+00   2.1666378e-03
  -9.7997998e+00   2.2129557e-03
  -9.7797798e+00   2.2606220e-03
  -9.7597598e+00   2.3096759e-03
  -9.7397397e+00   2.3601570e-03
  -9.7197197e+00   2.4121056e-03
  -9.6996997e+00   2.4655626e-03
  -9.6796797e+00   2.5205693e-03
  -9.6596597e+00   2.5771676e-03
  -9.6396396e+00   2.6354001e-03
  -9.6196196e+00   2.6953097e-03
  -9.5995996e+00   2.7569399e-03
  -9.5795796e+00   2.8203350e-03
  -9.5595596e+00   2.8855394e-03
  -9.5395395e+00   2.9525984e-03
  -9.5195195e+00   3.0215575e-03
  -9.4994995e+00   3.0924630e-03
  -9.4794795e+00   3.1653616e-03
  -9.4594595e+00   3.2403006e-03
  -9.4394394e+00   3.3173278e-03
  -9.4194194e+00   3.3964914e-03
  -9.3993994e+00   3.4778405e-03
  -9.3793794e+00   3.5614244e-03
  -9.3593594e+00   3.6472931e-03
  -9.3393393e+00   3.7354972e-03
  -9.3193193e+00   3.8260878e-03
  -9.2992993e+00   3.9191167e-03
  -9.2792793e+00   4.0146362e-03
  -9.2592593e+00   4.1126992e-03
  -9.2392392e+00   4.2133592e-03
  -9.2192192e+00   4.3166705e-03
  -9.1991992e+00   4.4226878e-03
  -9.1791792e+00   4.5314666e-03
  -9.1591592e+00   4.6430630e-03
  -9.1391391e+00   4.7575339e-03
  -9.1191191e+00   4.8749367e-03
  -9.0990991e+00   4.9953298e-03
  -9.0790791e+00   5.1187720e-03
  -9.0590591e+00   5.2453232e-03
  -9.0390390e+00   5.3750436e-03
  -9.0190190e+00   5.5079947e-03
  -8.9989990e+00   5.6442384e-03
  -8.9789790e+00   5.7838376e-03
  -8.9589590e+00   5.9268561e-03
  -8.9389389e+00   6.0733583e-03
  -8.9189189e+00   6.2234098e-03
  -8.8988989e+00   6.3770769e-03
  -8.8788789e+00   6.5344268e-03
  -8.8588589e+00   6.6955277e-03
  -8.8388388e+00   6.8604488e-03
  -8.8188188e+00   7.0292603e-03
  -8.7987988e+00   7.2020332e-03
  -8.7787788e+00   7.3788398e-03
  -8.7587588e+00   7.5597533e-03
  -8.7387387e+00   7.7448481e-03
  -8.7187187e+00   7.9341994e-03
  -8.6986987e+00   8.1278840e-03
  -8.6786787e+00   8.3259795e-03
  -8.6586587e+00   8.5285648e-03
  -8.6386386e+00   8.7357200e-03
  -8.6186186e+00   8.9475265e-03
  -8.5985986e+00   9.1640668e-03
  -8.5785786e+00   9.3854248e-03
  -8.5585586e+00   9.6116859e-03
  -8.5385385e+00   9.8429366e-03
  -8.5185185e+00   1.0079265e-02
  -8.4984985e+00   1.0320760e-02
  -8.4784785e+00   1.0567513e-02
  -8.4584585e+00   1.0819616e-02
  -8.4384384e+00   1.1077163e-02
  -8.4184184e+00   1.1340249e-02
  -8.3983984e+00   1.1608971e-02
  -8.3783784e+00   1.1883428e-02
  -8.3583584e+00   1.2163720e-02
  -8.3383383e+00   1.2449949e-02
  -8.3183183e+00   1.2742219e-02
  -8.2982983e+00   1.3040634e-02
  -8.2782783e+00   1.3345303e-02
  -8.2582583e+00   1.3656333e-02
  -8.2382382e+00   1.3973837e-02
  -8.2182182e+00   1.4297926e-02
  -8.1981982e+00   1.4628715e-02
  -8.1781782e+00   1.4966321e-02
  -8.1581582e+00   1.5310863e-02
  -8.1381381e+00   1.5662461e-02
  -8.1181181e+00   1.6021239e-02
  -8.0980981e+00   1.6387320e-02
  -8.0780781e+00   1.6760833e-02
  -8.0580581e+00   1.7141907e-02
  -8.0380380e+00   1.7530673e-02
  -8.0180180e+00   1.7927265e-02
  -7.9979980e+00   1.8331819e-02
  -7.9779780e+00   1.8744475e-02
  -7.9579580e+00   1.9165371e-02
  -7.9379379e+00   1.9594654e-02
  -7.9179179e+00   2.0032467e-02
  -7.8978979e+00   2.0478959e-02
  -7.8778779e+00   2.0934282e-02
  -7.8578579e+00   2.1398588e-02
  -7.8378378e+00   2.1872035e-02
  -7.8178178e+00   2.2354780e-02
  -7.7977978e+00   2.2846985e-02
  -7.7777778e+00   2.3348813e-02
  -7.7577578e+00   2.3860433e-02
  -7.7377377e+00   2.4382014e-02
  -7.7177177e+00   2.4913727e-02
  -7.6976977e+00   2.5455748e-02
  -7.6776777e+00   2.6008256e-02
  -7.6576577e+00   2.6571430e-02
  -7.6376376e+00   2.7145456e-02
  -7.6176176e+00   2.7730518e-02
  -7.5975976e+00   2.8326809e-02
  -7.5775776e+00   2.8934518e-02
  -7.5575576e+00   2.9553843e-02
  -7.5375375e+00   3.0184982e-02
  -7.5175175e+00   3.0828135e-02
  -7.4974975e+00   3.1483508e-02
  -7.4774775e+00   3.2151308e-02
  -7.4574575e+00   3.2831744e-02
  -7.4374374e+00   3.3525031e-02
  -7.4174174e+00   3.4231385e-02
  -7.3973974e+00   3.4951024e-02
  -7.3773774e+00   3.5684170e-02
  -7.3573574e+00   3.6431050e-02
  -7.3373373e+00   3.7191890e-02
  -7.3173173e+00   3.7966921e-02
  -7.2972973e+00   3.8756378e-02
  -7.2772773e+00   3.9560496e-02
  -7.2572573e+00   4.0379515e-02
  -7.2372372e+00   4.1213677e-02
  -7.2172172e+00   4.2063226e-02
  -7.1971972e+00   4.2928410e-02
  -7.1771772e+00   4.3809479e-02
  -7.1571572e+00   4.4706686e-02
  -7.1371371e+00   4.5620284e-02
  -7.1171171e+00   4.6550533e-02
  -7.0970971e+00   4.7497692e-02
  -7.0770771e+00   4.8462022e-02
  -7.0570571e+00   4.9443789e-02
  -7.0370370e+00   5.0443258e-02
  -7.0170170e+00   5.1460699e-02
  -6.9969970e+00   5.2496382e-02
  -6.9769770e+00   5.3550579e-02
  -6.9569570e+00   5.4623564e-02
  -6.9369369e+00   5.5715614e-02
  -6.9169169e+00   5.6827006e-02
  -6.8968969e+00   5.7958019e-02
  -6.8768769e+00   5.9108933e-02
  -6.8568569e+00   6.0280030e-02
  -6.8368368e+00   6.1471592e-02
  -6.8168168e+00   6.2683903e-02
  -6.7967968e+00   6.3917248e-02
  -6.7767768e+00   6.5171911e-02
  -6.7567568e+00   6.6448179e-02
  -6.7367367e+00   6.7746338e-02
  -6.7167167e+00   6.9066675e-02
  -6.6966967e+00   7.0409476e-02
  -6.6766767e+00   7.1775028e-02
  -6.6566567e+00   7.3163618e-02
  -6.6366366e+00   7.4575533e-02
  -6.6166166e+00   7.6011057e-02
  -6.5965966e+00   7.7470477e-02
  -6.5765766e+00   7.8954077e-02
  -6.5565566e+00   8.0462140e-02
  -6.5365365e+00   8.1994951e-02
  -6.5165165e+00   8.3552789e-02
  -6.4964965e+00   8.5135935e-02
  -6.4764765e+00   8.6744668e-02
  -6.4564565e+00   8.8379264e-02
  -6.4364364e+00   9.0039998e-02
  -6.4164164e+00   9.1727143e-02
  -6.3963964e+00   9.3440971e-02
  -6.3763764e+00   9.5181750e-02
  -6.3563564e+00   9.6949745e-02
  -6.3363363e+00   9.8745222e-02
  -6.3163163e+00   1.0056844e-01
  -6.2962963e+00   1.0241966e-01
  -6.2762763e+00   1.0429913e-01
  -6.2562563e+00   1.0620711e-01
  -6.2362362e+00   1.0814384e-01
  -6.2162162e+00   1.1010958e-01
  -6.1961962e+00   1.1210457e-01
  -6.1761762e+00   1.1412903e-01
  -6.1561562e+00   1.1618322e-01
  -6.1361361e+00   1.1826736e-01
  -6.1161161e+00   1.2038168e-01
  -6.0960961e+00   1.2252641e-01
  -6.0760761e+00   1.2470177e-01
  -6.0560561e+00   1.2690798e-01
  -6.0360360e+00   1.2914525e-01
  -6.0160160e+00   1.3141380e-01
  -5.9959960e+00   1.3371384e-01
  -5.9759760e+00   1.3604556e-01
  -5.9559560e+00   1.3840919e-01
  -5.9359359e+00   1.4080491e-01
  -5.9159159e+00   1.4323293e-01
  -5.8958959e+00   1.4569344e-01
  -5.8758759e+00   1.4818664e-01
  -5.8558559e+00   1.5071272e-01
  -5.8358358e+00   1.5327187e-01
  -5.8158158e+00   1.5586428e-01
  -5.7957958e+00   1.5849015e-01
  -5.7757758e+00   1.6114966e-01
  -5.7557558e+00   1.6384302e-01
  -5.7357357e+00   1.6657040e-01
  -5.7157157e+00   1.6933202e-01
  -5.6956957e+00   1.7212806e-01
  -5.6756757e+00   1.7495873e-01
  -5.6556557e+00   1.7782423e-01
  -5.6356356e+00   1.8072479e-01
  -5.6156156e+00   1.8366060e-01
  -5.5955956e+00   1.8663191e-01
  -5.5755756e+00   1.8963895e-01
  -5.5555556e+00   1.9268195e-01
  -5.5355355e+00   1.9576118e-01
  -5.5155155e+00   1.9887690e-01
  -5.4954955e+00   2.0202939e-01
  -5.4754755e+00   2.0521894e-01
  -5.4554555e+00   2.0844587e-01
  -5.4354354e+00   2.1171051e-01
  -5.4154154e+00   2.1501320e-01
  -5.3953954e+00   2.1835433e-01
  -5.3753754e+00   2.2173428e-01
  -5.3553554e+00   2.2515348e-01
  -5.3353353e+00   2.2861238e-01
  -5.3153153e+00   2.3211146e-01
  -5.2952953e+00   2.3565123e-01
  -5.2752753e+00   2.3923224e-01
  -5.2552553e+00   2.4285506e-01
  -5.2352352e+00   2.4652034e-01
  -5.2152152e+00   2.5022873e-01
  -5.1951952e+00   2.5398095e-01
  -5.1751752e+00   2.5777775e-01
  -5.1551552e+00   2.6161994e-01
  -5.1351351e+00   2.6550840e-01
  -5.1151151e+00   2.6944404e-01
  -5.0950951e+00   2.7342783e-01
  -5.0750751e+00   2.7746083e-01
  -5.0550551e+00   2.8154415e-01
  -5.0350350e+00   2.8567895e-01
  -5.0150150e+00   2.8986649e-01
  -4.9949950e+00   2.9410809e-01
  -4.9749750e+00   2.9840516e-01
  -4.9549550e+00   3.0275917e-01
  -4.9349349e+00   3.0717170e-01
  -4.9149149e+00   3.1164440e-01
  -4.8948949e+00   3.1617901e-01
  -4.8748749e+00   3.2077736e-01
  -4.8548549e+00   3.2544139e-01
  -4.8348348e+00   3.3017312e-01
  -4.8148148e+00   3.3497467e-01
  -4.7947948e+00   3.3984828e-01
  -4.7747748e+00   3.4479626e-01
  -4.7547548e+00   3.4982105e-01
  -4.7347347e+00   3.5492518e-01
  -4.7147147e+00   3.6011129e-01
  -4.6946947e+00   3.6538212e-01
  -4.6746747e+00   3.7074052e-01
  -4.6546547e+00   3.7618943e-01
  -4.6346346e+00   3.8173190e-01
  -4.6146146e+00   3.8737108e-01
  -4.5945946e+00   3.9311022e-01
  -4.5745746e+00   3.9895265e-01
  -4.5545546e+00   4.0490179e-01
  -4.5345345e+00   4.1096116e-01
  -4.5145145e+00   4.1713432e-01
  -4.4944945e+00   4.2342494e-01
  -4.4744745e+00   4.2983674e-01
  -4.4544545e+00   4.3637348e-01
  -4.4344344e+00   4.4303897e-01
  -4.4144144e+00   4.4983706e-01
  -4.3943944e+00   4.5677163e-01
  -4.3743744e+00   4.6384654e-01
  -4.3543544e+00   4.7106566e-01
  -4.3343343e+00   4.7843285e-01
  -4.3143143e+00   4.8595191e-01
  -4.2942943e+00   4.9362661e-01
  -4.2742743e+00   5.0146063e-01
  -4.2542543e+00   5.0945756e-01
  -4.2342342e+00   5.1762088e-01
  -4.2142142e+00   5.2595391e-01
  -4.1941942e+00   5.3445985e-01
  -4.1741742e+00   5.4314169e-01
  -4.1541542e+00   5.5200219e-01
  -4.1341341e+00   5.6104391e-01
  -4.1141141e+00   5.7026913e-01
  -4.0940941e+00   5.7967981e-01
  -4.0740741e+00   5.8927760e-01
  -4.0540541e+00   5.9906382e-01
  -4.0340340e+00   6.0903935e-01
  -4.0140140e+00   6.1920467e-01
  -3.9939940e+00   6.2955982e-01
  -3.9739740e+00   6.4010431e-01
  -3.9539540e+00   6.5083715e-01
  -3.9339339e+00   6.6175680e-01
  -3.9139139e+00   6.7286108e-01
  -3.8938939e+00   6.8414721e-01
  -3.8738739e+00   6.9561173e-01
  -3.8538539e+00   7.0725049e-01
  -3.8338338e+00   7.1905856e-01
  -3.8138138e+00   7.3103028e-01
  -3.7937938e+00   7.4315916e-01
  -3.7737738e+00   7.5543787e-01
  -3.7537538e+00   7.6785822e-01
  -3.7337337e+00   7.8041109e-01
  -3.7137137e+00   7.9308646e-01
  -3.6936937e+00   8.0587335e-01
  -3.6736737e+00   8.1875980e-01
  -3.6536537e+00   8.3173287e-01
  -3.6336336e+00   8.4477858e-01
  -3.6136136e+00   8.5788196e-01
  -3.5935936e+00   8.7102700e-01
  -3.5735736e+00   8.8419667e-01
  -3.5535536e+00   8.9737291e-01
  -3.5335335e+00   9.1053664e-01
  -3.5135135e+00   9.2366778e-01
  -3.4934935e+00   9.3674528e-01
  -3.4734735e+00   9.4974715e-01
  -3.4534535e+00   9.6265048e-01
  -3.4334334e+00   9.7543150e-01
  -3.4134134e+00   9.8806562e-01
  -3.3933934e+00   1.0005275e+00
  -3.3733734e+00   1.0127911e+00
  -3.3533534e+00   1.0248299e+00
  -3.3333333e+00   1.0366167e+00
  -3.3133133e+00   1.0481240e+00
  -3.2932933e+00   1.0593238e+00
  -3.2732733e+00   1.0701883e+00
  -3.2532533e+00   1.0806890e+00
  -3.2332332e+00   1.0907981e+00
  -3.2132132e+00   1.1004875e+00
  -3.1931932e+00   1.1097297e+00
  -3.1731732e+00   1.1184974e+00
  -3.1531532e+00   1.1267640e+00
  -3.1331331e+00   1.1345038e+00
  -3.1131131e+00   1.1416917e+00
  -3.0930931e+00   1.1483039e+00
  -3.0730731e+00   1.1543176e+00
  -3.0530531e+00   1.1597113e+00
  -3.0330330e+00   1.1644651e+00
  -3.0130130e+00   1.1685606e+00
  -2.9929930e+00   1.1719809e+00
  -2.9729730e+00   1.1747113e+00
  -2.9529530e+00   1.1767386e+00
  -2.9329329e+00   1.1780519e+00
  -2.9129129e+00   1.1786421e+00
  -2.8928929e+00   1.1785024e+00
  -2.8728729e+00   1.1776282e+00
  -2.8528529e+00   1.1760168e+00
  -2.8328328e+00   1.1736679e+00
  -2.8128128e+00   1.1705835e+00
  -2.7927928e+00   1.1667676e+00
  -2.7727728e+00   1.1622263e+00
  -2.7527528e+00   1.1569680e+00
  -2.7327327e+00   1.1510030e+00
  -2.7127127e+00   1.1443435e+00
  -2.6926927e+00   1.1370037e+00
  -2.6726727e+00   1.1289994e+00
  -2.6526527e+00   1.1203482e+00
  -2.6326326e+00   1.1110691e+00
  -2.6126126e+00   1.1011825e+00
  -2.5925926e+00   1.0907102e+00
  -2.5725726e+00   1.0796750e+00
  -2.5525526e+00   1.0681007e+00
  -2.5325325e+00   1.0560121e+00
  -2.5125125e+00   1.0434346e+00
  -2.4924925e+00   1.0303941e+00
  -2.4724725e+00   1.0169170e+00
  -2.4524525e+00   1.0030303e+00
  -2.4324324e+00   9.8876063e-01
  -2.4124124e+00   9.7413516e-01
  -2.3923924e+00   9.5918082e-01
  -2.3723724e+00   9.4392441e-01
  -2.3523524e+00   9.2839250e-01
  -2.3323323e+00   9.1261132e-01
  -2.3123123e+00   8.9660670e-01
  -2.2922923e+00   8.8040397e-01
  -2.2722723e+00   8.6402791e-01
  -2.2522523e+00   8.4750272e-01
  -2.2322322e+00   8.3085193e-01
  -2.2122122e+00   8.1409841e-01
  -2.1921922e+00   7.9726431e-01
  -2.1721722e+00   7.8037105e-01
  -2.1521522e+00   7.6343932e-01
  -2.1321321e+00   7.4648906e-01
  -2.1121121e+00   7.2953947e-01
  -2.0920921e+00   7.1260901e-01
  -2.0720721e+00   6.9571546e-01
  -2.0520521e+00   6.7887587e-01
  -2.0320320e+00   6.6210665e-01
  -2.0120120e+00   6.4542360e-01
  -1.9919920e+00   6.2884191e-01
  -1.9719720e+00   6.1237627e-01
  -1.9519520e+00   5.9604084e-01
  -1.9319319e+00   5.7984941e-01
  -1.9119119e+00   5.6381538e-01
  -1.8918919e+00   5.4795187e-01
  -1.8718719e+00   5.3227180e-01
  -1.8518519e+00   5.1678794e-01
  -1.8318318e+00   5.0151304e-01
  -1.8118118e+00   4.8645991e-01
  -1.7917918e+00   4.7164152e-01
  -1.7717718e+00   4.5707111e-01
  -1.7517518e+00   4.4276233e-01
  -1.7317317e+00   4.2872934e-01
  -1.7117117e+00   4.1498696e-01
  -1.6916917e+00   4.0155084e-01
  -1.6716717e+00   3.8843755e-01
  -1.6516517e+00   3.7566480e-01
  -1.6316316e+00   3.6325155e-01
  -1.6116116e+00   3.5121818e-01
  -1.5915916e+00   3.3958664e-01
  -1.5715716e+00   3.2838058e-01
  -1.5515516e+00   3.1762541e-01
  -1.5315315e+00   3.0734842e-01
  -1.5115115e+00   2.9757873e-01
  -1.4914915e+00   2.8834718e-01
  -1.4714715e+00   2.7968621e-01
  -1.4514515e+00   2.7162945e-01
  -1.4314314e+00   2.6421129e-01
  -1.4114114e+00   2.5746621e-01
  -1.3913914e+00   2.5142796e-01
  -1.3713714e+00   2.4612856e-01
  -1.3513514e+00   2.4159719e-01
  -1.3313313e+00   2.3785897e-01
  -1.3113113e+00   2.3493381e-01
  -1.2912913e+00   2.3283533e-01
  -1.2712713e+00   2.3157002e-01
  -1.2512513e+00   2.3113671e-01
  -1.2312312e+00   2.3152645e-01
  -1.2112112e+00   2.3272275e-01
  -1.1911912e+00   2.3470227e-01
  -1.1711712e+00   2.3743578e-01
  -1.1511512e+00   2.4088934e-01
  -1.1311311e+00   2.4502562e-01
  -1.1111111e+00   2.4980516e-01
  -1.0910911e+00   2.5518763e-01
  -1.0710711e+00   2.6113283e-01
  -1.0510511e+00   2.6760161e-01
  -1.0310310e+00   2.7455651e-01
  -1.0110110e+00   2.8196224e-01
  -9.9099099e-01   2.8978602e-01
  -9.7097097e-01   2.9799775e-01
  -9.5095095e-01   3.0657002e-01
  -9.3093093e-01   3.1547815e-01
  -9.1091091e-01   3.2470005e-01
  -8.9089089e-01   3.3421607e-01
  -8.7087087e-01   3.4400889e-01
  -8.5085085e-01   3.5406328e-01
  -8.3083083e-01   3.6436598e-01
  -8.1081081e-01   3.7490542e-01
  -7.9079079e-01   3.8567163e-01
  -7.7077077e-01   3.9665603e-01
  -7.5075075e-01   4.0785123e-01
  -7.3073073e-01   4.1925094e-01
  -7.1071071e-01   4.3084978e-01
  -6.9069069e-01   4.4264316e-01
  -6.7067067e-01   4.5462713e-01
  -6.5065065e-01   4.6679832e-01
  -6.3063063e-01   4.7915375e-01
  -6.1061061e-01   4.9169080e-01
  -5.9059059e-01   5.0440705e-01
  -5.7057057e-01   5.1730025e-01
  -5.5055055e-01   5.3036817e-01
  -5.3053053e-01   5.4360857e-01
  -5.1051051e-01   5.5701908e-01
  -4.9049049e-01   5.7059715e-01
  -4.7047047e-01   5.8433998e-01
  -4.5045045e-01   5.9824443e-01
  -4.3043043e-01   6.1230695e-01
  -4.1041041e-01   6.2652355e-01
  -3.9039039e-01   6.4088967e-01
  -3.7037037e-01   6.5540021e-01
  -3.5035035e-01   6.7004937e-01
  -3.3033033e-01   6.8483068e-01
  -3.1031031e-01   6.9973688e-01
  -2.9029029e-01   7.1475990e-01
  -2.7027027e-01   7.2989081e-01
  -2.5025025e-01   7.4511974e-01
  -2.3023023e-01   7.6043588e-01
  -2.1021021e-01   7.7582741e-01
  -1.9019019e-01   7.9128147e-01
  -1.7017017e-01   8.0678412e-01
  -1.5015015e-01   8.2232033e-01
  -1.3013013e-01   8.3787394e-01
  -1.1011011e-01   8.5342765e-01
  -9.0090090e-02   8.6896301e-01
  -7.0070070e-02   8.8446040e-01
  -5.0050050e-02   8.9989906e-01
  -3.0030030e-02   9.1525710e-01
  -1.0010010e-02   9.3051149e-01
   1.0010010e-02   9.4563813e-01
   3.0030030e-02   9.6061186e-01
   5.0050050e-02   9.7540653e-01
   7.0070070e-02   9.8999503e-01
   9.0090090e-02   1.0043494e+00
   1.1011011e-01   1.0184409e+00
   1.3013013e-01   1.0322401e+00
   1.5015015e-01   1.0457169e+00
   1.7017017e-01   1.0588409e+00
   1.9019019e-01   1.0715812e+00
   2.1021021e-01   1.0839067e+00
   2.3023023e-01   1.0957863e+00
   2.5025025e-01   1.1071890e+00
   2.7027027e-01   1.1180839e+00
   2.9029029e-01   1.1284406e+00
   3.1031031e-01   1.1382293e+00
   3.3033033e-01   1.1474211e+00
   3.5035035e-01   1.1559877e+00
   3.7037037e-01   1.1639021e+00
   3.9039039e-01   1.1711387e+00
   4.1041041e-01   1.1776732e+00
   4.3043043e-01   1.1834829e+00
   4.5045045e-01   1.1885471e+00
   4.7047047e-01   1.1928467e+00
   4.9049049e-01   1.1963650e+00
   5.1051051e-01   1.1990872e+00
   5.3053053e-01   1.2010011e+00
   5.5055055e-01   1.2020966e+00
   5.7057057e-01   1.2023663e+00
   5.9059059e-01   1.2018053e+00
   6.1061061e-01   1.2004110e+00
   6.3063063e-01   1.1981837e+00
   6.5065065e-01   1.1951262e+00
   6.7067067e-01   1.1912437e+00
   6.9069069e-01   1.1865441e+00
   7.1071071e-01   1.1810377e+00
   7.3073073e-01   1.1747371e+00
   7.5075075e-01   1.1676573e+00
   7.7077077e-01   1.1598154e+00
   7.9079079e-01   1.1512307e+00
   8.1081081e-01   1.1419241e+00
   8.3083083e-01   1.1319185e+00
   8.5085085e-01   1.1212385e+00
   8.7087087e-01   1.1099101e+00
   8.9089089e-01   1.0979603e+00
   9.1091091e-01   1.0854177e+00
   9.3093093e-01   1.0723117e+00
   9.5095095e-01   1.0586723e+00
   9.7097097e-01   1.0445304e+00
   9.9099099e-01   1.0299174e+00
   1.0110110e+00   1.0148650e+00
   1.0310310e+00   9.9940491e-01
   1.0510511e+00   9.8356926e-01
   1.0710711e+00   9.6738996e-01
   1.0910911e+00   9.5089878e-01
   1.1111111e+00   9.3412730e-01
   1.1311311e+00   9.1710673e-01
   1.1511512e+00   8.9986789e-01
   1.1711712e+00   8.8244115e-01
   1.1911912e+00   8.6485636e-01
   1.2112112e+00   8.4714283e-01
   1.2312312e+00   8.2932932e-01
   1.2512513e+00   8.1144400e-01
   1.2712713e+00   7.9351448e-01
   1.2912913e+00   7.7556784e-01
   1.3113113e+00   7.5763061e-01
   1.3313313e+00   7.3972886e-01
   1.3513514e+00   7.2188823e-01
   1.3713714e+00   7.0413401e-01
   1.3913914e+00   6.8649121e-01
   1.4114114e+00   6.6898463e-01
   1.4314314e+00   6.5163900e-01
   1.4514515e+00   6.3447906e-01
   1.4714715e+00   6.1752967e-01
   1.4914915e+00   6.0081597e-01
   1.5115115e+00   5.8436352e-01
   1.5315315e+00   5.6819838e-01
   1.5515516e+00   5.5234733e-01
   1.5715716e+00   5.3683799e-01
   1.5915916e+00   5.2169894e-01
   1.6116116e+00   5.0695992e-01
   1.6316316e+00   4.9265187e-01
   1.6516517e+00   4.7880711e-01
   1.6716717e+00   4.6545934e-01
   1.6916917e+00   4.5264371e-01
   1.7117117e+00   4.4039677e-01
   1.7317317e+00   4.2875635e-01
   1.7517518e+00   4.1776134e-01
   1.7717718e+00   4.0745144e-01
   1.7917918e+00   3.9786662e-01
   1.8118118e+00   3.8904666e-01
   1.8318318e+00   3.8103037e-01
   1.8518519e+00   3.7385477e-01
   1.8718719e+00   3.6755419e-01
   1.8918919e+00   3.6215919e-01
   1.9119119e+00   3.5769560e-01
   1.9319319e+00   3.5418349e-01
   1.9519520e+00   3.5163635e-01
   1.9719720e+00   3.5006040e-01
   1.9919920e+00   3.4945416e-01
   2.0120120e+00   3.4980839e-01
   2.0320320e+00   3.5110620e-01
   2.0520521e+00   3.5332361e-01
   2.0720721e+00   3.5643026e-01
   2.0920921e+00   3.6039034e-01
   2.1121121e+00   3.6516367e-01
   2.1321321e+00   3.7070682e-01
   2.1521522e+00   3.7697413e-01
   2.1721722e+00   3.8391881e-01
   2.1921922e+00   3.9149373e-01
   2.2122122e+00   3.9965225e-01
   2.2322322e+00   4.0834877e-01
   2.2522523e+00   4.1753923e-01
   2.2722723e+00   4.2718139e-01
   2.2922923e+00   4.3723506e-01
   2.3123123e+00   4.4766222e-01
   2.3323323e+00   4.5842702e-01
   2.3523524e+00   4.6949580e-01
   2.3723724e+00   4.8083695e-01
   2.3923924e+00   4.9242084e-01
   2.4124124e+00   5.0421970e-01
   2.4324324e+00   5.1620743e-01
   2.4524525e+00   5.2835950e-01
   2.4724725e+00   5.4065278e-01
   2.4924925e+00   5.5306539e-01
   2.5125125e+00   5.6557657e-01
   2.5325325e+00   5.7816653e-01
   2.5525526e+00   5.9081635e-01
   2.5725726e+00   6.0350785e-01
   2.5925926e+00   6.1622351e-01
   2.6126126e+00   6.2894631e-01
   2.6326326e+00   6.4165974e-01
   2.6526527e+00   6.5434764e-01
   2.6726727e+00   6.6699419e-01
   2.6926927e+00   6.7958381e-01
   2.7127127e+00   6.9210114e-01
   2.7327327e+00   7.0453099e-01
   2.7527528e+00   7.1685829e-01
   2.7727728e+00   7.2906809e-01
   2.7927928e+00   7.4114551e-01
   2.8128128e+00   7.5307573e-01
   2.8328328e+00   7.6484401e-01
   2.8528529e+00   7.7643566e-01
   2.8728729e+00   7.8783604e-01
   2.8928929e+00   7.9903056e-01
   2.9129129e+00   8.1000475e-01
   2.9329329e+00   8.2074419e-01
   2.9529530e+00   8.3123459e-01
   2.9729730e+00   8.4146181e-01
   2.9929930e+00   8.5141184e-01
   3.0130130e+00   8.6107091e-01
   3.0330330e+00   8.7042545e-01
   3.0530531e+00   8.7946217e-01
   3.0730731e+00   8.8816809e-01
   3.0930931e+00   8.9653056e-01
   3.1131131e+00   9.0453733e-01
   3.1331331e+00   9.1217659e-01
   3.1531532e+00   9.1943698e-01
   3.1731732e+00   9.2630769e-01
   3.1931932e+00   9.3277845e-01
   3.2132132e+00   9.3883960e-01
   3.2332332e+00   9.4448213e-01
   3.2532533e+00   9.4969771e-01
   3.2732733e+00   9.5447874e-01
   3.2932933e+00   9.5881839e-01
   3.3133133e+00   9.6271059e-01
   3.3333333e+00   9.6615013e-01
   3.3533534e+00   9.6913263e-01
   3.3733734e+00   9.7165459e-01
   3.3933934e+00   9.7371339e-01
   3.4134134e+00   9.7530733e-01
   3.4334334e+00   9.7643562e-01
   3.4534535e+00   9.7709840e-01
   3.4734735e+00   9.7729671e-01
   3.4934935e+00   9.7703252e-01
   3.5135135e+00   9.7630874e-01
   3.5335335e+00   9.7512914e-01
   3.5535536e+00   9.7349838e-01
   3.5735736e+00   9.7142201e-01
   3.5935936e+00   9.6890637e-01
   3.6136136e+00   9.6595865e-01
   3.6336336e+00   9.6258678e-01
   3.6536537e+00   9.5879945e-01
   3.6736737e+00   9.5460603e-01
   3.6936937e+00   9.5001655e-01
   3.7137137e+00   9.4504165e-01
   3.7337337e+00   9.3969255e-01
   3.7537538e+00   9.3398096e-01
   3.7737738e+00   9.2791907e-01
   3.7937938e+00   9.2151948e-01
   3.8138138e+00   9.1479517e-01
   3.8338338e+00   9.0775943e-01
   3.8538539e+00   9.0042579e-01
   3.8738739e+00   8.9280803e-01
   3.8938939e+00   8.8492007e-01
   3.9139139e+00   8.7677596e-01
   3.9339339e+00   8.6838981e-01
   3.9539540e+00   8.5977575e-01
   3.9739740e+00   8.5094792e-01
   3.9939940e+00   8.4192036e-01
   4.0140140e+00   8.3270705e-01
   4.0340340e+00   8.2332180e-01
   4.0540541e+00   8.1377827e-01
   4.0740741e+00   8.0408991e-01
   4.0940941e+00   7.9426996e-01
   4.1141141e+00   7.8433135e-01
   4.1341341e+00   7.7428679e-01
   4.1541542e+00   7.6414864e-01
   4.1741742e+00   7.5392896e-01
   4.1941942e+00   7.4363946e-01
   4.2142142e+00   7.3329148e-01
   4.2342342e+00   7.2289603e-01
   4.2542543e+00   7.1246371e-01
   4.2742743e+00   7.0200474e-01
   4.2942943e+00   6.9152897e-01
   4.3143143e+00   6.8104582e-01
   4.3343343e+00   6.7056434e-01
   4.3543544e+00   6.6009318e-01
   4.3743744e+00   6.4964056e-01
   4.3943944e+00   6.3921436e-01
   4.4144144e+00   6.2882201e-01
   4.4344344e+00   6.1847060e-01
   4.4544545e+00   6.0816681e-01
   4.4744745e+00   5.9791696e-01
   4.4944945e+00   5.8772700e-01
   4.5145145e+00   5.7760251e-01
   4.5345345e+00   5.6754874e-01
   4.5545546e+00   5.5757059e-01
   4.5745746e+00   5.4767262e-01
   4.5945946e+00   5.3785909e-01
   4.6146146e+00   5.2813393e-01
   4.6346346e+00   5.1850079e-01
   4.6546547e+00   5.0896302e-01
   4.6746747e+00   4.9952368e-01
   4.6946947e+00   4.9018560e-01
   4.7147147e+00   4.8095132e-01
   4.7347347e+00   4.7182316e-01
   4.7547548e+00   4.6280319e-01
   4.7747748e+00   4.5389327e-01
   4.7947948e+00   4.4509504e-01
   4.8148148e+00   4.3640993e-01
   4.8348348e+00   4.2783920e-01
   4.8548549e+00   4.1938391e-01
   4.8748749e+00   4.1104495e-01
   4.8948949e+00   4.0282306e-01
   4.9149149e+00   3.9471882e-01
   4.9349349e+00   3.8673265e-01
   4.9549550e+00   3.7886486e-01
   4.9749750e+00   3.7111560e-01
   4.9949950e+00   3.6348492e-01
   5.0150150e+00   3.5597276e-01
   5.0350350e+00   3.4857895e-01
   5.0550551e+00   3.4130321e-01
   5.0750751e+00   3.3414517e-01
   5.0950951e+00   3.2710439e-01
   5.1151151e+00   3.2018034e-01
   5.1351351e+00   3.1337241e-01
   5.1551552e+00   3.0667993e-01
   5.1751752e+00   3.0010215e-01
   5.1951952e+00   2.9363830e-01
   5.2152152e+00   2.8728751e-01
   5.2352352e+00   2.8104888e-01
   5.2552553e+00   2.7492148e-01
   5.2752753e+00   2.6890431e-01
   5.2952953e+00   2.6299635e-01
   5.3153153e+00   2.5719655e-01
   5.3353353e+00   2.5150382e-01
   5.3553554e+00   2.4591704e-01
   5.3753754e+00   2.4043507e-01
   5.3953954e+00   2.3505675e-01
   5.4154154e+00   2.2978089e-01
   5.4354354e+00   2.2460630e-01
   5.4554555e+00   2.1953176e-01
   5.4754755e+00   2.1455606e-01
   5.4954955e+00   2.0967794e-01
   5.5155155e+00   2.0489617e-01
   5.5355355e+00   2.0020950e-01
   5.5555556e+00   1.9561666e-01
   5.5755756e+00   1.9111640e-01
   5.5955956e+00   1.8670745e-01
   5.6156156e+00   1.8238854e-01
   5.6356356e+00   1.7815841e-01
   5.6556557e+00   1.7401580e-01
   5.6756757e+00   1.6995944e-01
   5.6956957e+00   1.6598808e-01
   5.7157157e+00   1.6210045e-01
   5.7357357e+00   1.5829530e-01
   5.7557558e+00   1.5457140e-01
   5.7757758e+00   1.5092749e-01
   5.7957958e+00   1.4736234e-01
   5.8158158e+00   1.4387473e-01
   5.8358358e+00   1.4046343e-01
   5.8558559e+00   1.3712724e-01
   5.8758759e+00   1.3386495e-01
   5.8958959e+00   1.3067536e-01
   5.9159159e+00   1.2755729e-01
   5.9359359e+00   1.2450956e-01
   5.9559560e+00   1.2153100e-01
   5.9759760e+00   1.1862045e-01
   5.9959960e+00   1.1577677e-01
   6.0160160e+00   1.1299881e-01
   6.0360360e+00   1.1028545e-01
   6.0560561e+00   1.0763555e-01
   6.0760761e+00   1.0504803e-01
   6.0960961e+00   1.0252177e-01
   6.1161161e+00   1.0005569e-01
   6.1361361e+00   9.7648702e-02
   6.1561562e+00   9.5299745e-02
   6.1761762e+00   9.3007759e-02
   6.1961962e+00   9.0771693e-02
   6.2162162e+00   8.8590509e-02
   6.2362362e+00   8.6463180e-02
   6.2562563e+00   8.4388684e-02
   6.2762763e+00   8.2366015e-02
   6.2962963e+00   8.0394172e-02
   6.3163163e+00   7.8472167e-02
   6.3363363e+00   7.6599020e-02
   6.3563564e+00   7.4773760e-02
   6.3763764e+00   7.2995427e-02
   6.3963964e+00   7.1263069e-02
   6.4164164e+00   6.9575746e-02
   6.4364364e+00   6.7932524e-02
   6.4564565e+00   6.6332480e-02
   6.4764765e+00   6.4774700e-02
   6.4964965e+00   6.3258279e-02
   6.5165165e+00   6.1782320e-02
   6.5365365e+00   6.0345937e-02
   6.5565566e+00   5.8948252e-02
   6.5765766e+00   5.7588395e-02
   6.5965966e+00   5.6265506e-02
   6.6166166e+00   5.4978734e-02
   6.6366366e+00   5.3727236e-02
   6.6566567e+00   5.2510179e-02
   6.6766767e+00   5.1326738e-02
   6.6966967e+00   5.0176098e-02
   6.7167167e+00   4.9057452e-02
   6.7367367e+00   4.7970003e-02
   6.7567568e+00   4.6912963e-02
   6.7767768e+00   4.5885552e-02
   6.7967968e+00   4.4887003e-02
   6.8168168e+00   4.3916554e-02
   6.8368368e+00   4.2973455e-02
   6.8568569e+00   4.2056967e-02
   6.8768769e+00   4.1166359e-02
   6.8968969e+00   4.0300910e-02
   6.9169169e+00   3.9459912e-02
   6.9369369e+00   3.8642663e-02
   6.9569570e+00   3.7848476e-02
   6.9769770e+00   3.7076673e-02
   6.9969970e+00   3.6326587e-02
   7.0170170e+00   3.5597562e-02
   7.0370370e+00   3.4888954e-02
   7.0570571e+00   3.4200131e-02
   7.0770771e+00   3.3530473e-02
   7.0970971e+00   3.2879370e-02
   7.1171171e+00   3.2246227e-02
   7.1371371e+00   3.1630459e-02
   7.1571572e+00   3.1031495e-02
   7.1771772e+00   3.0448776e-02
   7.1971972e+00   2.9881756e-02
   7.2172172e+00   2.9329902e-02
   7.2372372e+00   2.8792694e-02
   7.2572573e+00   2.8269625e-02
   7.2772773e+00   2.7760202e-02
   7.2972973e+00   2.7263944e-02
   7.3173173e+00   2.6780383e-02
   7.3373373e+00   2.6309067e-02
   7.3573574e+00   2.5849553e-02
   7.3773774e+00   2.5401416e-02
   7.3973974e+00   2.4964240e-02
   7.4174174e+00   2.4537625e-02
   7.4374374e+00   2.4121183e-02
   7.4574575e+00   2.3714538e-02
   7.4774775e+00   2.3317329e-02
   7.4974975e+00   2.2929207e-02
   7.5175175e+00   2.2549833e-02
   7.5375375e+00   2.2178883e-02
   7.5575576e+00   2.1816045e-02
   7.5775776e+00   2.1461019e-02
   7.5975976e+00   2.1113514e-02
   7.6176176e+00   2.0773255e-02
   7.6376376e+00   2.0439974e-02
   7.6576577e+00   2.0113417e-02
   7.6776777e+00   1.9793339e-02
   7.6976977e+00   1.9479506e-02
   7.7177177e+00   1.9171694e-02
   7.7377377e+00   1.8869690e-02
   7.7577578e+00   1.8573288e-02
   7.7777778e+00   1.8282293e-02
   7.7977978e+00   1.7996520e-02
   7.8178178e+00   1.7715792e-02
   7.8378378e+00   1.7439938e-02
   7.8578579e+00   1.7168798e-02
   7.8778779e+00   1.6902220e-02
   7.8978979e+00   1.6640056e-02
   7.9179179e+00   1.6382170e-02
   7.9379379e+00   1.6128430e-02
   7.9579580e+00   1.5878710e-02
   7.9779780e+00   1.5632893e-02
   7.9979980e+00   1.5390866e-02
   8.0180180e+00   1.5152523e-02
   8.0380380e+00   1.4917762e-02
   8.0580581e+00   1.4686489e-02
   8.0780781e+00   1.4458612e-02
   8.0980981e+00   1.4234045e-02
   8.1181181e+00   1.4012709e-02
   8.1381381e+00   1.3794525e-02
   8.1581582e+00   1.3579421e-02
   8.1781782e+00   1.3367329e-02
   8.1981982e+00   1.3158182e-02
   8.2182182e+00   1.2951920e-02
   8.2382382e+00   1.2748484e-02
   8.2582583e+00   1.2547820e-02
   8.2782783e+00   1.2349873e-02
   8.2982983e+00   1.2154596e-02
   8.3183183e+00   1.1961941e-02
   8.3383383e+00   1.1771863e-02
   8.3583584e+00   1.1584321e-02
   8.3783784e+00   1.1399274e-02
   8.3983984e+00   1.1216684e-02
   8.4184184e+00   1.1036516e-02
   8.4384384e+00   1.0858733e-02
   8.4584585e+00   1.0683304e-02
   8.4784785e+00   1.0510198e-02
   8.4984985e+00   1.0339383e-02
   8.5185185e+00   1.0170832e-02
   8.5385385e+00   1.0004517e-02
   8.5585586e+00   9.8404122e-03
   8.5785786e+00   9.6784914e-03
   8.5985986e+00   9.5187305e-03
   8.6186186e+00   9.3611061e-03
   8.6386386e+00   9.2055953e-03
   8.6586587e+00   9.0521762e-03
   8.6786787e+00   8.9008273e-03
   8.6986987e+00   8.7515279e-03
   8.7187187e+00   8.6042578e-03
   8.7387387e+00   8.4589972e-03
   8.7587588e+00   8.3157269e-03
   8.7787788e+00   8.1744279e-03
   8.7987988e+00   8.0350817e-03
   8.8188188e+00   7.8976701e-03
   8.8388388e+00   7.7621751e-03
   8.8588589e+00   7.6285790e-03
   8.8788789e+00   7.4968643e-03
   8.8988989e+00   7.3670137e-03
   8.9189189e+00   7.2390101e-03
   8.9389389e+00   7.1128364e-03
   8.9589590e+00   6.9884757e-03
   8.9789790e+00   6.8659112e-03
   8.9989990e+00   6.7451263e-03
   9.0190190e+00   6.6261042e-03
   9.0390390e+00   6.5088283e-03
   9.0590591e+00   6.3932820e-03
   9.0790791e+00   6.2794487e-03
   9.0990991e+00   6.1673120e-03
   9.1191191e+00   6.0568552e-03
   9.1391391e+00   5.9480618e-03
   9.1591592e+00   5.8409153e-03
   9.1791792e+00   5.7353990e-03
   9.1991992e+00   5.6314964e-03
   9.2192192e+00   5.5291909e-03
   9.2392392e+00   5.4284659e-03
   9.2592593e+00   5.3293046e-03
   9.2792793e+00   5.2316905e-03
   9.2992993e+00   5.1356068e-03
   9.3193193e+00   5.0410368e-03
   9.3393393e+00   4.9479638e-03
   9.3593594e+00   4.8563710e-03
   9.3793794e+00   4.7662417e-03
   9.3993994e+00   4.6775590e-03
   9.4194194e+00   4.5903063e-03
   9.4394394e+00   4.5044666e-03
   9.4594595e+00   4.4200232e-03
   9.4794795e+00   4.3369592e-03
   9.4994995e+00   4.2552580e-03
   9.5195195e+00   4.1749027e-03
   9.5395395e+00   4.0958766e-03
   9.5595596e+00   4.0181628e-03
   9.5795796e+00   3.9417449e-03
   9.5995996e+00   3.8666059e-03
   9.6196196e+00   3.7927294e-03
   9.6396396e+00   3.7200987e-03
   9.6596597e+00   3.6486974e-03
   9.6796797e+00   3.5785088e-03
   9.6996997e+00   3.5095165e-03
   9.7197197e+00   3.4417044e-03
   9.7397397e+00   3.3750559e-03
   9.7597598e+00   3.3095549e-03
   9.7797798e+00   3.2451854e-03
   9.7997998e+00   3.1819312e-03
   9.8198198e+00   3.1197764e-03
   9.8398398e+00   3.0587052e-03
   9.8598599e+00   2.9987017e-03
   9.8798799e+00   2.9397505e-03
   9.8998999e+00   2.8818358e-03
   9.9199199e+00   2.8249424e-03
   9.9399399e+00   2.7690549e-03
   9.9599600e+00   2.7141581e-03
   9.9799800e+00   2.6602371e-03
   1.0000000e+01   2.6072768e-03


==> 3Sol_real_opt_Rx7.dat <==
  -1.0000000e+01   1.8644991e-03
  -9.9799800e+00   1.9018584e-03
  -9.9599600e+00   1.9401332e-03
  -9.9399399e+00   1.9793487e-03
  -9.9199199e+00   2.0195308e-03
  -9.8998999e+00   2.0607061e-03
  -9.8798799e+00   2.1029017e-03
  -9.8598599e+00   2.1461458e-03
  -9.8398398e+00   2.1904671e-03
  -9.8198198e+00   2.2358951e-03
  -9.7997998e+00   2.2824602e-03
  -9.7797798e+00   2.3301937e-03
  -9.7597598e+00   2.3791275e-03
  -9.7397397e+00   2.4292944e-03
  -9.7197197e+00   2.4807283e-03
  -9.6996997e+00   2.5334637e-03
  -9.6796797e+00   2.5875361e-03
  -9.6596597e+00   2.6429822e-03
  -9.6396396e+00   2.6998392e-03
  -9.6196196e+00   2.7581456e-03
  -9.5995996e+00   2.8179408e-03
  -9.5795796e+00   2.8792651e-03
  -9.5595596e+00   2.9421599e-03
  -9.5395395e+00   3.0066678e-03
  -9.5195195e+00   3.0728321e-03
  -9.4994995e+00   3.1406976e-03
  -9.4794795e+00   3.2103100e-03
  -9.4594595e+00   3.2817159e-03
  -9.4394394e+00   3.3549634e-03
  -9.4194194e+00   3.4301016e-03
  -9.3993994e+00   3.5071807e-03
  -9.3793794e+00   3.5862521e-03
  -9.3593594e+00   3.6673686e-03
  -9.3393393e+00   3.7505840e-03
  -9.3193193e+00   3.8359533e-03
  -9.2992993e+00   3.9235329e-03
  -9.2792793e+00   4.0133805e-03
  -9.2592593e+00   4.1055548e-03
  -9.2392392e+00   4.2001161e-03
  -9.2192192e+00   4.2971258e-03
  -9.1991992e+00   4.3966467e-03
  -9.1791792e+00   4.4987429e-03
  -9.1591592e+00   4.6034799e-03
  -9.1391391e+00   4.7109244e-03
  -9.1191191e+00   4.8211447e-03
  -9.0990991e+00   4.9342103e-03
  -9.0790791e+00   5.0501920e-03
  -9.0590591e+00   5.1691623e-03
  -9.0390390e+00   5.2911947e-03
  -9.0190190e+00   5.4163645e-03
  -8.9989990e+00   5.5447482e-03
  -8.9789790e+00   5.6764237e-03
  -8.9589590e+00   5.8114704e-03
  -8.9389389e+00   5.9499691e-03
  -8.9189189e+00   6.0920021e-03
  -8.8988989e+00   6.2376532e-03
  -8.8788789e+00   6.3870074e-03
  -8.8588589e+00   6.5401513e-03
  -8.8388388e+00   6.6971731e-03
  -8.8188188e+00   6.8581623e-03
  -8.7987988e+00   7.0232098e-03
  -8.7787788e+00   7.1924080e-03
  -8.7587588e+00   7.3658509e-03
  -8.7387387e+00   7.5436338e-03
  -8.7187187e+00   7.7258535e-03
  -8.6986987e+00   7.9126084e-03
  -8.6786787e+00   8.1039981e-03
  -8.6586587e+00   8.3001237e-03
  -8.6386386e+00   8.5010880e-03
  -8.6186186e+00   8.7069950e-03
  -8.5985986e+00   8.9179502e-03
  -8.5785786e+00   9.1340606e-03
  -8.5585586e+00   9.3554344e-03
  -8.5385385e+00   9.5821816e-03
  -8.5185185e+00   9.8144132e-03
  -8.4984985e+00   1.0052242e-02
  -8.4784785e+00   1.0295782e-02
  -8.4584585e+00   1.0545148e-02
  -8.4384384e+00   1.0800457e-02
  -8.4184184e+00   1.1061828e-02
  -8.3983984e+00   1.1329380e-02
  -8.3783784e+00   1.1603233e-02
  -8.3583584e+00   1.1883510e-02
  -8.3383383e+00   1.2170334e-02
  -8.3183183e+00   1.2463831e-02
  -8.2982983e+00   1.2764125e-02
  -8.2782783e+00   1.3071344e-02
  -8.2582583e+00   1.3385618e-02
  -8.2382382e+00   1.3707075e-02
  -8.2182182e+00   1.4035847e-02
  -8.1981982e+00   1.4372065e-02
  -8.1781782e+00   1.4715864e-02
  -8.1581582e+00   1.5067378e-02
  -8.1381381e+00   1.5426742e-02
  -8.1181181e+00   1.5794094e-02
  -8.0980981e+00   1.6169571e-02
  -8.0780781e+00   1.6553312e-02
  -8.0580581e+00   1.6945457e-02
  -8.0380380e+00   1.7346148e-02
  -8.0180180e+00   1.7755526e-02
  -7.9979980e+00   1.8173734e-02
  -7.9779780e+00   1.8600917e-02
  -7.9579580e+00   1.9037220e-02
  -7.9379379e+00   1.9482788e-02
  -7.9179179e+00   1.9937768e-02
  -7.8978979e+00   2.0402308e-02
  -7.8778779e+00   2.0876556e-02
  -7.8578579e+00   2.1360662e-02
  -7.8378378e+00   2.1854775e-02
  -7.8178178e+00   2.2359047e-02
  -7.7977978e+00   2.2873628e-02
  -7.7777778e+00   2.3398672e-02
  -7.7577578e+00   2.3934330e-02
  -7.7377377e+00   2.4480757e-02
  -7.7177177e+00   2.5038106e-02
  -7.6976977e+00   2.5606533e-02
  -7.6776777e+00   2.6186193e-02
  -7.6576577e+00   2.6777242e-02
  -7.6376376e+00   2.7379835e-02
  -7.6176176e+00   2.7994130e-02
  -7.5975976e+00   2.8620285e-02
  -7.5775776e+00   2.9258456e-02
  -7.5575576e+00   2.9908803e-02
  -7.5375375e+00   3.0571483e-02
  -7.5175175e+00   3.1246656e-02
  -7.4974975e+00   3.1934481e-02
  -7.4774775e+00   3.2635118e-02
  -7.4574575e+00   3.3348726e-02
  -7.4374374e+00   3.4075466e-02
  -7.4174174e+00   3.4815498e-02
  -7.3973974e+00   3.5568983e-02
  -7.3773774e+00   3.6336083e-02
  -7.3573574e+00   3.7116957e-02
  -7.3373373e+00   3.7911769e-02
  -7.3173173e+00   3.8720679e-02
  -7.2972973e+00   3.9543850e-02
  -7.2772773e+00   4.0381443e-02
  -7.2572573e+00   4.1233622e-02
  -7.2372372e+00   4.2100548e-02
  -7.2172172e+00   4.2982384e-02
  -7.1971972e+00   4.3879293e-02
  -7.1771772e+00   4.4791440e-02
  -7.1571572e+00   4.5718986e-02
  -7.1371371e+00   4.6662096e-02
  -7.1171171e+00   4.7620934e-02
  -7.0970971e+00   4.8595664e-02
  -7.0770771e+00   4.9586451e-02
  -7.0570571e+00   5.0593460e-02
  -7.0370370e+00   5.1616856e-02
  -7.0170170e+00   5.2656806e-02
  -6.9969970e+00   5.3713475e-02
  -6.9769770e+00   5.4787031e-02
  -6.9569570e+00   5.5877641e-02
  -6.9369369e+00   5.6985474e-02
  -6.9169169e+00   5.8110698e-02
  -6.8968969e+00   5.9253482e-02
  -6.8768769e+00   6.0413999e-02
  -6.8568569e+00   6.1592418e-02
  -6.8368368e+00   6.2788913e-02
  -6.8168168e+00   6.4003658e-02
  -6.7967968e+00   6.5236827e-02
  -6.7767768e+00   6.6488596e-02
  -6.7567568e+00   6.7759144e-02
  -6.7367367e+00   6.9048650e-02
  -6.7167167e+00   7.0357295e-02
  -6.6966967e+00   7.1685262e-02
  -6.6766767e+00   7.3032736e-02
  -6.6566567e+00   7.4399904e-02
  -6.6366366e+00   7.5786956e-02
  -6.6166166e+00   7.7194084e-02
  -6.5965966e+00   7.8621482e-02
  -6.5765766e+00   8.0069349e-02
  -6.5565566e+00   8.1537884e-02
  -6.5365365e+00   8.3027293e-02
  -6.5165165e+00   8.4537781e-02
  -6.4964965e+00   8.6069562e-02
  -6.4764765e+00   8.7622850e-02
  -6.4564565e+00   8.9197864e-02
  -6.4364364e+00   9.0794829e-02
  -6.4164164e+00   9.2413974e-02
  -6.3963964e+00   9.4055532e-02
  -6.3763764e+00   9.5719742e-02
  -6.3563564e+00   9.7406851e-02
  -6.3363363e+00   9.9117107e-02
  -6.3163163e+00   1.0085077e-01
  -6.2962963e+00   1.0260810e-01
  -6.2762763e+00   1.0438937e-01
  -6.2562563e+00   1.0619486e-01
  -6.2362362e+00   1.0802486e-01
  -6.2162162e+00   1.0987965e-01
  -6.1961962e+00   1.1175954e-01
  -6.1761762e+00   1.1366484e-01
  -6.1561562e+00   1.1559588e-01
  -6.1361361e+00   1.1755297e-01
  -6.1161161e+00   1.1953647e-01
  -6.0960961e+00   1.2154673e-01
  -6.0760761e+00   1.2358410e-01
  -6.0560561e+00   1.2564895e-01
  -6.0360360e+00   1.2774169e-01
  -6.0160160e+00   1.2986269e-01
  -5.9959960e+00   1.3201238e-01
  -5.9759760e+00   1.3419117e-01
  -5.9559560e+00   1.3639951e-01
  -5.9359359e+00   1.3863785e-01
  -5.9159159e+00   1.4090666e-01
  -5.8958959e+00   1.4320641e-01
  -5.8758759e+00   1.4553762e-01
  -5.8558559e+00   1.4790078e-01
  -5.8358358e+00   1.5029644e-01
  -5.8158158e+00   1.5272515e-01
  -5.7957958e+00   1.5518748e-01
  -5.7757758e+00   1.5768400e-01
  -5.7557558e+00   1.6021534e-01
  -5.7357357e+00   1.6278210e-01
  -5.7157157e+00   1.6538495e-01
  -5.6956957e+00   1.6802455e-01
  -5.6756757e+00   1.7070158e-01
  -5.6556557e+00   1.7341675e-01
  -5.6356356e+00   1.7617081e-01
  -5.6156156e+00   1.7896450e-01
  -5.5955956e+00   1.8179860e-01
  -5.5755756e+00   1.8467391e-01
  -5.5555556e+00   1.8759127e-01
  -5.5355355e+00   1.9055151e-01
  -5.5155155e+00   1.9355553e-01
  -5.4954955e+00   1.9660422e-01
  -5.4754755e+00   1.9969850e-01
  -5.4554555e+00   2.0283934e-01
  -5.4354354e+00   2.0602771e-01
  -5.4154154e+00   2.0926462e-01
  -5.3953954e+00   2.1255111e-01
  -5.3753754e+00   2.1588823e-01
  -5.3553554e+00   2.1927708e-01
  -5.3353353e+00   2.2271878e-01
  -5.3153153e+00   2.2621446e-01
  -5.2952953e+00   2.2976532e-01
  -5.2752753e+00   2.3337253e-01
  -5.2552553e+00   2.3703735e-01
  -5.2352352e+00   2.4076101e-01
  -5.2152152e+00   2.4454482e-01
  -5.1951952e+00   2.4839009e-01
  -5.1751752e+00   2.5229814e-01
  -5.1551552e+00   2.5627037e-01
  -5.1351351e+00   2.6030815e-01
  -5.1151151e+00   2.6441293e-01
  -5.0950951e+00   2.6858613e-01
  -5.0750751e+00   2.7282924e-01
  -5.0550551e+00   2.7714377e-01
  -5.0350350e+00   2.8153123e-01
  -5.0150150e+00   2.8599317e-01
  -4.9949950e+00   2.9053116e-01
  -4.9749750e+00   2.9514680e-01
  -4.9549550e+00   2.9984170e-01
  -4.9349349e+00   3.0461750e-01
  -4.9149149e+00   3.0947585e-01
  -4.8948949e+00   3.1441841e-01
  -4.8748749e+00   3.1944687e-01
  -4.8548549e+00   3.2456294e-01
  -4.8348348e+00   3.2976831e-01
  -4.8148148e+00   3.3506472e-01
  -4.7947948e+00   3.4045390e-01
  -4.7747748e+00   3.4593757e-01
  -4.7547548e+00   3.5151749e-01
  -4.7347347e+00   3.5719539e-01
  -4.7147147e+00   3.6297301e-01
  -4.6946947e+00   3.6885209e-01
  -4.6746747e+00   3.7483436e-01
  -4.6546547e+00   3.8092154e-01
  -4.6346346e+00   3.8711533e-01
  -4.6146146e+00   3.9341742e-01
  -4.5945946e+00   3.9982948e-01
  -4.5745746e+00   4.0635314e-01
  -4.5545546e+00   4.1299002e-01
  -4.5345345e+00   4.1974169e-01
  -4.5145145e+00   4.2660968e-01
  -4.4944945e+00   4.3359550e-01
  -4.4744745e+00   4.4070057e-01
  -4.4544545e+00   4.4792627e-01
  -4.4344344e+00   4.5527394e-01
  -4.4144144e+00   4.6274482e-01
  -4.3943944e+00   4.7034008e-01
  -4.3743744e+00   4.7806081e-01
  -4.3543544e+00   4.8590802e-01
  -4.3343343e+00   4.9388259e-01
  -4.3143143e+00   5.0198532e-01
  -4.2942943e+00   5.1021689e-01
  -4.2742743e+00   5.1857782e-01
  -4.2542543e+00   5.2706855e-01
  -4.2342342e+00   5.3568931e-01
  -4.2142142e+00   5.4444022e-01
  -4.1941942e+00   5.5332121e-01
  -4.1741742e+00   5.6233203e-01
  -4.1541542e+00   5.7147223e-01
  -4.1341341e+00   5.8074118e-01
  -4.1141141e+00   5.9013799e-01
  -4.0940941e+00   5.9966158e-01
  -4.0740741e+00   6.0931058e-01
  -4.0540541e+00   6.1908340e-01
  -4.0340340e+00   6.2897813e-01
  -4.0140140e+00   6.3899262e-01
  -3.9939940e+00   6.4912436e-01
  -3.9739740e+00   6.5937055e-01
  -3.9539540e+00   6.6972805e-01
  -3.9339339e+00   6.8019335e-01
  -3.9139139e+00   6.9076258e-01
  -3.8938939e+00   7.0143148e-01
  -3.8738739e+00   7.1219539e-01
  -3.8538539e+00   7.2304923e-01
  -3.8338338e+00   7.3398748e-01
  -3.8138138e+00   7.4500417e-01
  -3.7937938e+00   7.5609288e-01
  -3.7737738e+00   7.6724670e-01
  -3.7537538e+00   7.7845822e-01
  -3.7337337e+00   7.8971956e-01
  -3.7137137e+00   8.0102229e-01
  -3.6936937e+00   8.1235748e-01
  -3.6736737e+00   8.2371565e-01
  -3.6536537e+00   8.3508680e-01
  -3.6336336e+00   8.4646038e-01
  -3.6136136e+00   8.5782529e-01
  -3.5935936e+00   8.6916990e-01
  -3.5735736e+00   8.8048202e-01
  -3.5535536e+00   8.9174895e-01
  -3.5335335e+00   9.0295742e-01
  -3.5135135e+00   9.1409369e-01
  -3.4934935e+00   9.2514349e-01
  -3.4734735e+00   9.3609206e-01
  -3.4534535e+00   9.4692420e-01
  -3.4334334e+00   9.5762426e-01
  -3.4134134e+00   9.6817619e-01
  -3.3933934e+00   9.7856354e-01
  -3.3733734e+00   9.8876956e-01
  -3.3533534e+00   9.9877718e-01
  -3.3333333e+00   1.0085691e+00
  -3.3133133e+00   1.0181277e+00
  -3.2932933e+00   1.0274355e+00
  -3.2732733e+00   1.0364746e+00
  -3.2532533e+00   1.0452272e+00
  -3.2332332e+00   1.0536757e+00
  -3.2132132e+00   1.0618022e+00
  -3.1931932e+00   1.0695894e+00
  -3.1731732e+00   1.0770199e+00
  -3.1531532e+00   1.0840768e+00
  -3.1331331e+00   1.0907435e+00
  -3.1131131e+00   1.0970039e+00
  -3.0930931e+00   1.1028424e+00
  -3.0730731e+00   1.1082441e+00
  -3.0530531e+00   1.1131945e+00
  -3.0330330e+00   1.1176802e+00
  -3.0130130e+00   1.1216884e+00
  -2.9929930e+00   1.1252073e+00
  -2.9729730e+00   1.1282258e+00
  -2.9529530e+00   1.1307341e+00
  -2.9329329e+00   1.1327234e+00
  -2.9129129e+00   1.1341859e+00
  -2.8928929e+00   1.1351148e+00
  -2.8728729e+00   1.1355049e+00
  -2.8528529e+00   1.1353519e+00
  -2.8328328e+00   1.1346528e+00
  -2.8128128e+00   1.1334058e+00
  -2.7927928e+00   1.1316104e+00
  -2.7727728e+00   1.1292675e+00
  -2.7527528e+00   1.1263789e+00
  -2.7327327e+00   1.1229480e+00
  -2.7127127e+00   1.1189792e+00
  -2.6926927e+00   1.1144781e+00
  -2.6726727e+00   1.1094516e+00
  -2.6526527e+00   1.1039076e+00
  -2.6326326e+00   1.0978550e+00
  -2.6126126e+00   1.0913039e+00
  -2.5925926e+00   1.0842652e+00
  -2.5725726e+00   1.0767508e+00
  -2.5525526e+00   1.0687733e+00
  -2.5325325e+00   1.0603464e+00
  -2.5125125e+00   1.0514842e+00
  -2.4924925e+00   1.0422016e+00
  -2.4724725e+00   1.0325140e+00
  -2.4524525e+00   1.0224374e+00
  -2.4324324e+00   1.0119881e+00
  -2.4124124e+00   1.0011830e+00
  -2.3923924e+00   9.9003923e-01
  -2.3723724e+00   9.7857403e-01
  -2.3523524e+00   9.6680501e-01
  -2.3323323e+00   9.5474987e-01
  -2.3123123e+00   9.4242641e-01
  -2.2922923e+00   9.2985247e-01
  -2.2722723e+00   9.1704589e-01
  -2.2522523e+00   9.0402450e-01
  -2.2322322e+00   8.9080603e-01
  -2.2122122e+00   8.7740815e-01
  -2.1921922e+00   8.6384839e-01
  -2.1721722e+00   8.5014415e-01
  -2.1521522e+00   8.3631271e-01
  -2.1321321e+00   8.2237119e-01
  -2.1121121e+00   8.0833654e-01
  -2.0920921e+00   7.9422561e-01
  -2.0720721e+00   7.8005509e-01
  -2.0520521e+00   7.6584158e-01
  -2.0320320e+00   7.5160159e-01
  -2.0120120e+00   7.3735157e-01
  -1.9919920e+00   7.2310797e-01
  -1.9719720e+00   7.0888724e-01
  -1.9519520e+00   6.9470594e-01
  -1.9319319e+00   6.8058073e-01
  -1.9119119e+00   6.6652848e-01
  -1.8918919e+00   6.5256632e-01
  -1.8718719e+00   6.3871171e-01
  -1.8518519e+00   6.2498252e-01
  -1.8318318e+00   6.1139713e-01
  -1.8118118e+00   5.9797448e-01
  -1.7917918e+00   5.8473422e-01
  -1.7717718e+00   5.7169676e-01
  -1.7517518e+00   5.5888336e-01
  -1.7317317e+00   5.4631628e-01
  -1.7117117e+00   5.3401881e-01
  -1.6916917e+00   5.2201538e-01
  -1.6716717e+00   5.1033164e-01
  -1.6516517e+00   4.9899450e-01
  -1.6316316e+00   4.8803217e-01
  -1.6116116e+00   4.7747417e-01
  -1.5915916e+00   4.6735128e-01
  -1.5715716e+00   4.5769548e-01
  -1.5515516e+00   4.4853981e-01
  -1.5315315e+00   4.3991815e-01
  -1.5115115e+00   4.3186498e-01
  -1.4914915e+00   4.2441501e-01
  -1.4714715e+00   4.1760275e-01
  -1.4514515e+00   4.1146202e-01
  -1.4314314e+00   4.0602534e-01
  -1.4114114e+00   4.0132331e-01
  -1.3913914e+00   3.9738394e-01
  -1.3713714e+00   3.9423196e-01
  -1.3513514e+00   3.9188817e-01
  -1.3313313e+00   3.9036882e-01
  -1.3113113e+00   3.8968519e-01
  -1.2912913e+00   3.8984316e-01
  -1.2712713e+00   3.9084304e-01
  -1.2512513e+00   3.9267954e-01
  -1.2312312e+00   3.9534193e-01
  -1.2112112e+00   3.9881428e-01
  -1.1911912e+00   4.0307597e-01
  -1.1711712e+00   4.0810222e-01
  -1.1511512e+00   4.1386466e-01
  -1.1311311e+00   4.2033202e-01
  -1.1111111e+00   4.2747079e-01
  -1.0910911e+00   4.3524578e-01
  -1.0710711e+00   4.4362075e-01
  -1.0510511e+00   4.5255889e-01
  -1.0310310e+00   4.6202322e-01
  -1.0110110e+00   4.7197697e-01
  -9.9099099e-01   4.8238387e-01
  -9.7097097e-01   4.9320829e-01
  -9.5095095e-01   5.0441546e-01
  -9.3093093e-01   5.1597148e-01
  -9.1091091e-01   5.2784344e-01
  -8.9089089e-01   5.3999938e-01
  -8.7087087e-01   5.5240826e-01
  -8.5085085e-01   5.6503996e-01
  -8.3083083e-01   5.7786520e-01
  -8.1081081e-01   5.9085546e-01
  -7.9079079e-01   6.0398292e-01
  -7.7077077e-01   6.1722039e-01
  -7.5075075e-01   6.3054122e-01
  -7.3073073e-01   6.4391924e-01
  -7.1071071e-01   6.5732869e-01
  -6.9069069e-01   6.7074415e-01
  -6.7067067e-01   6.8414050e-01
  -6.5065065e-01   6.9749285e-01
  -6.3063063e-01   7.1077654e-01
  -6.1061061e-01   7.2396706e-01
  -5.9059059e-01   7.3704005e-01
  -5.7057057e-01   7.4997130e-01
  -5.5055055e-01   7.6273672e-01
  -5.3053053e-01   7.7531235e-01
  -5.1051051e-01   7.8767438e-01
  -4.9049049e-01   7.9979916e-01
  -4.7047047e-01   8.1166321e-01
  -4.5045045e-01   8.2324329e-01
  -4.3043043e-01   8.3451640e-01
  -4.1041041e-01   8.4545986e-01
  -3.9039039e-01   8.5605134e-01
  -3.7037037e-01   8.6626892e-01
  -3.5035035e-01   8.7609117e-01
  -3.3033033e-01   8.8549718e-01
  -3.1031031e-01   8.9446666e-01
  -2.9029029e-01   9.0298002e-01
  -2.7027027e-01   9.1101840e-01
  -2.5025025e-01   9.1856378e-01
  -2.3023023e-01   9.2559905e-01
  -2.1021021e-01   9.3210807e-01
  -1.9019019e-01   9.3807575e-01
  -1.7017017e-01   9.4348813e-01
  -1.5015015e-01   9.4833242e-01
  -1.3013013e-01   9.5259710e-01
  -1.1011011e-01   9.5627194e-01
  -9.0090090e-02   9.5934807e-01
  -7.0070070e-02   9.6181804e-01
  -5.0050050e-02   9.6367583e-01
  -3.0030030e-02   9.6491689e-01
  -1.0010010e-02   9.6553818e-01
   1.0010010e-02   9.6553818e-01
   3.0030030e-02   9.6491689e-01
   5.0050050e-02   9.6367583e-01
   7.0070070e-02   9.6181804e-01
   9.0090090e-02   9.5934807e-01
   1.1011011e-01   9.5627194e-01
   1.3013013e-01   9.5259710e-01
   1.5015015e-01   9.4833242e-01
   1.7017017e-01   9.4348813e-01
   1.9019019e-01   9.3807575e-01
   2.1021021e-01   9.3210807e-01
   2.3023023e-01   9.2559905e-01
   2.5025025e-01   9.1856378e-01
   2.7027027e-01   9.1101840e-01
   2.9029029e-01   9.0298002e-01
   3.1031031e-01   8.9446666e-01
   3.3033033e-01   8.8549718e-01
   3.5035035e-01   8.7609117e-01
   3.7037037e-01   8.6626892e-01
   3.9039039e-01   8.5605134e-01
   4.1041041e-01   8.4545986e-01
   4.3043043e-01   8.3451640e-01
   4.5045045e-01   8.2324329e-01
   4.7047047e-01   8.1166321e-01
   4.9049049e-01   7.9979916e-01
   5.1051051e-01   7.8767438e-01
   5.3053053e-01   7.7531235e-01
   5.5055055e-01   7.6273672e-01
   5.7057057e-01   7.4997130e-01
   5.9059059e-01   7.3704005e-01
   6.1061061e-01   7.2396706e-01
   6.3063063e-01   7.1077654e-01
   6.5065065e-01   6.9749285e-01
   6.7067067e-01   6.8414050e-01
   6.9069069e-01   6.7074415e-01
   7.1071071e-01   6.5732869e-01
   7.3073073e-01   6.4391924e-01
   7.5075075e-01   6.3054122e-01
   7.7077077e-01   6.1722039e-01
   7.9079079e-01   6.0398292e-01
   8.1081081e-01   5.9085546e-01
   8.3083083e-01   5.7786520e-01
   8.5085085e-01   5.6503996e-01
   8.7087087e-01   5.5240826e-01
   8.9089089e-01   5.3999938e-01
   9.1091091e-01   5.2784344e-01
   9.3093093e-01   5.1597148e-01
   9.5095095e-01   5.0441546e-01
   9.7097097e-01   4.9320829e-01
   9.9099099e-01   4.8238387e-01
   1.0110110e+00   4.7197697e-01
   1.0310310e+00   4.6202322e-01
   1.0510511e+00   4.5255889e-01
   1.0710711e+00   4.4362075e-01
   1.0910911e+00   4.3524578e-01
   1.1111111e+00   4.2747079e-01
   1.1311311e+00   4.2033202e-01
   1.1511512e+00   4.1386466e-01
   1.1711712e+00   4.0810222e-01
   1.1911912e+00   4.0307597e-01
   1.2112112e+00   3.9881428e-01
   1.2312312e+00   3.9534193e-01
   1.2512513e+00   3.9267954e-01
   1.2712713e+00   3.9084304e-01
   1.2912913e+00   3.8984316e-01
   1.3113113e+00   3.8968519e-01
   1.3313313e+00   3.9036882e-01
   1.3513514e+00   3.9188817e-01
   1.3713714e+00   3.9423196e-01
   1.3913914e+00   3.9738394e-01
   1.4114114e+00   4.0132331e-01
   1.4314314e+00   4.0602534e-01
   1.4514515e+00   4.1146202e-01
   1.4714715e+00   4.1760275e-01
   1.4914915e+00   4.2441501e-01
   1.5115115e+00   4.3186498e-01
   1.5315315e+00   4.3991815e-01
   1.5515516e+00   4.4853981e-01
   1.5715716e+00   4.5769548e-01
   1.5915916e+00   4.6735128e-01
   1.6116116e+00   4.7747417e-01
   1.6316316e+00   4.8803217e-01
   1.6516517e+00   4.9899450e-01
   1.6716717e+00   5.1033164e-01
   1.6916917e+00   5.2201538e-01
   1.7117117e+00   5.3401881e-01
   1.7317317e+00   5.4631628e-01
   1.7517518e+00   5.5888336e-01
   1.7717718e+00   5.7169676e-01
   1.7917918e+00   5.8473422e-01
   1.8118118e+00   5.9797448e-01
   1.8318318e+00   6.1139713e-01
   1.8518519e+00   6.2498252e-01
   1.8718719e+00   6.3871171e-01
   1.8918919e+00   6.5256632e-01
   1.9119119e+00   6.6652848e-01
   1.9319319e+00   6.8058073e-01
   1.9519520e+00   6.9470594e-01
   1.9719720e+00   7.0888724e-01
   1.9919920e+00   7.2310797e-01
   2.0120120e+00   7.3735157e-01
   2.0320320e+00   7.5160159e-01
   2.0520521e+00   7.6584158e-01
   2.0720721e+00   7.8005509e-01
   2.0920921e+00   7.9422561e-01
   2.1121121e+00   8.0833654e-01
   2.1321321e+00   8.2237119e-01
   2.1521522e+00   8.3631271e-01
   2.1721722e+00   8.5014415e-01
   2.1921922e+00   8.6384839e-01
   2.2122122e+00   8.7740815e-01
   2.2322322e+00   8.9080603e-01
   2.2522523e+00   9.0402450e-01
   2.2722723e+00   9.1704589e-01
   2.2922923e+00   9.2985247e-01
   2.3123123e+00   9.4242641e-01
   2.3323323e+00   9.5474987e-01
   2.3523524e+00   9.6680501e-01
   2.3723724e+00   9.7857403e-01
   2.3923924e+00   9.9003923e-01
   2.4124124e+00   1.0011830e+00
   2.4324324e+00   1.0119881e+00
   2.4524525e+00   1.0224374e+00
   2.4724725e+00   1.0325140e+00
   2.4924925e+00   1.0422016e+00
   2.5125125e+00   1.0514842e+00
   2.5325325e+00   1.0603464e+00
   2.5525526e+00   1.0687733e+00
   2.5725726e+00   1.0767508e+00
   2.5925926e+00   1.0842652e+00
   2.6126126e+00   1.0913039e+00
   2.6326326e+00   1.0978550e+00
   2.6526527e+00   1.1039076e+00
   2.6726727e+00   1.1094516e+00
   2.6926927e+00   1.1144781e+00
   2.7127127e+00   1.1189792e+00
   2.7327327e+00   1.1229480e+00
   2.7527528e+00   1.1263789e+00
   2.7727728e+00   1.1292675e+00
   2.7927928e+00   1.1316104e+00
   2.8128128e+00   1.1334058e+00
   2.8328328e+00   1.1346528e+00
   2.8528529e+00   1.1353519e+00
   2.8728729e+00   1.1355049e+00
   2.8928929e+00   1.1351148e+00
   2.9129129e+00   1.1341859e+00
   2.9329329e+00   1.1327234e+00
   2.9529530e+00   1.1307341e+00
   2.9729730e+00   1.1282258e+00
   2.9929930e+00   1.1252073e+00
   3.0130130e+00   1.1216884e+00
   3.0330330e+00   1.1176802e+00
   3.0530531e+00   1.1131945e+00
   3.0730731e+00   1.1082441e+00
   3.0930931e+00   1.1028424e+00
   3.1131131e+00   1.0970039e+00
   3.1331331e+00   1.0907435e+00
   3.1531532e+00   1.0840768e+00
   3.1731732e+00   1.0770199e+00
   3.1931932e+00   1.0695894e+00
   3.2132132e+00   1.0618022e+00
   3.2332332e+00   1.0536757e+00
   3.2532533e+00   1.0452272e+00
   3.2732733e+00   1.0364746e+00
   3.2932933e+00   1.0274355e+00
   3.3133133e+00   1.0181277e+00
   3.3333333e+00   1.0085691e+00
   3.3533534e+00   9.9877718e-01
   3.3733734e+00   9.8876956e-01
   3.3933934e+00   9.7856354e-01
   3.4134134e+00   9.6817619e-01
   3.4334334e+00   9.5762426e-01
   3.4534535e+00   9.4692420e-01
   3.4734735e+00   9.3609206e-01
   3.4934935e+00   9.2514349e-01
   3.5135135e+00   9.1409369e-01
   3.5335335e+00   9.0295742e-01
   3.5535536e+00   8.9174895e-01
   3.5735736e+00   8.8048202e-01
   3.5935936e+00   8.6916990e-01
   3.6136136e+00   8.5782529e-01
   3.6336336e+00   8.4646038e-01
   3.6536537e+00   8.3508680e-01
   3.6736737e+00   8.2371565e-01
   3.6936937e+00   8.1235748e-01
   3.7137137e+00   8.0102229e-01
   3.7337337e+00   7.8971956e-01
   3.7537538e+00   7.7845822e-01
   3.7737738e+00   7.6724670e-01
   3.7937938e+00   7.5609288e-01
   3.8138138e+00   7.4500417e-01
   3.8338338e+00   7.3398748e-01
   3.8538539e+00   7.2304923e-01
   3.8738739e+00   7.1219539e-01
   3.8938939e+00   7.0143148e-01
   3.9139139e+00   6.9076258e-01
   3.9339339e+00   6.8019335e-01
   3.9539540e+00   6.6972805e-01
   3.9739740e+00   6.5937055e-01
   3.9939940e+00   6.4912436e-01
   4.0140140e+00   6.3899262e-01
   4.0340340e+00   6.2897813e-01
   4.0540541e+00   6.1908340e-01
   4.0740741e+00   6.0931058e-01
   4.0940941e+00   5.9966158e-01
   4.1141141e+00   5.9013799e-01
   4.1341341e+00   5.8074118e-01
   4.1541542e+00   5.7147223e-01
   4.1741742e+00   5.6233203e-01
   4.1941942e+00   5.5332121e-01
   4.2142142e+00   5.4444022e-01
   4.2342342e+00   5.3568931e-01
   4.2542543e+00   5.2706855e-01
   4.2742743e+00   5.1857782e-01
   4.2942943e+00   5.1021689e-01
   4.3143143e+00   5.0198532e-01
   4.3343343e+00   4.9388259e-01
   4.3543544e+00   4.8590802e-01
   4.3743744e+00   4.7806081e-01
   4.3943944e+00   4.7034008e-01
   4.4144144e+00   4.6274482e-01
   4.4344344e+00   4.5527394e-01
   4.4544545e+00   4.4792627e-01
   4.4744745e+00   4.4070057e-01
   4.4944945e+00   4.3359550e-01
   4.5145145e+00   4.2660968e-01
   4.5345345e+00   4.1974169e-01
   4.5545546e+00   4.1299002e-01
   4.5745746e+00   4.0635314e-01
   4.5945946e+00   3.9982948e-01
   4.6146146e+00   3.9341742e-01
   4.6346346e+00   3.8711533e-01
   4.6546547e+00   3.8092154e-01
   4.6746747e+00   3.7483436e-01
   4.6946947e+00   3.6885209e-01
   4.7147147e+00   3.6297301e-01
   4.7347347e+00   3.5719539e-01
   4.7547548e+00   3.5151749e-01
   4.7747748e+00   3.4593757e-01
   4.7947948e+00   3.4045390e-01
   4.8148148e+00   3.3506472e-01
   4.8348348e+00   3.2976831e-01
   4.8548549e+00   3.2456294e-01
   4.8748749e+00   3.1944687e-01
   4.8948949e+00   3.1441841e-01
   4.9149149e+00   3.0947585e-01
   4.9349349e+00   3.0461750e-01
   4.9549550e+00   2.9984170e-01
   4.9749750e+00   2.9514680e-01
   4.9949950e+00   2.9053116e-01
   5.0150150e+00   2.8599317e-01
   5.0350350e+00   2.8153123e-01
   5.0550551e+00   2.7714377e-01
   5.0750751e+00   2.7282924e-01
   5.0950951e+00   2.6858613e-01
   5.1151151e+00   2.6441293e-01
   5.1351351e+00   2.6030815e-01
   5.1551552e+00   2.5627037e-01
   5.1751752e+00   2.5229814e-01
   5.1951952e+00   2.4839009e-01
   5.2152152e+00   2.4454482e-01
   5.2352352e+00   2.4076101e-01
   5.2552553e+00   2.3703735e-01
   5.2752753e+00   2.3337253e-01
   5.2952953e+00   2.2976532e-01
   5.3153153e+00   2.2621446e-01
   5.3353353e+00   2.2271878e-01
   5.3553554e+00   2.1927708e-01
   5.3753754e+00   2.1588823e-01
   5.3953954e+00   2.1255111e-01
   5.4154154e+00   2.0926462e-01
   5.4354354e+00   2.0602771e-01
   5.4554555e+00   2.0283934e-01
   5.4754755e+00   1.9969850e-01
   5.4954955e+00   1.9660422e-01
   5.5155155e+00   1.9355553e-01
   5.5355355e+00   1.9055151e-01
   5.5555556e+00   1.8759127e-01
   5.5755756e+00   1.8467391e-01
   5.5955956e+00   1.8179860e-01
   5.6156156e+00   1.7896450e-01
   5.6356356e+00   1.7617081e-01
   5.6556557e+00   1.7341675e-01
   5.6756757e+00   1.7070158e-01
   5.6956957e+00   1.6802455e-01
   5.7157157e+00   1.6538495e-01
   5.7357357e+00   1.6278210e-01
   5.7557558e+00   1.6021534e-01
   5.7757758e+00   1.5768400e-01
   5.7957958e+00   1.5518748e-01
   5.8158158e+00   1.5272515e-01
   5.8358358e+00   1.5029644e-01
   5.8558559e+00   1.4790078e-01
   5.8758759e+00   1.4553762e-01
   5.8958959e+00   1.4320641e-01
   5.9159159e+00   1.4090666e-01
   5.9359359e+00   1.3863785e-01
   5.9559560e+00   1.3639951e-01
   5.9759760e+00   1.3419117e-01
   5.9959960e+00   1.3201238e-01
   6.0160160e+00   1.2986269e-01
   6.0360360e+00   1.2774169e-01
   6.0560561e+00   1.2564895e-01
   6.0760761e+00   1.2358410e-01
   6.0960961e+00   1.2154673e-01
   6.1161161e+00   1.1953647e-01
   6.1361361e+00   1.1755297e-01
   6.1561562e+00   1.1559588e-01
   6.1761762e+00   1.1366484e-01
   6.1961962e+00   1.1175954e-01
   6.2162162e+00   1.0987965e-01
   6.2362362e+00   1.0802486e-01
   6.2562563e+00   1.0619486e-01
   6.2762763e+00   1.0438937e-01
   6.2962963e+00   1.0260810e-01
   6.3163163e+00   1.0085077e-01
   6.3363363e+00   9.9117107e-02
   6.3563564e+00   9.7406851e-02
   6.3763764e+00   9.5719742e-02
   6.3963964e+00   9.4055532e-02
   6.4164164e+00   9.2413974e-02
   6.4364364e+00   9.0794829e-02
   6.4564565e+00   8.9197864e-02
   6.4764765e+00   8.7622850e-02
   6.4964965e+00   8.6069562e-02
   6.5165165e+00   8.4537781e-02
   6.5365365e+00   8.3027293e-02
   6.5565566e+00   8.1537884e-02
   6.5765766e+00   8.0069349e-02
   6.5965966e+00   7.8621482e-02
   6.6166166e+00   7.7194084e-02
   6.6366366e+00   7.5786956e-02
   6.6566567e+00   7.4399904e-02
   6.6766767e+00   7.3032736e-02
   6.6966967e+00   7.1685262e-02
   6.7167167e+00   7.0357295e-02
   6.7367367e+00   6.9048650e-02
   6.7567568e+00   6.7759144e-02
   6.7767768e+00   6.6488596e-02
   6.7967968e+00   6.5236827e-02
   6.8168168e+00   6.4003658e-02
   6.8368368e+00   6.2788913e-02
   6.8568569e+00   6.1592418e-02
   6.8768769e+00   6.0413999e-02
   6.8968969e+00   5.9253482e-02
   6.9169169e+00   5.8110698e-02
   6.9369369e+00   5.6985474e-02
   6.9569570e+00   5.5877641e-02
   6.9769770e+00   5.4787031e-02
   6.9969970e+00   5.3713475e-02
   7.0170170e+00   5.2656806e-02
   7.0370370e+00   5.1616856e-02
   7.0570571e+00   5.0593460e-02
   7.0770771e+00   4.9586451e-02
   7.0970971e+00   4.8595664e-02
   7.1171171e+00   4.7620934e-02
   7.1371371e+00   4.6662096e-02
   7.1571572e+00   4.5718986e-02
   7.1771772e+00   4.4791440e-02
   7.1971972e+00   4.3879293e-02
   7.2172172e+00   4.2982384e-02
   7.2372372e+00   4.2100548e-02
   7.2572573e+00   4.1233622e-02
   7.2772773e+00   4.0381443e-02
   7.2972973e+00   3.9543850e-02
   7.3173173e+00   3.8720679e-02
   7.3373373e+00   3.7911769e-02
   7.3573574e+00   3.7116957e-02
   7.3773774e+00   3.6336083e-02
   7.3973974e+00   3.5568983e-02
   7.4174174e+00   3.4815498e-02
   7.4374374e+00   3.4075466e-02
   7.4574575e+00   3.3348726e-02
   7.4774775e+00   3.2635118e-02
   7.4974975e+00   3.1934481e-02
   7.5175175e+00   3.1246656e-02
   7.5375375e+00   3.0571483e-02
   7.5575576e+00   2.9908803e-02
   7.5775776e+00   2.9258456e-02
   7.5975976e+00   2.8620285e-02
   7.6176176e+00   2.7994130e-02
   7.6376376e+00   2.7379835e-02
   7.6576577e+00   2.6777242e-02
   7.6776777e+00   2.6186193e-02
   7.6976977e+00   2.5606533e-02
   7.7177177e+00   2.5038106e-02
   7.7377377e+00   2.4480757e-02
   7.7577578e+00   2.3934330e-02
   7.7777778e+00   2.3398672e-02
   7.7977978e+00   2.2873628e-02
   7.8178178e+00   2.2359047e-02
   7.8378378e+00   2.1854775e-02
   7.8578579e+00   2.1360662e-02
   7.8778779e+00   2.0876556e-02
   7.8978979e+00   2.0402308e-02
   7.9179179e+00   1.9937768e-02
   7.9379379e+00   1.9482788e-02
   7.9579580e+00   1.9037220e-02
   7.9779780e+00   1.8600917e-02
   7.9979980e+00   1.8173734e-02
   8.0180180e+00   1.7755526e-02
   8.0380380e+00   1.7346148e-02
   8.0580581e+00   1.6945457e-02
   8.0780781e+00   1.6553312e-02
   8.0980981e+00   1.6169571e-02
   8.1181181e+00   1.5794094e-02
   8.1381381e+00   1.5426742e-02
   8.1581582e+00   1.5067378e-02
   8.1781782e+00   1.4715864e-02
   8.1981982e+00   1.4372065e-02
   8.2182182e+00   1.4035847e-02
   8.2382382e+00   1.3707075e-02
   8.2582583e+00   1.3385618e-02
   8.2782783e+00   1.3071344e-02
   8.2982983e+00   1.2764125e-02
   8.3183183e+00   1.2463831e-02
   8.3383383e+00   1.2170334e-02
   8.3583584e+00   1.1883510e-02
   8.3783784e+00   1.1603233e-02
   8.3983984e+00   1.1329380e-02
   8.4184184e+00   1.1061828e-02
   8.4384384e+00   1.0800457e-02
   8.4584585e+00   1.0545148e-02
   8.4784785e+00   1.0295782e-02
   8.4984985e+00   1.0052242e-02
   8.5185185e+00   9.8144132e-03
   8.5385385e+00   9.5821816e-03
   8.5585586e+00   9.3554344e-03
   8.5785786e+00   9.1340606e-03
   8.5985986e+00   8.9179502e-03
   8.6186186e+00   8.7069950e-03
   8.6386386e+00   8.5010880e-03
   8.6586587e+00   8.3001237e-03
   8.6786787e+00   8.1039981e-03
   8.6986987e+00   7.9126084e-03
   8.7187187e+00   7.7258535e-03
   8.7387387e+00   7.5436338e-03
   8.7587588e+00   7.3658509e-03
   8.7787788e+00   7.1924080e-03
   8.7987988e+00   7.0232098e-03
   8.8188188e+00   6.8581623e-03
   8.8388388e+00   6.6971731e-03
   8.8588589e+00   6.5401513e-03
   8.8788789e+00   6.3870074e-03
   8.8988989e+00   6.2376532e-03
   8.9189189e+00   6.0920021e-03
   8.9389389e+00   5.9499691e-03
   8.9589590e+00   5.8114704e-03
   8.9789790e+00   5.6764237e-03
   8.9989990e+00   5.5447482e-03
   9.0190190e+00   5.4163645e-03
   9.0390390e+00   5.2911947e-03
   9.0590591e+00   5.1691623e-03
   9.0790791e+00   5.0501920e-03
   9.0990991e+00   4.9342103e-03
   9.1191191e+00   4.8211447e-03
   9.1391391e+00   4.7109244e-03
   9.1591592e+00   4.6034799e-03
   9.1791792e+00   4.4987429e-03
   9.1991992e+00   4.3966467e-03
   9.2192192e+00   4.2971258e-03
   9.2392392e+00   4.2001161e-03
   9.2592593e+00   4.1055548e-03
   9.2792793e+00   4.0133805e-03
   9.2992993e+00   3.9235329e-03
   9.3193193e+00   3.8359533e-03
   9.3393393e+00   3.7505840e-03
   9.3593594e+00   3.6673686e-03
   9.3793794e+00   3.5862521e-03
   9.3993994e+00   3.5071807e-03
   9.4194194e+00   3.4301016e-03
   9.4394394e+00   3.3549634e-03
   9.4594595e+00   3.2817159e-03
   9.4794795e+00   3.2103100e-03
   9.4994995e+00   3.1406976e-03
   9.5195195e+00   3.0728321e-03
   9.5395395e+00   3.0066678e-03
   9.5595596e+00   2.9421599e-03
   9.5795796e+00   2.8792651e-03
   9.5995996e+00   2.8179408e-03
   9.6196196e+00   2.7581456e-03
   9.6396396e+00   2.6998392e-03
   9.6596597e+00   2.6429822e-03
   9.6796797e+00   2.5875361e-03
   9.6996997e+00   2.5334637e-03
   9.7197197e+00   2.4807283e-03
   9.7397397e+00   2.4292944e-03
   9.7597598e+00   2.3791275e-03
   9.7797798e+00   2.3301937e-03
   9.7997998e+00   2.2824602e-03
   9.8198198e+00   2.2358951e-03
   9.8398398e+00   2.1904671e-03
   9.8598599e+00   2.1461458e-03
   9.8798799e+00   2.1029017e-03
   9.8998999e+00   2.0607061e-03
   9.9199199e+00   2.0195308e-03
   9.9399399e+00   1.9793487e-03
   9.9599600e+00   1.9401332e-03
   9.9799800e+00   1.9018584e-03
   1.0000000e+01   1.8644991e-03


==> 3Sol_real_opt_Rx8.dat <==
  -1.0000000e+01   2.6072768e-03
  -9.9799800e+00   2.6602371e-03
  -9.9599600e+00   2.7141581e-03
  -9.9399399e+00   2.7690549e-03
  -9.9199199e+00   2.8249424e-03
  -9.8998999e+00   2.8818358e-03
  -9.8798799e+00   2.9397505e-03
  -9.8598599e+00   2.9987017e-03
  -9.8398398e+00   3.0587052e-03
  -9.8198198e+00   3.1197764e-03
  -9.7997998e+00   3.1819312e-03
  -9.7797798e+00   3.2451854e-03
  -9.7597598e+00   3.3095549e-03
  -9.7397397e+00   3.3750559e-03
  -9.7197197e+00   3.4417044e-03
  -9.6996997e+00   3.5095165e-03
  -9.6796797e+00   3.5785088e-03
  -9.6596597e+00   3.6486974e-03
  -9.6396396e+00   3.7200987e-03
  -9.6196196e+00   3.7927294e-03
  -9.5995996e+00   3.8666059e-03
  -9.5795796e+00   3.9417449e-03
  -9.5595596e+00   4.0181628e-03
  -9.5395395e+00   4.0958766e-03
  -9.5195195e+00   4.1749027e-03
  -9.4994995e+00   4.2552580e-03
  -9.4794795e+00   4.3369592e-03
  -9.4594595e+00   4.4200232e-03
  -9.4394394e+00   4.5044666e-03
  -9.4194194e+00   4.5903063e-03
  -9.3993994e+00   4.6775590e-03
  -9.3793794e+00   4.7662417e-03
  -9.3593594e+00   4.8563710e-03
  -9.3393393e+00   4.9479638e-03
  -9.3193193e+00   5.0410368e-03
  -9.2992993e+00   5.1356068e-03
  -9.2792793e+00   5.2316905e-03
  -9.2592593e+00   5.3293046e-03
  -9.2392392e+00   5.4284659e-03
  -9.2192192e+00   5.5291909e-03
  -9.1991992e+00   5.6314964e-03
  -9.1791792e+00   5.7353990e-03
  -9.1591592e+00   5.8409153e-03
  -9.1391391e+00   5.9480618e-03
  -9.1191191e+00   6.0568552e-03
  -9.0990991e+00   6.1673120e-03
  -9.0790791e+00   6.2794487e-03
  -9.0590591e+00   6.3932820e-03
  -9.0390390e+00   6.5088283e-03
  -9.0190190e+00   6.6261042e-03
  -8.9989990e+00   6.7451263e-03
  -8.9789790e+00   6.8659112e-03
  -8.9589590e+00   6.9884757e-03
  -8.9389389e+00   7.1128364e-03
  -8.9189189e+00   7.2390101e-03
  -8.8988989e+00   7.3670137e-03
  -8.8788789e+00   7.4968643e-03
  -8.8588589e+00   7.6285790e-03
  -8.8388388e+00   7.7621751e-03
  -8.8188188e+00   7.8976701e-03
  -8.7987988e+00   8.0350817e-03
  -8.7787788e+00   8.1744279e-03
  -8.7587588e+00   8.3157269e-03
  -8.7387387e+00   8.4589972e-03
  -8.7187187e+00   8.6042578e-03
  -8.6986987e+00   8.7515279e-03
  -8.6786787e+00   8.9008273e-03
  -8.6586587e+00   9.0521762e-03
  -8.6386386e+00   9.2055953e-03
  -8.6186186e+00   9.3611061e-03
  -8.5985986e+00   9.5187305e-03
  -8.5785786e+00   9.6784914e-03
  -8.5585586e+00   9.8404122e-03
  -8.5385385e+00   1.0004517e-02
  -8.5185185e+00   1.0170832e-02
  -8.4984985e+00   1.0339383e-02
  -8.4784785e+00   1.0510198e-02
  -8.4584585e+00   1.0683304e-02
  -8.4384384e+00   1.0858733e-02
  -8.4184184e+00   1.1036516e-02
  -8.3983984e+00   1.1216684e-02
  -8.3783784e+00   1.1399274e-02
  -8.3583584e+00   1.1584321e-02
  -8.3383383e+00   1.1771863e-02
  -8.3183183e+00   1.1961941e-02
  -8.2982983e+00   1.2154596e-02
  -8.2782783e+00   1.2349873e-02
  -8.2582583e+00   1.2547820e-02
  -8.2382382e+00   1.2748484e-02
  -8.2182182e+00   1.2951920e-02
  -8.1981982e+00   1.3158182e-02
  -8.1781782e+00   1.3367329e-02
  -8.1581582e+00   1.3579421e-02
  -8.1381381e+00   1.3794525e-02
  -8.1181181e+00   1.4012709e-02
  -8.0980981e+00   1.4234045e-02
  -8.0780781e+00   1.4458612e-02
  -8.0580581e+00   1.4686489e-02
  -8.0380380e+00   1.4917762e-02
  -8.0180180e+00   1.5152523e-02
  -7.9979980e+00   1.5390866e-02
  -7.9779780e+00   1.5632893e-02
  -7.9579580e+00   1.5878710e-02
  -7.9379379e+00   1.6128430e-02
  -7.9179179e+00   1.6382170e-02
  -7.8978979e+00   1.6640056e-02
  -7.8778779e+00   1.6902220e-02
  -7.8578579e+00   1.7168798e-02
  -7.8378378e+00   1.7439938e-02
  -7.8178178e+00   1.7715792e-02
  -7.7977978e+00   1.7996520e-02
  -7.7777778e+00   1.8282293e-02
  -7.7577578e+00   1.8573288e-02
  -7.7377377e+00   1.8869690e-02
  -7.7177177e+00   1.9171694e-02
  -7.6976977e+00   1.9479506e-02
  -7.6776777e+00   1.9793339e-02
  -7.6576577e+00   2.0113417e-02
  -7.6376376e+00   2.0439974e-02
  -7.6176176e+00   2.0773255e-02
  -7.5975976e+00   2.1113514e-02
  -7.5775776e+00   2.1461019e-02
  -7.5575576e+00   2.1816045e-02
  -7.5375375e+00   2.2178883e-02
  -7.5175175e+00   2.2549833e-02
  -7.4974975e+00   2.2929207e-02
  -7.4774775e+00   2.3317329e-02
  -7.4574575e+00   2.3714538e-02
  -7.4374374e+00   2.4121183e-02
  -7.4174174e+00   2.4537625e-02
  -7.3973974e+00   2.4964240e-02
  -7.3773774e+00   2.5401416e-02
  -7.3573574e+00   2.5849553e-02
  -7.3373373e+00   2.6309067e-02
  -7.3173173e+00   2.6780383e-02
  -7.2972973e+00   2.7263944e-02
  -7.2772773e+00   2.7760202e-02
  -7.2572573e+00   2.8269625e-02
  -7.2372372e+00   2.8792694e-02
  -7.2172172e+00   2.9329902e-02
  -7.1971972e+00   2.9881756e-02
  -7.1771772e+00   3.0448776e-02
  -7.1571572e+00   3.1031495e-02
  -7.1371371e+00   3.1630459e-02
  -7.1171171e+00   3.2246227e-02
  -7.0970971e+00   3.2879370e-02
  -7.0770771e+00   3.3530473e-02
  -7.0570571e+00   3.4200131e-02
  -7.0370370e+00   3.4888954e-02
  -7.0170170e+00   3.5597562e-02
  -6.9969970e+00   3.6326587e-02
  -6.9769770e+00   3.7076673e-02
  -6.9569570e+00   3.7848476e-02
  -6.9369369e+00   3.8642663e-02
  -6.9169169e+00   3.9459912e-02
  -6.8968969e+00   4.0300910e-02
  -6.8768769e+00   4.1166359e-02
  -6.8568569e+00   4.2056967e-02
  -6.8368368e+00   4.2973455e-02
  -6.8168168e+00   4.3916554e-02
  -6.7967968e+00   4.4887003e-02
  -6.7767768e+00   4.5885552e-02
  -6.7567568e+00   4.6912963e-02
  -6.7367367e+00   4.7970003e-02
  -6.7167167e+00   4.9057452e-02
  -6.6966967e+00   5.0176098e-02
  -6.6766767e+00   5.1326738e-02
  -6.6566567e+00   5.2510179e-02
  -6.6366366e+00   5.3727236e-02
  -6.6166166e+00   5.4978734e-02
  -6.5965966e+00   5.6265506e-02
  -6.5765766e+00   5.7588395e-02
  -6.5565566e+00   5.8948252e-02
  -6.5365365e+00   6.0345937e-02
  -6.5165165e+00   6.1782320e-02
  -6.4964965e+00   6.3258279e-02
  -6.4764765e+00   6.4774700e-02
  -6.4564565e+00   6.6332480e-02
  -6.4364364e+00   6.7932524e-02
  -6.4164164e+00   6.9575746e-02
  -6.3963964e+00   7.1263069e-02
  -6.3763764e+00   7.2995427e-02
  -6.3563564e+00   7.4773760e-02
  -6.3363363e+00   7.6599020e-02
  -6.3163163e+00   7.8472167e-02
  -6.2962963e+00   8.0394172e-02
  -6.2762763e+00   8.2366015e-02
  -6.2562563e+00   8.4388684e-02
  -6.2362362e+00   8.6463180e-02
  -6.2162162e+00   8.8590509e-02
  -6.1961962e+00   9.0771693e-02
  -6.1761762e+00   9.3007759e-02
  -6.1561562e+00   9.5299745e-02
  -6.1361361e+00   9.7648702e-02
  -6.1161161e+00   1.0005569e-01
  -6.0960961e+00   1.0252177e-01
  -6.0760761e+00   1.0504803e-01
  -6.0560561e+00   1.0763555e-01
  -6.0360360e+00   1.1028545e-01
  -6.0160160e+00   1.1299881e-01
  -5.9959960e+00   1.1577677e-01
  -5.9759760e+00   1.1862045e-01
  -5.9559560e+00   1.2153100e-01
  -5.9359359e+00   1.2450956e-01
  -5.9159159e+00   1.2755729e-01
  -5.8958959e+00   1.3067536e-01
  -5.8758759e+00   1.3386495e-01
  -5.8558559e+00   1.3712724e-01
  -5.8358358e+00   1.4046343e-01
  -5.8158158e+00   1.4387473e-01
  -5.7957958e+00   1.4736234e-01
  -5.7757758e+00   1.5092749e-01
  -5.7557558e+00   1.5457140e-01
  -5.7357357e+00   1.5829530e-01
  -5.7157157e+00   1.6210045e-01
  -5.6956957e+00   1.6598808e-01
  -5.6756757e+00   1.6995944e-01
  -5.6556557e+00   1.7401580e-01
  -5.6356356e+00   1.7815841e-01
  -5.6156156e+00   1.8238854e-01
  -5.5955956e+00   1.8670745e-01
  -5.5755756e+00   1.9111640e-01
  -5.5555556e+00   1.9561666e-01
  -5.5355355e+00   2.0020950e-01
  -5.5155155e+00   2.0489617e-01
  -5.4954955e+00   2.0967794e-01
  -5.4754755e+00   2.1455606e-01
  -5.4554555e+00   2.1953176e-01
  -5.4354354e+00   2.2460630e-01
  -5.4154154e+00   2.2978089e-01
  -5.3953954e+00   2.3505675e-01
  -5.3753754e+00   2.4043507e-01
  -5.3553554e+00   2.4591704e-01
  -5.3353353e+00   2.5150382e-01
  -5.3153153e+00   2.5719655e-01
  -5.2952953e+00   2.6299635e-01
  -5.2752753e+00   2.6890431e-01
  -5.2552553e+00   2.7492148e-01
  -5.2352352e+00   2.8104888e-01
  -5.2152152e+00   2.8728751e-01
  -5.1951952e+00   2.9363830e-01
  -5.1751752e+00   3.0010215e-01
  -5.1551552e+00   3.0667993e-01
  -5.1351351e+00   3.1337241e-01
  -5.1151151e+00   3.2018034e-01
  -5.0950951e+00   3.2710439e-01
  -5.0750751e+00   3.3414517e-01
  -5.0550551e+00   3.4130321e-01
  -5.0350350e+00   3.4857895e-01
  -5.0150150e+00   3.5597276e-01
  -4.9949950e+00   3.6348492e-01
  -4.9749750e+00   3.7111560e-01
  -4.9549550e+00   3.7886486e-01
  -4.9349349e+00   3.8673265e-01
  -4.9149149e+00   3.9471882e-01
  -4.8948949e+00   4.0282306e-01
  -4.8748749e+00   4.1104495e-01
  -4.8548549e+00   4.1938391e-01
  -4.8348348e+00   4.2783920e-01
  -4.8148148e+00   4.3640993e-01
  -4.7947948e+00   4.4509504e-01
  -4.7747748e+00   4.5389327e-01
  -4.7547548e+00   4.6280319e-01
  -4.7347347e+00   4.7182316e-01
  -4.7147147e+00   4.8095132e-01
  -4.6946947e+00   4.9018560e-01
  -4.6746747e+00   4.9952368e-01
  -4.6546547e+00   5.0896302e-01
  -4.6346346e+00   5.1850079e-01
  -4.6146146e+00   5.2813393e-01
  -4.5945946e+00   5.3785909e-01
  -4.5745746e+00   5.4767262e-01
  -4.5545546e+00   5.5757059e-01
  -4.5345345e+00   5.6754874e-01
  -4.5145145e+00   5.7760251e-01
  -4.4944945e+00   5.8772700e-01
  -4.4744745e+00   5.9791696e-01
  -4.4544545e+00   6.0816681e-01
  -4.4344344e+00   6.1847060e-01
  -4.4144144e+00   6.2882201e-01
  -4.3943944e+00   6.3921436e-01
  -4.3743744e+00   6.4964056e-01
  -4.3543544e+00   6.6009318e-01
  -4.3343343e+00   6.7056434e-01
  -4.3143143e+00   6.8104582e-01
  -4.2942943e+00   6.9152897e-01
  -4.2742743e+00   7.0200474e-01
  -4.2542543e+00   7.1246371e-01
  -4.2342342e+00   7.2289603e-01
  -4.2142142e+00   7.3329148e-01
  -4.1941942e+00   7.4363946e-01
  -4.1741742e+00   7.5392896e-01
  -4.1541542e+00   7.6414864e-01
  -4.1341341e+00   7.7428679e-01
  -4.1141141e+00   7.8433135e-01
  -4.0940941e+00   7.9426996e-01
  -4.0740741e+00   8.0408991e-01
  -4.0540541e+00   8.1377827e-01
  -4.0340340e+00   8.2332180e-01
  -4.0140140e+00   8.3270705e-01
  -3.9939940e+00   8.4192036e-01
  -3.9739740e+00   8.5094792e-01
  -3.9539540e+00   8.5977575e-01
  -3.9339339e+00   8.6838981e-01
  -3.9139139e+00   8.7677596e-01
  -3.8938939e+00   8.8492007e-01
  -3.8738739e+00   8.9280803e-01
  -3.8538539e+00   9.0042579e-01
  -3.8338338e+00   9.0775943e-01
  -3.8138138e+00   9.1479517e-01
  -3.7937938e+00   9.2151948e-01
  -3.7737738e+00   9.2791907e-01
  -3.7537538e+00   9.3398096e-01
  -3.7337337e+00   9.3969255e-01
  -3.7137137e+00   9.4504165e-01
  -3.6936937e+00   9.5001655e-01
  -3.6736737e+00   9.5460603e-01
  -3.6536537e+00   9.5879945e-01
  -3.6336336e+00   9.6258678e-01
  -3.6136136e+00   9.6595865e-01
  -3.5935936e+00   9.6890637e-01
  -3.5735736e+00   9.7142201e-01
  -3.5535536e+00   9.7349838e-01
  -3.5335335e+00   9.7512914e-01
  -3.5135135e+00   9.7630874e-01
  -3.4934935e+00   9.7703252e-01
  -3.4734735e+00   9.7729671e-01
  -3.4534535e+00   9.7709840e-01
  -3.4334334e+00   9.7643562e-01
  -3.4134134e+00   9.7530733e-01
  -3.3933934e+00   9.7371339e-01
  -3.3733734e+00   9.7165459e-01
  -3.3533534e+00   9.6913263e-01
  -3.3333333e+00   9.6615013e-01
  -3.3133133e+00   9.6271059e-01
  -3.2932933e+00   9.5881839e-01
  -3.2732733e+00   9.5447874e-01
  -3.2532533e+00   9.4969771e-01
  -3.2332332e+00   9.4448213e-01
  -3.2132132e+00   9.3883960e-01
  -3.1931932e+00   9.3277845e-01
  -3.1731732e+00   9.2630769e-01
  -3.1531532e+00   9.1943698e-01
  -3.1331331e+00   9.1217659e-01
  -3.1131131e+00   9.0453733e-01
  -3.0930931e+00   8.9653056e-01
  -3.0730731e+00   8.8816809e-01
  -3.0530531e+00   8.7946217e-01
  -3.0330330e+00   8.7042545e-01
  -3.0130130e+00   8.6107091e-01
  -2.9929930e+00   8.5141184e-01
  -2.9729730e+00   8.4146181e-01
  -2.9529530e+00   8.3123459e-01
  -2.9329329e+00   8.2074419e-01
  -2.9129129e+00   8.1000475e-01
  -2.8928929e+00   7.9903056e-01
  -2.8728729e+00   7.8783604e-01
  -2.8528529e+00   7.7643566e-01
  -2.8328328e+00   7.6484401e-01
  -2.8128128e+00   7.5307573e-01
  -2.7927928e+00   7.4114551e-01
  -2.7727728e+00   7.2906809e-01
  -2.7527528e+00   7.1685829e-01
  -2.7327327e+00   7.0453099e-01
  -2.7127127e+00   6.9210114e-01
  -2.6926927e+00   6.7958381e-01
  -2.6726727e+00   6.6699419e-01
  -2.6526527e+00   6.5434764e-01
  -2.6326326e+00   6.4165974e-01
  -2.6126126e+00   6.2894631e-01
  -2.5925926e+00   6.1622351e-01
  -2.5725726e+00   6.0350785e-01
  -2.5525526e+00   5.9081635e-01
  -2.5325325e+00   5.7816653e-01
  -2.5125125e+00   5.6557657e-01
  -2.4924925e+00   5.5306539e-01
  -2.4724725e+00   5.4065278e-01
  -2.4524525e+00   5.2835950e-01
  -2.4324324e+00   5.1620743e-01
  -2.4124124e+00   5.0421970e-01
  -2.3923924e+00   4.9242084e-01
  -2.3723724e+00   4.8083695e-01
  -2.3523524e+00   4.6949580e-01
  -2.3323323e+00   4.5842702e-01
  -2.3123123e+00   4.4766222e-01
  -2.2922923e+00   4.3723506e-01
  -2.2722723e+00   4.2718139e-01
  -2.2522523e+00   4.1753923e-01
  -2.2322322e+00   4.0834877e-01
  -2.2122122e+00   3.9965225e-01
  -2.1921922e+00   3.9149373e-01
  -2.1721722e+00   3.8391881e-01
  -2.1521522e+00   3.7697413e-01
  -2.1321321e+00   3.7070682e-01
  -2.1121121e+00   3.6516367e-01
  -2.0920921e+00   3.6039034e-01
  -2.0720721e+00   3.5643026e-01
  -2.0520521e+00   3.5332361e-01
  -2.0320320e+00   3.5110620e-01
  -2.0120120e+00   3.4980839e-01
  -1.9919920e+00   3.4945416e-01
  -1.9719720e+00   3.5006040e-01
  -1.9519520e+00   3.5163635e-01
  -1.9319319e+00   3.5418349e-01
  -1.9119119e+00   3.5769560e-01
  -1.8918919e+00   3.6215919e-01
  -1.8718719e+00   3.6755419e-01
  -1.8518519e+00   3.7385477e-01
  -1.8318318e+00   3.8103037e-01
  -1.8118118e+00   3.8904666e-01
  -1.7917918e+00   3.9786662e-01
  -1.7717718e+00   4.0745144e-01
  -1.7517518e+00   4.1776134e-01
  -1.7317317e+00   4.2875635e-01
  -1.7117117e+00   4.4039677e-01
  -1.6916917e+00   4.5264371e-01
  -1.6716717e+00   4.6545934e-01
  -1.6516517e+00   4.7880711e-01
  -1.6316316e+00   4.9265187e-01
  -1.6116116e+00   5.0695992e-01
  -1.5915916e+00   5.2169894e-01
  -1.5715716e+00   5.3683799e-01
  -1.5515516e+00   5.5234733e-01
  -1.5315315e+00   5.6819838e-01
  -1.5115115e+00   5.8436352e-01
  -1.4914915e+00   6.0081597e-01
  -1.4714715e+00   6.1752967e-01
  -1.4514515e+00   6.3447906e-01
  -1.4314314e+00   6.5163900e-01
  -1.4114114e+00   6.6898463e-01
  -1.3913914e+00   6.8649121e-01
  -1.3713714e+00   7.0413401e-01
  -1.3513514e+00   7.2188823e-01
  -1.3313313e+00   7.3972886e-01
  -1.3113113e+00   7.5763061e-01
  -1.2912913e+00   7.7556784e-01
  -1.2712713e+00   7.9351448e-01
  -1.2512513e+00   8.1144400e-01
  -1.2312312e+00   8.2932932e-01
  -1.2112112e+00   8.4714283e-01
  -1.1911912e+00   8.6485636e-01
  -1.1711712e+00   8.8244115e-01
  -1.1511512e+00   8.9986789e-01
  -1.1311311e+00   9.1710673e-01
  -1.1111111e+00   9.3412730e-01
  -1.0910911e+00   9.5089878e-01
  -1.0710711e+00   9.6738996e-01
  -1.0510511e+00   9.8356926e-01
  -1.0310310e+00   9.9940491e-01
  -1.0110110e+00   1.0148650e+00
  -9.9099099e-01   1.0299174e+00
  -9.7097097e-01   1.0445304e+00
  -9.5095095e-01   1.0586723e+00
  -9.3093093e-01   1.0723117e+00
  -9.1091091e-01   1.0854177e+00
  -8.9089089e-01   1.0979603e+00
  -8.7087087e-01   1.1099101e+00
  -8.5085085e-01   1.1212385e+00
  -8.3083083e-01   1.1319185e+00
  -8.1081081e-01   1.1419241e+00
  -7.9079079e-01   1.1512307e+00
  -7.7077077e-01   1.1598154e+00
  -7.5075075e-01   1.1676573e+00
  -7.3073073e-01   1.1747371e+00
  -7.1071071e-01   1.1810377e+00
  -6.9069069e-01   1.1865441e+00
  -6.7067067e-01   1.1912437e+00
  -6.5065065e-01   1.1951262e+00
  -6.3063063e-01   1.1981837e+00
  -6.1061061e-01   1.2004110e+00
  -5.9059059e-01   1.2018053e+00
  -5.7057057e-01   1.2023663e+00
  -5.5055055e-01   1.2020966e+00
  -5.3053053e-01   1.2010011e+00
  -5.1051051e-01   1.1990872e+00
  -4.9049049e-01   1.1963650e+00
  -4.7047047e-01   1.1928467e+00
  -4.5045045e-01   1.1885471e+00
  -4.3043043e-01   1.1834829e+00
  -4.1041041e-01   1.1776732e+00
  -3.9039039e-01   1.1711387e+00
  -3.7037037e-01   1.1639021e+00
  -3.5035035e-01   1.1559877e+00
  -3.3033033e-01   1.1474211e+00
  -3.1031031e-01   1.1382293e+00
  -2.9029029e-01   1.1284406e+00
  -2.7027027e-01   1.1180839e+00
  -2.5025025e-01   1.1071890e+00
  -2.3023023e-01   1.0957863e+00
  -2.1021021e-01   1.0839067e+00
  -1.9019019e-01   1.0715812e+00
  -1.7017017e-01   1.0588409e+00
  -1.5015015e-01   1.0457169e+00
  -1.3013013e-01   1.0322401e+00
  -1.1011011e-01   1.0184409e+00
  -9.0090090e-02   1.0043494e+00
  -7.0070070e-02   9.8999503e-01
  -5.0050050e-02   9.7540653e-01
  -3.0030030e-02   9.6061186e-01
  -1.0010010e-02   9.4563813e-01
   1.0010010e-02   9.3051149e-01
   3.0030030e-02   9.1525710e-01
   5.0050050e-02   8.9989906e-01
   7.0070070e-02   8.8446040e-01
   9.0090090e-02   8.6896301e-01
   1.1011011e-01   8.5342765e-01
   1.3013013e-01   8.3787394e-01
   1.5015015e-01   8.2232033e-01
   1.7017017e-01   8.0678412e-01
   1.9019019e-01   7.9128147e-01
   2.1021021e-01   7.7582741e-01
   2.3023023e-01   7.6043588e-01
   2.5025025e-01   7.4511974e-01
   2.7027027e-01   7.2989081e-01
   2.9029029e-01   7.1475990e-01
   3.1031031e-01   6.9973688e-01
   3.3033033e-01   6.8483068e-01
   3.5035035e-01   6.7004937e-01
   3.7037037e-01   6.5540021e-01
   3.9039039e-01   6.4088967e-01
   4.1041041e-01   6.2652355e-01
   4.3043043e-01   6.1230695e-01
   4.5045045e-01   5.9824443e-01
   4.7047047e-01   5.8433998e-01
   4.9049049e-01   5.7059715e-01
   5.1051051e-01   5.5701908e-01
   5.3053053e-01   5.4360857e-01
   5.5055055e-01   5.3036817e-01
   5.7057057e-01   5.1730025e-01
   5.9059059e-01   5.0440705e-01
   6.1061061e-01   4.9169080e-01
   6.3063063e-01   4.7915375e-01
   6.5065065e-01   4.6679832e-01
   6.7067067e-01   4.5462713e-01
   6.9069069e-01   4.4264316e-01
   7.1071071e-01   4.3084978e-01
   7.3073073e-01   4.1925094e-01
   7.5075075e-01   4.0785123e-01
   7.7077077e-01   3.9665603e-01
   7.9079079e-01   3.8567163e-01
   8.1081081e-01   3.7490542e-01
   8.3083083e-01   3.6436598e-01
   8.5085085e-01   3.5406328e-01
   8.7087087e-01   3.4400889e-01
   8.9089089e-01   3.3421607e-01
   9.1091091e-01   3.2470005e-01
   9.3093093e-01   3.1547815e-01
   9.5095095e-01   3.0657002e-01
   9.7097097e-01   2.9799775e-01
   9.9099099e-01   2.8978602e-01
   1.0110110e+00   2.8196224e-01
   1.0310310e+00   2.7455651e-01
   1.0510511e+00   2.6760161e-01
   1.0710711e+00   2.6113283e-01
   1.0910911e+00   2.5518763e-01
   1.1111111e+00   2.4980516e-01
   1.1311311e+00   2.4502562e-01
   1.1511512e+00   2.4088934e-01
   1.1711712e+00   2.3743578e-01
   1.1911912e+00   2.3470227e-01
   1.2112112e+00   2.3272275e-01
   1.2312312e+00   2.3152645e-01
   1.2512513e+00   2.3113671e-01
   1.2712713e+00   2.3157002e-01
   1.2912913e+00   2.3283533e-01
   1.3113113e+00   2.3493381e-01
   1.3313313e+00   2.3785897e-01
   1.3513514e+00   2.4159719e-01
   1.3713714e+00   2.4612856e-01
   1.3913914e+00   2.5142796e-01
   1.4114114e+00   2.5746621e-01
   1.4314314e+00   2.6421129e-01
   1.4514515e+00   2.7162945e-01
   1.4714715e+00   2.7968621e-01
   1.4914915e+00   2.8834718e-01
   1.5115115e+00   2.9757873e-01
   1.5315315e+00   3.0734842e-01
   1.5515516e+00   3.1762541e-01
   1.5715716e+00   3.2838058e-01
   1.5915916e+00   3.3958664e-01
   1.6116116e+00   3.5121818e-01
   1.6316316e+00   3.6325155e-01
   1.6516517e+00   3.7566480e-01
   1.6716717e+00   3.8843755e-01
   1.6916917e+00   4.0155084e-01
   1.7117117e+00   4.1498696e-01
   1.7317317e+00   4.2872934e-01
   1.7517518e+00   4.4276233e-01
   1.7717718e+00   4.5707111e-01
   1.7917918e+00   4.7164152e-01
   1.8118118e+00   4.8645991e-01
   1.8318318e+00   5.0151304e-01
   1.8518519e+00   5.1678794e-01
   1.8718719e+00   5.3227180e-01
   1.8918919e+00   5.4795187e-01
   1.9119119e+00   5.6381538e-01
   1.9319319e+00   5.7984941e-01
   1.9519520e+00   5.9604084e-01
   1.9719720e+00   6.1237627e-01
   1.9919920e+00   6.2884191e-01
   2.0120120e+00   6.4542360e-01
   2.0320320e+00   6.6210665e-01
   2.0520521e+00   6.7887587e-01
   2.0720721e+00   6.9571546e-01
   2.0920921e+00   7.1260901e-01
   2.1121121e+00   7.2953947e-01
   2.1321321e+00   7.4648906e-01
   2.1521522e+00   7.6343932e-01
   2.1721722e+00   7.8037105e-01
   2.1921922e+00   7.9726431e-01
   2.2122122e+00   8.1409841e-01
   2.2322322e+00   8.3085193e-01
   2.2522523e+00   8.4750272e-01
   2.2722723e+00   8.6402791e-01
   2.2922923e+00   8.8040397e-01
   2.3123123e+00   8.9660670e-01
   2.3323323e+00   9.1261132e-01
   2.3523524e+00   9.2839250e-01
   2.3723724e+00   9.4392441e-01
   2.3923924e+00   9.5918082e-01
   2.4124124e+00   9.7413516e-01
   2.4324324e+00   9.8876063e-01
   2.4524525e+00   1.0030303e+00
   2.4724725e+00   1.0169170e+00
   2.4924925e+00   1.0303941e+00
   2.5125125e+00   1.0434346e+00
   2.5325325e+00   1.0560121e+00
   2.5525526e+00   1.0681007e+00
   2.5725726e+00   1.0796750e+00
   2.5925926e+00   1.0907102e+00
   2.6126126e+00   1.1011825e+00
   2.6326326e+00   1.1110691e+00
   2.6526527e+00   1.1203482e+00
   2.6726727e+00   1.1289994e+00
   2.6926927e+00   1.1370037e+00
   2.7127127e+00   1.1443435e+00
   2.7327327e+00   1.1510030e+00
   2.7527528e+00   1.1569680e+00
   2.7727728e+00   1.1622263e+00
   2.7927928e+00   1.1667676e+00
   2.8128128e+00   1.1705835e+00
   2.8328328e+00   1.1736679e+00
   2.8528529e+00   1.1760168e+00
   2.8728729e+00   1.1776282e+00
   2.8928929e+00   1.1785024e+00
   2.9129129e+00   1.1786421e+00
   2.9329329e+00   1.1780519e+00
   2.9529530e+00   1.1767386e+00
   2.9729730e+00   1.1747113e+00
   2.9929930e+00   1.1719809e+00
   3.0130130e+00   1.1685606e+00
   3.0330330e+00   1.1644651e+00
   3.0530531e+00   1.1597113e+00
   3.0730731e+00   1.1543176e+00
   3.0930931e+00   1.1483039e+00
   3.1131131e+00   1.1416917e+00
   3.1331331e+00   1.1345038e+00
   3.1531532e+00   1.1267640e+00
   3.1731732e+00   1.1184974e+00
   3.1931932e+00   1.1097297e+00
   3.2132132e+00   1.1004875e+00
   3.2332332e+00   1.0907981e+00
   3.2532533e+00   1.0806890e+00
   3.2732733e+00   1.0701883e+00
   3.2932933e+00   1.0593238e+00
   3.3133133e+00   1.0481240e+00
   3.3333333e+00   1.0366167e+00
   3.3533534e+00   1.0248299e+00
   3.3733734e+00   1.0127911e+00
   3.3933934e+00   1.0005275e+00
   3.4134134e+00   9.8806562e-01
   3.4334334e+00   9.7543150e-01
   3.4534535e+00   9.6265048e-01
   3.4734735e+00   9.4974715e-01
   3.4934935e+00   9.3674528e-01
   3.5135135e+00   9.2366778e-01
   3.5335335e+00   9.1053664e-01
   3.5535536e+00   8.9737291e-01
   3.5735736e+00   8.8419667e-01
   3.5935936e+00   8.7102700e-01
   3.6136136e+00   8.5788196e-01
   3.6336336e+00   8.4477858e-01
   3.6536537e+00   8.3173287e-01
   3.6736737e+00   8.1875980e-01
   3.6936937e+00   8.0587335e-01
   3.7137137e+00   7.9308646e-01
   3.7337337e+00   7.8041109e-01
   3.7537538e+00   7.6785822e-01
   3.7737738e+00   7.5543787e-01
   3.7937938e+00   7.4315916e-01
   3.8138138e+00   7.3103028e-01
   3.8338338e+00   7.1905856e-01
   3.8538539e+00   7.0725049e-01
   3.8738739e+00   6.9561173e-01
   3.8938939e+00   6.8414721e-01
   3.9139139e+00   6.7286108e-01
   3.9339339e+00   6.6175680e-01
   3.9539540e+00   6.5083715e-01
   3.9739740e+00   6.4010431e-01
   3.9939940e+00   6.2955982e-01
   4.0140140e+00   6.1920467e-01
   4.0340340e+00   6.0903935e-01
   4.0540541e+00   5.9906382e-01
   4.0740741e+00   5.8927760e-01
   4.0940941e+00   5.7967981e-01
   4.1141141e+00   5.7026913e-01
   4.1341341e+00   5.6104391e-01
   4.1541542e+00   5.5200219e-01
   4.1741742e+00   5.4314169e-01
   4.1941942e+00   5.3445985e-01
   4.2142142e+00   5.2595391e-01
   4.2342342e+00   5.1762088e-01
   4.2542543e+00   5.0945756e-01
   4.2742743e+00   5.0146063e-01
   4.2942943e+00   4.9362661e-01
   4.3143143e+00   4.8595191e-01
   4.3343343e+00   4.7843285e-01
   4.3543544e+00   4.7106566e-01
   4.3743744e+00   4.6384654e-01
   4.3943944e+00   4.5677163e-01
   4.4144144e+00   4.4983706e-01
   4.4344344e+00   4.4303897e-01
   4.4544545e+00   4.3637348e-01
   4.4744745e+00   4.2983674e-01
   4.4944945e+00   4.2342494e-01
   4.5145145e+00   4.1713432e-01
   4.5345345e+00   4.1096116e-01
   4.5545546e+00   4.0490179e-01
   4.5745746e+00   3.9895265e-01
   4.5945946e+00   3.9311022e-01
   4.6146146e+00   3.8737108e-01
   4.6346346e+00   3.8173190e-01
   4.6546547e+00   3.7618943e-01
   4.6746747e+00   3.7074052e-01
   4.6946947e+00   3.6538212e-01
   4.7147147e+00   3.6011129e-01
   4.7347347e+00   3.5492518e-01
   4.7547548e+00   3.4982105e-01
   4.7747748e+00   3.4479626e-01
   4.7947948e+00   3.3984828e-01
   4.8148148e+00   3.3497467e-01
   4.8348348e+00   3.3017312e-01
   4.8548549e+00   3.2544139e-01
   4.8748749e+00   3.2077736e-01
   4.8948949e+00   3.1617901e-01
   4.9149149e+00   3.1164440e-01
   4.9349349e+00   3.0717170e-01
   4.9549550e+00   3.0275917e-01
   4.9749750e+00   2.9840516e-01
   4.9949950e+00   2.9410809e-01
   5.0150150e+00   2.8986649e-01
   5.0350350e+00   2.8567895e-01
   5.0550551e+00   2.8154415e-01
   5.0750751e+00   2.7746083e-01
   5.0950951e+00   2.7342783e-01
   5.1151151e+00   2.6944404e-01
   5.1351351e+00   2.6550840e-01
   5.1551552e+00   2.6161994e-01
   5.1751752e+00   2.5777775e-01
   5.1951952e+00   2.5398095e-01
   5.2152152e+00   2.5022873e-01
   5.2352352e+00   2.4652034e-01
   5.2552553e+00   2.4285506e-01
   5.2752753e+00   2.3923224e-01
   5.2952953e+00   2.3565123e-01
   5.3153153e+00   2.3211146e-01
   5.3353353e+00   2.2861238e-01
   5.3553554e+00   2.2515348e-01
   5.3753754e+00   2.2173428e-01
   5.3953954e+00   2.1835433e-01
   5.4154154e+00   2.1501320e-01
   5.4354354e+00   2.1171051e-01
   5.4554555e+00   2.0844587e-01
   5.4754755e+00   2.0521894e-01
   5.4954955e+00   2.0202939e-01
   5.5155155e+00   1.9887690e-01
   5.5355355e+00   1.9576118e-01
   5.5555556e+00   1.9268195e-01
   5.5755756e+00   1.8963895e-01
   5.5955956e+00   1.8663191e-01
   5.6156156e+00   1.8366060e-01
   5.6356356e+00   1.8072479e-01
   5.6556557e+00   1.7782423e-01
   5.6756757e+00   1.7495873e-01
   5.6956957e+00   1.7212806e-01
   5.7157157e+00   1.6933202e-01
   5.7357357e+00   1.6657040e-01
   5.7557558e+00   1.6384302e-01
   5.7757758e+00   1.6114966e-01
   5.7957958e+00   1.5849015e-01
   5.8158158e+00   1.5586428e-01
   5.8358358e+00   1.5327187e-01
   5.8558559e+00   1.5071272e-01
   5.8758759e+00   1.4818664e-01
   5.8958959e+00   1.4569344e-01
   5.9159159e+00   1.4323293e-01
   5.9359359e+00   1.4080491e-01
   5.9559560e+00   1.3840919e-01
   5.9759760e+00   1.3604556e-01
   5.9959960e+00   1.3371384e-01
   6.0160160e+00   1.3141380e-01
   6.0360360e+00   1.2914525e-01
   6.0560561e+00   1.2690798e-01
   6.0760761e+00   1.2470177e-01
   6.0960961e+00   1.2252641e-01
   6.1161161e+00   1.2038168e-01
   6.1361361e+00   1.1826736e-01
   6.1561562e+00   1.1618322e-01
   6.1761762e+00   1.1412903e-01
   6.1961962e+00   1.1210457e-01
   6.2162162e+00   1.1010958e-01
   6.2362362e+00   1.0814384e-01
   6.2562563e+00   1.0620711e-01
   6.2762763e+00   1.0429913e-01
   6.2962963e+00   1.0241966e-01
   6.3163163e+00   1.0056844e-01
   6.3363363e+00   9.8745222e-02
   6.3563564e+00   9.6949745e-02
   6.3763764e+00   9.5181750e-02
   6.3963964e+00   9.3440971e-02
   6.4164164e+00   9.1727143e-02
   6.4364364e+00   9.0039998e-02
   6.4564565e+00   8.8379264e-02
   6.4764765e+00   8.6744668e-02
   6.4964965e+00   8.5135935e-02
   6.5165165e+00   8.3552789e-02
   6.5365365e+00   8.1994951e-02
   6.5565566e+00   8.0462140e-02
   6.5765766e+00   7.8954077e-02
   6.5965966e+00   7.7470477e-02
   6.6166166e+00   7.6011057e-02
   6.6366366e+00   7.4575533e-02
   6.6566567e+00   7.3163618e-02
   6.6766767e+00   7.1775028e-02
   6.6966967e+00   7.0409476e-02
   6.7167167e+00   6.9066675e-02
   6.7367367e+00   6.7746338e-02
   6.7567568e+00   6.6448179e-02
   6.7767768e+00   6.5171911e-02
   6.7967968e+00   6.3917248e-02
   6.8168168e+00   6.2683903e-02
   6.8368368e+00   6.1471592e-02
   6.8568569e+00   6.0280030e-02
   6.8768769e+00   5.9108933e-02
   6.8968969e+00   5.7958019e-02
   6.9169169e+00   5.6827006e-02
   6.9369369e+00   5.5715614e-02
   6.9569570e+00   5.4623564e-02
   6.9769770e+00   5.3550579e-02
   6.9969970e+00   5.2496382e-02
   7.0170170e+00   5.1460699e-02
   7.0370370e+00   5.0443258e-02
   7.0570571e+00   4.9443789e-02
   7.0770771e+00   4.8462022e-02
   7.0970971e+00   4.7497692e-02
   7.1171171e+00   4.6550533e-02
   7.1371371e+00   4.5620284e-02
   7.1571572e+00   4.4706686e-02
   7.1771772e+00   4.3809479e-02
   7.1971972e+00   4.2928410e-02
   7.2172172e+00   4.2063226e-02
   7.2372372e+00   4.1213677e-02
   7.2572573e+00   4.0379515e-02
   7.2772773e+00   3.9560496e-02
   7.2972973e+00   3.8756378e-02
   7.3173173e+00   3.7966921e-02
   7.3373373e+00   3.7191890e-02
   7.3573574e+00   3.6431050e-02
   7.3773774e+00   3.5684170e-02
   7.3973974e+00   3.4951024e-02
   7.4174174e+00   3.4231385e-02
   7.4374374e+00   3.3525031e-02
   7.4574575e+00   3.2831744e-02
   7.4774775e+00   3.2151308e-02
   7.4974975e+00   3.1483508e-02
   7.5175175e+00   3.0828135e-02
   7.5375375e+00   3.0184982e-02
   7.5575576e+00   2.9553843e-02
   7.5775776e+00   2.8934518e-02
   7.5975976e+00   2.8326809e-02
   7.6176176e+00   2.7730518e-02
   7.6376376e+00   2.7145456e-02
   7.6576577e+00   2.6571430e-02
   7.6776777e+00   2.6008256e-02
   7.6976977e+00   2.5455748e-02
   7.7177177e+00   2.4913727e-02
   7.7377377e+00   2.4382014e-02
   7.7577578e+00   2.3860433e-02
   7.7777778e+00   2.3348813e-02
   7.7977978e+00   2.2846985e-02
   7.8178178e+00   2.2354780e-02
   7.8378378e+00   2.1872035e-02
   7.8578579e+00   2.1398588e-02
   7.8778779e+00   2.0934282e-02
   7.8978979e+00   2.0478959e-02
   7.9179179e+00   2.0032467e-02
   7.9379379e+00   1.9594654e-02
   7.9579580e+00   1.9165371e-02
   7.9779780e+00   1.8744475e-02
   7.9979980e+00   1.8331819e-02
   8.0180180e+00   1.7927265e-02
   8.0380380e+00   1.7530673e-02
   8.0580581e+00   1.7141907e-02
   8.0780781e+00   1.6760833e-02
   8.0980981e+00   1.6387320e-02
   8.1181181e+00   1.6021239e-02
   8.1381381e+00   1.5662461e-02
   8.1581582e+00   1.5310863e-02
   8.1781782e+00   1.4966321e-02
   8.1981982e+00   1.4628715e-02
   8.2182182e+00   1.4297926e-02
   8.2382382e+00   1.3973837e-02
   8.2582583e+00   1.3656333e-02
   8.2782783e+00   1.3345303e-02
   8.2982983e+00   1.3040634e-02
   8.3183183e+00   1.2742219e-02
   8.3383383e+00   1.2449949e-02
   8.3583584e+00   1.2163720e-02
   8.3783784e+00   1.1883428e-02
   8.3983984e+00   1.1608971e-02
   8.4184184e+00   1.1340249e-02
   8.4384384e+00   1.1077163e-02
   8.4584585e+00   1.0819616e-02
   8.4784785e+00   1.0567513e-02
   8.4984985e+00   1.0320760e-02
   8.5185185e+00   1.0079265e-02
   8.5385385e+00   9.8429366e-03
   8.5585586e+00   9.6116859e-03
   8.5785786e+00   9.3854248e-03
   8.5985986e+00   9.1640668e-03
   8.6186186e+00   8.9475265e-03
   8.6386386e+00   8.7357200e-03
   8.6586587e+00   8.5285648e-03
   8.6786787e+00   8.3259795e-03
   8.6986987e+00   8.1278840e-03
   8.7187187e+00   7.9341994e-03
   8.7387387e+00   7.7448481e-03
   8.7587588e+00   7.5597533e-03
   8.7787788e+00   7.3788398e-03
   8.7987988e+00   7.2020332e-03
   8.8188188e+00   7.0292603e-03
   8.8388388e+00   6.8604488e-03
   8.8588589e+00   6.6955277e-03
   8.8788789e+00   6.5344268e-03
   8.8988989e+00   6.3770769e-03
   8.9189189e+00   6.2234098e-03
   8.9389389e+00   6.0733583e-03
   8.9589590e+00   5.9268561e-03
   8.9789790e+00   5.7838376e-03
   8.9989990e+00   5.6442384e-03
   9.0190190e+00   5.5079947e-03
   9.0390390e+00   5.3750436e-03
   9.0590591e+00   5.2453232e-03
   9.0790791e+00   5.1187720e-03
   9.0990991e+00   4.9953298e-03
   9.1191191e+00   4.8749367e-03
   9.1391391e+00   4.7575339e-03
   9.1591592e+00   4.6430630e-03
   9.1791792e+00   4.5314666e-03
   9.1991992e+00   4.4226878e-03
   9.2192192e+00   4.3166705e-03
   9.2392392e+00   4.2133592e-03
   9.2592593e+00   4.1126992e-03
   9.2792793e+00   4.0146362e-03
   9.2992993e+00   3.9191167e-03
   9.3193193e+00   3.8260878e-03
   9.3393393e+00   3.7354972e-03
   9.3593594e+00   3.6472931e-03
   9.3793794e+00   3.5614244e-03
   9.3993994e+00   3.4778405e-03
   9.4194194e+00   3.3964914e-03
   9.4394394e+00   3.3173278e-03
   9.4594595e+00   3.2403006e-03
   9.4794795e+00   3.1653616e-03
   9.4994995e+00   3.0924630e-03
   9.5195195e+00   3.0215575e-03
   9.5395395e+00   2.9525984e-03
   9.5595596e+00   2.8855394e-03
   9.5795796e+00   2.8203350e-03
   9.5995996e+00   2.7569399e-03
   9.6196196e+00   2.6953097e-03
   9.6396396e+00   2.6354001e-03
   9.6596597e+00   2.5771676e-03
   9.6796797e+00   2.5205693e-03
   9.6996997e+00   2.4655626e-03
   9.7197197e+00   2.4121056e-03
   9.7397397e+00   2.3601570e-03
   9.7597598e+00   2.3096759e-03
   9.7797798e+00   2.2606220e-03
   9.7997998e+00   2.2129557e-03
   9.8198198e+00   2.1666378e-03
   9.8398398e+00   2.1216298e-03
   9.8598599e+00   2.0778938e-03
   9.8798799e+00   2.0353923e-03
   9.8998999e+00   1.9940888e-03
   9.9199199e+00   1.9539470e-03
   9.9399399e+00   1.9149315e-03
   9.9599600e+00   1.8770075e-03
   9.9799800e+00   1.8401409e-03
   1.0000000e+01   1.8042980e-03


==> 3Sol_real_opt_Rx9.dat <==
  -1.0000000e+01   2.6676227e-03
  -9.9799800e+00   2.7220106e-03
  -9.9599600e+00   2.7772918e-03
  -9.9399399e+00   2.8334756e-03
  -9.9199199e+00   2.8905716e-03
  -9.8998999e+00   2.9485892e-03
  -9.8798799e+00   3.0075378e-03
  -9.8598599e+00   3.0674273e-03
  -9.8398398e+00   3.1282671e-03
  -9.8198198e+00   3.1900671e-03
  -9.7997998e+00   3.2528369e-03
  -9.7797798e+00   3.3165866e-03
  -9.7597598e+00   3.3813261e-03
  -9.7397397e+00   3.4470654e-03
  -9.7197197e+00   3.5138147e-03
  -9.6996997e+00   3.5815843e-03
  -9.6796797e+00   3.6503845e-03
  -9.6596597e+00   3.7202258e-03
  -9.6396396e+00   3.7911189e-03
  -9.6196196e+00   3.8630745e-03
  -9.5995996e+00   3.9361035e-03
  -9.5795796e+00   4.0102171e-03
  -9.5595596e+00   4.0854264e-03
  -9.5395395e+00   4.1617430e-03
  -9.5195195e+00   4.2391784e-03
  -9.4994995e+00   4.3177445e-03
  -9.4794795e+00   4.3974533e-03
  -9.4594595e+00   4.4783172e-03
  -9.4394394e+00   4.5603487e-03
  -9.4194194e+00   4.6435606e-03
  -9.3993994e+00   4.7279661e-03
  -9.3793794e+00   4.8135784e-03
  -9.3593594e+00   4.9004113e-03
  -9.3393393e+00   4.9884790e-03
  -9.3193193e+00   5.0777957e-03
  -9.2992993e+00   5.1683762e-03
  -9.2792793e+00   5.2602358e-03
  -9.2592593e+00   5.3533900e-03
  -9.2392392e+00   5.4478549e-03
  -9.2192192e+00   5.5436468e-03
  -9.1991992e+00   5.6407829e-03
  -9.1791792e+00   5.7392804e-03
  -9.1591592e+00   5.8391576e-03
  -9.1391391e+00   5.9404329e-03
  -9.1191191e+00   6.0431255e-03
  -9.0990991e+00   6.1472552e-03
  -9.0790791e+00   6.2528424e-03
  -9.0590591e+00   6.3599081e-03
  -9.0390390e+00   6.4684743e-03
  -9.0190190e+00   6.5785633e-03
  -8.9989990e+00   6.6901985e-03
  -8.9789790e+00   6.8034041e-03
  -8.9589590e+00   6.9182049e-03
  -8.9389389e+00   7.0346268e-03
  -8.9189189e+00   7.1526965e-03
  -8.8988989e+00   7.2724416e-03
  -8.8788789e+00   7.3938908e-03
  -8.8588589e+00   7.5170738e-03
  -8.8388388e+00   7.6420213e-03
  -8.8188188e+00   7.7687651e-03
  -8.7987988e+00   7.8973382e-03
  -8.7787788e+00   8.0277748e-03
  -8.7587588e+00   8.1601102e-03
  -8.7387387e+00   8.2943812e-03
  -8.7187187e+00   8.4306256e-03
  -8.6986987e+00   8.5688829e-03
  -8.6786787e+00   8.7091939e-03
  -8.6586587e+00   8.8516007e-03
  -8.6386386e+00   8.9961470e-03
  -8.6186186e+00   9.1428783e-03
  -8.5985986e+00   9.2918413e-03
  -8.5785786e+00   9.4430846e-03
  -8.5585586e+00   9.5966585e-03
  -8.5385385e+00   9.7526151e-03
  -8.5185185e+00   9.9110081e-03
  -8.4984985e+00   1.0071893e-02
  -8.4784785e+00   1.0235328e-02
  -8.4584585e+00   1.0401373e-02
  -8.4384384e+00   1.0570089e-02
  -8.4184184e+00   1.0741539e-02
  -8.3983984e+00   1.0915791e-02
  -8.3783784e+00   1.1092911e-02
  -8.3583584e+00   1.1272971e-02
  -8.3383383e+00   1.1456043e-02
  -8.3183183e+00   1.1642202e-02
  -8.2982983e+00   1.1831526e-02
  -8.2782783e+00   1.2024095e-02
  -8.2582583e+00   1.2219992e-02
  -8.2382382e+00   1.2419302e-02
  -8.2182182e+00   1.2622113e-02
  -8.1981982e+00   1.2828516e-02
  -8.1781782e+00   1.3038605e-02
  -8.1581582e+00   1.3252476e-02
  -8.1381381e+00   1.3470229e-02
  -8.1181181e+00   1.3691967e-02
  -8.0980981e+00   1.3917795e-02
  -8.0780781e+00   1.4147823e-02
  -8.0580581e+00   1.4382163e-02
  -8.0380380e+00   1.4620930e-02
  -8.0180180e+00   1.4864244e-02
  -7.9979980e+00   1.5112227e-02
  -7.9779780e+00   1.5365006e-02
  -7.9579580e+00   1.5622710e-02
  -7.9379379e+00   1.5885473e-02
  -7.9179179e+00   1.6153433e-02
  -7.8978979e+00   1.6426731e-02
  -7.8778779e+00   1.6705513e-02
  -7.8578579e+00   1.6989928e-02
  -7.8378378e+00   1.7280131e-02
  -7.8178178e+00   1.7576279e-02
  -7.7977978e+00   1.7878536e-02
  -7.7777778e+00   1.8187069e-02
  -7.7577578e+00   1.8502049e-02
  -7.7377377e+00   1.8823654e-02
  -7.7177177e+00   1.9152065e-02
  -7.6976977e+00   1.9487468e-02
  -7.6776777e+00   1.9830057e-02
  -7.6576577e+00   2.0180026e-02
  -7.6376376e+00   2.0537580e-02
  -7.6176176e+00   2.0902926e-02
  -7.5975976e+00   2.1276278e-02
  -7.5775776e+00   2.1657855e-02
  -7.5575576e+00   2.2047884e-02
  -7.5375375e+00   2.2446595e-02
  -7.5175175e+00   2.2854228e-02
  -7.4974975e+00   2.3271026e-02
  -7.4774775e+00   2.3697241e-02
  -7.4574575e+00   2.4133132e-02
  -7.4374374e+00   2.4578962e-02
  -7.4174174e+00   2.5035006e-02
  -7.3973974e+00   2.5501542e-02
  -7.3773774e+00   2.5978858e-02
  -7.3573574e+00   2.6467250e-02
  -7.3373373e+00   2.6967021e-02
  -7.3173173e+00   2.7478483e-02
  -7.2972973e+00   2.8001956e-02
  -7.2772773e+00   2.8537769e-02
  -7.2572573e+00   2.9086261e-02
  -7.2372372e+00   2.9647779e-02
  -7.2172172e+00   3.0222680e-02
  -7.1971972e+00   3.0811331e-02
  -7.1771772e+00   3.1414107e-02
  -7.1571572e+00   3.2031398e-02
  -7.1371371e+00   3.2663599e-02
  -7.1171171e+00   3.3311120e-02
  -7.0970971e+00   3.3974381e-02
  -7.0770771e+00   3.4653813e-02
  -7.0570571e+00   3.5349859e-02
  -7.0370370e+00   3.6062973e-02
  -7.0170170e+00   3.6793624e-02
  -6.9969970e+00   3.7542292e-02
  -6.9769770e+00   3.8309470e-02
  -6.9569570e+00   3.9095664e-02
  -6.9369369e+00   3.9901395e-02
  -6.9169169e+00   4.0727197e-02
  -6.8968969e+00   4.1573618e-02
  -6.8768769e+00   4.2441221e-02
  -6.8568569e+00   4.3330584e-02
  -6.8368368e+00   4.4242301e-02
  -6.8168168e+00   4.5176981e-02
  -6.7967968e+00   4.6135247e-02
  -6.7767768e+00   4.7117742e-02
  -6.7567568e+00   4.8125123e-02
  -6.7367367e+00   4.9158063e-02
  -6.7167167e+00   5.0217256e-02
  -6.6966967e+00   5.1303411e-02
  -6.6766767e+00   5.2417253e-02
  -6.6566567e+00   5.3559529e-02
  -6.6366366e+00   5.4731002e-02
  -6.6166166e+00   5.5932455e-02
  -6.5965966e+00   5.7164688e-02
  -6.5765766e+00   5.8428523e-02
  -6.5565566e+00   5.9724800e-02
  -6.5365365e+00   6.1054379e-02
  -6.5165165e+00   6.2418140e-02
  -6.4964965e+00   6.3816984e-02
  -6.4764765e+00   6.5251832e-02
  -6.4564565e+00   6.6723625e-02
  -6.4364364e+00   6.8233327e-02
  -6.4164164e+00   6.9781921e-02
  -6.3963964e+00   7.1370414e-02
  -6.3763764e+00   7.2999832e-02
  -6.3563564e+00   7.4671223e-02
  -6.3363363e+00   7.6385660e-02
  -6.3163163e+00   7.8144233e-02
  -6.2962963e+00   7.9948058e-02
  -6.2762763e+00   8.1798272e-02
  -6.2562563e+00   8.3696033e-02
  -6.2362362e+00   8.5642522e-02
  -6.2162162e+00   8.7638944e-02
  -6.1961962e+00   8.9686523e-02
  -6.1761762e+00   9.1786509e-02
  -6.1561562e+00   9.3940170e-02
  -6.1361361e+00   9.6148799e-02
  -6.1161161e+00   9.8413711e-02
  -6.0960961e+00   1.0073624e-01
  -6.0760761e+00   1.0311775e-01
  -6.0560561e+00   1.0555961e-01
  -6.0360360e+00   1.0806323e-01
  -6.0160160e+00   1.1063002e-01
  -5.9959960e+00   1.1326144e-01
  -5.9759760e+00   1.1595893e-01
  -5.9559560e+00   1.1872399e-01
  -5.9359359e+00   1.2155812e-01
  -5.9159159e+00   1.2446283e-01
  -5.8958959e+00   1.2743967e-01
  -5.8758759e+00   1.3049020e-01
  -5.8558559e+00   1.3361598e-01
  -5.8358358e+00   1.3681861e-01
  -5.8158158e+00   1.4009969e-01
  -5.7957958e+00   1.4346085e-01
  -5.7757758e+00   1.4690372e-01
  -5.7557558e+00   1.5042995e-01
  -5.7357357e+00   1.5404120e-01
  -5.7157157e+00   1.5773915e-01
  -5.6956957e+00   1.6152547e-01
  -5.6756757e+00   1.6540186e-01
  -5.6556557e+00   1.6937001e-01
  -5.6356356e+00   1.7343162e-01
  -5.6156156e+00   1.7758840e-01
  -5.5955956e+00   1.8184206e-01
  -5.5755756e+00   1.8619432e-01
  -5.5555556e+00   1.9064686e-01
  -5.5355355e+00   1.9520142e-01
  -5.5155155e+00   1.9985967e-01
  -5.4954955e+00   2.0462332e-01
  -5.4754755e+00   2.0949404e-01
  -5.4554555e+00   2.1447350e-01
  -5.4354354e+00   2.1956336e-01
  -5.4154154e+00   2.2476524e-01
  -5.3953954e+00   2.3008076e-01
  -5.3753754e+00   2.3551151e-01
  -5.3553554e+00   2.4105904e-01
  -5.3353353e+00   2.4672487e-01
  -5.3153153e+00   2.5251051e-01
  -5.2952953e+00   2.5841739e-01
  -5.2752753e+00   2.6444692e-01
  -5.2552553e+00   2.7060045e-01
  -5.2352352e+00   2.7687929e-01
  -5.2152152e+00   2.8328467e-01
  -5.1951952e+00   2.8981777e-01
  -5.1751752e+00   2.9647970e-01
  -5.1551552e+00   3.0327149e-01
  -5.1351351e+00   3.1019407e-01
  -5.1151151e+00   3.1724832e-01
  -5.0950951e+00   3.2443499e-01
  -5.0750751e+00   3.3175475e-01
  -5.0550551e+00   3.3920813e-01
  -5.0350350e+00   3.4679557e-01
  -5.0150150e+00   3.5451738e-01
  -4.9949950e+00   3.6237372e-01
  -4.9749750e+00   3.7036462e-01
  -4.9549550e+00   3.7848995e-01
  -4.9349349e+00   3.8674942e-01
  -4.9149149e+00   3.9514258e-01
  -4.8948949e+00   4.0366877e-01
  -4.8748749e+00   4.1232717e-01
  -4.8548549e+00   4.2111674e-01
  -4.8348348e+00   4.3003623e-01
  -4.8148148e+00   4.3908415e-01
  -4.7947948e+00   4.4825880e-01
  -4.7747748e+00   4.5755822e-01
  -4.7547548e+00   4.6698018e-01
  -4.7347347e+00   4.7652219e-01
  -4.7147147e+00   4.8618148e-01
  -4.6946947e+00   4.9595497e-01
  -4.6746747e+00   5.0583928e-01
  -4.6546547e+00   5.1583071e-01
  -4.6346346e+00   5.2592522e-01
  -4.6146146e+00   5.3611843e-01
  -4.5945946e+00   5.4640561e-01
  -4.5745746e+00   5.5678165e-01
  -4.5545546e+00   5.6724108e-01
  -4.5345345e+00   5.7777800e-01
  -4.5145145e+00   5.8838617e-01
  -4.4944945e+00   5.9905889e-01
  -4.4744745e+00   6.0978908e-01
  -4.4544545e+00   6.2056920e-01
  -4.4344344e+00   6.3139132e-01
  -4.4144144e+00   6.4224704e-01
  -4.3943944e+00   6.5312754e-01
  -4.3743744e+00   6.6402355e-01
  -4.3543544e+00   6.7492536e-01
  -4.3343343e+00   6.8582282e-01
  -4.3143143e+00   6.9670533e-01
  -4.2942943e+00   7.0756186e-01
  -4.2742743e+00   7.1838097e-01
  -4.2542543e+00   7.2915078e-01
  -4.2342342e+00   7.3985901e-01
  -4.2142142e+00   7.5049299e-01
  -4.1941942e+00   7.6103966e-01
  -4.1741742e+00   7.7148563e-01
  -4.1541542e+00   7.8181714e-01
  -4.1341341e+00   7.9202016e-01
  -4.1141141e+00   8.0208035e-01
  -4.0940941e+00   8.1198313e-01
  -4.0740741e+00   8.2171370e-01
  -4.0540541e+00   8.3125709e-01
  -4.0340340e+00   8.4059819e-01
  -4.0140140e+00   8.4972177e-01
  -3.9939940e+00   8.5861258e-01
  -3.9739740e+00   8.6725535e-01
  -3.9539540e+00   8.7563485e-01
  -3.9339339e+00   8.8373596e-01
  -3.9139139e+00   8.9154371e-01
  -3.8938939e+00   8.9904333e-01
  -3.8738739e+00   9.0622033e-01
  -3.8538539e+00   9.1306052e-01
  -3.8338338e+00   9.1955011e-01
  -3.8138138e+00   9.2567575e-01
  -3.7937938e+00   9.3142457e-01
  -3.7737738e+00   9.3678427e-01
  -3.7537538e+00   9.4174317e-01
  -3.7337337e+00   9.4629024e-01
  -3.7137137e+00   9.5041518e-01
  -3.6936937e+00   9.5410848e-01
  -3.6736737e+00   9.5736142e-01
  -3.6536537e+00   9.6016616e-01
  -3.6336336e+00   9.6251577e-01
  -3.6136136e+00   9.6440427e-01
  -3.5935936e+00   9.6582664e-01
  -3.5735736e+00   9.6677888e-01
  -3.5535536e+00   9.6725801e-01
  -3.5335335e+00   9.6726211e-01
  -3.5135135e+00   9.6679032e-01
  -3.4934935e+00   9.6584284e-01
  -3.4734735e+00   9.6442095e-01
  -3.4534535e+00   9.6252699e-01
  -3.4334334e+00   9.6016439e-01
  -3.4134134e+00   9.5733759e-01
  -3.3933934e+00   9.5405210e-01
  -3.3733734e+00   9.5031441e-01
  -3.3533534e+00   9.4613201e-01
  -3.3333333e+00   9.4151333e-01
  -3.3133133e+00   9.3646773e-01
  -3.2932933e+00   9.3100543e-01
  -3.2732733e+00   9.2513750e-01
  -3.2532533e+00   9.1887579e-01
  -3.2332332e+00   9.1223292e-01
  -3.2132132e+00   9.0522218e-01
  -3.1931932e+00   8.9785752e-01
  -3.1731732e+00   8.9015349e-01
  -3.1531532e+00   8.8212520e-01
  -3.1331331e+00   8.7378824e-01
  -3.1131131e+00   8.6515867e-01
  -3.0930931e+00   8.5625295e-01
  -3.0730731e+00   8.4708787e-01
  -3.0530531e+00   8.3768057e-01
  -3.0330330e+00   8.2804843e-01
  -3.0130130e+00   8.1820906e-01
  -2.9929930e+00   8.0818026e-01
  -2.9729730e+00   7.9797999e-01
  -2.9529530e+00   7.8762632e-01
  -2.9329329e+00   7.7713741e-01
  -2.9129129e+00   7.6653150e-01
  -2.8928929e+00   7.5582685e-01
  -2.8728729e+00   7.4504174e-01
  -2.8528529e+00   7.3419447e-01
  -2.8328328e+00   7.2330332e-01
  -2.8128128e+00   7.1238655e-01
  -2.7927928e+00   7.0146239e-01
  -2.7727728e+00   6.9054902e-01
  -2.7527528e+00   6.7966460e-01
  -2.7327327e+00   6.6882725e-01
  -2.7127127e+00   6.5805504e-01
  -2.6926927e+00   6.4736599e-01
  -2.6726727e+00   6.3677809e-01
  -2.6526527e+00   6.2630931e-01
  -2.6326326e+00   6.1597754e-01
  -2.6126126e+00   6.0580067e-01
  -2.5925926e+00   5.9579653e-01
  -2.5725726e+00   5.8598291e-01
  -2.5525526e+00   5.7637752e-01
  -2.5325325e+00   5.6699803e-01
  -2.5125125e+00   5.5786198e-01
  -2.4924925e+00   5.4898682e-01
  -2.4724725e+00   5.4038983e-01
  -2.4524525e+00   5.3208809e-01
  -2.4324324e+00   5.2409842e-01
  -2.4124124e+00   5.1643735e-01
  -2.3923924e+00   5.0912101e-01
  -2.3723724e+00   5.0216507e-01
  -2.3523524e+00   4.9558464e-01
  -2.3323323e+00   4.8939417e-01
  -2.3123123e+00   4.8360738e-01
  -2.2922923e+00   4.7823707e-01
  -2.2722723e+00   4.7329510e-01
  -2.2522523e+00   4.6879219e-01
  -2.2322322e+00   4.6473786e-01
  -2.2122122e+00   4.6114030e-01
  -2.1921922e+00   4.5800627e-01
  -2.1721722e+00   4.5534103e-01
  -2.1521522e+00   4.5314824e-01
  -2.1321321e+00   4.5142993e-01
  -2.1121121e+00   4.5018648e-01
  -2.0920921e+00   4.4941657e-01
  -2.0720721e+00   4.4911725e-01
  -2.0520521e+00   4.4928394e-01
  -2.0320320e+00   4.4991050e-01
  -2.0120120e+00   4.5098935e-01
  -1.9919920e+00   4.5251152e-01
  -1.9719720e+00   4.5446681e-01
  -1.9519520e+00   4.5684389e-01
  -1.9319319e+00   4.5963049e-01
  -1.9119119e+00   4.6281349e-01
  -1.8918919e+00   4.6637910e-01
  -1.8718719e+00   4.7031298e-01
  -1.8518519e+00   4.7460041e-01
  -1.8318318e+00   4.7922640e-01
  -1.8118118e+00   4.8417581e-01
  -1.7917918e+00   4.8943347e-01
  -1.7717718e+00   4.9498428e-01
  -1.7517518e+00   5.0081328e-01
  -1.7317317e+00   5.0690577e-01
  -1.7117117e+00   5.1324731e-01
  -1.6916917e+00   5.1982381e-01
  -1.6716717e+00   5.2662157e-01
  -1.6516517e+00   5.3362731e-01
  -1.6316316e+00   5.4082817e-01
  -1.6116116e+00   5.4821177e-01
  -1.5915916e+00   5.5576615e-01
  -1.5715716e+00   5.6347985e-01
  -1.5515516e+00   5.7134184e-01
  -1.5315315e+00   5.7934156e-01
  -1.5115115e+00   5.8746886e-01
  -1.4914915e+00   5.9571405e-01
  -1.4714715e+00   6.0406781e-01
  -1.4514515e+00   6.1252124e-01
  -1.4314314e+00   6.2106580e-01
  -1.4114114e+00   6.2969328e-01
  -1.3913914e+00   6.3839584e-01
  -1.3713714e+00   6.4716590e-01
  -1.3513514e+00   6.5599620e-01
  -1.3313313e+00   6.6487973e-01
  -1.3113113e+00   6.7380974e-01
  -1.2912913e+00   6.8277968e-01
  -1.2712713e+00   6.9178321e-01
  -1.2512513e+00   7.0081420e-01
  -1.2312312e+00   7.0986666e-01
  -1.2112112e+00   7.1893475e-01
  -1.1911912e+00   7.2801277e-01
  -1.1711712e+00   7.3709513e-01
  -1.1511512e+00   7.4617634e-01
  -1.1311311e+00   7.5525100e-01
  -1.1111111e+00   7.6431375e-01
  -1.0910911e+00   7.7335934e-01
  -1.0710711e+00   7.8238250e-01
  -1.0510511e+00   7.9137804e-01
  -1.0310310e+00   8.0034078e-01
  -1.0110110e+00   8.0926552e-01
  -9.9099099e-01   8.1814711e-01
  -9.7097097e-01   8.2698034e-01
  -9.5095095e-01   8.3576002e-01
  -9.3093093e-01   8.4448093e-01
  -9.1091091e-01   8.5313782e-01
  -8.9089089e-01   8.6172539e-01
  -8.7087087e-01   8.7023831e-01
  -8.5085085e-01   8.7867122e-01
  -8.3083083e-01   8.8701870e-01
  -8.1081081e-01   8.9527528e-01
  -7.9079079e-01   9.0343546e-01
  -7.7077077e-01   9.1149366e-01
  -7.5075075e-01   9.1944428e-01
  -7.3073073e-01   9.2728167e-01
  -7.1071071e-01   9.3500012e-01
  -6.9069069e-01   9.4259390e-01
  -6.7067067e-01   9.5005723e-01
  -6.5065065e-01   9.5738429e-01
  -6.3063063e-01   9.6456927e-01
  -6.1061061e-01   9.7160632e-01
  -5.9059059e-01   9.7848959e-01
  -5.7057057e-01   9.8521321e-01
  -5.5055055e-01   9.9177135e-01
  -5.3053053e-01   9.9815819e-01
  -5.1051051e-01   1.0043679e+00
  -4.9049049e-01   1.0103948e+00
  -4.7047047e-01   1.0162332e+00
  -4.5045045e-01   1.0218774e+00
  -4.3043043e-01   1.0273219e+00
  -4.1041041e-01   1.0325613e+00
  -3.9039039e-01   1.0375903e+00
  -3.7037037e-01   1.0424035e+00
  -3.5035035e-01   1.0469961e+00
  -3.3033033e-01   1.0513631e+00
  -3.1031031e-01   1.0554997e+00
  -2.9029029e-01   1.0594014e+00
  -2.7027027e-01   1.0630639e+00
  -2.5025025e-01   1.0664830e+00
  -2.3023023e-01   1.0696548e+00
  -2.1021021e-01   1.0725757e+00
  -1.9019019e-01   1.0752423e+00
  -1.7017017e-01   1.0776515e+00
  -1.5015015e-01   1.0798003e+00
  -1.3013013e-01   1.0816862e+00
  -1.1011011e-01   1.0833070e+00
  -9.0090090e-02   1.0846607e+00
  -7.0070070e-02   1.0857457e+00
  -5.0050050e-02   1.0865606e+00
  -3.0030030e-02   1.0871044e+00
  -1.0010010e-02   1.0873764e+00
   1.0010010e-02   1.0873764e+00
   3.0030030e-02   1.0871044e+00
   5.0050050e-02   1.0865606e+00
   7.0070070e-02   1.0857457e+00
   9.0090090e-02   1.0846607e+00
   1.1011011e-01   1.0833070e+00
   1.3013013e-01   1.0816862e+00
   1.5015015e-01   1.0798003e+00
   1.7017017e-01   1.0776515e+00
   1.9019019e-01   1.0752423e+00
   2.1021021e-01   1.0725757e+00
   2.3023023e-01   1.0696548e+00
   2.5025025e-01   1.0664830e+00
   2.7027027e-01   1.0630639e+00
   2.9029029e-01   1.0594014e+00
   3.1031031e-01   1.0554997e+00
   3.3033033e-01   1.0513631e+00
   3.5035035e-01   1.0469961e+00
   3.7037037e-01   1.0424035e+00
   3.9039039e-01   1.0375903e+00
   4.1041041e-01   1.0325613e+00
   4.3043043e-01   1.0273219e+00
   4.5045045e-01   1.0218774e+00
   4.7047047e-01   1.0162332e+00
   4.9049049e-01   1.0103948e+00
   5.1051051e-01   1.0043679e+00
   5.3053053e-01   9.9815819e-01
   5.5055055e-01   9.9177135e-01
   5.7057057e-01   9.8521321e-01
   5.9059059e-01   9.7848959e-01
   6.1061061e-01   9.7160632e-01
   6.3063063e-01   9.6456927e-01
   6.5065065e-01   9.5738429e-01
   6.7067067e-01   9.5005723e-01
   6.9069069e-01   9.4259390e-01
   7.1071071e-01   9.3500012e-01
   7.3073073e-01   9.2728167e-01
   7.5075075e-01   9.1944428e-01
   7.7077077e-01   9.1149366e-01
   7.9079079e-01   9.0343546e-01
   8.1081081e-01   8.9527528e-01
   8.3083083e-01   8.8701870e-01
   8.5085085e-01   8.7867122e-01
   8.7087087e-01   8.7023831e-01
   8.9089089e-01   8.6172539e-01
   9.1091091e-01   8.5313782e-01
   9.3093093e-01   8.4448093e-01
   9.5095095e-01   8.3576002e-01
   9.7097097e-01   8.2698034e-01
   9.9099099e-01   8.1814711e-01
   1.0110110e+00   8.0926552e-01
   1.0310310e+00   8.0034078e-01
   1.0510511e+00   7.9137804e-01
   1.0710711e+00   7.8238250e-01
   1.0910911e+00   7.7335934e-01
   1.1111111e+00   7.6431375e-01
   1.1311311e+00   7.5525100e-01
   1.1511512e+00   7.4617634e-01
   1.1711712e+00   7.3709513e-01
   1.1911912e+00   7.2801277e-01
   1.2112112e+00   7.1893475e-01
   1.2312312e+00   7.0986666e-01
   1.2512513e+00   7.0081420e-01
   1.2712713e+00   6.9178321e-01
   1.2912913e+00   6.8277968e-01
   1.3113113e+00   6.7380974e-01
   1.3313313e+00   6.6487973e-01
   1.3513514e+00   6.5599620e-01
   1.3713714e+00   6.4716590e-01
   1.3913914e+00   6.3839584e-01
   1.4114114e+00   6.2969328e-01
   1.4314314e+00   6.2106580e-01
   1.4514515e+00   6.1252124e-01
   1.4714715e+00   6.0406781e-01
   1.4914915e+00   5.9571405e-01
   1.5115115e+00   5.8746886e-01
   1.5315315e+00   5.7934156e-01
   1.5515516e+00   5.7134184e-01
   1.5715716e+00   5.6347985e-01
   1.5915916e+00   5.5576615e-01
   1.6116116e+00   5.4821177e-01
   1.6316316e+00   5.4082817e-01
   1.6516517e+00   5.3362731e-01
   1.6716717e+00   5.2662157e-01
   1.6916917e+00   5.1982381e-01
   1.7117117e+00   5.1324731e-01
   1.7317317e+00   5.0690577e-01
   1.7517518e+00   5.0081328e-01
   1.7717718e+00   4.9498428e-01
   1.7917918e+00   4.8943347e-01
   1.8118118e+00   4.8417581e-01
   1.8318318e+00   4.7922640e-01
   1.8518519e+00   4.7460041e-01
   1.8718719e+00   4.7031298e-01
   1.8918919e+00   4.6637910e-01
   1.9119119e+00   4.6281349e-01
   1.9319319e+00   4.5963049e-01
   1.9519520e+00   4.5684389e-01
   1.9719720e+00   4.5446681e-01
   1.9919920e+00   4.5251152e-01
   2.0120120e+00   4.5098935e-01
   2.0320320e+00   4.4991050e-01
   2.0520521e+00   4.4928394e-01
   2.0720721e+00   4.4911725e-01
   2.0920921e+00   4.4941657e-01
   2.1121121e+00   4.5018648e-01
   2.1321321e+00   4.5142993e-01
   2.1521522e+00   4.5314824e-01
   2.1721722e+00   4.5534103e-01
   2.1921922e+00   4.5800627e-01
   2.2122122e+00   4.6114030e-01
   2.2322322e+00   4.6473786e-01
   2.2522523e+00   4.6879219e-01
   2.2722723e+00   4.7329510e-01
   2.2922923e+00   4.7823707e-01
   2.3123123e+00   4.8360738e-01
   2.3323323e+00   4.8939417e-01
   2.3523524e+00   4.9558464e-01
   2.3723724e+00   5.0216507e-01
   2.3923924e+00   5.0912101e-01
   2.4124124e+00   5.1643735e-01
   2.4324324e+00   5.2409842e-01
   2.4524525e+00   5.3208809e-01
   2.4724725e+00   5.4038983e-01
   2.4924925e+00   5.4898682e-01
   2.5125125e+00   5.5786198e-01
   2.5325325e+00   5.6699803e-01
   2.5525526e+00   5.7637752e-01
   2.5725726e+00   5.8598291e-01
   2.5925926e+00   5.9579653e-01
   2.6126126e+00   6.0580067e-01
   2.6326326e+00   6.1597754e-01
   2.6526527e+00   6.2630931e-01
   2.6726727e+00   6.3677809e-01
   2.6926927e+00   6.4736599e-01
   2.7127127e+00   6.5805504e-01
   2.7327327e+00   6.6882725e-01
   2.7527528e+00   6.7966460e-01
   2.7727728e+00   6.9054902e-01
   2.7927928e+00   7.0146239e-01
   2.8128128e+00   7.1238655e-01
   2.8328328e+00   7.2330332e-01
   2.8528529e+00   7.3419447e-01
   2.8728729e+00   7.4504174e-01
   2.8928929e+00   7.5582685e-01
   2.9129129e+00   7.6653150e-01
   2.9329329e+00   7.7713741e-01
   2.9529530e+00   7.8762632e-01
   2.9729730e+00   7.9797999e-01
   2.9929930e+00   8.0818026e-01
   3.0130130e+00   8.1820906e-01
   3.0330330e+00   8.2804843e-01
   3.0530531e+00   8.3768057e-01
   3.0730731e+00   8.4708787e-01
   3.0930931e+00   8.5625295e-01
   3.1131131e+00   8.6515867e-01
   3.1331331e+00   8.7378824e-01
   3.1531532e+00   8.8212520e-01
   3.1731732e+00   8.9015349e-01
   3.1931932e+00   8.9785752e-01
   3.2132132e+00   9.0522218e-01
   3.2332332e+00   9.1223292e-01
   3.2532533e+00   9.1887579e-01
   3.2732733e+00   9.2513750e-01
   3.2932933e+00   9.3100543e-01
   3.3133133e+00   9.3646773e-01
   3.3333333e+00   9.4151333e-01
   3.3533534e+00   9.4613201e-01
   3.3733734e+00   9.5031441e-01
   3.3933934e+00   9.5405210e-01
   3.4134134e+00   9.5733759e-01
   3.4334334e+00   9.6016439e-01
   3.4534535e+00   9.6252699e-01
   3.4734735e+00   9.6442095e-01
   3.4934935e+00   9.6584284e-01
   3.5135135e+00   9.6679032e-01
   3.5335335e+00   9.6726211e-01
   3.5535536e+00   9.6725801e-01
   3.5735736e+00   9.6677888e-01
   3.5935936e+00   9.6582664e-01
   3.6136136e+00   9.6440427e-01
   3.6336336e+00   9.6251577e-01
   3.6536537e+00   9.6016616e-01
   3.6736737e+00   9.5736142e-01
   3.6936937e+00   9.5410848e-01
   3.7137137e+00   9.5041518e-01
   3.7337337e+00   9.4629024e-01
   3.7537538e+00   9.4174317e-01
   3.7737738e+00   9.3678427e-01
   3.7937938e+00   9.3142457e-01
   3.8138138e+00   9.2567575e-01
   3.8338338e+00   9.1955011e-01
   3.8538539e+00   9.1306052e-01
   3.8738739e+00   9.0622033e-01
   3.8938939e+00   8.9904333e-01
   3.9139139e+00   8.9154371e-01
   3.9339339e+00   8.8373596e-01
   3.9539540e+00   8.7563485e-01
   3.9739740e+00   8.6725535e-01
   3.9939940e+00   8.5861258e-01
   4.0140140e+00   8.4972177e-01
   4.0340340e+00   8.4059819e-01
   4.0540541e+00   8.3125709e-01
   4.0740741e+00   8.2171370e-01
   4.0940941e+00   8.1198313e-01
   4.1141141e+00   8.0208035e-01
   4.1341341e+00   7.9202016e-01
   4.1541542e+00   7.8181714e-01
   4.1741742e+00   7.7148563e-01
   4.1941942e+00   7.6103966e-01
   4.2142142e+00   7.5049299e-01
   4.2342342e+00   7.3985901e-01
   4.2542543e+00   7.2915078e-01
   4.2742743e+00   7.1838097e-01
   4.2942943e+00   7.0756186e-01
   4.3143143e+00   6.9670533e-01
   4.3343343e+00   6.8582282e-01
   4.3543544e+00   6.7492536e-01
   4.3743744e+00   6.6402355e-01
   4.3943944e+00   6.5312754e-01
   4.4144144e+00   6.4224704e-01
   4.4344344e+00   6.3139132e-01
   4.4544545e+00   6.2056920e-01
   4.4744745e+00   6.0978908e-01
   4.4944945e+00   5.9905889e-01
   4.5145145e+00   5.8838617e-01
   4.5345345e+00   5.7777800e-01
   4.5545546e+00   5.6724108e-01
   4.5745746e+00   5.5678165e-01
   4.5945946e+00   5.4640561e-01
   4.6146146e+00   5.3611843e-01
   4.6346346e+00   5.2592522e-01
   4.6546547e+00   5.1583071e-01
   4.6746747e+00   5.0583928e-01
   4.6946947e+00   4.9595497e-01
   4.7147147e+00   4.8618148e-01
   4.7347347e+00   4.7652219e-01
   4.7547548e+00   4.6698018e-01
   4.7747748e+00   4.5755822e-01
   4.7947948e+00   4.4825880e-01
   4.8148148e+00   4.3908415e-01
   4.8348348e+00   4.3003623e-01
   4.8548549e+00   4.2111674e-01
   4.8748749e+00   4.1232717e-01
   4.8948949e+00   4.0366877e-01
   4.9149149e+00   3.9514258e-01
   4.9349349e+00   3.8674942e-01
   4.9549550e+00   3.7848995e-01
   4.9749750e+00   3.7036462e-01
   4.9949950e+00   3.6237372e-01
   5.0150150e+00   3.5451738e-01
   5.0350350e+00   3.4679557e-01
   5.0550551e+00   3.3920813e-01
   5.0750751e+00   3.3175475e-01
   5.0950951e+00   3.2443499e-01
   5.1151151e+00   3.1724832e-01
   5.1351351e+00   3.1019407e-01
   5.1551552e+00   3.0327149e-01
   5.1751752e+00   2.9647970e-01
   5.1951952e+00   2.8981777e-01
   5.2152152e+00   2.8328467e-01
   5.2352352e+00   2.7687929e-01
   5.2552553e+00   2.7060045e-01
   5.2752753e+00   2.6444692e-01
   5.2952953e+00   2.5841739e-01
   5.3153153e+00   2.5251051e-01
   5.3353353e+00   2.4672487e-01
   5.3553554e+00   2.4105904e-01
   5.3753754e+00   2.3551151e-01
   5.3953954e+00   2.3008076e-01
   5.4154154e+00   2.2476524e-01
   5.4354354e+00   2.1956336e-01
   5.4554555e+00   2.1447350e-01
   5.4754755e+00   2.0949404e-01
   5.4954955e+00   2.0462332e-01
   5.5155155e+00   1.9985967e-01
   5.5355355e+00   1.9520142e-01
   5.5555556e+00   1.9064686e-01
   5.5755756e+00   1.8619432e-01
   5.5955956e+00   1.8184206e-01
   5.6156156e+00   1.7758840e-01
   5.6356356e+00   1.7343162e-01
   5.6556557e+00   1.6937001e-01
   5.6756757e+00   1.6540186e-01
   5.6956957e+00   1.6152547e-01
   5.7157157e+00   1.5773915e-01
   5.7357357e+00   1.5404120e-01
   5.7557558e+00   1.5042995e-01
   5.7757758e+00   1.4690372e-01
   5.7957958e+00   1.4346085e-01
   5.8158158e+00   1.4009969e-01
   5.8358358e+00   1.3681861e-01
   5.8558559e+00   1.3361598e-01
   5.8758759e+00   1.3049020e-01
   5.8958959e+00   1.2743967e-01
   5.9159159e+00   1.2446283e-01
   5.9359359e+00   1.2155812e-01
   5.9559560e+00   1.1872399e-01
   5.9759760e+00   1.1595893e-01
   5.9959960e+00   1.1326144e-01
   6.0160160e+00   1.1063002e-01
   6.0360360e+00   1.0806323e-01
   6.0560561e+00   1.0555961e-01
   6.0760761e+00   1.0311775e-01
   6.0960961e+00   1.0073624e-01
   6.1161161e+00   9.8413711e-02
   6.1361361e+00   9.6148799e-02
   6.1561562e+00   9.3940170e-02
   6.1761762e+00   9.1786509e-02
   6.1961962e+00   8.9686523e-02
   6.2162162e+00   8.7638944e-02
   6.2362362e+00   8.5642522e-02
   6.2562563e+00   8.3696033e-02
   6.2762763e+00   8.1798272e-02
   6.2962963e+00   7.9948058e-02
   6.3163163e+00   7.8144233e-02
   6.3363363e+00   7.6385660e-02
   6.3563564e+00   7.4671223e-02
   6.3763764e+00   7.2999832e-02
   6.3963964e+00   7.1370414e-02
   6.4164164e+00   6.9781921e-02
   6.4364364e+00   6.8233327e-02
   6.4564565e+00   6.6723625e-02
   6.4764765e+00   6.5251832e-02
   6.4964965e+00   6.3816984e-02
   6.5165165e+00   6.2418140e-02
   6.5365365e+00   6.1054379e-02
   6.5565566e+00   5.9724800e-02
   6.5765766e+00   5.8428523e-02
   6.5965966e+00   5.7164688e-02
   6.6166166e+00   5.5932455e-02
   6.6366366e+00   5.4731002e-02
   6.6566567e+00   5.3559529e-02
   6.6766767e+00   5.2417253e-02
   6.6966967e+00   5.1303411e-02
   6.7167167e+00   5.0217256e-02
   6.7367367e+00   4.9158063e-02
   6.7567568e+00   4.8125123e-02
   6.7767768e+00   4.7117742e-02
   6.7967968e+00   4.6135247e-02
   6.8168168e+00   4.5176981e-02
   6.8368368e+00   4.4242301e-02
   6.8568569e+00   4.3330584e-02
   6.8768769e+00   4.2441221e-02
   6.8968969e+00   4.1573618e-02
   6.9169169e+00   4.0727197e-02
   6.9369369e+00   3.9901395e-02
   6.9569570e+00   3.9095664e-02
   6.9769770e+00   3.8309470e-02
   6.9969970e+00   3.7542292e-02
   7.0170170e+00   3.6793624e-02
   7.0370370e+00   3.6062973e-02
   7.0570571e+00   3.5349859e-02
   7.0770771e+00   3.4653813e-02
   7.0970971e+00   3.3974381e-02
   7.1171171e+00   3.3311120e-02
   7.1371371e+00   3.2663599e-02
   7.1571572e+00   3.2031398e-02
   7.1771772e+00   3.1414107e-02
   7.1971972e+00   3.0811331e-02
   7.2172172e+00   3.0222680e-02
   7.2372372e+00   2.9647779e-02
   7.2572573e+00   2.9086261e-02
   7.2772773e+00   2.8537769e-02
   7.2972973e+00   2.8001956e-02
   7.3173173e+00   2.7478483e-02
   7.3373373e+00   2.6967021e-02
   7.3573574e+00   2.6467250e-02
   7.3773774e+00   2.5978858e-02
   7.3973974e+00   2.5501542e-02
   7.4174174e+00   2.5035006e-02
   7.4374374e+00   2.4578962e-02
   7.4574575e+00   2.4133132e-02
   7.4774775e+00   2.3697241e-02
   7.4974975e+00   2.3271026e-02
   7.5175175e+00   2.2854228e-02
   7.5375375e+00   2.2446595e-02
   7.5575576e+00   2.2047884e-02
   7.5775776e+00   2.1657855e-02
   7.5975976e+00   2.1276278e-02
   7.6176176e+00   2.0902926e-02
   7.6376376e+00   2.0537580e-02
   7.6576577e+00   2.0180026e-02
   7.6776777e+00   1.9830057e-02
   7.6976977e+00   1.9487468e-02
   7.7177177e+00   1.9152065e-02
   7.7377377e+00   1.8823654e-02
   7.7577578e+00   1.8502049e-02
   7.7777778e+00   1.8187069e-02
   7.7977978e+00   1.7878536e-02
   7.8178178e+00   1.7576279e-02
   7.8378378e+00   1.7280131e-02
   7.8578579e+00   1.6989928e-02
   7.8778779e+00   1.6705513e-02
   7.8978979e+00   1.6426731e-02
   7.9179179e+00   1.6153433e-02
   7.9379379e+00   1.5885473e-02
   7.9579580e+00   1.5622710e-02
   7.9779780e+00   1.5365006e-02
   7.9979980e+00   1.5112227e-02
   8.0180180e+00   1.4864244e-02
   8.0380380e+00   1.4620930e-02
   8.0580581e+00   1.4382163e-02
   8.0780781e+00   1.4147823e-02
   8.0980981e+00   1.3917795e-02
   8.1181181e+00   1.3691967e-02
   8.1381381e+00   1.3470229e-02
   8.1581582e+00   1.3252476e-02
   8.1781782e+00   1.3038605e-02
   8.1981982e+00   1.2828516e-02
   8.2182182e+00   1.2622113e-02
   8.2382382e+00   1.2419302e-02
   8.2582583e+00   1.2219992e-02
   8.2782783e+00   1.2024095e-02
   8.2982983e+00   1.1831526e-02
   8.3183183e+00   1.1642202e-02
   8.3383383e+00   1.1456043e-02
   8.3583584e+00   1.1272971e-02
   8.3783784e+00   1.1092911e-02
   8.3983984e+00   1.0915791e-02
   8.4184184e+00   1.0741539e-02
   8.4384384e+00   1.0570089e-02
   8.4584585e+00   1.0401373e-02
   8.4784785e+00   1.0235328e-02
   8.4984985e+00   1.0071893e-02
   8.5185185e+00   9.9110081e-03
   8.5385385e+00   9.7526151e-03
   8.5585586e+00   9.5966585e-03
   8.5785786e+00   9.4430846e-03
   8.5985986e+00   9.2918413e-03
   8.6186186e+00   9.1428783e-03
   8.6386386e+00   8.9961470e-03
   8.6586587e+00   8.8516007e-03
   8.6786787e+00   8.7091939e-03
   8.6986987e+00   8.5688829e-03
   8.7187187e+00   8.4306256e-03
   8.7387387e+00   8.2943812e-03
   8.7587588e+00   8.1601102e-03
   8.7787788e+00   8.0277748e-03
   8.7987988e+00   7.8973382e-03
   8.8188188e+00   7.7687651e-03
   8.8388388e+00   7.6420213e-03
   8.8588589e+00   7.5170738e-03
   8.8788789e+00   7.3938908e-03
   8.8988989e+00   7.2724416e-03
   8.9189189e+00   7.1526965e-03
   8.9389389e+00   7.0346268e-03
   8.9589590e+00   6.9182049e-03
   8.9789790e+00   6.8034041e-03
   8.9989990e+00   6.6901985e-03
   9.0190190e+00   6.5785633e-03
   9.0390390e+00   6.4684743e-03
   9.0590591e+00   6.3599081e-03
   9.0790791e+00   6.2528424e-03
   9.0990991e+00   6.1472552e-03
   9.1191191e+00   6.0431255e-03
   9.1391391e+00   5.9404329e-03
   9.1591592e+00   5.8391576e-03
   9.1791792e+00   5.7392804e-03
   9.1991992e+00   5.6407829e-03
   9.2192192e+00   5.5436468e-03
   9.2392392e+00   5.4478549e-03
   9.2592593e+00   5.3533900e-03
   9.2792793e+00   5.2602358e-03
   9.2992993e+00   5.1683762e-03
   9.3193193e+00   5.0777957e-03
   9.3393393e+00   4.9884790e-03
   9.3593594e+00   4.9004113e-03
   9.3793794e+00   4.8135784e-03
   9.3993994e+00   4.7279661e-03
   9.4194194e+00   4.6435606e-03
   9.4394394e+00   4.5603487e-03
   9.4594595e+00   4.4783172e-03
   9.4794795e+00   4.3974533e-03
   9.4994995e+00   4.3177445e-03
   9.5195195e+00   4.2391784e-03
   9.5395395e+00   4.1617430e-03
   9.5595596e+00   4.0854264e-03
   9.5795796e+00   4.0102171e-03
   9.5995996e+00   3.9361035e-03
   9.6196196e+00   3.8630745e-03
   9.6396396e+00   3.7911189e-03
   9.6596597e+00   3.7202258e-03
   9.6796797e+00   3.6503845e-03
   9.6996997e+00   3.5815843e-03
   9.7197197e+00   3.5138147e-03
   9.7397397e+00   3.4470654e-03
   9.7597598e+00   3.3813261e-03
   9.7797798e+00   3.3165866e-03
   9.7997998e+00   3.2528369e-03
   9.8198198e+00   3.1900671e-03
   9.8398398e+00   3.1282671e-03
   9.8598599e+00   3.0674273e-03
   9.8798799e+00   3.0075378e-03
   9.8998999e+00   2.9485892e-03
   9.9199199e+00   2.8905716e-03
   9.9399399e+00   2.8334756e-03
   9.9599600e+00   2.7772918e-03
   9.9799800e+00   2.7220106e-03
   1.0000000e+01   2.6676227e-03


==> 3Sol_real_opt_Tx1.dat <==
  -1.0000000e+01   2.2795956e-03
  -9.9799800e+00   2.3343701e-03
  -9.9599600e+00   2.3903441e-03
  -9.9399399e+00   2.4475386e-03
  -9.9199199e+00   2.5059752e-03
  -9.8998999e+00   2.5656756e-03
  -9.8798799e+00   2.6266620e-03
  -9.8598599e+00   2.6889570e-03
  -9.8398398e+00   2.7525834e-03
  -9.8198198e+00   2.8175645e-03
  -9.7997998e+00   2.8839240e-03
  -9.7797798e+00   2.9516860e-03
  -9.7597598e+00   3.0208750e-03
  -9.7397397e+00   3.0915159e-03
  -9.7197197e+00   3.1636340e-03
  -9.6996997e+00   3.2372550e-03
  -9.6796797e+00   3.3124052e-03
  -9.6596597e+00   3.3891113e-03
  -9.6396396e+00   3.4674004e-03
  -9.6196196e+00   3.5473000e-03
  -9.5995996e+00   3.6288382e-03
  -9.5795796e+00   3.7120436e-03
  -9.5595596e+00   3.7969453e-03
  -9.5395395e+00   3.8835728e-03
  -9.5195195e+00   3.9719562e-03
  -9.4994995e+00   4.0621261e-03
  -9.4794795e+00   4.1541137e-03
  -9.4594595e+00   4.2479505e-03
  -9.4394394e+00   4.3436690e-03
  -9.4194194e+00   4.4413018e-03
  -9.3993994e+00   4.5408823e-03
  -9.3793794e+00   4.6424445e-03
  -9.3593594e+00   4.7460230e-03
  -9.3393393e+00   4.8516528e-03
  -9.3193193e+00   4.9593697e-03
  -9.2992993e+00   5.0692100e-03
  -9.2792793e+00   5.1812108e-03
  -9.2592593e+00   5.2954096e-03
  -9.2392392e+00   5.4118446e-03
  -9.2192192e+00   5.5305549e-03
  -9.1991992e+00   5.6515798e-03
  -9.1791792e+00   5.7749597e-03
  -9.1591592e+00   5.9007354e-03
  -9.1391391e+00   6.0289483e-03
  -9.1191191e+00   6.1596409e-03
  -9.0990991e+00   6.2928558e-03
  -9.0790791e+00   6.4286369e-03
  -9.0590591e+00   6.5670282e-03
  -9.0390390e+00   6.7080749e-03
  -9.0190190e+00   6.8518227e-03
  -8.9989990e+00   6.9983178e-03
  -8.9789790e+00   7.1476075e-03
  -8.9589590e+00   7.2997396e-03
  -8.9389389e+00   7.4547625e-03
  -8.9189189e+00   7.6127256e-03
  -8.8988989e+00   7.7736789e-03
  -8.8788789e+00   7.9376729e-03
  -8.8588589e+00   8.1047591e-03
  -8.8388388e+00   8.2749897e-03
  -8.8188188e+00   8.4484175e-03
  -8.7987988e+00   8.6250959e-03
  -8.7787788e+00   8.8050793e-03
  -8.7587588e+00   8.9884226e-03
  -8.7387387e+00   9.1751815e-03
  -8.7187187e+00   9.3654123e-03
  -8.6986987e+00   9.5591720e-03
  -8.6786787e+00   9.7565184e-03
  -8.6586587e+00   9.9575099e-03
  -8.6386386e+00   1.0162206e-02
  -8.6186186e+00   1.0370665e-02
  -8.5985986e+00   1.0582949e-02
  -8.5785786e+00   1.0799117e-02
  -8.5585586e+00   1.1019233e-02
  -8.5385385e+00   1.1243358e-02
  -8.5185185e+00   1.1471554e-02
  -8.4984985e+00   1.1703886e-02
  -8.4784785e+00   1.1940417e-02
  -8.4584585e+00   1.2181212e-02
  -8.4384384e+00   1.2426335e-02
  -8.4184184e+00   1.2675853e-02
  -8.3983984e+00   1.2929832e-02
  -8.3783784e+00   1.3188337e-02
  -8.3583584e+00   1.3451437e-02
  -8.3383383e+00   1.3719199e-02
  -8.3183183e+00   1.3991689e-02
  -8.2982983e+00   1.4268978e-02
  -8.2782783e+00   1.4551133e-02
  -8.2582583e+00   1.4838224e-02
  -8.2382382e+00   1.5130320e-02
  -8.2182182e+00   1.5427490e-02
  -8.1981982e+00   1.5729805e-02
  -8.1781782e+00   1.6037334e-02
  -8.1581582e+00   1.6350149e-02
  -8.1381381e+00   1.6668320e-02
  -8.1181181e+00   1.6991918e-02
  -8.0980981e+00   1.7321014e-02
  -8.0780781e+00   1.7655678e-02
  -8.0580581e+00   1.7995984e-02
  -8.0380380e+00   1.8342001e-02
  -8.0180180e+00   1.8693802e-02
  -7.9979980e+00   1.9051458e-02
  -7.9779780e+00   1.9415040e-02
  -7.9579580e+00   1.9784620e-02
  -7.9379379e+00   2.0160271e-02
  -7.9179179e+00   2.0542062e-02
  -7.8978979e+00   2.0930066e-02
  -7.8778779e+00   2.1324355e-02
  -7.8578579e+00   2.1724999e-02
  -7.8378378e+00   2.2132070e-02
  -7.8178178e+00   2.2545639e-02
  -7.7977978e+00   2.2965777e-02
  -7.7777778e+00   2.3392554e-02
  -7.7577578e+00   2.3826043e-02
  -7.7377377e+00   2.4266313e-02
  -7.7177177e+00   2.4713435e-02
  -7.6976977e+00   2.5167479e-02
  -7.6776777e+00   2.5628516e-02
  -7.6576577e+00   2.6096616e-02
  -7.6376376e+00   2.6571849e-02
  -7.6176176e+00   2.7054285e-02
  -7.5975976e+00   2.7543994e-02
  -7.5775776e+00   2.8041046e-02
  -7.5575576e+00   2.8545511e-02
  -7.5375375e+00   2.9057459e-02
  -7.5175175e+00   2.9576961e-02
  -7.4974975e+00   3.0104086e-02
  -7.4774775e+00   3.0638906e-02
  -7.4574575e+00   3.1181490e-02
  -7.4374374e+00   3.1731912e-02
  -7.4174174e+00   3.2290241e-02
  -7.3973974e+00   3.2856551e-02
  -7.3773774e+00   3.3430914e-02
  -7.3573574e+00   3.4013404e-02
  -7.3373373e+00   3.4604095e-02
  -7.3173173e+00   3.5203064e-02
  -7.2972973e+00   3.5810387e-02
  -7.2772773e+00   3.6426141e-02
  -7.2572573e+00   3.7050407e-02
  -7.2372372e+00   3.7683265e-02
  -7.2172172e+00   3.8324800e-02
  -7.1971972e+00   3.8975095e-02
  -7.1771772e+00   3.9634238e-02
  -7.1571572e+00   4.0302319e-02
  -7.1371371e+00   4.0979432e-02
  -7.1171171e+00   4.1665671e-02
  -7.0970971e+00   4.2361136e-02
  -7.0770771e+00   4.3065930e-02
  -7.0570571e+00   4.3780160e-02
  -7.0370370e+00   4.4503937e-02
  -7.0170170e+00   4.5237376e-02
  -6.9969970e+00   4.5980600e-02
  -6.9769770e+00   4.6733734e-02
  -6.9569570e+00   4.7496911e-02
  -6.9369369e+00   4.8270270e-02
  -6.9169169e+00   4.9053958e-02
  -6.8968969e+00   4.9848127e-02
  -6.8768769e+00   5.0652938e-02
  -6.8568569e+00   5.1468563e-02
  -6.8368368e+00   5.2295178e-02
  -6.8168168e+00   5.3132975e-02
  -6.7967968e+00   5.3982150e-02
  -6.7767768e+00   5.4842916e-02
  -6.7567568e+00   5.5715493e-02
  -6.7367367e+00   5.6600116e-02
  -6.7167167e+00   5.7497034e-02
  -6.6966967e+00   5.8406507e-02
  -6.6766767e+00   5.9328813e-02
  -6.6566567e+00   6.0264244e-02
  -6.6366366e+00   6.1213110e-02
  -6.6166166e+00   6.2175737e-02
  -6.5965966e+00   6.3152470e-02
  -6.5765766e+00   6.4143675e-02
  -6.5565566e+00   6.5149736e-02
  -6.5365365e+00   6.6171060e-02
  -6.5165165e+00   6.7208078e-02
  -6.4964965e+00   6.8261241e-02
  -6.4764765e+00   6.9331028e-02
  -6.4564565e+00   7.0417942e-02
  -6.4364364e+00   7.1522515e-02
  -6.4164164e+00   7.2645305e-02
  -6.3963964e+00   7.3786900e-02
  -6.3763764e+00   7.4947921e-02
  -6.3563564e+00   7.6129017e-02
  -6.3363363e+00   7.7330873e-02
  -6.3163163e+00   7.8554207e-02
  -6.2962963e+00   7.9799772e-02
  -6.2762763e+00   8.1068358e-02
  -6.2562563e+00   8.2360795e-02
  -6.2362362e+00   8.3677949e-02
  -6.2162162e+00   8.5020727e-02
  -6.1961962e+00   8.6390079e-02
  -6.1761762e+00   8.7786997e-02
  -6.1561562e+00   8.9212514e-02
  -6.1361361e+00   9.0667711e-02
  -6.1161161e+00   9.2153714e-02
  -6.0960961e+00   9.3671695e-02
  -6.0760761e+00   9.5222873e-02
  -6.0560561e+00   9.6808516e-02
  -6.0360360e+00   9.8429942e-02
  -6.0160160e+00   1.0008852e-01
  -5.9959960e+00   1.0178566e-01
  -5.9759760e+00   1.0352284e-01
  -5.9559560e+00   1.0530158e-01
  -5.9359359e+00   1.0712345e-01
  -5.9159159e+00   1.0899008e-01
  -5.8958959e+00   1.1090313e-01
  -5.8758759e+00   1.1286435e-01
  -5.8558559e+00   1.1487551e-01
  -5.8358358e+00   1.1693846e-01
  -5.8158158e+00   1.1905507e-01
  -5.7957958e+00   1.2122728e-01
  -5.7757758e+00   1.2345709e-01
  -5.7557558e+00   1.2574653e-01
  -5.7357357e+00   1.2809770e-01
  -5.7157157e+00   1.3051274e-01
  -5.6956957e+00   1.3299384e-01
  -5.6756757e+00   1.3554323e-01
  -5.6556557e+00   1.3816320e-01
  -5.6356356e+00   1.4085607e-01
  -5.6156156e+00   1.4362422e-01
  -5.5955956e+00   1.4647006e-01
  -5.5755756e+00   1.4939604e-01
  -5.5555556e+00   1.5240467e-01
  -5.5355355e+00   1.5549847e-01
  -5.5155155e+00   1.5868001e-01
  -5.4954955e+00   1.6195190e-01
  -5.4754755e+00   1.6531677e-01
  -5.4554555e+00   1.6877729e-01
  -5.4354354e+00   1.7233615e-01
  -5.4154154e+00   1.7599606e-01
  -5.3953954e+00   1.7975978e-01
  -5.3753754e+00   1.8363007e-01
  -5.3553554e+00   1.8760972e-01
  -5.3353353e+00   1.9170152e-01
  -5.3153153e+00   1.9590830e-01
  -5.2952953e+00   2.0023287e-01
  -5.2752753e+00   2.0467808e-01
  -5.2552553e+00   2.0924677e-01
  -5.2352352e+00   2.1394179e-01
  -5.2152152e+00   2.1876598e-01
  -5.1951952e+00   2.2372219e-01
  -5.1751752e+00   2.2881325e-01
  -5.1551552e+00   2.3404199e-01
  -5.1351351e+00   2.3941123e-01
  -5.1151151e+00   2.4492377e-01
  -5.0950951e+00   2.5058237e-01
  -5.0750751e+00   2.5638980e-01
  -5.0550551e+00   2.6234877e-01
  -5.0350350e+00   2.6846197e-01
  -5.0150150e+00   2.7473204e-01
  -4.9949950e+00   2.8116160e-01
  -4.9749750e+00   2.8775318e-01
  -4.9549550e+00   2.9450929e-01
  -4.9349349e+00   3.0143236e-01
  -4.9149149e+00   3.0852475e-01
  -4.8948949e+00   3.1578874e-01
  -4.8748749e+00   3.2322654e-01
  -4.8548549e+00   3.3084025e-01
  -4.8348348e+00   3.3863189e-01
  -4.8148148e+00   3.4660336e-01
  -4.7947948e+00   3.5475642e-01
  -4.7747748e+00   3.6309273e-01
  -4.7547548e+00   3.7161381e-01
  -4.7347347e+00   3.8032099e-01
  -4.7147147e+00   3.8921549e-01
  -4.6946947e+00   3.9829830e-01
  -4.6746747e+00   4.0757026e-01
  -4.6546547e+00   4.1703199e-01
  -4.6346346e+00   4.2668390e-01
  -4.6146146e+00   4.3652614e-01
  -4.5945946e+00   4.4655864e-01
  -4.5745746e+00   4.5678105e-01
  -4.5545546e+00   4.6719273e-01
  -4.5345345e+00   4.7779275e-01
  -4.5145145e+00   4.8857985e-01
  -4.4944945e+00   4.9955243e-01
  -4.4744745e+00   5.1070852e-01
  -4.4544545e+00   5.2204577e-01
  -4.4344344e+00   5.3356145e-01
  -4.4144144e+00   5.4525236e-01
  -4.3943944e+00   5.5711489e-01
  -4.3743744e+00   5.6914494e-01
  -4.3543544e+00   5.8133790e-01
  -4.3343343e+00   5.9368869e-01
  -4.3143143e+00   6.0619164e-01
  -4.2942943e+00   6.1884054e-01
  -4.2742743e+00   6.3162859e-01
  -4.2542543e+00   6.4454838e-01
  -4.2342342e+00   6.5759188e-01
  -4.2142142e+00   6.7075038e-01
  -4.1941942e+00   6.8401454e-01
  -4.1741742e+00   6.9737430e-01
  -4.1541542e+00   7.1081889e-01
  -4.1341341e+00   7.2433686e-01
  -4.1141141e+00   7.3791597e-01
  -4.0940941e+00   7.5154329e-01
  -4.0740741e+00   7.6520508e-01
  -4.0540541e+00   7.7888690e-01
  -4.0340340e+00   7.9257351e-01
  -4.0140140e+00   8.0624894e-01
  -3.9939940e+00   8.1989645e-01
  -3.9739740e+00   8.3349858e-01
  -3.9539540e+00   8.4703715e-01
  -3.9339339e+00   8.6049324e-01
  -3.9139139e+00   8.7384731e-01
  -3.8938939e+00   8.8707914e-01
  -3.8738739e+00   9.0016791e-01
  -3.8538539e+00   9.1309225e-01
  -3.8338338e+00   9.2583025e-01
  -3.8138138e+00   9.3835957e-01
  -3.7937938e+00   9.5065746e-01
  -3.7737738e+00   9.6270086e-01
  -3.7537538e+00   9.7446642e-01
  -3.7337337e+00   9.8593065e-01
  -3.7137137e+00   9.9706997e-01
  -3.6936937e+00   1.0078608e+00
  -3.6736737e+00   1.0182796e+00
  -3.6536537e+00   1.0283032e+00
  -3.6336336e+00   1.0379086e+00
  -3.6136136e+00   1.0470732e+00
  -3.5935936e+00   1.0557749e+00
  -3.5735736e+00   1.0639923e+00
  -3.5535536e+00   1.0717049e+00
  -3.5335335e+00   1.0788926e+00
  -3.5135135e+00   1.0855368e+00
  -3.4934935e+00   1.0916195e+00
  -3.4734735e+00   1.0971241e+00
  -3.4534535e+00   1.1020353e+00
  -3.4334334e+00   1.1063390e+00
  -3.4134134e+00   1.1100227e+00
  -3.3933934e+00   1.1130753e+00
  -3.3733734e+00   1.1154872e+00
  -3.3533534e+00   1.1172506e+00
  -3.3333333e+00   1.1183594e+00
  -3.3133133e+00   1.1188091e+00
  -3.2932933e+00   1.1185969e+00
  -3.2732733e+00   1.1177220e+00
  -3.2532533e+00   1.1161851e+00
  -3.2332332e+00   1.1139888e+00
  -3.2132132e+00   1.1111374e+00
  -3.1931932e+00   1.1076368e+00
  -3.1731732e+00   1.1034947e+00
  -3.1531532e+00   1.0987203e+00
  -3.1331331e+00   1.0933244e+00
  -3.1131131e+00   1.0873191e+00
  -3.0930931e+00   1.0807181e+00
  -3.0730731e+00   1.0735362e+00
  -3.0530531e+00   1.0657895e+00
  -3.0330330e+00   1.0574950e+00
  -3.0130130e+00   1.0486710e+00
  -2.9929930e+00   1.0393363e+00
  -2.9729730e+00   1.0295108e+00
  -2.9529530e+00   1.0192148e+00
  -2.9329329e+00   1.0084693e+00
  -2.9129129e+00   9.9729565e-01
  -2.8928929e+00   9.8571547e-01
  -2.8728729e+00   9.7375066e-01
  -2.8528529e+00   9.6142321e-01
  -2.8328328e+00   9.4875513e-01
  -2.8128128e+00   9.3576832e-01
  -2.7927928e+00   9.2248450e-01
  -2.7727728e+00   9.0892516e-01
  -2.7527528e+00   8.9511141e-01
  -2.7327327e+00   8.8106398e-01
  -2.7127127e+00   8.6680311e-01
  -2.6926927e+00   8.5234851e-01
  -2.6726727e+00   8.3771929e-01
  -2.6526527e+00   8.2293392e-01
  -2.6326326e+00   8.0801020e-01
  -2.6126126e+00   7.9296522e-01
  -2.5925926e+00   7.7781531e-01
  -2.5725726e+00   7.6257605e-01
  -2.5525526e+00   7.4726223e-01
  -2.5325325e+00   7.3188781e-01
  -2.5125125e+00   7.1646599e-01
  -2.4924925e+00   7.0100912e-01
  -2.4724725e+00   6.8552874e-01
  -2.4524525e+00   6.7003559e-01
  -2.4324324e+00   6.5453959e-01
  -2.4124124e+00   6.3904985e-01
  -2.3923924e+00   6.2357472e-01
  -2.3723724e+00   6.0812176e-01
  -2.3523524e+00   5.9269776e-01
  -2.3323323e+00   5.7730880e-01
  -2.3123123e+00   5.6196021e-01
  -2.2922923e+00   5.4665663e-01
  -2.2722723e+00   5.3140202e-01
  -2.2522523e+00   5.1619969e-01
  -2.2322322e+00   5.0105229e-01
  -2.2122122e+00   4.8596190e-01
  -2.1921922e+00   4.7092997e-01
  -2.1721722e+00   4.5595742e-01
  -2.1521522e+00   4.4104462e-01
  -2.1321321e+00   4.2619142e-01
  -2.1121121e+00   4.1139720e-01
  -2.0920921e+00   3.9666085e-01
  -2.0720721e+00   3.8198084e-01
  -2.0520521e+00   3.6735524e-01
  -2.0320320e+00   3.5278170e-01
  -2.0120120e+00   3.3825752e-01
  -1.9919920e+00   3.2377969e-01
  -1.9719720e+00   3.0934486e-01
  -1.9519520e+00   2.9494942e-01
  -1.9319319e+00   2.8058951e-01
  -1.9119119e+00   2.6626109e-01
  -1.8918919e+00   2.5195992e-01
  -1.8718719e+00   2.3768168e-01
  -1.8518519e+00   2.2342199e-01
  -1.8318318e+00   2.0917649e-01
  -1.8118118e+00   1.9494102e-01
  -1.7917918e+00   1.8071168e-01
  -1.7717718e+00   1.6648515e-01
  -1.7517518e+00   1.5225900e-01
  -1.7317317e+00   1.3803227e-01
  -1.7117117e+00   1.2380648e-01
  -1.6916917e+00   1.0958724e-01
  -1.6716717e+00   9.5387570e-02
  -1.6516517e+00   8.1234413e-02
  -1.6316316e+00   6.7183381e-02
  -1.6116116e+00   5.3356079e-02
  -1.5915916e+00   4.0050311e-02
  -1.5715716e+00   2.8127413e-02
  -1.5515516e+00   2.0376656e-02
  -1.5315315e+00   2.2001560e-02
  -1.5115115e+00   3.1725776e-02
  -1.4914915e+00   4.4635226e-02
  -1.4714715e+00   5.8754379e-02
  -1.4514515e+00   7.3467511e-02
  -1.4314314e+00   8.8549933e-02
  -1.4114114e+00   1.0390614e-01
  -1.3913914e+00   1.1949140e-01
  -1.3713714e+00   1.3528386e-01
  -1.3513514e+00   1.5127306e-01
  -1.3313313e+00   1.6745468e-01
  -1.3113113e+00   1.8382789e-01
  -1.2912913e+00   2.0039386e-01
  -1.2712713e+00   2.1715499e-01
  -1.2512513e+00   2.3411435e-01
  -1.2312312e+00   2.5127537e-01
  -1.2112112e+00   2.6864161e-01
  -1.1911912e+00   2.8621661e-01
  -1.1711712e+00   3.0400372e-01
  -1.1511512e+00   3.2200606e-01
  -1.1311311e+00   3.4022640e-01
  -1.1111111e+00   3.5866707e-01
  -1.0910911e+00   3.7732993e-01
  -1.0710711e+00   3.9621627e-01
  -1.0510511e+00   4.1532676e-01
  -1.0310310e+00   4.3466137e-01
  -1.0110110e+00   4.5421934e-01
  -9.9099099e-01   4.7399905e-01
  -9.7097097e-01   4.9399803e-01
  -9.5095095e-01   5.1421282e-01
  -9.3093093e-01   5.3463895e-01
  -9.1091091e-01   5.5527084e-01
  -8.9089089e-01   5.7610175e-01
  -8.7087087e-01   5.9712368e-01
  -8.5085085e-01   6.1832731e-01
  -8.3083083e-01   6.3970195e-01
  -8.1081081e-01   6.6123541e-01
  -7.9079079e-01   6.8291399e-01
  -7.7077077e-01   7.0472236e-01
  -7.5075075e-01   7.2664354e-01
  -7.3073073e-01   7.4865880e-01
  -7.1071071e-01   7.7074762e-01
  -6.9069069e-01   7.9288764e-01
  -6.7067067e-01   8.1505461e-01
  -6.5065065e-01   8.3722236e-01
  -6.3063063e-01   8.5936278e-01
  -6.1061061e-01   8.8144581e-01
  -5.9059059e-01   9.0343941e-01
  -5.7057057e-01   9.2530963e-01
  -5.5055055e-01   9.4702060e-01
  -5.3053053e-01   9.6853459e-01
  -5.1051051e-01   9.8981211e-01
  -4.9049049e-01   1.0108119e+00
  -4.7047047e-01   1.0314913e+00
  -4.5045045e-01   1.0518059e+00
  -4.3043043e-01   1.0717103e+00
  -4.1041041e-01   1.0911579e+00
  -3.9039039e-01   1.1101010e+00
  -3.7037037e-01   1.1284914e+00
  -3.5035035e-01   1.1462806e+00
  -3.3033033e-01   1.1634197e+00
  -3.1031031e-01   1.1798599e+00
  -2.9029029e-01   1.1955532e+00
  -2.7027027e-01   1.2104519e+00
  -2.5025025e-01   1.2245098e+00
  -2.3023023e-01   1.2376818e+00
  -2.1021021e-01   1.2499247e+00
  -1.9019019e-01   1.2611976e+00
  -1.7017017e-01   1.2714618e+00
  -1.5015015e-01   1.2806815e+00
  -1.3013013e-01   1.2888240e+00
  -1.1011011e-01   1.2958599e+00
  -9.0090090e-02   1.3017636e+00
  -7.0070070e-02   1.3065132e+00
  -5.0050050e-02   1.3100912e+00
  -3.0030030e-02   1.3124840e+00
  -1.0010010e-02   1.3136826e+00
   1.0010010e-02   1.3136826e+00
   3.0030030e-02   1.3124840e+00
   5.0050050e-02   1.3100912e+00
   7.0070070e-02   1.3065132e+00
   9.0090090e-02   1.3017636e+00
   1.1011011e-01   1.2958599e+00
   1.3013013e-01   1.2888240e+00
   1.5015015e-01   1.2806815e+00
   1.7017017e-01   1.2714618e+00
   1.9019019e-01   1.2611976e+00
   2.1021021e-01   1.2499247e+00
   2.3023023e-01   1.2376818e+00
   2.5025025e-01   1.2245098e+00
   2.7027027e-01   1.2104519e+00
   2.9029029e-01   1.1955532e+00
   3.1031031e-01   1.1798599e+00
   3.3033033e-01   1.1634197e+00
   3.5035035e-01   1.1462806e+00
   3.7037037e-01   1.1284914e+00
   3.9039039e-01   1.1101010e+00
   4.1041041e-01   1.0911579e+00
   4.3043043e-01   1.0717103e+00
   4.5045045e-01   1.0518059e+00
   4.7047047e-01   1.0314913e+00
   4.9049049e-01   1.0108119e+00
   5.1051051e-01   9.8981211e-01
   5.3053053e-01   9.6853459e-01
   5.5055055e-01   9.4702060e-01
   5.7057057e-01   9.2530963e-01
   5.9059059e-01   9.0343941e-01
   6.1061061e-01   8.8144581e-01
   6.3063063e-01   8.5936278e-01
   6.5065065e-01   8.3722236e-01
   6.7067067e-01   8.1505461e-01
   6.9069069e-01   7.9288764e-01
   7.1071071e-01   7.7074762e-01
   7.3073073e-01   7.4865880e-01
   7.5075075e-01   7.2664354e-01
   7.7077077e-01   7.0472236e-01
   7.9079079e-01   6.8291399e-01
   8.1081081e-01   6.6123541e-01
   8.3083083e-01   6.3970195e-01
   8.5085085e-01   6.1832731e-01
   8.7087087e-01   5.9712368e-01
   8.9089089e-01   5.7610175e-01
   9.1091091e-01   5.5527084e-01
   9.3093093e-01   5.3463895e-01
   9.5095095e-01   5.1421282e-01
   9.7097097e-01   4.9399803e-01
   9.9099099e-01   4.7399905e-01
   1.0110110e+00   4.5421934e-01
   1.0310310e+00   4.3466137e-01
   1.0510511e+00   4.1532676e-01
   1.0710711e+00   3.9621627e-01
   1.0910911e+00   3.7732993e-01
   1.1111111e+00   3.5866707e-01
   1.1311311e+00   3.4022640e-01
   1.1511512e+00   3.2200606e-01
   1.1711712e+00   3.0400372e-01
   1.1911912e+00   2.8621661e-01
   1.2112112e+00   2.6864161e-01
   1.2312312e+00   2.5127537e-01
   1.2512513e+00   2.3411435e-01
   1.2712713e+00   2.1715499e-01
   1.2912913e+00   2.0039386e-01
   1.3113113e+00   1.8382789e-01
   1.3313313e+00   1.6745468e-01
   1.3513514e+00   1.5127306e-01
   1.3713714e+00   1.3528386e-01
   1.3913914e+00   1.1949140e-01
   1.4114114e+00   1.0390614e-01
   1.4314314e+00   8.8549933e-02
   1.4514515e+00   7.3467511e-02
   1.4714715e+00   5.8754379e-02
   1.4914915e+00   4.4635226e-02
   1.5115115e+00   3.1725776e-02
   1.5315315e+00   2.2001560e-02
   1.5515516e+00   2.0376656e-02
   1.5715716e+00   2.8127413e-02
   1.5915916e+00   4.0050311e-02
   1.6116116e+00   5.3356079e-02
   1.6316316e+00   6.7183381e-02
   1.6516517e+00   8.1234413e-02
   1.6716717e+00   9.5387570e-02
   1.6916917e+00   1.0958724e-01
   1.7117117e+00   1.2380648e-01
   1.7317317e+00   1.3803227e-01
   1.7517518e+00   1.5225900e-01
   1.7717718e+00   1.6648515e-01
   1.7917918e+00   1.8071168e-01
   1.8118118e+00   1.9494102e-01
   1.8318318e+00   2.0917649e-01
   1.8518519e+00   2.2342199e-01
   1.8718719e+00   2.3768168e-01
   1.8918919e+00   2.5195992e-01
   1.9119119e+00   2.6626109e-01
   1.9319319e+00   2.8058951e-01
   1.9519520e+00   2.9494942e-01
   1.9719720e+00   3.0934486e-01
   1.9919920e+00   3.2377969e-01
   2.0120120e+00   3.3825752e-01
   2.0320320e+00   3.5278170e-01
   2.0520521e+00   3.6735524e-01
   2.0720721e+00   3.8198084e-01
   2.0920921e+00   3.9666085e-01
   2.1121121e+00   4.1139720e-01
   2.1321321e+00   4.2619142e-01
   2.1521522e+00   4.4104462e-01
   2.1721722e+00   4.5595742e-01
   2.1921922e+00   4.7092997e-01
   2.2122122e+00   4.8596190e-01
   2.2322322e+00   5.0105229e-01
   2.2522523e+00   5.1619969e-01
   2.2722723e+00   5.3140202e-01
   2.2922923e+00   5.4665663e-01
   2.3123123e+00   5.6196021e-01
   2.3323323e+00   5.7730880e-01
   2.3523524e+00   5.9269776e-01
   2.3723724e+00   6.0812176e-01
   2.3923924e+00   6.2357472e-01
   2.4124124e+00   6.3904985e-01
   2.4324324e+00   6.5453959e-01
   2.4524525e+00   6.7003559e-01
   2.4724725e+00   6.8552874e-01
   2.4924925e+00   7.0100912e-01
   2.5125125e+00   7.1646599e-01
   2.5325325e+00   7.3188781e-01
   2.5525526e+00   7.4726223e-01
   2.5725726e+00   7.6257605e-01
   2.5925926e+00   7.7781531e-01
   2.6126126e+00   7.9296522e-01
   2.6326326e+00   8.0801020e-01
   2.6526527e+00   8.2293392e-01
   2.6726727e+00   8.3771929e-01
   2.6926927e+00   8.5234851e-01
   2.7127127e+00   8.6680311e-01
   2.7327327e+00   8.8106398e-01
   2.7527528e+00   8.9511141e-01
   2.7727728e+00   9.0892516e-01
   2.7927928e+00   9.2248450e-01
   2.8128128e+00   9.3576832e-01
   2.8328328e+00   9.4875513e-01
   2.8528529e+00   9.6142321e-01
   2.8728729e+00   9.7375066e-01
   2.8928929e+00   9.8571547e-01
   2.9129129e+00   9.9729565e-01
   2.9329329e+00   1.0084693e+00
   2.9529530e+00   1.0192148e+00
   2.9729730e+00   1.0295108e+00
   2.9929930e+00   1.0393363e+00
   3.0130130e+00   1.0486710e+00
   3.0330330e+00   1.0574950e+00
   3.0530531e+00   1.0657895e+00
   3.0730731e+00   1.0735362e+00
   3.0930931e+00   1.0807181e+00
   3.1131131e+00   1.0873191e+00
   3.1331331e+00   1.0933244e+00
   3.1531532e+00   1.0987203e+00
   3.1731732e+00   1.1034947e+00
   3.1931932e+00   1.1076368e+00
   3.2132132e+00   1.1111374e+00
   3.2332332e+00   1.1139888e+00
   3.2532533e+00   1.1161851e+00
   3.2732733e+00   1.1177220e+00
   3.2932933e+00   1.1185969e+00
   3.3133133e+00   1.1188091e+00
   3.3333333e+00   1.1183594e+00
   3.3533534e+00   1.1172506e+00
   3.3733734e+00   1.1154872e+00
   3.3933934e+00   1.1130753e+00
   3.4134134e+00   1.1100227e+00
   3.4334334e+00   1.1063390e+00
   3.4534535e+00   1.1020353e+00
   3.4734735e+00   1.0971241e+00
   3.4934935e+00   1.0916195e+00
   3.5135135e+00   1.0855368e+00
   3.5335335e+00   1.0788926e+00
   3.5535536e+00   1.0717049e+00
   3.5735736e+00   1.0639923e+00
   3.5935936e+00   1.0557749e+00
   3.6136136e+00   1.0470732e+00
   3.6336336e+00   1.0379086e+00
   3.6536537e+00   1.0283032e+00
   3.6736737e+00   1.0182796e+00
   3.6936937e+00   1.0078608e+00
   3.7137137e+00   9.9706997e-01
   3.7337337e+00   9.8593065e-01
   3.7537538e+00   9.7446642e-01
   3.7737738e+00   9.6270086e-01
   3.7937938e+00   9.5065746e-01
   3.8138138e+00   9.3835957e-01
   3.8338338e+00   9.2583025e-01
   3.8538539e+00   9.1309225e-01
   3.8738739e+00   9.0016791e-01
   3.8938939e+00   8.8707914e-01
   3.9139139e+00   8.7384731e-01
   3.9339339e+00   8.6049324e-01
   3.9539540e+00   8.4703715e-01
   3.9739740e+00   8.3349858e-01
   3.9939940e+00   8.1989645e-01
   4.0140140e+00   8.0624894e-01
   4.0340340e+00   7.9257351e-01
   4.0540541e+00   7.7888690e-01
   4.0740741e+00   7.6520508e-01
   4.0940941e+00   7.5154329e-01
   4.1141141e+00   7.3791597e-01
   4.1341341e+00   7.2433686e-01
   4.1541542e+00   7.1081889e-01
   4.1741742e+00   6.9737430e-01
   4.1941942e+00   6.8401454e-01
   4.2142142e+00   6.7075038e-01
   4.2342342e+00   6.5759188e-01
   4.2542543e+00   6.4454838e-01
   4.2742743e+00   6.3162859e-01
   4.2942943e+00   6.1884054e-01
   4.3143143e+00   6.0619164e-01
   4.3343343e+00   5.9368869e-01
   4.3543544e+00   5.8133790e-01
   4.3743744e+00   5.6914494e-01
   4.3943944e+00   5.5711489e-01
   4.4144144e+00   5.4525236e-01
   4.4344344e+00   5.3356145e-01
   4.4544545e+00   5.2204577e-01
   4.4744745e+00   5.1070852e-01
   4.4944945e+00   4.9955243e-01
   4.5145145e+00   4.8857985e-01
   4.5345345e+00   4.7779275e-01
   4.5545546e+00   4.6719273e-01
   4.5745746e+00   4.5678105e-01
   4.5945946e+00   4.4655864e-01
   4.6146146e+00   4.3652614e-01
   4.6346346e+00   4.2668390e-01
   4.6546547e+00   4.1703199e-01
   4.6746747e+00   4.0757026e-01
   4.6946947e+00   3.9829830e-01
   4.7147147e+00   3.8921549e-01
   4.7347347e+00   3.8032099e-01
   4.7547548e+00   3.7161381e-01
   4.7747748e+00   3.6309273e-01
   4.7947948e+00   3.5475642e-01
   4.8148148e+00   3.4660336e-01
   4.8348348e+00   3.3863189e-01
   4.8548549e+00   3.3084025e-01
   4.8748749e+00   3.2322654e-01
   4.8948949e+00   3.1578874e-01
   4.9149149e+00   3.0852475e-01
   4.9349349e+00   3.0143236e-01
   4.9549550e+00   2.9450929e-01
   4.9749750e+00   2.8775318e-01
   4.9949950e+00   2.8116160e-01
   5.0150150e+00   2.7473204e-01
   5.0350350e+00   2.6846197e-01
   5.0550551e+00   2.6234877e-01
   5.0750751e+00   2.5638980e-01
   5.0950951e+00   2.5058237e-01
   5.1151151e+00   2.4492377e-01
   5.1351351e+00   2.3941123e-01
   5.1551552e+00   2.3404199e-01
   5.1751752e+00   2.2881325e-01
   5.1951952e+00   2.2372219e-01
   5.2152152e+00   2.1876598e-01
   5.2352352e+00   2.1394179e-01
   5.2552553e+00   2.0924677e-01
   5.2752753e+00   2.0467808e-01
   5.2952953e+00   2.0023287e-01
   5.3153153e+00   1.9590830e-01
   5.3353353e+00   1.9170152e-01
   5.3553554e+00   1.8760972e-01
   5.3753754e+00   1.8363007e-01
   5.3953954e+00   1.7975978e-01
   5.4154154e+00   1.7599606e-01
   5.4354354e+00   1.7233615e-01
   5.4554555e+00   1.6877729e-01
   5.4754755e+00   1.6531677e-01
   5.4954955e+00   1.6195190e-01
   5.5155155e+00   1.5868001e-01
   5.5355355e+00   1.5549847e-01
   5.5555556e+00   1.5240467e-01
   5.5755756e+00   1.4939604e-01
   5.5955956e+00   1.4647006e-01
   5.6156156e+00   1.4362422e-01
   5.6356356e+00   1.4085607e-01
   5.6556557e+00   1.3816320e-01
   5.6756757e+00   1.3554323e-01
   5.6956957e+00   1.3299384e-01
   5.7157157e+00   1.3051274e-01
   5.7357357e+00   1.2809770e-01
   5.7557558e+00   1.2574653e-01
   5.7757758e+00   1.2345709e-01
   5.7957958e+00   1.2122728e-01
   5.8158158e+00   1.1905507e-01
   5.8358358e+00   1.1693846e-01
   5.8558559e+00   1.1487551e-01
   5.8758759e+00   1.1286435e-01
   5.8958959e+00   1.1090313e-01
   5.9159159e+00   1.0899008e-01
   5.9359359e+00   1.0712345e-01
   5.9559560e+00   1.0530158e-01
   5.9759760e+00   1.0352284e-01
   5.9959960e+00   1.0178566e-01
   6.0160160e+00   1.0008852e-01
   6.0360360e+00   9.8429942e-02
   6.0560561e+00   9.6808516e-02
   6.0760761e+00   9.5222873e-02
   6.0960961e+00   9.3671695e-02
   6.1161161e+00   9.2153714e-02
   6.1361361e+00   9.0667711e-02
   6.1561562e+00   8.9212514e-02
   6.1761762e+00   8.7786997e-02
   6.1961962e+00   8.6390079e-02
   6.2162162e+00   8.5020727e-02
   6.2362362e+00   8.3677949e-02
   6.2562563e+00   8.2360795e-02
   6.2762763e+00   8.1068358e-02
   6.2962963e+00   7.9799772e-02
   6.3163163e+00   7.8554207e-02
   6.3363363e+00   7.7330873e-02
   6.3563564e+00   7.6129017e-02
   6.3763764e+00   7.4947921e-02
   6.3963964e+00   7.3786900e-02
   6.4164164e+00   7.2645305e-02
   6.4364364e+00   7.1522515e-02
   6.4564565e+00   7.0417942e-02
   6.4764765e+00   6.9331028e-02
   6.4964965e+00   6.8261241e-02
   6.5165165e+00   6.7208078e-02
   6.5365365e+00   6.6171060e-02
   6.5565566e+00   6.5149736e-02
   6.5765766e+00   6.4143675e-02
   6.5965966e+00   6.3152470e-02
   6.6166166e+00   6.2175737e-02
   6.6366366e+00   6.1213110e-02
   6.6566567e+00   6.0264244e-02
   6.6766767e+00   5.9328813e-02
   6.6966967e+00   5.8406507e-02
   6.7167167e+00   5.7497034e-02
   6.7367367e+00   5.6600116e-02
   6.7567568e+00   5.5715493e-02
   6.7767768e+00   5.4842916e-02
   6.7967968e+00   5.3982150e-02
   6.8168168e+00   5.3132975e-02
   6.8368368e+00   5.2295178e-02
   6.8568569e+00   5.1468563e-02
   6.8768769e+00   5.0652938e-02
   6.8968969e+00   4.9848127e-02
   6.9169169e+00   4.9053958e-02
   6.9369369e+00   4.8270270e-02
   6.9569570e+00   4.7496911e-02
   6.9769770e+00   4.6733734e-02
   6.9969970e+00   4.5980600e-02
   7.0170170e+00   4.5237376e-02
   7.0370370e+00   4.4503937e-02
   7.0570571e+00   4.3780160e-02
   7.0770771e+00   4.3065930e-02
   7.0970971e+00   4.2361136e-02
   7.1171171e+00   4.1665671e-02
   7.1371371e+00   4.0979432e-02
   7.1571572e+00   4.0302319e-02
   7.1771772e+00   3.9634238e-02
   7.1971972e+00   3.8975095e-02
   7.2172172e+00   3.8324800e-02
   7.2372372e+00   3.7683265e-02
   7.2572573e+00   3.7050407e-02
   7.2772773e+00   3.6426141e-02
   7.2972973e+00   3.5810387e-02
   7.3173173e+00   3.5203064e-02
   7.3373373e+00   3.4604095e-02
   7.3573574e+00   3.4013404e-02
   7.3773774e+00   3.3430914e-02
   7.3973974e+00   3.2856551e-02
   7.4174174e+00   3.2290241e-02
   7.4374374e+00   3.1731912e-02
   7.4574575e+00   3.1181490e-02
   7.4774775e+00   3.0638906e-02
   7.4974975e+00   3.0104086e-02
   7.5175175e+00   2.9576961e-02
   7.5375375e+00   2.9057459e-02
   7.5575576e+00   2.8545511e-02
   7.5775776e+00   2.8041046e-02
   7.5975976e+00   2.7543994e-02
   7.6176176e+00   2.7054285e-02
   7.6376376e+00   2.6571849e-02
   7.6576577e+00   2.6096616e-02
   7.6776777e+00   2.5628516e-02
   7.6976977e+00   2.5167479e-02
   7.7177177e+00   2.4713435e-02
   7.7377377e+00   2.4266313e-02
   7.7577578e+00   2.3826043e-02
   7.7777778e+00   2.3392554e-02
   7.7977978e+00   2.2965777e-02
   7.8178178e+00   2.2545639e-02
   7.8378378e+00   2.2132070e-02
   7.8578579e+00   2.1724999e-02
   7.8778779e+00   2.1324355e-02
   7.8978979e+00   2.0930066e-02
   7.9179179e+00   2.0542062e-02
   7.9379379e+00   2.0160271e-02
   7.9579580e+00   1.9784620e-02
   7.9779780e+00   1.9415040e-02
   7.9979980e+00   1.9051458e-02
   8.0180180e+00   1.8693802e-02
   8.0380380e+00   1.8342001e-02
   8.0580581e+00   1.7995984e-02
   8.0780781e+00   1.7655678e-02
   8.0980981e+00   1.7321014e-02
   8.1181181e+00   1.6991918e-02
   8.1381381e+00   1.6668320e-02
   8.1581582e+00   1.6350149e-02
   8.1781782e+00   1.6037334e-02
   8.1981982e+00   1.5729805e-02
   8.2182182e+00   1.5427490e-02
   8.2382382e+00   1.5130320e-02
   8.2582583e+00   1.4838224e-02
   8.2782783e+00   1.4551133e-02
   8.2982983e+00   1.4268978e-02
   8.3183183e+00   1.3991689e-02
   8.3383383e+00   1.3719199e-02
   8.3583584e+00   1.3451437e-02
   8.3783784e+00   1.3188337e-02
   8.3983984e+00   1.2929832e-02
   8.4184184e+00   1.2675853e-02
   8.4384384e+00   1.2426335e-02
   8.4584585e+00   1.2181212e-02
   8.4784785e+00   1.1940417e-02
   8.4984985e+00   1.1703886e-02
   8.5185185e+00   1.1471554e-02
   8.5385385e+00   1.1243358e-02
   8.5585586e+00   1.1019233e-02
   8.5785786e+00   1.0799117e-02
   8.5985986e+00   1.0582949e-02
   8.6186186e+00   1.0370665e-02
   8.6386386e+00   1.0162206e-02
   8.6586587e+00   9.9575099e-03
   8.6786787e+00   9.7565184e-03
   8.6986987e+00   9.5591720e-03
   8.7187187e+00   9.3654123e-03
   8.7387387e+00   9.1751815e-03
   8.7587588e+00   8.9884226e-03
   8.7787788e+00   8.8050793e-03
   8.7987988e+00   8.6250959e-03
   8.8188188e+00   8.4484175e-03
   8.8388388e+00   8.2749897e-03
   8.8588589e+00   8.1047591e-03
   8.8788789e+00   7.9376729e-03
   8.8988989e+00   7.7736789e-03
   8.9189189e+00   7.6127256e-03
   8.9389389e+00   7.4547625e-03
   8.9589590e+00   7.2997396e-03
   8.9789790e+00   7.1476075e-03
   8.9989990e+00   6.9983178e-03
   9.0190190e+00   6.8518227e-03
   9.0390390e+00   6.7080749e-03
   9.0590591e+00   6.5670282e-03
   9.0790791e+00   6.4286369e-03
   9.0990991e+00   6.2928558e-03
   9.1191191e+00   6.1596409e-03
   9.1391391e+00   6.0289483e-03
   9.1591592e+00   5.9007354e-03
   9.1791792e+00   5.7749597e-03
   9.1991992e+00   5.6515798e-03
   9.2192192e+00   5.5305549e-03
   9.2392392e+00   5.4118446e-03
   9.2592593e+00   5.2954096e-03
   9.2792793e+00   5.1812108e-03
   9.2992993e+00   5.0692100e-03
   9.3193193e+00   4.9593697e-03
   9.3393393e+00   4.8516528e-03
   9.3593594e+00   4.7460230e-03
   9.3793794e+00   4.6424445e-03
   9.3993994e+00   4.5408823e-03
   9.4194194e+00   4.4413018e-03
   9.4394394e+00   4.3436690e-03
   9.4594595e+00   4.2479505e-03
   9.4794795e+00   4.1541137e-03
   9.4994995e+00   4.0621261e-03
   9.5195195e+00   3.9719562e-03
   9.5395395e+00   3.8835728e-03
   9.5595596e+00   3.7969453e-03
   9.5795796e+00   3.7120436e-03
   9.5995996e+00   3.6288382e-03
   9.6196196e+00   3.5473000e-03
   9.6396396e+00   3.4674004e-03
   9.6596597e+00   3.3891113e-03
   9.6796797e+00   3.3124052e-03
   9.6996997e+00   3.2372550e-03
   9.7197197e+00   3.1636340e-03
   9.7397397e+00   3.0915159e-03
   9.7597598e+00   3.0208750e-03
   9.7797798e+00   2.9516860e-03
   9.7997998e+00   2.8839240e-03
   9.8198198e+00   2.8175645e-03
   9.8398398e+00   2.7525834e-03
   9.8598599e+00   2.6889570e-03
   9.8798799e+00   2.6266620e-03
   9.8998999e+00   2.5656756e-03
   9.9199199e+00   2.5059752e-03
   9.9399399e+00   2.4475386e-03
   9.9599600e+00   2.3903441e-03
   9.9799800e+00   2.3343701e-03
   1.0000000e+01   2.2795956e-03


==> 3Sol_real_opt_Tx2.dat <==
  -1.0000000e+01   2.2515602e-03
  -9.9799800e+00   2.3071977e-03
  -9.9599600e+00   2.3641276e-03
  -9.9399399e+00   2.4223727e-03
  -9.9199199e+00   2.4819555e-03
  -9.8998999e+00   2.5428989e-03
  -9.8798799e+00   2.6052262e-03
  -9.8598599e+00   2.6689607e-03
  -9.8398398e+00   2.7341259e-03
  -9.8198198e+00   2.8007456e-03
  -9.7997998e+00   2.8688440e-03
  -9.7797798e+00   2.9384452e-03
  -9.7597598e+00   3.0095737e-03
  -9.7397397e+00   3.0822543e-03
  -9.7197197e+00   3.1565120e-03
  -9.6996997e+00   3.2323718e-03
  -9.6796797e+00   3.3098592e-03
  -9.6596597e+00   3.3889999e-03
  -9.6396396e+00   3.4698198e-03
  -9.6196196e+00   3.5523451e-03
  -9.5995996e+00   3.6366021e-03
  -9.5795796e+00   3.7226176e-03
  -9.5595596e+00   3.8104183e-03
  -9.5395395e+00   3.9000316e-03
  -9.5195195e+00   3.9914848e-03
  -9.4994995e+00   4.0848056e-03
  -9.4794795e+00   4.1800220e-03
  -9.4594595e+00   4.2771623e-03
  -9.4394394e+00   4.3762549e-03
  -9.4194194e+00   4.4773287e-03
  -9.3993994e+00   4.5804128e-03
  -9.3793794e+00   4.6855365e-03
  -9.3593594e+00   4.7927296e-03
  -9.3393393e+00   4.9020220e-03
  -9.3193193e+00   5.0134441e-03
  -9.2992993e+00   5.1270264e-03
  -9.2792793e+00   5.2428000e-03
  -9.2592593e+00   5.3607960e-03
  -9.2392392e+00   5.4810462e-03
  -9.2192192e+00   5.6035825e-03
  -9.1991992e+00   5.7284372e-03
  -9.1791792e+00   5.8556430e-03
  -9.1591592e+00   5.9852330e-03
  -9.1391391e+00   6.1172405e-03
  -9.1191191e+00   6.2516994e-03
  -9.0990991e+00   6.3886440e-03
  -9.0790791e+00   6.5281088e-03
  -9.0590591e+00   6.6701290e-03
  -9.0390390e+00   6.8147399e-03
  -9.0190190e+00   6.9619776e-03
  -8.9989990e+00   7.1118783e-03
  -8.9789790e+00   7.2644790e-03
  -8.9589590e+00   7.4198170e-03
  -8.9389389e+00   7.5779300e-03
  -8.9189189e+00   7.7388564e-03
  -8.8988989e+00   7.9026350e-03
  -8.8788789e+00   8.0693051e-03
  -8.8588589e+00   8.2389067e-03
  -8.8388388e+00   8.4114803e-03
  -8.8188188e+00   8.5870668e-03
  -8.7987988e+00   8.7657079e-03
  -8.7787788e+00   8.9474458e-03
  -8.7587588e+00   9.1323234e-03
  -8.7387387e+00   9.3203841e-03
  -8.7187187e+00   9.5116722e-03
  -8.6986987e+00   9.7062324e-03
  -8.6786787e+00   9.9041102e-03
  -8.6586587e+00   1.0105352e-02
  -8.6386386e+00   1.0310004e-02
  -8.6186186e+00   1.0518115e-02
  -8.5985986e+00   1.0729733e-02
  -8.5785786e+00   1.0944907e-02
  -8.5585586e+00   1.1163688e-02
  -8.5385385e+00   1.1386125e-02
  -8.5185185e+00   1.1612271e-02
  -8.4984985e+00   1.1842179e-02
  -8.4784785e+00   1.2075901e-02
  -8.4584585e+00   1.2313492e-02
  -8.4384384e+00   1.2555007e-02
  -8.4184184e+00   1.2800504e-02
  -8.3983984e+00   1.3050037e-02
  -8.3783784e+00   1.3303667e-02
  -8.3583584e+00   1.3561452e-02
  -8.3383383e+00   1.3823451e-02
  -8.3183183e+00   1.4089727e-02
  -8.2982983e+00   1.4360342e-02
  -8.2782783e+00   1.4635359e-02
  -8.2582583e+00   1.4914842e-02
  -8.2382382e+00   1.5198858e-02
  -8.2182182e+00   1.5487472e-02
  -8.1981982e+00   1.5780753e-02
  -8.1781782e+00   1.6078770e-02
  -8.1581582e+00   1.6381594e-02
  -8.1381381e+00   1.6689295e-02
  -8.1181181e+00   1.7001946e-02
  -8.0980981e+00   1.7319622e-02
  -8.0780781e+00   1.7642398e-02
  -8.0580581e+00   1.7970351e-02
  -8.0380380e+00   1.8303559e-02
  -8.0180180e+00   1.8642100e-02
  -7.9979980e+00   1.8986056e-02
  -7.9779780e+00   1.9335508e-02
  -7.9579580e+00   1.9690541e-02
  -7.9379379e+00   2.0051238e-02
  -7.9179179e+00   2.0417687e-02
  -7.8978979e+00   2.0789974e-02
  -7.8778779e+00   2.1168190e-02
  -7.8578579e+00   2.1552424e-02
  -7.8378378e+00   2.1942769e-02
  -7.8178178e+00   2.2339319e-02
  -7.7977978e+00   2.2742168e-02
  -7.7777778e+00   2.3151414e-02
  -7.7577578e+00   2.3567154e-02
  -7.7377377e+00   2.3989489e-02
  -7.7177177e+00   2.4418520e-02
  -7.6976977e+00   2.4854349e-02
  -7.6776777e+00   2.5297082e-02
  -7.6576577e+00   2.5746825e-02
  -7.6376376e+00   2.6203685e-02
  -7.6176176e+00   2.6667773e-02
  -7.5975976e+00   2.7139198e-02
  -7.5775776e+00   2.7618075e-02
  -7.5575576e+00   2.8104518e-02
  -7.5375375e+00   2.8598644e-02
  -7.5175175e+00   2.9100570e-02
  -7.4974975e+00   2.9610416e-02
  -7.4774775e+00   3.0128305e-02
  -7.4574575e+00   3.0654359e-02
  -7.4374374e+00   3.1188705e-02
  -7.4174174e+00   3.1731469e-02
  -7.3973974e+00   3.2282782e-02
  -7.3773774e+00   3.2842774e-02
  -7.3573574e+00   3.3411578e-02
  -7.3373373e+00   3.3989331e-02
  -7.3173173e+00   3.4576170e-02
  -7.2972973e+00   3.5172234e-02
  -7.2772773e+00   3.5777665e-02
  -7.2572573e+00   3.6392608e-02
  -7.2372372e+00   3.7017209e-02
  -7.2172172e+00   3.7651618e-02
  -7.1971972e+00   3.8295986e-02
  -7.1771772e+00   3.8950467e-02
  -7.1571572e+00   3.9615218e-02
  -7.1371371e+00   4.0290399e-02
  -7.1171171e+00   4.0976173e-02
  -7.0970971e+00   4.1672705e-02
  -7.0770771e+00   4.2380165e-02
  -7.0570571e+00   4.3098724e-02
  -7.0370370e+00   4.3828560e-02
  -7.0170170e+00   4.4569850e-02
  -6.9969970e+00   4.5322779e-02
  -6.9769770e+00   4.6087534e-02
  -6.9569570e+00   4.6864307e-02
  -6.9369369e+00   4.7653293e-02
  -6.9169169e+00   4.8454693e-02
  -6.8968969e+00   4.9268714e-02
  -6.8768769e+00   5.0095566e-02
  -6.8568569e+00   5.0935465e-02
  -6.8368368e+00   5.1788633e-02
  -6.8168168e+00   5.2655300e-02
  -6.7967968e+00   5.3535700e-02
  -6.7767768e+00   5.4430074e-02
  -6.7567568e+00   5.5338672e-02
  -6.7367367e+00   5.6261750e-02
  -6.7167167e+00   5.7199572e-02
  -6.6966967e+00   5.8152411e-02
  -6.6766767e+00   5.9120551e-02
  -6.6566567e+00   6.0104281e-02
  -6.6366366e+00   6.1103905e-02
  -6.6166166e+00   6.2119733e-02
  -6.5965966e+00   6.3152090e-02
  -6.5765766e+00   6.4201311e-02
  -6.5565566e+00   6.5267742e-02
  -6.5365365e+00   6.6351746e-02
  -6.5165165e+00   6.7453696e-02
  -6.4964965e+00   6.8573982e-02
  -6.4764765e+00   6.9713008e-02
  -6.4564565e+00   7.0871195e-02
  -6.4364364e+00   7.2048980e-02
  -6.4164164e+00   7.3246820e-02
  -6.3963964e+00   7.4465187e-02
  -6.3763764e+00   7.5704577e-02
  -6.3563564e+00   7.6965503e-02
  -6.3363363e+00   7.8248503e-02
  -6.3163163e+00   7.9554135e-02
  -6.2962963e+00   8.0882981e-02
  -6.2762763e+00   8.2235649e-02
  -6.2562563e+00   8.3612774e-02
  -6.2362362e+00   8.5015015e-02
  -6.2162162e+00   8.6443063e-02
  -6.1961962e+00   8.7897634e-02
  -6.1761762e+00   8.9379480e-02
  -6.1561562e+00   9.0889380e-02
  -6.1361361e+00   9.2428151e-02
  -6.1161161e+00   9.3996642e-02
  -6.0960961e+00   9.5595737e-02
  -6.0760761e+00   9.7226360e-02
  -6.0560561e+00   9.8889471e-02
  -6.0360360e+00   1.0058607e-01
  -6.0160160e+00   1.0231721e-01
  -5.9959960e+00   1.0408396e-01
  -5.9759760e+00   1.0588746e-01
  -5.9559560e+00   1.0772888e-01
  -5.9359359e+00   1.0960944e-01
  -5.9159159e+00   1.1153042e-01
  -5.8958959e+00   1.1349312e-01
  -5.8758759e+00   1.1549893e-01
  -5.8558559e+00   1.1754925e-01
  -5.8358358e+00   1.1964557e-01
  -5.8158158e+00   1.2178941e-01
  -5.7957958e+00   1.2398235e-01
  -5.7757758e+00   1.2622604e-01
  -5.7557558e+00   1.2852216e-01
  -5.7357357e+00   1.3087248e-01
  -5.7157157e+00   1.3327881e-01
  -5.6956957e+00   1.3574301e-01
  -5.6756757e+00   1.3826702e-01
  -5.6556557e+00   1.4085284e-01
  -5.6356356e+00   1.4350251e-01
  -5.6156156e+00   1.4621816e-01
  -5.5955956e+00   1.4900196e-01
  -5.5755756e+00   1.5185615e-01
  -5.5555556e+00   1.5478303e-01
  -5.5355355e+00   1.5778497e-01
  -5.5155155e+00   1.6086438e-01
  -5.4954955e+00   1.6402376e-01
  -5.4754755e+00   1.6726564e-01
  -5.4554555e+00   1.7059264e-01
  -5.4354354e+00   1.7400741e-01
  -5.4154154e+00   1.7751268e-01
  -5.3953954e+00   1.8111122e-01
  -5.3753754e+00   1.8480587e-01
  -5.3553554e+00   1.8859951e-01
  -5.3353353e+00   1.9249508e-01
  -5.3153153e+00   1.9649556e-01
  -5.2952953e+00   2.0060399e-01
  -5.2752753e+00   2.0482346e-01
  -5.2552553e+00   2.0915707e-01
  -5.2352352e+00   2.1360800e-01
  -5.2152152e+00   2.1817944e-01
  -5.1951952e+00   2.2287463e-01
  -5.1751752e+00   2.2769683e-01
  -5.1551552e+00   2.3264932e-01
  -5.1351351e+00   2.3773543e-01
  -5.1151151e+00   2.4295848e-01
  -5.0950951e+00   2.4832183e-01
  -5.0750751e+00   2.5382881e-01
  -5.0550551e+00   2.5948280e-01
  -5.0350350e+00   2.6528716e-01
  -5.0150150e+00   2.7124522e-01
  -4.9949950e+00   2.7736034e-01
  -4.9749750e+00   2.8363582e-01
  -4.9549550e+00   2.9007497e-01
  -4.9349349e+00   2.9668105e-01
  -4.9149149e+00   3.0345727e-01
  -4.8948949e+00   3.1040680e-01
  -4.8748749e+00   3.1753276e-01
  -4.8548549e+00   3.2483818e-01
  -4.8348348e+00   3.3232605e-01
  -4.8148148e+00   3.3999924e-01
  -4.7947948e+00   3.4786053e-01
  -4.7747748e+00   3.5591260e-01
  -4.7547548e+00   3.6415801e-01
  -4.7347347e+00   3.7259917e-01
  -4.7147147e+00   3.8123835e-01
  -4.6946947e+00   3.9007767e-01
  -4.6746747e+00   3.9911906e-01
  -4.6546547e+00   4.0836426e-01
  -4.6346346e+00   4.1781479e-01
  -4.6146146e+00   4.2747197e-01
  -4.5945946e+00   4.3733685e-01
  -4.5745746e+00   4.4741022e-01
  -4.5545546e+00   4.5769258e-01
  -4.5345345e+00   4.6818415e-01
  -4.5145145e+00   4.7888479e-01
  -4.4944945e+00   4.8979403e-01
  -4.4744745e+00   5.0091100e-01
  -4.4544545e+00   5.1223446e-01
  -4.4344344e+00   5.2376272e-01
  -4.4144144e+00   5.3549367e-01
  -4.3943944e+00   5.4742467e-01
  -4.3743744e+00   5.5955263e-01
  -4.3543544e+00   5.7187388e-01
  -4.3343343e+00   5.8438422e-01
  -4.3143143e+00   5.9707883e-01
  -4.2942943e+00   6.0995228e-01
  -4.2742743e+00   6.2299849e-01
  -4.2542543e+00   6.3621070e-01
  -4.2342342e+00   6.4958143e-01
  -4.2142142e+00   6.6310246e-01
  -4.1941942e+00   6.7676482e-01
  -4.1741742e+00   6.9055874e-01
  -4.1541542e+00   7.0447361e-01
  -4.1341341e+00   7.1849800e-01
  -4.1141141e+00   7.3261960e-01
  -4.0940941e+00   7.4682524e-01
  -4.0740741e+00   7.6110083e-01
  -4.0540541e+00   7.7543135e-01
  -4.0340340e+00   7.8980089e-01
  -4.0140140e+00   8.0419259e-01
  -3.9939940e+00   8.1858866e-01
  -3.9739740e+00   8.3297037e-01
  -3.9539540e+00   8.4731810e-01
  -3.9339339e+00   8.6161131e-01
  -3.9139139e+00   8.7582856e-01
  -3.8938939e+00   8.8994757e-01
  -3.8738739e+00   9.0394525e-01
  -3.8538539e+00   9.1779770e-01
  -3.8338338e+00   9.3148031e-01
  -3.8138138e+00   9.4496781e-01
  -3.7937938e+00   9.5823430e-01
  -3.7737738e+00   9.7125336e-01
  -3.7537538e+00   9.8399811e-01
  -3.7337337e+00   9.9644134e-01
  -3.7137137e+00   1.0085555e+00
  -3.6936937e+00   1.0203131e+00
  -3.6736737e+00   1.0316862e+00
  -3.6536537e+00   1.0426474e+00
  -3.6336336e+00   1.0531692e+00
  -3.6136136e+00   1.0632245e+00
  -3.5935936e+00   1.0727867e+00
  -3.5735736e+00   1.0818298e+00
  -3.5535536e+00   1.0903285e+00
  -3.5335335e+00   1.0982584e+00
  -3.5135135e+00   1.1055961e+00
  -3.4934935e+00   1.1123195e+00
  -3.4734735e+00   1.1184076e+00
  -3.4534535e+00   1.1238408e+00
  -3.4334334e+00   1.1286013e+00
  -3.4134134e+00   1.1326726e+00
  -3.3933934e+00   1.1360402e+00
  -3.3733734e+00   1.1386915e+00
  -3.3533534e+00   1.1406155e+00
  -3.3333333e+00   1.1418037e+00
  -3.3133133e+00   1.1422491e+00
  -3.2932933e+00   1.1419473e+00
  -3.2732733e+00   1.1408957e+00
  -3.2532533e+00   1.1390941e+00
  -3.2332332e+00   1.1365441e+00
  -3.2132132e+00   1.1332497e+00
  -3.1931932e+00   1.1292169e+00
  -3.1731732e+00   1.1244538e+00
  -3.1531532e+00   1.1189703e+00
  -3.1331331e+00   1.1127784e+00
  -3.1131131e+00   1.1058917e+00
  -3.0930931e+00   1.0983257e+00
  -3.0730731e+00   1.0900973e+00
  -3.0530531e+00   1.0812253e+00
  -3.0330330e+00   1.0717293e+00
  -3.0130130e+00   1.0616305e+00
  -2.9929930e+00   1.0509511e+00
  -2.9729730e+00   1.0397143e+00
  -2.9529530e+00   1.0279441e+00
  -2.9329329e+00   1.0156652e+00
  -2.9129129e+00   1.0029027e+00
  -2.8928929e+00   9.8968243e-01
  -2.8728729e+00   9.7603022e-01
  -2.8528529e+00   9.6197220e-01
  -2.8328328e+00   9.4753453e-01
  -2.8128128e+00   9.3274328e-01
  -2.7927928e+00   9.1762434e-01
  -2.7727728e+00   9.0220334e-01
  -2.7527528e+00   8.8650554e-01
  -2.7327327e+00   8.7055573e-01
  -2.7127127e+00   8.5437820e-01
  -2.6926927e+00   8.3799663e-01
  -2.6726727e+00   8.2143404e-01
  -2.6526527e+00   8.0471276e-01
  -2.6326326e+00   7.8785438e-01
  -2.6126126e+00   7.7087969e-01
  -2.5925926e+00   7.5380867e-01
  -2.5725726e+00   7.3666050e-01
  -2.5525526e+00   7.1945349e-01
  -2.5325325e+00   7.0220511e-01
  -2.5125125e+00   6.8493196e-01
  -2.4924925e+00   6.6764983e-01
  -2.4724725e+00   6.5037362e-01
  -2.4524525e+00   6.3311745e-01
  -2.4324324e+00   6.1589461e-01
  -2.4124124e+00   5.9871761e-01
  -2.3923924e+00   5.8159822e-01
  -2.3723724e+00   5.6454746e-01
  -2.3523524e+00   5.4757567e-01
  -2.3323323e+00   5.3069254e-01
  -2.3123123e+00   5.1390715e-01
  -2.2922923e+00   4.9722803e-01
  -2.2722723e+00   4.8066316e-01
  -2.2522523e+00   4.6422009e-01
  -2.2322322e+00   4.4790596e-01
  -2.2122122e+00   4.3172760e-01
  -2.1921922e+00   4.1569154e-01
  -2.1721722e+00   3.9980418e-01
  -2.1521522e+00   3.8407181e-01
  -2.1321321e+00   3.6850075e-01
  -2.1121121e+00   3.5309750e-01
  -2.0920921e+00   3.3786883e-01
  -2.0720721e+00   3.2282200e-01
  -2.0520521e+00   3.0796494e-01
  -2.0320320e+00   2.9330656e-01
  -2.0120120e+00   2.7885699e-01
  -1.9919920e+00   2.6462804e-01
  -1.9719720e+00   2.5063365e-01
  -1.9519520e+00   2.3689053e-01
  -1.9319319e+00   2.2341897e-01
  -1.9119119e+00   2.1024383e-01
  -1.8918919e+00   1.9739586e-01
  -1.8718719e+00   1.8491335e-01
  -1.8518519e+00   1.7284432e-01
  -1.8318318e+00   1.6124910e-01
  -1.8118118e+00   1.5020364e-01
  -1.7917918e+00   1.3980323e-01
  -1.7717718e+00   1.3016631e-01
  -1.7517518e+00   1.2143752e-01
  -1.7317317e+00   1.1378806e-01
  -1.7117117e+00   1.0741050e-01
  -1.6916917e+00   1.0250455e-01
  -1.6716717e+00   9.9251733e-02
  -1.6516517e+00   9.7782050e-02
  -1.6316316e+00   9.8143086e-02
  -1.6116116e+00   1.0028563e-01
  -1.5915916e+00   1.0407373e-01
  -1.5715716e+00   1.0931396e-01
  -1.5515516e+00   1.1579029e-01
  -1.5315315e+00   1.2329227e-01
  -1.5115115e+00   1.3163177e-01
  -1.4914915e+00   1.4064971e-01
  -1.4714715e+00   1.5021616e-01
  -1.4514515e+00   1.6022725e-01
  -1.4314314e+00   1.7060099e-01
  -1.4114114e+00   1.8127312e-01
  -1.3913914e+00   1.9219346e-01
  -1.3713714e+00   2.0332293e-01
  -1.3513514e+00   2.1463114e-01
  -1.3313313e+00   2.2609456e-01
  -1.3113113e+00   2.3769502e-01
  -1.2912913e+00   2.4941864e-01
  -1.2712713e+00   2.6125492e-01
  -1.2512513e+00   2.7319605e-01
  -1.2312312e+00   2.8523644e-01
  -1.2112112e+00   2.9737222e-01
  -1.1911912e+00   3.0960099e-01
  -1.1711712e+00   3.2192146e-01
  -1.1511512e+00   3.3433333e-01
  -1.1311311e+00   3.4683704e-01
  -1.1111111e+00   3.5943367e-01
  -1.0910911e+00   3.7212479e-01
  -1.0710711e+00   3.8491236e-01
  -1.0510511e+00   3.9779865e-01
  -1.0310310e+00   4.1078619e-01
  -1.0110110e+00   4.2387762e-01
  -9.9099099e-01   4.3707571e-01
  -9.7097097e-01   4.5038327e-01
  -9.5095095e-01   4.6380308e-01
  -9.3093093e-01   4.7733788e-01
  -9.1091091e-01   4.9099030e-01
  -8.9089089e-01   5.0476278e-01
  -8.7087087e-01   5.1865760e-01
  -8.5085085e-01   5.3267677e-01
  -8.3083083e-01   5.4682202e-01
  -8.1081081e-01   5.6109474e-01
  -7.9079079e-01   5.7549594e-01
  -7.7077077e-01   5.9002622e-01
  -7.5075075e-01   6.0468568e-01
  -7.3073073e-01   6.1947394e-01
  -7.1071071e-01   6.3439003e-01
  -6.9069069e-01   6.4943239e-01
  -6.7067067e-01   6.6459879e-01
  -6.5065065e-01   6.7988632e-01
  -6.3063063e-01   6.9529130e-01
  -6.1061061e-01   7.1080926e-01
  -5.9059059e-01   7.2643489e-01
  -5.7057057e-01   7.4216199e-01
  -5.5055055e-01   7.5798345e-01
  -5.3053053e-01   7.7389114e-01
  -5.1051051e-01   7.8987596e-01
  -4.9049049e-01   8.0592773e-01
  -4.7047047e-01   8.2203518e-01
  -4.5045045e-01   8.3818592e-01
  -4.3043043e-01   8.5436641e-01
  -4.1041041e-01   8.7056194e-01
  -3.9039039e-01   8.8675659e-01
  -3.7037037e-01   9.0293324e-01
  -3.5035035e-01   9.1907354e-01
  -3.3033033e-01   9.3515795e-01
  -3.1031031e-01   9.5116570e-01
  -2.9029029e-01   9.6707484e-01
  -2.7027027e-01   9.8286224e-01
  -2.5025025e-01   9.9850365e-01
  -2.3023023e-01   1.0139737e+00
  -2.1021021e-01   1.0292461e+00
  -1.9019019e-01   1.0442934e+00
  -1.7017017e-01   1.0590874e+00
  -1.5015015e-01   1.0735992e+00
  -1.3013013e-01   1.0877989e+00
  -1.1011011e-01   1.1016563e+00
  -9.0090090e-02   1.1151406e+00
  -7.0070070e-02   1.1282207e+00
  -5.0050050e-02   1.1408655e+00
  -3.0030030e-02   1.1530434e+00
  -1.0010010e-02   1.1647235e+00
   1.0010010e-02   1.1758749e+00
   3.0030030e-02   1.1864672e+00
   5.0050050e-02   1.1964707e+00
   7.0070070e-02   1.2058567e+00
   9.0090090e-02   1.2145973e+00
   1.1011011e-01   1.2226660e+00
   1.3013013e-01   1.2300376e+00
   1.5015015e-01   1.2366886e+00
   1.7017017e-01   1.2425972e+00
   1.9019019e-01   1.2477434e+00
   2.1021021e-01   1.2521096e+00
   2.3023023e-01   1.2556800e+00
   2.5025025e-01   1.2584415e+00
   2.7027027e-01   1.2603832e+00
   2.9029029e-01   1.2614968e+00
   3.1031031e-01   1.2617767e+00
   3.3033033e-01   1.2612197e+00
   3.5035035e-01   1.2598255e+00
   3.7037037e-01   1.2575964e+00
   3.9039039e-01   1.2545374e+00
   4.1041041e-01   1.2506561e+00
   4.3043043e-01   1.2459627e+00
   4.5045045e-01   1.2404698e+00
   4.7047047e-01   1.2341926e+00
   4.9049049e-01   1.2271484e+00
   5.1051051e-01   1.2193568e+00
   5.3053053e-01   1.2108395e+00
   5.5055055e-01   1.2016198e+00
   5.7057057e-01   1.1917231e+00
   5.9059059e-01   1.1811760e+00
   6.1061061e-01   1.1700067e+00
   6.3063063e-01   1.1582446e+00
   6.5065065e-01   1.1459201e+00
   6.7067067e-01   1.1330644e+00
   6.9069069e-01   1.1197093e+00
   7.1071071e-01   1.1058874e+00
   7.3073073e-01   1.0916315e+00
   7.5075075e-01   1.0769744e+00
   7.7077077e-01   1.0619491e+00
   7.9079079e-01   1.0465887e+00
   8.1081081e-01   1.0309257e+00
   8.3083083e-01   1.0149926e+00
   8.5085085e-01   9.9882108e-01
   8.7087087e-01   9.8244266e-01
   8.9089089e-01   9.6588801e-01
   9.1091091e-01   9.4918717e-01
   9.3093093e-01   9.3236941e-01
   9.5095095e-01   9.1546322e-01
   9.7097097e-01   8.9849624e-01
   9.9099099e-01   8.8149524e-01
   1.0110110e+00   8.6448615e-01
   1.0310310e+00   8.4749397e-01
   1.0510511e+00   8.3054285e-01
   1.0710711e+00   8.1365608e-01
   1.0910911e+00   7.9685608e-01
   1.1111111e+00   7.8016446e-01
   1.1311311e+00   7.6360206e-01
   1.1511512e+00   7.4718895e-01
   1.1711712e+00   7.3094452e-01
   1.1911912e+00   7.1488749e-01
   1.2112112e+00   6.9903598e-01
   1.2312312e+00   6.8340758e-01
   1.2512513e+00   6.6801939e-01
   1.2712713e+00   6.5288808e-01
   1.2912913e+00   6.3802995e-01
   1.3113113e+00   6.2346100e-01
   1.3313313e+00   6.0919699e-01
   1.3513514e+00   5.9525348e-01
   1.3713714e+00   5.8164589e-01
   1.3913914e+00   5.6838958e-01
   1.4114114e+00   5.5549981e-01
   1.4314314e+00   5.4299190e-01
   1.4514515e+00   5.3088112e-01
   1.4714715e+00   5.1918281e-01
   1.4914915e+00   5.0791233e-01
   1.5115115e+00   4.9708505e-01
   1.5315315e+00   4.8671633e-01
   1.5515516e+00   4.7682146e-01
   1.5715716e+00   4.6741560e-01
   1.5915916e+00   4.5851368e-01
   1.6116116e+00   4.5013028e-01
   1.6316316e+00   4.4227952e-01
   1.6516517e+00   4.3497489e-01
   1.6716717e+00   4.2822905e-01
   1.6916917e+00   4.2205368e-01
   1.7117117e+00   4.1645928e-01
   1.7317317e+00   4.1145493e-01
   1.7517518e+00   4.0704815e-01
   1.7717718e+00   4.0324466e-01
   1.7917918e+00   4.0004825e-01
   1.8118118e+00   3.9746064e-01
   1.8318318e+00   3.9548135e-01
   1.8518519e+00   3.9410770e-01
   1.8718719e+00   3.9333471e-01
   1.8918919e+00   3.9315521e-01
   1.9119119e+00   3.9355989e-01
   1.9319319e+00   3.9453741e-01
   1.9519520e+00   3.9607460e-01
   1.9719720e+00   3.9815658e-01
   1.9919920e+00   4.0076709e-01
   2.0120120e+00   4.0388859e-01
   2.0320320e+00   4.0750262e-01
   2.0520521e+00   4.1158995e-01
   2.0720721e+00   4.1613083e-01
   2.0920921e+00   4.2110523e-01
   2.1121121e+00   4.2649298e-01
   2.1321321e+00   4.3227398e-01
   2.1521522e+00   4.3842833e-01
   2.1721722e+00   4.4493647e-01
   2.1921922e+00   4.5177922e-01
   2.2122122e+00   4.5893792e-01
   2.2322322e+00   4.6639444e-01
   2.2522523e+00   4.7413125e-01
   2.2722723e+00   4.8213139e-01
   2.2922923e+00   4.9037849e-01
   2.3123123e+00   4.9885679e-01
   2.3323323e+00   5.0755109e-01
   2.3523524e+00   5.1644671e-01
   2.3723724e+00   5.2552949e-01
   2.3923924e+00   5.3478573e-01
   2.4124124e+00   5.4420215e-01
   2.4324324e+00   5.5376586e-01
   2.4524525e+00   5.6346431e-01
   2.4724725e+00   5.7328521e-01
   2.4924925e+00   5.8321655e-01
   2.5125125e+00   5.9324651e-01
   2.5325325e+00   6.0336343e-01
   2.5525526e+00   6.1355578e-01
   2.5725726e+00   6.2381210e-01
   2.5925926e+00   6.3412100e-01
   2.6126126e+00   6.4447109e-01
   2.6326326e+00   6.5485098e-01
   2.6526527e+00   6.6524923e-01
   2.6726727e+00   6.7565436e-01
   2.6926927e+00   6.8605477e-01
   2.7127127e+00   6.9643880e-01
   2.7327327e+00   7.0679466e-01
   2.7527528e+00   7.1711042e-01
   2.7727728e+00   7.2737403e-01
   2.7927928e+00   7.3757331e-01
   2.8128128e+00   7.4769594e-01
   2.8328328e+00   7.5772943e-01
   2.8528529e+00   7.6766121e-01
   2.8728729e+00   7.7747854e-01
   2.8928929e+00   7.8716858e-01
   2.9129129e+00   7.9671841e-01
   2.9329329e+00   8.0611500e-01
   2.9529530e+00   8.1534527e-01
   2.9729730e+00   8.2439611e-01
   2.9929930e+00   8.3325439e-01
   3.0130130e+00   8.4190698e-01
   3.0330330e+00   8.5034082e-01
   3.0530531e+00   8.5854291e-01
   3.0730731e+00   8.6650037e-01
   3.0930931e+00   8.7420048e-01
   3.1131131e+00   8.8163070e-01
   3.1331331e+00   8.8877872e-01
   3.1531532e+00   8.9563250e-01
   3.1731732e+00   9.0218030e-01
   3.1931932e+00   9.0841077e-01
   3.2132132e+00   9.1431291e-01
   3.2332332e+00   9.1987619e-01
   3.2532533e+00   9.2509056e-01
   3.2732733e+00   9.2994647e-01
   3.2932933e+00   9.3443496e-01
   3.3133133e+00   9.3854765e-01
   3.3333333e+00   9.4227680e-01
   3.3533534e+00   9.4561535e-01
   3.3733734e+00   9.4855694e-01
   3.3933934e+00   9.5109594e-01
   3.4134134e+00   9.5322747e-01
   3.4334334e+00   9.5494746e-01
   3.4534535e+00   9.5625261e-01
   3.4734735e+00   9.5714047e-01
   3.4934935e+00   9.5760938e-01
   3.5135135e+00   9.5765855e-01
   3.5335335e+00   9.5728802e-01
   3.5535536e+00   9.5649868e-01
   3.5735736e+00   9.5529225e-01
   3.5935936e+00   9.5367127e-01
   3.6136136e+00   9.5163912e-01
   3.6336336e+00   9.4919996e-01
   3.6536537e+00   9.4635875e-01
   3.6736737e+00   9.4312120e-01
   3.6936937e+00   9.3949375e-01
   3.7137137e+00   9.3548355e-01
   3.7337337e+00   9.3109840e-01
   3.7537538e+00   9.2634675e-01
   3.7737738e+00   9.2123765e-01
   3.7937938e+00   9.1578069e-01
   3.8138138e+00   9.0998600e-01
   3.8338338e+00   9.0386415e-01
   3.8538539e+00   8.9742616e-01
   3.8738739e+00   8.9068344e-01
   3.8938939e+00   8.8364772e-01
   3.9139139e+00   8.7633103e-01
   3.9339339e+00   8.6874567e-01
   3.9539540e+00   8.6090411e-01
   3.9739740e+00   8.5281901e-01
   3.9939940e+00   8.4450313e-01
   4.0140140e+00   8.3596932e-01
   4.0340340e+00   8.2723046e-01
   4.0540541e+00   8.1829943e-01
   4.0740741e+00   8.0918908e-01
   4.0940941e+00   7.9991217e-01
   4.1141141e+00   7.9048136e-01
   4.1341341e+00   7.8090918e-01
   4.1541542e+00   7.7120798e-01
   4.1741742e+00   7.6138993e-01
   4.1941942e+00   7.5146698e-01
   4.2142142e+00   7.4145082e-01
   4.2342342e+00   7.3135291e-01
   4.2542543e+00   7.2118441e-01
   4.2742743e+00   7.1095619e-01
   4.2942943e+00   7.0067882e-01
   4.3143143e+00   6.9036253e-01
   4.3343343e+00   6.8001725e-01
   4.3543544e+00   6.6965253e-01
   4.3743744e+00   6.5927761e-01
   4.3943944e+00   6.4890136e-01
   4.4144144e+00   6.3853232e-01
   4.4344344e+00   6.2817864e-01
   4.4544545e+00   6.1784815e-01
   4.4744745e+00   6.0754830e-01
   4.4944945e+00   5.9728619e-01
   4.5145145e+00   5.8706859e-01
   4.5345345e+00   5.7690191e-01
   4.5545546e+00   5.6679222e-01
   4.5745746e+00   5.5674526e-01
   4.5945946e+00   5.4676644e-01
   4.6146146e+00   5.3686084e-01
   4.6346346e+00   5.2703325e-01
   4.6546547e+00   5.1728812e-01
   4.6746747e+00   5.0762964e-01
   4.6946947e+00   4.9806168e-01
   4.7147147e+00   4.8858785e-01
   4.7347347e+00   4.7921149e-01
   4.7547548e+00   4.6993566e-01
   4.7747748e+00   4.6076318e-01
   4.7947948e+00   4.5169664e-01
   4.8148148e+00   4.4273838e-01
   4.8348348e+00   4.3389052e-01
   4.8548549e+00   4.2515496e-01
   4.8748749e+00   4.1653342e-01
   4.8948949e+00   4.0802738e-01
   4.9149149e+00   3.9963817e-01
   4.9349349e+00   3.9136692e-01
   4.9549550e+00   3.8321462e-01
   4.9749750e+00   3.7518205e-01
   4.9949950e+00   3.6726987e-01
   5.0150150e+00   3.5947860e-01
   5.0350350e+00   3.5180859e-01
   5.0550551e+00   3.4426009e-01
   5.0750751e+00   3.3683320e-01
   5.0950951e+00   3.2952792e-01
   5.1151151e+00   3.2234415e-01
   5.1351351e+00   3.1528166e-01
   5.1551552e+00   3.0834013e-01
   5.1751752e+00   3.0151916e-01
   5.1951952e+00   2.9481826e-01
   5.2152152e+00   2.8823685e-01
   5.2352352e+00   2.8177428e-01
   5.2552553e+00   2.7542983e-01
   5.2752753e+00   2.6920273e-01
   5.2952953e+00   2.6309211e-01
   5.3153153e+00   2.5709708e-01
   5.3353353e+00   2.5121669e-01
   5.3553554e+00   2.4544992e-01
   5.3753754e+00   2.3979573e-01
   5.3953954e+00   2.3425303e-01
   5.4154154e+00   2.2882068e-01
   5.4354354e+00   2.2349753e-01
   5.4554555e+00   2.1828238e-01
   5.4754755e+00   2.1317400e-01
   5.4954955e+00   2.0817114e-01
   5.5155155e+00   2.0327252e-01
   5.5355355e+00   1.9847685e-01
   5.5555556e+00   1.9378282e-01
   5.5755756e+00   1.8918909e-01
   5.5955956e+00   1.8469431e-01
   5.6156156e+00   1.8029712e-01
   5.6356356e+00   1.7599615e-01
   5.6556557e+00   1.7179002e-01
   5.6756757e+00   1.6767734e-01
   5.6956957e+00   1.6365671e-01
   5.7157157e+00   1.5972673e-01
   5.7357357e+00   1.5588600e-01
   5.7557558e+00   1.5213311e-01
   5.7757758e+00   1.4846665e-01
   5.7957958e+00   1.4488521e-01
   5.8158158e+00   1.4138739e-01
   5.8358358e+00   1.3797178e-01
   5.8558559e+00   1.3463697e-01
   5.8758759e+00   1.3138157e-01
   5.8958959e+00   1.2820418e-01
   5.9159159e+00   1.2510341e-01
   5.9359359e+00   1.2207787e-01
   5.9559560e+00   1.1912619e-01
   5.9759760e+00   1.1624699e-01
   5.9959960e+00   1.1343892e-01
   6.0160160e+00   1.1070060e-01
   6.0360360e+00   1.0803070e-01
   6.0560561e+00   1.0542788e-01
   6.0760761e+00   1.0289080e-01
   6.0960961e+00   1.0041815e-01
   6.1161161e+00   9.8008621e-02
   6.1361361e+00   9.5660908e-02
   6.1561562e+00   9.3373725e-02
   6.1761762e+00   9.1145797e-02
   6.1961962e+00   8.8975856e-02
   6.2162162e+00   8.6862649e-02
   6.2362362e+00   8.4804936e-02
   6.2562563e+00   8.2801485e-02
   6.2762763e+00   8.0851082e-02
   6.2962963e+00   7.8952521e-02
   6.3163163e+00   7.7104611e-02
   6.3363363e+00   7.5306177e-02
   6.3563564e+00   7.3556052e-02
   6.3763764e+00   7.1853087e-02
   6.3963964e+00   7.0196146e-02
   6.4164164e+00   6.8584106e-02
   6.4364364e+00   6.7015860e-02
   6.4564565e+00   6.5490314e-02
   6.4764765e+00   6.4006390e-02
   6.4964965e+00   6.2563025e-02
   6.5165165e+00   6.1159170e-02
   6.5365365e+00   5.9793791e-02
   6.5565566e+00   5.8465873e-02
   6.5765766e+00   5.7174413e-02
   6.5965966e+00   5.5918426e-02
   6.6166166e+00   5.4696942e-02
   6.6366366e+00   5.3509007e-02
   6.6566567e+00   5.2353686e-02
   6.6766767e+00   5.1230057e-02
   6.6966967e+00   5.0137217e-02
   6.7167167e+00   4.9074280e-02
   6.7367367e+00   4.8040376e-02
   6.7567568e+00   4.7034653e-02
   6.7767768e+00   4.6056275e-02
   6.7967968e+00   4.5104425e-02
   6.8168168e+00   4.4178303e-02
   6.8368368e+00   4.3277125e-02
   6.8568569e+00   4.2400127e-02
   6.8768769e+00   4.1546560e-02
   6.8968969e+00   4.0715696e-02
   6.9169169e+00   3.9906822e-02
   6.9369369e+00   3.9119242e-02
   6.9569570e+00   3.8352281e-02
   6.9769770e+00   3.7605279e-02
   6.9969970e+00   3.6877593e-02
   7.0170170e+00   3.6168600e-02
   7.0370370e+00   3.5477693e-02
   7.0570571e+00   3.4804282e-02
   7.0770771e+00   3.4147793e-02
   7.0970971e+00   3.3507672e-02
   7.1171171e+00   3.2883378e-02
   7.1371371e+00   3.2274391e-02
   7.1571572e+00   3.1680203e-02
   7.1771772e+00   3.1100325e-02
   7.1971972e+00   3.0534283e-02
   7.2172172e+00   2.9981618e-02
   7.2372372e+00   2.9441887e-02
   7.2572573e+00   2.8914663e-02
   7.2772773e+00   2.8399533e-02
   7.2972973e+00   2.7896098e-02
   7.3173173e+00   2.7403974e-02
   7.3373373e+00   2.6922791e-02
   7.3573574e+00   2.6452191e-02
   7.3773774e+00   2.5991832e-02
   7.3973974e+00   2.5541383e-02
   7.4174174e+00   2.5100524e-02
   7.4374374e+00   2.4668952e-02
   7.4574575e+00   2.4246371e-02
   7.4774775e+00   2.3832500e-02
   7.4974975e+00   2.3427066e-02
   7.5175175e+00   2.3029809e-02
   7.5375375e+00   2.2640479e-02
   7.5575576e+00   2.2258835e-02
   7.5775776e+00   2.1884648e-02
   7.5975976e+00   2.1517697e-02
   7.6176176e+00   2.1157769e-02
   7.6376376e+00   2.0804662e-02
   7.6576577e+00   2.0458180e-02
   7.6776777e+00   2.0118137e-02
   7.6976977e+00   1.9784354e-02
   7.7177177e+00   1.9456659e-02
   7.7377377e+00   1.9134888e-02
   7.7577578e+00   1.8818884e-02
   7.7777778e+00   1.8508494e-02
   7.7977978e+00   1.8203574e-02
   7.8178178e+00   1.7903986e-02
   7.8378378e+00   1.7609596e-02
   7.8578579e+00   1.7320277e-02
   7.8778779e+00   1.7035905e-02
   7.8978979e+00   1.6756364e-02
   7.9179179e+00   1.6481540e-02
   7.9379379e+00   1.6211325e-02
   7.9579580e+00   1.5945615e-02
   7.9779780e+00   1.5684310e-02
   7.9979980e+00   1.5427313e-02
   8.0180180e+00   1.5174532e-02
   8.0380380e+00   1.4925879e-02
   8.0580581e+00   1.4681267e-02
   8.0780781e+00   1.4440613e-02
   8.0980981e+00   1.4203839e-02
   8.1181181e+00   1.3970867e-02
   8.1381381e+00   1.3741622e-02
   8.1581582e+00   1.3516035e-02
   8.1781782e+00   1.3294034e-02
   8.1981982e+00   1.3075554e-02
   8.2182182e+00   1.2860530e-02
   8.2382382e+00   1.2648898e-02
   8.2582583e+00   1.2440598e-02
   8.2782783e+00   1.2235570e-02
   8.2982983e+00   1.2033759e-02
   8.3183183e+00   1.1835107e-02
   8.3383383e+00   1.1639561e-02
   8.3583584e+00   1.1447068e-02
   8.3783784e+00   1.1257577e-02
   8.3983984e+00   1.1071037e-02
   8.4184184e+00   1.0887401e-02
   8.4384384e+00   1.0706621e-02
   8.4584585e+00   1.0528650e-02
   8.4784785e+00   1.0353443e-02
   8.4984985e+00   1.0180956e-02
   8.5185185e+00   1.0011145e-02
   8.5385385e+00   9.8439683e-03
   8.5585586e+00   9.6793839e-03
   8.5785786e+00   9.5173512e-03
   8.5985986e+00   9.3578304e-03
   8.6186186e+00   9.2007825e-03
   8.6386386e+00   9.0461689e-03
   8.6586587e+00   8.8939520e-03
   8.6786787e+00   8.7440948e-03
   8.6986987e+00   8.5965611e-03
   8.7187187e+00   8.4513150e-03
   8.7387387e+00   8.3083216e-03
   8.7587588e+00   8.1675462e-03
   8.7787788e+00   8.0289550e-03
   8.7987988e+00   7.8925146e-03
   8.8188188e+00   7.7581921e-03
   8.8388388e+00   7.6259552e-03
   8.8588589e+00   7.4957721e-03
   8.8788789e+00   7.3676115e-03
   8.8988989e+00   7.2414425e-03
   8.9189189e+00   7.1172349e-03
   8.9389389e+00   6.9949586e-03
   8.9589590e+00   6.8745844e-03
   8.9789790e+00   6.7560832e-03
   8.9989990e+00   6.6394264e-03
   9.0190190e+00   6.5245860e-03
   9.0390390e+00   6.4115343e-03
   9.0590591e+00   6.3002440e-03
   9.0790791e+00   6.1906884e-03
   9.0990991e+00   6.0828409e-03
   9.1191191e+00   5.9766756e-03
   9.1391391e+00   5.8721668e-03
   9.1591592e+00   5.7692892e-03
   9.1791792e+00   5.6680182e-03
   9.1991992e+00   5.5683292e-03
   9.2192192e+00   5.4701981e-03
   9.2392392e+00   5.3736013e-03
   9.2592593e+00   5.2785154e-03
   9.2792793e+00   5.1849176e-03
   9.2992993e+00   5.0927852e-03
   9.3193193e+00   5.0020960e-03
   9.3393393e+00   4.9128282e-03
   9.3593594e+00   4.8249603e-03
   9.3793794e+00   4.7384712e-03
   9.3993994e+00   4.6533400e-03
   9.4194194e+00   4.5695463e-03
   9.4394394e+00   4.4870699e-03
   9.4594595e+00   4.4058912e-03
   9.4794795e+00   4.3259907e-03
   9.4994995e+00   4.2473492e-03
   9.5195195e+00   4.1699479e-03
   9.5395395e+00   4.0937685e-03
   9.5595596e+00   4.0187926e-03
   9.5795796e+00   3.9450026e-03
   9.5995996e+00   3.8723807e-03
   9.6196196e+00   3.8009099e-03
   9.6396396e+00   3.7305731e-03
   9.6596597e+00   3.6613537e-03
   9.6796797e+00   3.5932353e-03
   9.6996997e+00   3.5262019e-03
   9.7197197e+00   3.4602376e-03
   9.7397397e+00   3.3953269e-03
   9.7597598e+00   3.3314546e-03
   9.7797798e+00   3.2686056e-03
   9.7997998e+00   3.2067652e-03
   9.8198198e+00   3.1459190e-03
   9.8398398e+00   3.0860526e-03
   9.8598599e+00   3.0271521e-03
   9.8798799e+00   2.9692038e-03
   9.8998999e+00   2.9121941e-03
   9.9199199e+00   2.8561097e-03
   9.9399399e+00   2.8009375e-03
   9.9599600e+00   2.7466648e-03
   9.9799800e+00   2.6932788e-03
   1.0000000e+01   2.6407672e-03


==> 3Sol_real_opt_Tx3.dat <==
  -1.0000000e+01   2.3026463e-03
  -9.9799800e+00   2.3392949e-03
  -9.9599600e+00   2.3764278e-03
  -9.9399399e+00   2.4140546e-03
  -9.9199199e+00   2.4521852e-03
  -9.8998999e+00   2.4908303e-03
  -9.8798799e+00   2.5300010e-03
  -9.8598599e+00   2.5697091e-03
  -9.8398398e+00   2.6099670e-03
  -9.8198198e+00   2.6507877e-03
  -9.7997998e+00   2.6921850e-03
  -9.7797798e+00   2.7341734e-03
  -9.7597598e+00   2.7767681e-03
  -9.7397397e+00   2.8199851e-03
  -9.7197197e+00   2.8638414e-03
  -9.6996997e+00   2.9083545e-03
  -9.6796797e+00   2.9535432e-03
  -9.6596597e+00   2.9994271e-03
  -9.6396396e+00   3.0460265e-03
  -9.6196196e+00   3.0933631e-03
  -9.5995996e+00   3.1414594e-03
  -9.5795796e+00   3.1903391e-03
  -9.5595596e+00   3.2400270e-03
  -9.5395395e+00   3.2905491e-03
  -9.5195195e+00   3.3419323e-03
  -9.4994995e+00   3.3942052e-03
  -9.4794795e+00   3.4473973e-03
  -9.4594595e+00   3.5015397e-03
  -9.4394394e+00   3.5566646e-03
  -9.4194194e+00   3.6128057e-03
  -9.3993994e+00   3.6699981e-03
  -9.3793794e+00   3.7282785e-03
  -9.3593594e+00   3.7876847e-03
  -9.3393393e+00   3.8482566e-03
  -9.3193193e+00   3.9100351e-03
  -9.2992993e+00   3.9730631e-03
  -9.2792793e+00   4.0373849e-03
  -9.2592593e+00   4.1030466e-03
  -9.2392392e+00   4.1700958e-03
  -9.2192192e+00   4.2385820e-03
  -9.1991992e+00   4.3085564e-03
  -9.1791792e+00   4.3800718e-03
  -9.1591592e+00   4.4531830e-03
  -9.1391391e+00   4.5279465e-03
  -9.1191191e+00   4.6044206e-03
  -9.0990991e+00   4.6826655e-03
  -9.0790791e+00   4.7627433e-03
  -9.0590591e+00   4.8447177e-03
  -9.0390390e+00   4.9286547e-03
  -9.0190190e+00   5.0146219e-03
  -8.9989990e+00   5.1026888e-03
  -8.9789790e+00   5.1929270e-03
  -8.9589590e+00   5.2854099e-03
  -8.9389389e+00   5.3802128e-03
  -8.9189189e+00   5.4774128e-03
  -8.8988989e+00   5.5770892e-03
  -8.8788789e+00   5.6793230e-03
  -8.8588589e+00   5.7841972e-03
  -8.8388388e+00   5.8917968e-03
  -8.8188188e+00   6.0022084e-03
  -8.7987988e+00   6.1155208e-03
  -8.7787788e+00   6.2318247e-03
  -8.7587588e+00   6.3512125e-03
  -8.7387387e+00   6.4737786e-03
  -8.7187187e+00   6.5996194e-03
  -8.6986987e+00   6.7288330e-03
  -8.6786787e+00   6.8615194e-03
  -8.6586587e+00   6.9977807e-03
  -8.6386386e+00   7.1377205e-03
  -8.6186186e+00   7.2814446e-03
  -8.5985986e+00   7.4290606e-03
  -8.5785786e+00   7.5806779e-03
  -8.5585586e+00   7.7364077e-03
  -8.5385385e+00   7.8963634e-03
  -8.5185185e+00   8.0606600e-03
  -8.4984985e+00   8.2294146e-03
  -8.4784785e+00   8.4027461e-03
  -8.4584585e+00   8.5807753e-03
  -8.4384384e+00   8.7636252e-03
  -8.4184184e+00   8.9514205e-03
  -8.3983984e+00   9.1442881e-03
  -8.3783784e+00   9.3423567e-03
  -8.3583584e+00   9.5457574e-03
  -8.3383383e+00   9.7546230e-03
  -8.3183183e+00   9.9690887e-03
  -8.2982983e+00   1.0189292e-02
  -8.2782783e+00   1.0415372e-02
  -8.2582583e+00   1.0647470e-02
  -8.2382382e+00   1.0885731e-02
  -8.2182182e+00   1.1130302e-02
  -8.1981982e+00   1.1381330e-02
  -8.1781782e+00   1.1638967e-02
  -8.1581582e+00   1.1903367e-02
  -8.1381381e+00   1.2174686e-02
  -8.1181181e+00   1.2453083e-02
  -8.0980981e+00   1.2738721e-02
  -8.0780781e+00   1.3031763e-02
  -8.0580581e+00   1.3332377e-02
  -8.0380380e+00   1.3640733e-02
  -8.0180180e+00   1.3957005e-02
  -7.9979980e+00   1.4281369e-02
  -7.9779780e+00   1.4614005e-02
  -7.9579580e+00   1.4955096e-02
  -7.9379379e+00   1.5304828e-02
  -7.9179179e+00   1.5663392e-02
  -7.8978979e+00   1.6030979e-02
  -7.8778779e+00   1.6407789e-02
  -7.8578579e+00   1.6794021e-02
  -7.8378378e+00   1.7189880e-02
  -7.8178178e+00   1.7595574e-02
  -7.7977978e+00   1.8011318e-02
  -7.7777778e+00   1.8437326e-02
  -7.7577578e+00   1.8873821e-02
  -7.7377377e+00   1.9321029e-02
  -7.7177177e+00   1.9779179e-02
  -7.6976977e+00   2.0248506e-02
  -7.6776777e+00   2.0729249e-02
  -7.6576577e+00   2.1221653e-02
  -7.6376376e+00   2.1725968e-02
  -7.6176176e+00   2.2242447e-02
  -7.5975976e+00   2.2771350e-02
  -7.5775776e+00   2.3312942e-02
  -7.5575576e+00   2.3867494e-02
  -7.5375375e+00   2.4435281e-02
  -7.5175175e+00   2.5016585e-02
  -7.4974975e+00   2.5611694e-02
  -7.4774775e+00   2.6220900e-02
  -7.4574575e+00   2.6844504e-02
  -7.4374374e+00   2.7482811e-02
  -7.4174174e+00   2.8136132e-02
  -7.3973974e+00   2.8804787e-02
  -7.3773774e+00   2.9489099e-02
  -7.3573574e+00   3.0189401e-02
  -7.3373373e+00   3.0906031e-02
  -7.3173173e+00   3.1639334e-02
  -7.2972973e+00   3.2389661e-02
  -7.2772773e+00   3.3157373e-02
  -7.2572573e+00   3.3942836e-02
  -7.2372372e+00   3.4746423e-02
  -7.2172172e+00   3.5568516e-02
  -7.1971972e+00   3.6409504e-02
  -7.1771772e+00   3.7269783e-02
  -7.1571572e+00   3.8149757e-02
  -7.1371371e+00   3.9049839e-02
  -7.1171171e+00   3.9970447e-02
  -7.0970971e+00   4.0912011e-02
  -7.0770771e+00   4.1874967e-02
  -7.0570571e+00   4.2859758e-02
  -7.0370370e+00   4.3866837e-02
  -7.0170170e+00   4.4896665e-02
  -6.9969970e+00   4.5949712e-02
  -6.9769770e+00   4.7026454e-02
  -6.9569570e+00   4.8127378e-02
  -6.9369369e+00   4.9252979e-02
  -6.9169169e+00   5.0403760e-02
  -6.8968969e+00   5.1580233e-02
  -6.8768769e+00   5.2782919e-02
  -6.8568569e+00   5.4012347e-02
  -6.8368368e+00   5.5269054e-02
  -6.8168168e+00   5.6553587e-02
  -6.7967968e+00   5.7866502e-02
  -6.7767768e+00   5.9208362e-02
  -6.7567568e+00   6.0579741e-02
  -6.7367367e+00   6.1981219e-02
  -6.7167167e+00   6.3413385e-02
  -6.6966967e+00   6.4876839e-02
  -6.6766767e+00   6.6372187e-02
  -6.6566567e+00   6.7900044e-02
  -6.6366366e+00   6.9461032e-02
  -6.6166166e+00   7.1055785e-02
  -6.5965966e+00   7.2684941e-02
  -6.5765766e+00   7.4349147e-02
  -6.5565566e+00   7.6049060e-02
  -6.5365365e+00   7.7785341e-02
  -6.5165165e+00   7.9558662e-02
  -6.4964965e+00   8.1369701e-02
  -6.4764765e+00   8.3219141e-02
  -6.4564565e+00   8.5107674e-02
  -6.4364364e+00   8.7036000e-02
  -6.4164164e+00   8.9004822e-02
  -6.3963964e+00   9.1014853e-02
  -6.3763764e+00   9.3066807e-02
  -6.3563564e+00   9.5161408e-02
  -6.3363363e+00   9.7299384e-02
  -6.3163163e+00   9.9481467e-02
  -6.2962963e+00   1.0170839e-01
  -6.2762763e+00   1.0398090e-01
  -6.2562563e+00   1.0629975e-01
  -6.2362362e+00   1.0866566e-01
  -6.2162162e+00   1.1107941e-01
  -6.1961962e+00   1.1354174e-01
  -6.1761762e+00   1.1605341e-01
  -6.1561562e+00   1.1861517e-01
  -6.1361361e+00   1.2122779e-01
  -6.1161161e+00   1.2389202e-01
  -6.0960961e+00   1.2660861e-01
  -6.0760761e+00   1.2937832e-01
  -6.0560561e+00   1.3220192e-01
  -6.0360360e+00   1.3508014e-01
  -6.0160160e+00   1.3801375e-01
  -5.9959960e+00   1.4100348e-01
  -5.9759760e+00   1.4405007e-01
  -5.9559560e+00   1.4715427e-01
  -5.9359359e+00   1.5031679e-01
  -5.9159159e+00   1.5353837e-01
  -5.8958959e+00   1.5681971e-01
  -5.8758759e+00   1.6016152e-01
  -5.8558559e+00   1.6356449e-01
  -5.8358358e+00   1.6702931e-01
  -5.8158158e+00   1.7055664e-01
  -5.7957958e+00   1.7414714e-01
  -5.7757758e+00   1.7780146e-01
  -5.7557558e+00   1.8152022e-01
  -5.7357357e+00   1.8530403e-01
  -5.7157157e+00   1.8915348e-01
  -5.6956957e+00   1.9306915e-01
  -5.6756757e+00   1.9705157e-01
  -5.6556557e+00   2.0110128e-01
  -5.6356356e+00   2.0521879e-01
  -5.6156156e+00   2.0940456e-01
  -5.5955956e+00   2.1365905e-01
  -5.5755756e+00   2.1798267e-01
  -5.5555556e+00   2.2237583e-01
  -5.5355355e+00   2.2683886e-01
  -5.5155155e+00   2.3137211e-01
  -5.4954955e+00   2.3597585e-01
  -5.4754755e+00   2.4065033e-01
  -5.4554555e+00   2.4539576e-01
  -5.4354354e+00   2.5021232e-01
  -5.4154154e+00   2.5510011e-01
  -5.3953954e+00   2.6005921e-01
  -5.3753754e+00   2.6508966e-01
  -5.3553554e+00   2.7019143e-01
  -5.3353353e+00   2.7536445e-01
  -5.3153153e+00   2.8060858e-01
  -5.2952953e+00   2.8592363e-01
  -5.2752753e+00   2.9130936e-01
  -5.2552553e+00   2.9676545e-01
  -5.2352352e+00   3.0229154e-01
  -5.2152152e+00   3.0788717e-01
  -5.1951952e+00   3.1355183e-01
  -5.1751752e+00   3.1928495e-01
  -5.1551552e+00   3.2508585e-01
  -5.1351351e+00   3.3095381e-01
  -5.1151151e+00   3.3688801e-01
  -5.0950951e+00   3.4288755e-01
  -5.0750751e+00   3.4895144e-01
  -5.0550551e+00   3.5507861e-01
  -5.0350350e+00   3.6126791e-01
  -5.0150150e+00   3.6751809e-01
  -4.9949950e+00   3.7382779e-01
  -4.9749750e+00   3.8019557e-01
  -4.9549550e+00   3.8661989e-01
  -4.9349349e+00   3.9309910e-01
  -4.9149149e+00   3.9963147e-01
  -4.8948949e+00   4.0621513e-01
  -4.8748749e+00   4.1284813e-01
  -4.8548549e+00   4.1952840e-01
  -4.8348348e+00   4.2625377e-01
  -4.8148148e+00   4.3302194e-01
  -4.7947948e+00   4.3983053e-01
  -4.7747748e+00   4.4667700e-01
  -4.7547548e+00   4.5355874e-01
  -4.7347347e+00   4.6047301e-01
  -4.7147147e+00   4.6741694e-01
  -4.6946947e+00   4.7438757e-01
  -4.6746747e+00   4.8138182e-01
  -4.6546547e+00   4.8839649e-01
  -4.6346346e+00   4.9542826e-01
  -4.6146146e+00   5.0247373e-01
  -4.5945946e+00   5.0952936e-01
  -4.5745746e+00   5.1659153e-01
  -4.5545546e+00   5.2365649e-01
  -4.5345345e+00   5.3072041e-01
  -4.5145145e+00   5.3777936e-01
  -4.4944945e+00   5.4482932e-01
  -4.4744745e+00   5.5186618e-01
  -4.4544545e+00   5.5888574e-01
  -4.4344344e+00   5.6588374e-01
  -4.4144144e+00   5.7285584e-01
  -4.3943944e+00   5.7979764e-01
  -4.3743744e+00   5.8670469e-01
  -4.3543544e+00   5.9357247e-01
  -4.3343343e+00   6.0039647e-01
  -4.3143143e+00   6.0717209e-01
  -4.2942943e+00   6.1389476e-01
  -4.2742743e+00   6.2055989e-01
  -4.2542543e+00   6.2716286e-01
  -4.2342342e+00   6.3369911e-01
  -4.2142142e+00   6.4016408e-01
  -4.1941942e+00   6.4655325e-01
  -4.1741742e+00   6.5286216e-01
  -4.1541542e+00   6.5908640e-01
  -4.1341341e+00   6.6522167e-01
  -4.1141141e+00   6.7126372e-01
  -4.0940941e+00   6.7720845e-01
  -4.0740741e+00   6.8305185e-01
  -4.0540541e+00   6.8879006e-01
  -4.0340340e+00   6.9441939e-01
  -4.0140140e+00   6.9993629e-01
  -3.9939940e+00   7.0533742e-01
  -3.9739740e+00   7.1061963e-01
  -3.9539540e+00   7.1577997e-01
  -3.9339339e+00   7.2081574e-01
  -3.9139139e+00   7.2572449e-01
  -3.8938939e+00   7.3050400e-01
  -3.8738739e+00   7.3515236e-01
  -3.8538539e+00   7.3966793e-01
  -3.8338338e+00   7.4404936e-01
  -3.8138138e+00   7.4829564e-01
  -3.7937938e+00   7.5240605e-01
  -3.7737738e+00   7.5638022e-01
  -3.7537538e+00   7.6021814e-01
  -3.7337337e+00   7.6392013e-01
  -3.7137137e+00   7.6748687e-01
  -3.6936937e+00   7.7091942e-01
  -3.6736737e+00   7.7421918e-01
  -3.6536537e+00   7.7738794e-01
  -3.6336336e+00   7.8042787e-01
  -3.6136136e+00   7.8334150e-01
  -3.5935936e+00   7.8613172e-01
  -3.5735736e+00   7.8880180e-01
  -3.5535536e+00   7.9135536e-01
  -3.5335335e+00   7.9379637e-01
  -3.5135135e+00   7.9612914e-01
  -3.4934935e+00   7.9835832e-01
  -3.4734735e+00   8.0048885e-01
  -3.4534535e+00   8.0252598e-01
  -3.4334334e+00   8.0447524e-01
  -3.4134134e+00   8.0634241e-01
  -3.3933934e+00   8.0813350e-01
  -3.3733734e+00   8.0985475e-01
  -3.3533534e+00   8.1151255e-01
  -3.3333333e+00   8.1311347e-01
  -3.3133133e+00   8.1466420e-01
  -3.2932933e+00   8.1617150e-01
  -3.2732733e+00   8.1764219e-01
  -3.2532533e+00   8.1908314e-01
  -3.2332332e+00   8.2050116e-01
  -3.2132132e+00   8.2190303e-01
  -3.1931932e+00   8.2329544e-01
  -3.1731732e+00   8.2468492e-01
  -3.1531532e+00   8.2607785e-01
  -3.1331331e+00   8.2748040e-01
  -3.1131131e+00   8.2889845e-01
  -3.0930931e+00   8.3033763e-01
  -3.0730731e+00   8.3180321e-01
  -3.0530531e+00   8.3330010e-01
  -3.0330330e+00   8.3483279e-01
  -3.0130130e+00   8.3640536e-01
  -2.9929930e+00   8.3802138e-01
  -2.9729730e+00   8.3968393e-01
  -2.9529530e+00   8.4139555e-01
  -2.9329329e+00   8.4315823e-01
  -2.9129129e+00   8.4497339e-01
  -2.8928929e+00   8.4684181e-01
  -2.8728729e+00   8.4876369e-01
  -2.8528529e+00   8.5073861e-01
  -2.8328328e+00   8.5276548e-01
  -2.8128128e+00   8.5484260e-01
  -2.7927928e+00   8.5696761e-01
  -2.7727728e+00   8.5913755e-01
  -2.7527528e+00   8.6134881e-01
  -2.7327327e+00   8.6359716e-01
  -2.7127127e+00   8.6587778e-01
  -2.6926927e+00   8.6818529e-01
  -2.6726727e+00   8.7051372e-01
  -2.6526527e+00   8.7285662e-01
  -2.6326326e+00   8.7520699e-01
  -2.6126126e+00   8.7755741e-01
  -2.5925926e+00   8.7990002e-01
  -2.5725726e+00   8.8222656e-01
  -2.5525526e+00   8.8452843e-01
  -2.5325325e+00   8.8679674e-01
  -2.5125125e+00   8.8902232e-01
  -2.4924925e+00   8.9119579e-01
  -2.4724725e+00   8.9330763e-01
  -2.4524525e+00   8.9534817e-01
  -2.4324324e+00   8.9730770e-01
  -2.4124124e+00   8.9917647e-01
  -2.3923924e+00   9.0094478e-01
  -2.3723724e+00   9.0260299e-01
  -2.3523524e+00   9.0414161e-01
  -2.3323323e+00   9.0555130e-01
  -2.3123123e+00   9.0682297e-01
  -2.2922923e+00   9.0794777e-01
  -2.2722723e+00   9.0891719e-01
  -2.2522523e+00   9.0972305e-01
  -2.2322322e+00   9.1035758e-01
  -2.2122122e+00   9.1081342e-01
  -2.1921922e+00   9.1108369e-01
  -2.1721722e+00   9.1116202e-01
  -2.1521522e+00   9.1104255e-01
  -2.1321321e+00   9.1071999e-01
  -2.1121121e+00   9.1018964e-01
  -2.0920921e+00   9.0944738e-01
  -2.0720721e+00   9.0848974e-01
  -2.0520521e+00   9.0731388e-01
  -2.0320320e+00   9.0591763e-01
  -2.0120120e+00   9.0429947e-01
  -1.9919920e+00   9.0245855e-01
  -1.9719720e+00   9.0039471e-01
  -1.9519520e+00   8.9810847e-01
  -1.9319319e+00   8.9560103e-01
  -1.9119119e+00   8.9287424e-01
  -1.8918919e+00   8.8993064e-01
  -1.8718719e+00   8.8677344e-01
  -1.8518519e+00   8.8340647e-01
  -1.8318318e+00   8.7983421e-01
  -1.8118118e+00   8.7606175e-01
  -1.7917918e+00   8.7209479e-01
  -1.7717718e+00   8.6793961e-01
  -1.7517518e+00   8.6360304e-01
  -1.7317317e+00   8.5909245e-01
  -1.7117117e+00   8.5441573e-01
  -1.6916917e+00   8.4958126e-01
  -1.6716717e+00   8.4459787e-01
  -1.6516517e+00   8.3947483e-01
  -1.6316316e+00   8.3422184e-01
  -1.6116116e+00   8.2884894e-01
  -1.5915916e+00   8.2336657e-01
  -1.5715716e+00   8.1778545e-01
  -1.5515516e+00   8.1211663e-01
  -1.5315315e+00   8.0637141e-01
  -1.5115115e+00   8.0056134e-01
  -1.4914915e+00   7.9469818e-01
  -1.4714715e+00   7.8879386e-01
  -1.4514515e+00   7.8286049e-01
  -1.4314314e+00   7.7691029e-01
  -1.4114114e+00   7.7095561e-01
  -1.3913914e+00   7.6500886e-01
  -1.3713714e+00   7.5908249e-01
  -1.3513514e+00   7.5318899e-01
  -1.3313313e+00   7.4734087e-01
  -1.3113113e+00   7.4155059e-01
  -1.2912913e+00   7.3583056e-01
  -1.2712713e+00   7.3019315e-01
  -1.2512513e+00   7.2465061e-01
  -1.2312312e+00   7.1921508e-01
  -1.2112112e+00   7.1389854e-01
  -1.1911912e+00   7.0871284e-01
  -1.1711712e+00   7.0366960e-01
  -1.1511512e+00   6.9878027e-01
  -1.1311311e+00   6.9405603e-01
  -1.1111111e+00   6.8950782e-01
  -1.0910911e+00   6.8514628e-01
  -1.0710711e+00   6.8098177e-01
  -1.0510511e+00   6.7702431e-01
  -1.0310310e+00   6.7328356e-01
  -1.0110110e+00   6.6976882e-01
  -9.9099099e-01   6.6648899e-01
  -9.7097097e-01   6.6345255e-01
  -9.5095095e-01   6.6066755e-01
  -9.3093093e-01   6.5814159e-01
  -9.1091091e-01   6.5588178e-01
  -8.9089089e-01   6.5389473e-01
  -8.7087087e-01   6.5218657e-01
  -8.5085085e-01   6.5076288e-01
  -8.3083083e-01   6.4962873e-01
  -8.1081081e-01   6.4878860e-01
  -7.9079079e-01   6.4824646e-01
  -7.7077077e-01   6.4800569e-01
  -7.5075075e-01   6.4806911e-01
  -7.3073073e-01   6.4843896e-01
  -7.1071071e-01   6.4911691e-01
  -6.9069069e-01   6.5010407e-01
  -6.7067067e-01   6.5140096e-01
  -6.5065065e-01   6.5300756e-01
  -6.3063063e-01   6.5492326e-01
  -6.1061061e-01   6.5714693e-01
  -5.9059059e-01   6.5967688e-01
  -5.7057057e-01   6.6251089e-01
  -5.5055055e-01   6.6564621e-01
  -5.3053053e-01   6.6907959e-01
  -5.1051051e-01   6.7280727e-01
  -4.9049049e-01   6.7682500e-01
  -4.7047047e-01   6.8112805e-01
  -4.5045045e-01   6.8571122e-01
  -4.3043043e-01   6.9056883e-01
  -4.1041041e-01   6.9569477e-01
  -3.9039039e-01   7.0108247e-01
  -3.7037037e-01   7.0672492e-01
  -3.5035035e-01   7.1261466e-01
  -3.3033033e-01   7.1874381e-01
  -3.1031031e-01   7.2510405e-01
  -2.9029029e-01   7.3168663e-01
  -2.7027027e-01   7.3848237e-01
  -2.5025025e-01   7.4548167e-01
  -2.3023023e-01   7.5267447e-01
  -2.1021021e-01   7.6005030e-01
  -1.9019019e-01   7.6759822e-01
  -1.7017017e-01   7.7530688e-01
  -1.5015015e-01   7.8316446e-01
  -1.3013013e-01   7.9115871e-01
  -1.1011011e-01   7.9927692e-01
  -9.0090090e-02   8.0750593e-01
  -7.0070070e-02   8.1583212e-01
  -5.0050050e-02   8.2424144e-01
  -3.0030030e-02   8.3271935e-01
  -1.0010010e-02   8.4125091e-01
   1.0010010e-02   8.4982071e-01
   3.0030030e-02   8.5841293e-01
   5.0050050e-02   8.6701132e-01
   7.0070070e-02   8.7559923e-01
   9.0090090e-02   8.8415962e-01
   1.1011011e-01   8.9267510e-01
   1.3013013e-01   9.0112792e-01
   1.5015015e-01   9.0950001e-01
   1.7017017e-01   9.1777305e-01
   1.9019019e-01   9.2592844e-01
   2.1021021e-01   9.3394740e-01
   2.3023023e-01   9.4181095e-01
   2.5025025e-01   9.4950003e-01
   2.7027027e-01   9.5699548e-01
   2.9029029e-01   9.6427814e-01
   3.1031031e-01   9.7132888e-01
   3.3033033e-01   9.7812868e-01
   3.5035035e-01   9.8465868e-01
   3.7037037e-01   9.9090025e-01
   3.9039039e-01   9.9683503e-01
   4.1041041e-01   1.0024451e+00
   4.3043043e-01   1.0077128e+00
   4.5045045e-01   1.0126211e+00
   4.7047047e-01   1.0171537e+00
   4.9049049e-01   1.0212946e+00
   5.1051051e-01   1.0250287e+00
   5.3053053e-01   1.0283416e+00
   5.5055055e-01   1.0312199e+00
   5.7057057e-01   1.0336510e+00
   5.9059059e-01   1.0356231e+00
   6.1061061e-01   1.0371257e+00
   6.3063063e-01   1.0381493e+00
   6.5065065e-01   1.0386853e+00
   6.7067067e-01   1.0387264e+00
   6.9069069e-01   1.0382666e+00
   7.1071071e-01   1.0373010e+00
   7.3073073e-01   1.0358258e+00
   7.5075075e-01   1.0338387e+00
   7.7077077e-01   1.0313385e+00
   7.9079079e-01   1.0283252e+00
   8.1081081e-01   1.0248004e+00
   8.3083083e-01   1.0207665e+00
   8.5085085e-01   1.0162274e+00
   8.7087087e-01   1.0111881e+00
   8.9089089e-01   1.0056549e+00
   9.1091091e-01   9.9963512e-01
   9.3093093e-01   9.9313714e-01
   9.5095095e-01   9.8617050e-01
   9.7097097e-01   9.7874571e-01
   9.9099099e-01   9.7087422e-01
   1.0110110e+00   9.6256840e-01
   1.0310310e+00   9.5384145e-01
   1.0510511e+00   9.4470735e-01
   1.0710711e+00   9.3518082e-01
   1.0910911e+00   9.2527723e-01
   1.1111111e+00   9.1501258e-01
   1.1311311e+00   9.0440338e-01
   1.1511512e+00   8.9346668e-01
   1.1711712e+00   8.8221994e-01
   1.1911912e+00   8.7068100e-01
   1.2112112e+00   8.5886807e-01
   1.2312312e+00   8.4679962e-01
   1.2512513e+00   8.3449441e-01
   1.2712713e+00   8.2197140e-01
   1.2912913e+00   8.0924974e-01
   1.3113113e+00   7.9634875e-01
   1.3313313e+00   7.8328789e-01
   1.3513514e+00   7.7008677e-01
   1.3713714e+00   7.5676511e-01
   1.3913914e+00   7.4334276e-01
   1.4114114e+00   7.2983971e-01
   1.4314314e+00   7.1627608e-01
   1.4514515e+00   7.0267218e-01
   1.4714715e+00   6.8904851e-01
   1.4914915e+00   6.7542577e-01
   1.5115115e+00   6.6182496e-01
   1.5315315e+00   6.4826741e-01
   1.5515516e+00   6.3477478e-01
   1.5715716e+00   6.2136920e-01
   1.5915916e+00   6.0807330e-01
   1.6116116e+00   5.9491026e-01
   1.6316316e+00   5.8190394e-01
   1.6516517e+00   5.6907889e-01
   1.6716717e+00   5.5646048e-01
   1.6916917e+00   5.4407495e-01
   1.7117117e+00   5.3194950e-01
   1.7317317e+00   5.2011230e-01
   1.7517518e+00   5.0859257e-01
   1.7717718e+00   4.9742063e-01
   1.7917918e+00   4.8662783e-01
   1.8118118e+00   4.7624656e-01
   1.8318318e+00   4.6631016e-01
   1.8518519e+00   4.5685278e-01
   1.8718719e+00   4.4790921e-01
   1.8918919e+00   4.3951459e-01
   1.9119119e+00   4.3170414e-01
   1.9319319e+00   4.2451269e-01
   1.9519520e+00   4.1797424e-01
   1.9719720e+00   4.1212145e-01
   1.9919920e+00   4.0698496e-01
   2.0120120e+00   4.0259283e-01
   2.0320320e+00   3.9896988e-01
   2.0520521e+00   3.9613706e-01
   2.0720721e+00   3.9411086e-01
   2.0920921e+00   3.9290292e-01
   2.1121121e+00   3.9251959e-01
   2.1321321e+00   3.9296176e-01
   2.1521522e+00   3.9422483e-01
   2.1721722e+00   3.9629882e-01
   2.1921922e+00   3.9916865e-01
   2.2122122e+00   4.0281453e-01
   2.2322322e+00   4.0721253e-01
   2.2522523e+00   4.1233515e-01
   2.2722723e+00   4.1815197e-01
   2.2922923e+00   4.2463029e-01
   2.3123123e+00   4.3173575e-01
   2.3323323e+00   4.3943293e-01
   2.3523524e+00   4.4768584e-01
   2.3723724e+00   4.5645840e-01
   2.3923924e+00   4.6571478e-01
   2.4124124e+00   4.7541970e-01
   2.4324324e+00   4.8553867e-01
   2.4524525e+00   4.9603816e-01
   2.4724725e+00   5.0688567e-01
   2.4924925e+00   5.1804981e-01
   2.5125125e+00   5.2950035e-01
   2.5325325e+00   5.4120815e-01
   2.5525526e+00   5.5314516e-01
   2.5725726e+00   5.6528437e-01
   2.5925926e+00   5.7759974e-01
   2.6126126e+00   5.9006612e-01
   2.6326326e+00   6.0265918e-01
   2.6526527e+00   6.1535534e-01
   2.6726727e+00   6.2813167e-01
   2.6926927e+00   6.4096585e-01
   2.7127127e+00   6.5383605e-01
   2.7327327e+00   6.6672094e-01
   2.7527528e+00   6.7959955e-01
   2.7727728e+00   6.9245127e-01
   2.7927928e+00   7.0525578e-01
   2.8128128e+00   7.1799304e-01
   2.8328328e+00   7.3064322e-01
   2.8528529e+00   7.4318669e-01
   2.8728729e+00   7.5560401e-01
   2.8928929e+00   7.6787592e-01
   2.9129129e+00   7.7998330e-01
   2.9329329e+00   7.9190722e-01
   2.9529530e+00   8.0362892e-01
   2.9729730e+00   8.1512983e-01
   2.9929930e+00   8.2639158e-01
   3.0130130e+00   8.3739602e-01
   3.0330330e+00   8.4812527e-01
   3.0530531e+00   8.5856175e-01
   3.0730731e+00   8.6868819e-01
   3.0930931e+00   8.7848770e-01
   3.1131131e+00   8.8794379e-01
   3.1331331e+00   8.9704044e-01
   3.1531532e+00   9.0576213e-01
   3.1731732e+00   9.1409390e-01
   3.1931932e+00   9.2202141e-01
   3.2132132e+00   9.2953096e-01
   3.2332332e+00   9.3660958e-01
   3.2532533e+00   9.4324505e-01
   3.2732733e+00   9.4942599e-01
   3.2932933e+00   9.5514185e-01
   3.3133133e+00   9.6038301e-01
   3.3333333e+00   9.6514079e-01
   3.3533534e+00   9.6940751e-01
   3.3733734e+00   9.7317652e-01
   3.3933934e+00   9.7644223e-01
   3.4134134e+00   9.7920011e-01
   3.4334334e+00   9.8144677e-01
   3.4534535e+00   9.8317993e-01
   3.4734735e+00   9.8439845e-01
   3.4934935e+00   9.8510233e-01
   3.5135135e+00   9.8529271e-01
   3.5335335e+00   9.8497186e-01
   3.5535536e+00   9.8414316e-01
   3.5735736e+00   9.8281113e-01
   3.5935936e+00   9.8098131e-01
   3.6136136e+00   9.7866035e-01
   3.6336336e+00   9.7585586e-01
   3.6536537e+00   9.7257647e-01
   3.6736737e+00   9.6883170e-01
   3.6936937e+00   9.6463198e-01
   3.7137137e+00   9.5998856e-01
   3.7337337e+00   9.5491345e-01
   3.7537538e+00   9.4941939e-01
   3.7737738e+00   9.4351977e-01
   3.7937938e+00   9.3722858e-01
   3.8138138e+00   9.3056034e-01
   3.8338338e+00   9.2353002e-01
   3.8538539e+00   9.1615299e-01
   3.8738739e+00   9.0844499e-01
   3.8938939e+00   9.0042199e-01
   3.9139139e+00   8.9210020e-01
   3.9339339e+00   8.8349597e-01
   3.9539540e+00   8.7462573e-01
   3.9739740e+00   8.6550595e-01
   3.9939940e+00   8.5615307e-01
   4.0140140e+00   8.4658349e-01
   4.0340340e+00   8.3681343e-01
   4.0540541e+00   8.2685899e-01
   4.0740741e+00   8.1673603e-01
   4.0940941e+00   8.0646015e-01
   4.1141141e+00   7.9604669e-01
   4.1341341e+00   7.8551063e-01
   4.1541542e+00   7.7486663e-01
   4.1741742e+00   7.6412895e-01
   4.1941942e+00   7.5331146e-01
   4.2142142e+00   7.4242758e-01
   4.2342342e+00   7.3149032e-01
   4.2542543e+00   7.2051221e-01
   4.2742743e+00   7.0950533e-01
   4.2942943e+00   6.9848127e-01
   4.3143143e+00   6.8745115e-01
   4.3343343e+00   6.7642560e-01
   4.3543544e+00   6.6541476e-01
   4.3743744e+00   6.5442827e-01
   4.3943944e+00   6.4347531e-01
   4.4144144e+00   6.3256455e-01
   4.4344344e+00   6.2170421e-01
   4.4544545e+00   6.1090203e-01
   4.4744745e+00   6.0016528e-01
   4.4944945e+00   5.8950078e-01
   4.5145145e+00   5.7891493e-01
   4.5345345e+00   5.6841367e-01
   4.5545546e+00   5.5800254e-01
   4.5745746e+00   5.4768666e-01
   4.5945946e+00   5.3747077e-01
   4.6146146e+00   5.2735923e-01
   4.6346346e+00   5.1735602e-01
   4.6546547e+00   5.0746478e-01
   4.6746747e+00   4.9768881e-01
   4.6946947e+00   4.8803107e-01
   4.7147147e+00   4.7849423e-01
   4.7347347e+00   4.6908065e-01
   4.7547548e+00   4.5979241e-01
   4.7747748e+00   4.5063132e-01
   4.7947948e+00   4.4159894e-01
   4.8148148e+00   4.3269659e-01
   4.8348348e+00   4.2392534e-01
   4.8548549e+00   4.1528605e-01
   4.8748749e+00   4.0677939e-01
   4.8948949e+00   3.9840582e-01
   4.9149149e+00   3.9016563e-01
   4.9349349e+00   3.8205892e-01
   4.9549550e+00   3.7408565e-01
   4.9749750e+00   3.6624561e-01
   4.9949950e+00   3.5853849e-01
   5.0150150e+00   3.5096379e-01
   5.0350350e+00   3.4352094e-01
   5.0550551e+00   3.3620922e-01
   5.0750751e+00   3.2902785e-01
   5.0950951e+00   3.2197590e-01
   5.1151151e+00   3.1505240e-01
   5.1351351e+00   3.0825627e-01
   5.1551552e+00   3.0158636e-01
   5.1751752e+00   2.9504146e-01
   5.1951952e+00   2.8862030e-01
   5.2152152e+00   2.8232154e-01
   5.2352352e+00   2.7614381e-01
   5.2552553e+00   2.7008567e-01
   5.2752753e+00   2.6414567e-01
   5.2952953e+00   2.5832231e-01
   5.3153153e+00   2.5261405e-01
   5.3353353e+00   2.4701934e-01
   5.3553554e+00   2.4153660e-01
   5.3753754e+00   2.3616424e-01
   5.3953954e+00   2.3090064e-01
   5.4154154e+00   2.2574417e-01
   5.4354354e+00   2.2069321e-01
   5.4554555e+00   2.1574611e-01
   5.4754755e+00   2.1090124e-01
   5.4954955e+00   2.0615694e-01
   5.5155155e+00   2.0151158e-01
   5.5355355e+00   1.9696351e-01
   5.5555556e+00   1.9251109e-01
   5.5755756e+00   1.8815271e-01
   5.5955956e+00   1.8388674e-01
   5.6156156e+00   1.7971156e-01
   5.6356356e+00   1.7562559e-01
   5.6556557e+00   1.7162724e-01
   5.6756757e+00   1.6771493e-01
   5.6956957e+00   1.6388710e-01
   5.7157157e+00   1.6014222e-01
   5.7357357e+00   1.5647876e-01
   5.7557558e+00   1.5289522e-01
   5.7757758e+00   1.4939009e-01
   5.7957958e+00   1.4596191e-01
   5.8158158e+00   1.4260923e-01
   5.8358358e+00   1.3933062e-01
   5.8558559e+00   1.3612465e-01
   5.8758759e+00   1.3298994e-01
   5.8958959e+00   1.2992512e-01
   5.9159159e+00   1.2692883e-01
   5.9359359e+00   1.2399974e-01
   5.9559560e+00   1.2113653e-01
   5.9759760e+00   1.1833793e-01
   5.9959960e+00   1.1560265e-01
   6.0160160e+00   1.1292945e-01
   6.0360360e+00   1.1031710e-01
   6.0560561e+00   1.0776440e-01
   6.0760761e+00   1.0527015e-01
   6.0960961e+00   1.0283319e-01
   6.1161161e+00   1.0045238e-01
   6.1361361e+00   9.8126585e-02
   6.1561562e+00   9.5854699e-02
   6.1761762e+00   9.3635636e-02
   6.1961962e+00   9.1468328e-02
   6.2162162e+00   8.9351727e-02
   6.2362362e+00   8.7284801e-02
   6.2562563e+00   8.5266540e-02
   6.2762763e+00   8.3295950e-02
   6.2962963e+00   8.1372054e-02
   6.3163163e+00   7.9493895e-02
   6.3363363e+00   7.7660532e-02
   6.3563564e+00   7.5871040e-02
   6.3763764e+00   7.4124512e-02
   6.3963964e+00   7.2420056e-02
   6.4164164e+00   7.0756797e-02
   6.4364364e+00   6.9133875e-02
   6.4564565e+00   6.7550445e-02
   6.4764765e+00   6.6005677e-02
   6.4964965e+00   6.4498755e-02
   6.5165165e+00   6.3028879e-02
   6.5365365e+00   6.1595261e-02
   6.5565566e+00   6.0197126e-02
   6.5765766e+00   5.8833716e-02
   6.5965966e+00   5.7504281e-02
   6.6166166e+00   5.6208086e-02
   6.6366366e+00   5.4944409e-02
   6.6566567e+00   5.3712539e-02
   6.6766767e+00   5.2511777e-02
   6.6966967e+00   5.1341434e-02
   6.7167167e+00   5.0200836e-02
   6.7367367e+00   4.9089315e-02
   6.7567568e+00   4.8006217e-02
   6.7767768e+00   4.6950897e-02
   6.7967968e+00   4.5922721e-02
   6.8168168e+00   4.4921065e-02
   6.8368368e+00   4.3945313e-02
   6.8568569e+00   4.2994862e-02
   6.8768769e+00   4.2069114e-02
   6.8968969e+00   4.1167483e-02
   6.9169169e+00   4.0289392e-02
   6.9369369e+00   3.9434273e-02
   6.9569570e+00   3.8601564e-02
   6.9769770e+00   3.7790716e-02
   6.9969970e+00   3.7001184e-02
   7.0170170e+00   3.6232436e-02
   7.0370370e+00   3.5483943e-02
   7.0570571e+00   3.4755190e-02
   7.0770771e+00   3.4045665e-02
   7.0970971e+00   3.3354868e-02
   7.1171171e+00   3.2682304e-02
   7.1371371e+00   3.2027488e-02
   7.1571572e+00   3.1389942e-02
   7.1771772e+00   3.0769198e-02
   7.1971972e+00   3.0164792e-02
   7.2172172e+00   2.9576271e-02
   7.2372372e+00   2.9003190e-02
   7.2572573e+00   2.8445109e-02
   7.2772773e+00   2.7901601e-02
   7.2972973e+00   2.7372241e-02
   7.3173173e+00   2.6856617e-02
   7.3373373e+00   2.6354322e-02
   7.3573574e+00   2.5864958e-02
   7.3773774e+00   2.5388136e-02
   7.3973974e+00   2.4923473e-02
   7.4174174e+00   2.4470596e-02
   7.4374374e+00   2.4029139e-02
   7.4574575e+00   2.3598744e-02
   7.4774775e+00   2.3179063e-02
   7.4974975e+00   2.2769754e-02
   7.5175175e+00   2.2370483e-02
   7.5375375e+00   2.1980927e-02
   7.5575576e+00   2.1600769e-02
   7.5775776e+00   2.1229700e-02
   7.5975976e+00   2.0867419e-02
   7.6176176e+00   2.0513635e-02
   7.6376376e+00   2.0168063e-02
   7.6576577e+00   1.9830428e-02
   7.6776777e+00   1.9500461e-02
   7.6976977e+00   1.9177902e-02
   7.7177177e+00   1.8862499e-02
   7.7377377e+00   1.8554008e-02
   7.7577578e+00   1.8252191e-02
   7.7777778e+00   1.7956821e-02
   7.7977978e+00   1.7667674e-02
   7.8178178e+00   1.7384538e-02
   7.8378378e+00   1.7107206e-02
   7.8578579e+00   1.6835478e-02
   7.8778779e+00   1.6569163e-02
   7.8978979e+00   1.6308074e-02
   7.9179179e+00   1.6052033e-02
   7.9379379e+00   1.5800869e-02
   7.9579580e+00   1.5554417e-02
   7.9779780e+00   1.5312518e-02
   7.9979980e+00   1.5075019e-02
   8.0180180e+00   1.4841775e-02
   8.0380380e+00   1.4612645e-02
   8.0580581e+00   1.4387494e-02
   8.0780781e+00   1.4166194e-02
   8.0980981e+00   1.3948622e-02
   8.1181181e+00   1.3734659e-02
   8.1381381e+00   1.3524194e-02
   8.1581582e+00   1.3317117e-02
   8.1781782e+00   1.3113327e-02
   8.1981982e+00   1.2912725e-02
   8.2182182e+00   1.2715218e-02
   8.2382382e+00   1.2520715e-02
   8.2582583e+00   1.2329133e-02
   8.2782783e+00   1.2140389e-02
   8.2982983e+00   1.1954408e-02
   8.3183183e+00   1.1771115e-02
   8.3383383e+00   1.1590440e-02
   8.3583584e+00   1.1412318e-02
   8.3783784e+00   1.1236685e-02
   8.3983984e+00   1.1063482e-02
   8.4184184e+00   1.0892650e-02
   8.4384384e+00   1.0724137e-02
   8.4584585e+00   1.0557892e-02
   8.4784785e+00   1.0393864e-02
   8.4984985e+00   1.0232009e-02
   8.5185185e+00   1.0072283e-02
   8.5385385e+00   9.9146434e-03
   8.5585586e+00   9.7590518e-03
   8.5785786e+00   9.6054706e-03
   8.5985986e+00   9.4538644e-03
   8.6186186e+00   9.3041996e-03
   8.6386386e+00   9.1564444e-03
   8.6586587e+00   9.0105684e-03
   8.6786787e+00   8.8665432e-03
   8.6986987e+00   8.7243413e-03
   8.7187187e+00   8.5839369e-03
   8.7387387e+00   8.4453054e-03
   8.7587588e+00   8.3084234e-03
   8.7787788e+00   8.1732686e-03
   8.7987988e+00   8.0398197e-03
   8.8188188e+00   7.9080566e-03
   8.8388388e+00   7.7779598e-03
   8.8588589e+00   7.6495108e-03
   8.8788789e+00   7.5226921e-03
   8.8988989e+00   7.3974866e-03
   8.9189189e+00   7.2738780e-03
   8.9389389e+00   7.1518507e-03
   8.9589590e+00   7.0313897e-03
   8.9789790e+00   6.9124804e-03
   8.9989990e+00   6.7951087e-03
   9.0190190e+00   6.6792611e-03
   9.0390390e+00   6.5649244e-03
   9.0590591e+00   6.4520858e-03
   9.0790791e+00   6.3407327e-03
   9.0990991e+00   6.2308531e-03
   9.1191191e+00   6.1224350e-03
   9.1391391e+00   6.0154668e-03
   9.1591592e+00   5.9099369e-03
   9.1791792e+00   5.8058343e-03
   9.1991992e+00   5.7031477e-03
   9.2192192e+00   5.6018662e-03
   9.2392392e+00   5.5019791e-03
   9.2592593e+00   5.4034755e-03
   9.2792793e+00   5.3063449e-03
   9.2992993e+00   5.2105767e-03
   9.3193193e+00   5.1161603e-03
   9.3393393e+00   5.0230854e-03
   9.3593594e+00   4.9313415e-03
   9.3793794e+00   4.8409181e-03
   9.3993994e+00   4.7518048e-03
   9.4194194e+00   4.6639912e-03
   9.4394394e+00   4.5774669e-03
   9.4594595e+00   4.4922213e-03
   9.4794795e+00   4.4082441e-03
   9.4994995e+00   4.3255246e-03
   9.5195195e+00   4.2440524e-03
   9.5395395e+00   4.1638167e-03
   9.5595596e+00   4.0848069e-03
   9.5795796e+00   4.0070124e-03
   9.5995996e+00   3.9304224e-03
   9.6196196e+00   3.8550260e-03
   9.6396396e+00   3.7808123e-03
   9.6596597e+00   3.7077705e-03
   9.6796797e+00   3.6358894e-03
   9.6996997e+00   3.5651582e-03
   9.7197197e+00   3.4955656e-03
   9.7397397e+00   3.4271005e-03
   9.7597598e+00   3.3597516e-03
   9.7797798e+00   3.2935077e-03
   9.7997998e+00   3.2283574e-03
   9.8198198e+00   3.1642893e-03
   9.8398398e+00   3.1012919e-03
   9.8598599e+00   3.0393539e-03
   9.8798799e+00   2.9784636e-03
   9.8998999e+00   2.9186095e-03
   9.9199199e+00   2.8597800e-03
   9.9399399e+00   2.8019633e-03
   9.9599600e+00   2.7451478e-03
   9.9799800e+00   2.6893219e-03
   1.0000000e+01   2.6344737e-03


==> 3Sol_real_opt_Tx4.dat <==
  -1.0000000e+01   2.3229319e-03
  -9.9799800e+00   2.3615936e-03
  -9.9599600e+00   2.4007756e-03
  -9.9399399e+00   2.4404840e-03
  -9.9199199e+00   2.4807256e-03
  -9.8998999e+00   2.5215072e-03
  -9.8798799e+00   2.5628361e-03
  -9.8598599e+00   2.6047198e-03
  -9.8398398e+00   2.6471663e-03
  -9.8198198e+00   2.6901838e-03
  -9.7997998e+00   2.7337812e-03
  -9.7797798e+00   2.7779676e-03
  -9.7597598e+00   2.8227528e-03
  -9.7397397e+00   2.8681470e-03
  -9.7197197e+00   2.9141609e-03
  -9.6996997e+00   2.9608059e-03
  -9.6796797e+00   3.0080941e-03
  -9.6596597e+00   3.0560381e-03
  -9.6396396e+00   3.1046512e-03
  -9.6196196e+00   3.1539476e-03
  -9.5995996e+00   3.2039423e-03
  -9.5795796e+00   3.2546511e-03
  -9.5595596e+00   3.3060906e-03
  -9.5395395e+00   3.3582784e-03
  -9.5195195e+00   3.4112332e-03
  -9.4994995e+00   3.4649747e-03
  -9.4794795e+00   3.5195235e-03
  -9.4594595e+00   3.5749018e-03
  -9.4394394e+00   3.6311326e-03
  -9.4194194e+00   3.6882403e-03
  -9.3993994e+00   3.7462508e-03
  -9.3793794e+00   3.8051912e-03
  -9.3593594e+00   3.8650901e-03
  -9.3393393e+00   3.9259779e-03
  -9.3193193e+00   3.9878861e-03
  -9.2992993e+00   4.0508484e-03
  -9.2792793e+00   4.1148998e-03
  -9.2592593e+00   4.1800773e-03
  -9.2392392e+00   4.2464198e-03
  -9.2192192e+00   4.3139682e-03
  -9.1991992e+00   4.3827651e-03
  -9.1791792e+00   4.4528555e-03
  -9.1591592e+00   4.5242864e-03
  -9.1391391e+00   4.5971070e-03
  -9.1191191e+00   4.6713690e-03
  -9.0990991e+00   4.7471261e-03
  -9.0790791e+00   4.8244347e-03
  -9.0590591e+00   4.9033536e-03
  -9.0390390e+00   4.9839442e-03
  -9.0190190e+00   5.0662703e-03
  -8.9989990e+00   5.1503987e-03
  -8.9789790e+00   5.2363986e-03
  -8.9589590e+00   5.3243422e-03
  -8.9389389e+00   5.4143043e-03
  -8.9189189e+00   5.5063629e-03
  -8.8988989e+00   5.6005986e-03
  -8.8788789e+00   5.6970952e-03
  -8.8588589e+00   5.7959393e-03
  -8.8388388e+00   5.8972206e-03
  -8.8188188e+00   6.0010319e-03
  -8.7987988e+00   6.1074689e-03
  -8.7787788e+00   6.2166307e-03
  -8.7587588e+00   6.3286192e-03
  -8.7387387e+00   6.4435396e-03
  -8.7187187e+00   6.5615001e-03
  -8.6986987e+00   6.6826120e-03
  -8.6786787e+00   6.8069899e-03
  -8.6586587e+00   6.9347514e-03
  -8.6386386e+00   7.0660171e-03
  -8.6186186e+00   7.2009108e-03
  -8.5985986e+00   7.3395592e-03
  -8.5785786e+00   7.4820922e-03
  -8.5585586e+00   7.6286427e-03
  -8.5385385e+00   7.7793464e-03
  -8.5185185e+00   7.9343420e-03
  -8.4984985e+00   8.0937711e-03
  -8.4784785e+00   8.2577783e-03
  -8.4584585e+00   8.4265108e-03
  -8.4384384e+00   8.6001186e-03
  -8.4184184e+00   8.7787547e-03
  -8.3983984e+00   8.9625744e-03
  -8.3783784e+00   9.1517360e-03
  -8.3583584e+00   9.3464001e-03
  -8.3383383e+00   9.5467301e-03
  -8.3183183e+00   9.7528919e-03
  -8.2982983e+00   9.9650537e-03
  -8.2782783e+00   1.0183386e-02
  -8.2582583e+00   1.0408063e-02
  -8.2382382e+00   1.0639260e-02
  -8.2182182e+00   1.0877154e-02
  -8.1981982e+00   1.1121926e-02
  -8.1781782e+00   1.1373758e-02
  -8.1581582e+00   1.1632836e-02
  -8.1381381e+00   1.1899347e-02
  -8.1181181e+00   1.2173480e-02
  -8.0980981e+00   1.2455426e-02
  -8.0780781e+00   1.2745380e-02
  -8.0580581e+00   1.3043539e-02
  -8.0380380e+00   1.3350099e-02
  -8.0180180e+00   1.3665263e-02
  -7.9979980e+00   1.3989233e-02
  -7.9779780e+00   1.4322215e-02
  -7.9579580e+00   1.4664415e-02
  -7.9379379e+00   1.5016045e-02
  -7.9179179e+00   1.5377316e-02
  -7.8978979e+00   1.5748444e-02
  -7.8778779e+00   1.6129645e-02
  -7.8578579e+00   1.6521138e-02
  -7.8378378e+00   1.6923147e-02
  -7.8178178e+00   1.7335895e-02
  -7.7977978e+00   1.7759611e-02
  -7.7777778e+00   1.8194523e-02
  -7.7577578e+00   1.8640864e-02
  -7.7377377e+00   1.9098870e-02
  -7.7177177e+00   1.9568779e-02
  -7.6976977e+00   2.0050831e-02
  -7.6776777e+00   2.0545271e-02
  -7.6576577e+00   2.1052345e-02
  -7.6376376e+00   2.1572304e-02
  -7.6176176e+00   2.2105399e-02
  -7.5975976e+00   2.2651888e-02
  -7.5775776e+00   2.3212029e-02
  -7.5575576e+00   2.3786086e-02
  -7.5375375e+00   2.4374325e-02
  -7.5175175e+00   2.4977014e-02
  -7.4974975e+00   2.5594428e-02
  -7.4774775e+00   2.6226843e-02
  -7.4574575e+00   2.6874539e-02
  -7.4374374e+00   2.7537801e-02
  -7.4174174e+00   2.8216917e-02
  -7.3973974e+00   2.8912179e-02
  -7.3773774e+00   2.9623883e-02
  -7.3573574e+00   3.0352329e-02
  -7.3373373e+00   3.1097822e-02
  -7.3173173e+00   3.1860672e-02
  -7.2972973e+00   3.2641190e-02
  -7.2772773e+00   3.3439695e-02
  -7.2572573e+00   3.4256510e-02
  -7.2372372e+00   3.5091961e-02
  -7.2172172e+00   3.5946381e-02
  -7.1971972e+00   3.6820106e-02
  -7.1771772e+00   3.7713479e-02
  -7.1571572e+00   3.8626846e-02
  -7.1371371e+00   3.9560560e-02
  -7.1171171e+00   4.0514978e-02
  -7.0970971e+00   4.1490463e-02
  -7.0770771e+00   4.2487385e-02
  -7.0570571e+00   4.3506117e-02
  -7.0370370e+00   4.4547040e-02
  -7.0170170e+00   4.5610539e-02
  -6.9969970e+00   4.6697008e-02
  -6.9769770e+00   4.7806843e-02
  -6.9569570e+00   4.8940451e-02
  -6.9369369e+00   5.0098240e-02
  -6.9169169e+00   5.1280630e-02
  -6.8968969e+00   5.2488043e-02
  -6.8768769e+00   5.3720911e-02
  -6.8568569e+00   5.4979671e-02
  -6.8368368e+00   5.6264768e-02
  -6.8168168e+00   5.7576653e-02
  -6.7967968e+00   5.8915785e-02
  -6.7767768e+00   6.0282630e-02
  -6.7567568e+00   6.1677662e-02
  -6.7367367e+00   6.3101362e-02
  -6.7167167e+00   6.4554218e-02
  -6.6966967e+00   6.6036728e-02
  -6.6766767e+00   6.7549394e-02
  -6.6566567e+00   6.9092731e-02
  -6.6366366e+00   7.0667257e-02
  -6.6166166e+00   7.2273501e-02
  -6.5965966e+00   7.3912001e-02
  -6.5765766e+00   7.5583300e-02
  -6.5565566e+00   7.7287953e-02
  -6.5365365e+00   7.9026521e-02
  -6.5165165e+00   8.0799574e-02
  -6.4964965e+00   8.2607692e-02
  -6.4764765e+00   8.4451462e-02
  -6.4564565e+00   8.6331479e-02
  -6.4364364e+00   8.8248350e-02
  -6.4164164e+00   9.0202686e-02
  -6.3963964e+00   9.2195112e-02
  -6.3763764e+00   9.4226257e-02
  -6.3563564e+00   9.6296761e-02
  -6.3363363e+00   9.8407272e-02
  -6.3163163e+00   1.0055845e-01
  -6.2962963e+00   1.0275095e-01
  -6.2762763e+00   1.0498546e-01
  -6.2562563e+00   1.0726266e-01
  -6.2362362e+00   1.0958323e-01
  -6.2162162e+00   1.1194787e-01
  -6.1961962e+00   1.1435730e-01
  -6.1761762e+00   1.1681223e-01
  -6.1561562e+00   1.1931337e-01
  -6.1361361e+00   1.2186146e-01
  -6.1161161e+00   1.2445723e-01
  -6.0960961e+00   1.2710142e-01
  -6.0760761e+00   1.2979480e-01
  -6.0560561e+00   1.3253811e-01
  -6.0360360e+00   1.3533211e-01
  -6.0160160e+00   1.3817757e-01
  -5.9959960e+00   1.4107526e-01
  -5.9759760e+00   1.4402597e-01
  -5.9559560e+00   1.4703047e-01
  -5.9359359e+00   1.5008954e-01
  -5.9159159e+00   1.5320397e-01
  -5.8958959e+00   1.5637455e-01
  -5.8758759e+00   1.5960207e-01
  -5.8558559e+00   1.6288733e-01
  -5.8358358e+00   1.6623111e-01
  -5.8158158e+00   1.6963420e-01
  -5.7957958e+00   1.7309740e-01
  -5.7757758e+00   1.7662149e-01
  -5.7557558e+00   1.8020725e-01
  -5.7357357e+00   1.8385546e-01
  -5.7157157e+00   1.8756690e-01
  -5.6956957e+00   1.9134232e-01
  -5.6756757e+00   1.9518250e-01
  -5.6556557e+00   1.9908816e-01
  -5.6356356e+00   2.0306006e-01
  -5.6156156e+00   2.0709892e-01
  -5.5955956e+00   2.1120545e-01
  -5.5755756e+00   2.1538033e-01
  -5.5555556e+00   2.1962427e-01
  -5.5355355e+00   2.2393790e-01
  -5.5155155e+00   2.2832189e-01
  -5.4954955e+00   2.3277683e-01
  -5.4754755e+00   2.3730332e-01
  -5.4554555e+00   2.4190194e-01
  -5.4354354e+00   2.4657322e-01
  -5.4154154e+00   2.5131766e-01
  -5.3953954e+00   2.5613574e-01
  -5.3753754e+00   2.6102790e-01
  -5.3553554e+00   2.6599454e-01
  -5.3353353e+00   2.7103602e-01
  -5.3153153e+00   2.7615265e-01
  -5.2952953e+00   2.8134471e-01
  -5.2752753e+00   2.8661242e-01
  -5.2552553e+00   2.9195595e-01
  -5.2352352e+00   2.9737540e-01
  -5.2152152e+00   3.0287084e-01
  -5.1951952e+00   3.0844227e-01
  -5.1751752e+00   3.1408961e-01
  -5.1551552e+00   3.1981272e-01
  -5.1351351e+00   3.2561140e-01
  -5.1151151e+00   3.3148536e-01
  -5.0950951e+00   3.3743424e-01
  -5.0750751e+00   3.4345759e-01
  -5.0550551e+00   3.4955488e-01
  -5.0350350e+00   3.5572550e-01
  -5.0150150e+00   3.6196872e-01
  -4.9949950e+00   3.6828373e-01
  -4.9749750e+00   3.7466963e-01
  -4.9549550e+00   3.8112538e-01
  -4.9349349e+00   3.8764986e-01
  -4.9149149e+00   3.9424182e-01
  -4.8948949e+00   4.0089992e-01
  -4.8748749e+00   4.0762266e-01
  -4.8548549e+00   4.1440844e-01
  -4.8348348e+00   4.2125552e-01
  -4.8148148e+00   4.2816204e-01
  -4.7947948e+00   4.3512600e-01
  -4.7747748e+00   4.4214524e-01
  -4.7547548e+00   4.4921749e-01
  -4.7347347e+00   4.5634031e-01
  -4.7147147e+00   4.6351111e-01
  -4.6946947e+00   4.7072717e-01
  -4.6746747e+00   4.7798559e-01
  -4.6546547e+00   4.8528332e-01
  -4.6346346e+00   4.9261718e-01
  -4.6146146e+00   4.9998378e-01
  -4.5945946e+00   5.0737960e-01
  -4.5745746e+00   5.1480095e-01
  -4.5545546e+00   5.2224397e-01
  -4.5345345e+00   5.2970466e-01
  -4.5145145e+00   5.3717882e-01
  -4.4944945e+00   5.4466213e-01
  -4.4744745e+00   5.5215007e-01
  -4.4544545e+00   5.5963798e-01
  -4.4344344e+00   5.6712105e-01
  -4.4144144e+00   5.7459432e-01
  -4.3943944e+00   5.8205266e-01
  -4.3743744e+00   5.8949081e-01
  -4.3543544e+00   5.9690339e-01
  -4.3343343e+00   6.0428485e-01
  -4.3143143e+00   6.1162956e-01
  -4.2942943e+00   6.1893175e-01
  -4.2742743e+00   6.2618554e-01
  -4.2542543e+00   6.3338496e-01
  -4.2342342e+00   6.4052395e-01
  -4.2142142e+00   6.4759640e-01
  -4.1941942e+00   6.5459610e-01
  -4.1741742e+00   6.6151682e-01
  -4.1541542e+00   6.6835227e-01
  -4.1341341e+00   6.7509618e-01
  -4.1141141e+00   6.8174225e-01
  -4.0940941e+00   6.8828420e-01
  -4.0740741e+00   6.9471578e-01
  -4.0540541e+00   7.0103080e-01
  -4.0340340e+00   7.0722315e-01
  -4.0140140e+00   7.1328678e-01
  -3.9939940e+00   7.1921579e-01
  -3.9739740e+00   7.2500439e-01
  -3.9539540e+00   7.3064696e-01
  -3.9339339e+00   7.3613805e-01
  -3.9139139e+00   7.4147243e-01
  -3.8938939e+00   7.4664507e-01
  -3.8738739e+00   7.5165122e-01
  -3.8538539e+00   7.5648638e-01
  -3.8338338e+00   7.6114636e-01
  -3.8138138e+00   7.6562729e-01
  -3.7937938e+00   7.6992564e-01
  -3.7737738e+00   7.7403825e-01
  -3.7537538e+00   7.7796237e-01
  -3.7337337e+00   7.8169563e-01
  -3.7137137e+00   7.8523613e-01
  -3.6936937e+00   7.8858240e-01
  -3.6736737e+00   7.9173346e-01
  -3.6536537e+00   7.9468881e-01
  -3.6336336e+00   7.9744849e-01
  -3.6136136e+00   8.0001305e-01
  -3.5935936e+00   8.0238358e-01
  -3.5735736e+00   8.0456174e-01
  -3.5535536e+00   8.0654975e-01
  -3.5335335e+00   8.0835042e-01
  -3.5135135e+00   8.0996712e-01
  -3.4934935e+00   8.1140385e-01
  -3.4734735e+00   8.1266517e-01
  -3.4534535e+00   8.1375626e-01
  -3.4334334e+00   8.1468288e-01
  -3.4134134e+00   8.1545139e-01
  -3.3933934e+00   8.1606875e-01
  -3.3733734e+00   8.1654245e-01
  -3.3533534e+00   8.1688059e-01
  -3.3333333e+00   8.1709180e-01
  -3.3133133e+00   8.1718524e-01
  -3.2932933e+00   8.1717057e-01
  -3.2732733e+00   8.1705795e-01
  -3.2532533e+00   8.1685798e-01
  -3.2332332e+00   8.1658170e-01
  -3.2132132e+00   8.1624052e-01
  -3.1931932e+00   8.1584622e-01
  -3.1731732e+00   8.1541086e-01
  -3.1531532e+00   8.1494681e-01
  -3.1331331e+00   8.1446660e-01
  -3.1131131e+00   8.1398296e-01
  -3.0930931e+00   8.1350871e-01
  -3.0730731e+00   8.1305672e-01
  -3.0530531e+00   8.1263984e-01
  -3.0330330e+00   8.1227085e-01
  -3.0130130e+00   8.1196238e-01
  -2.9929930e+00   8.1172685e-01
  -2.9729730e+00   8.1157639e-01
  -2.9529530e+00   8.1152276e-01
  -2.9329329e+00   8.1157732e-01
  -2.9129129e+00   8.1175091e-01
  -2.8928929e+00   8.1205378e-01
  -2.8728729e+00   8.1249558e-01
  -2.8528529e+00   8.1308519e-01
  -2.8328328e+00   8.1383076e-01
  -2.8128128e+00   8.1473956e-01
  -2.7927928e+00   8.1581798e-01
  -2.7727728e+00   8.1707144e-01
  -2.7527528e+00   8.1850434e-01
  -2.7327327e+00   8.2012006e-01
  -2.7127127e+00   8.2192085e-01
  -2.6926927e+00   8.2390787e-01
  -2.6726727e+00   8.2608112e-01
  -2.6526527e+00   8.2843945e-01
  -2.6326326e+00   8.3098053e-01
  -2.6126126e+00   8.3370088e-01
  -2.5925926e+00   8.3659583e-01
  -2.5725726e+00   8.3965958e-01
  -2.5525526e+00   8.4288521e-01
  -2.5325325e+00   8.4626469e-01
  -2.5125125e+00   8.4978896e-01
  -2.4924925e+00   8.5344790e-01
  -2.4724725e+00   8.5723046e-01
  -2.4524525e+00   8.6112468e-01
  -2.4324324e+00   8.6511773e-01
  -2.4124124e+00   8.6919600e-01
  -2.3923924e+00   8.7334517e-01
  -2.3723724e+00   8.7755027e-01
  -2.3523524e+00   8.8179575e-01
  -2.3323323e+00   8.8606559e-01
  -2.3123123e+00   8.9034333e-01
  -2.2922923e+00   8.9461217e-01
  -2.2722723e+00   8.9885510e-01
  -2.2522523e+00   9.0305488e-01
  -2.2322322e+00   9.0719424e-01
  -2.2122122e+00   9.1125584e-01
  -2.1921922e+00   9.1522246e-01
  -2.1721722e+00   9.1907702e-01
  -2.1521522e+00   9.2280267e-01
  -2.1321321e+00   9.2638285e-01
  -2.1121121e+00   9.2980141e-01
  -2.0920921e+00   9.3304265e-01
  -2.0720721e+00   9.3609139e-01
  -2.0520521e+00   9.3893304e-01
  -2.0320320e+00   9.4155368e-01
  -2.0120120e+00   9.4394011e-01
  -1.9919920e+00   9.4607989e-01
  -1.9719720e+00   9.4796144e-01
  -1.9519520e+00   9.4957403e-01
  -1.9319319e+00   9.5090788e-01
  -1.9119119e+00   9.5195417e-01
  -1.8918919e+00   9.5270509e-01
  -1.8718719e+00   9.5315385e-01
  -1.8518519e+00   9.5329475e-01
  -1.8318318e+00   9.5312316e-01
  -1.8118118e+00   9.5263555e-01
  -1.7917918e+00   9.5182951e-01
  -1.7717718e+00   9.5070377e-01
  -1.7517518e+00   9.4925814e-01
  -1.7317317e+00   9.4749360e-01
  -1.7117117e+00   9.4541220e-01
  -1.6916917e+00   9.4301711e-01
  -1.6716717e+00   9.4031258e-01
  -1.6516517e+00   9.3730392e-01
  -1.6316316e+00   9.3399744e-01
  -1.6116116e+00   9.3040049e-01
  -1.5915916e+00   9.2652136e-01
  -1.5715716e+00   9.2236927e-01
  -1.5515516e+00   9.1795433e-01
  -1.5315315e+00   9.1328746e-01
  -1.5115115e+00   9.0838041e-01
  -1.4914915e+00   9.0324563e-01
  -1.4714715e+00   8.9789627e-01
  -1.4514515e+00   8.9234610e-01
  -1.4314314e+00   8.8660948e-01
  -1.4114114e+00   8.8070127e-01
  -1.3913914e+00   8.7463676e-01
  -1.3713714e+00   8.6843167e-01
  -1.3513514e+00   8.6210203e-01
  -1.3313313e+00   8.5566413e-01
  -1.3113113e+00   8.4913447e-01
  -1.2912913e+00   8.4252969e-01
  -1.2712713e+00   8.3586651e-01
  -1.2512513e+00   8.2916165e-01
  -1.2312312e+00   8.2243178e-01
  -1.2112112e+00   8.1569347e-01
  -1.1911912e+00   8.0896310e-01
  -1.1711712e+00   8.0225681e-01
  -1.1511512e+00   7.9559045e-01
  -1.1311311e+00   7.8897950e-01
  -1.1111111e+00   7.8243901e-01
  -1.0910911e+00   7.7598356e-01
  -1.0710711e+00   7.6962720e-01
  -1.0510511e+00   7.6338338e-01
  -1.0310310e+00   7.5726491e-01
  -1.0110110e+00   7.5128390e-01
  -9.9099099e-01   7.4545171e-01
  -9.7097097e-01   7.3977894e-01
  -9.5095095e-01   7.3427533e-01
  -9.3093093e-01   7.2894978e-01
  -9.1091091e-01   7.2381026e-01
  -8.9089089e-01   7.1886384e-01
  -8.7087087e-01   7.1411663e-01
  -8.5085085e-01   7.0957378e-01
  -8.3083083e-01   7.0523942e-01
  -8.1081081e-01   7.0111674e-01
  -7.9079079e-01   6.9720792e-01
  -7.7077077e-01   6.9351414e-01
  -7.5075075e-01   6.9003566e-01
  -7.3073073e-01   6.8677173e-01
  -7.1071071e-01   6.8372071e-01
  -6.9069069e-01   6.8088006e-01
  -6.7067067e-01   6.7824638e-01
  -6.5065065e-01   6.7581545e-01
  -6.3063063e-01   6.7358230e-01
  -6.1061061e-01   6.7154121e-01
  -5.9059059e-01   6.6968585e-01
  -5.7057057e-01   6.6800924e-01
  -5.5055055e-01   6.6650389e-01
  -5.3053053e-01   6.6516184e-01
  -5.1051051e-01   6.6397470e-01
  -4.9049049e-01   6.6293377e-01
  -4.7047047e-01   6.6203005e-01
  -4.5045045e-01   6.6125434e-01
  -4.3043043e-01   6.6059732e-01
  -4.1041041e-01   6.6004956e-01
  -3.9039039e-01   6.5960166e-01
  -3.7037037e-01   6.5924423e-01
  -3.5035035e-01   6.5896801e-01
  -3.3033033e-01   6.5876390e-01
  -3.1031031e-01   6.5862302e-01
  -2.9029029e-01   6.5853675e-01
  -2.7027027e-01   6.5849680e-01
  -2.5025025e-01   6.5849524e-01
  -2.3023023e-01   6.5852452e-01
  -2.1021021e-01   6.5857756e-01
  -1.9019019e-01   6.5864773e-01
  -1.7017017e-01   6.5872891e-01
  -1.5015015e-01   6.5881552e-01
  -1.3013013e-01   6.5890254e-01
  -1.1011011e-01   6.5898552e-01
  -9.0090090e-02   6.5906062e-01
  -7.0070070e-02   6.5912461e-01
  -5.0050050e-02   6.5917489e-01
  -3.0030030e-02   6.5920950e-01
  -1.0010010e-02   6.5922713e-01
   1.0010010e-02   6.5922713e-01
   3.0030030e-02   6.5920950e-01
   5.0050050e-02   6.5917489e-01
   7.0070070e-02   6.5912461e-01
   9.0090090e-02   6.5906062e-01
   1.1011011e-01   6.5898552e-01
   1.3013013e-01   6.5890254e-01
   1.5015015e-01   6.5881552e-01
   1.7017017e-01   6.5872891e-01
   1.9019019e-01   6.5864773e-01
   2.1021021e-01   6.5857756e-01
   2.3023023e-01   6.5852452e-01
   2.5025025e-01   6.5849524e-01
   2.7027027e-01   6.5849680e-01
   2.9029029e-01   6.5853675e-01
   3.1031031e-01   6.5862302e-01
   3.3033033e-01   6.5876390e-01
   3.5035035e-01   6.5896801e-01
   3.7037037e-01   6.5924423e-01
   3.9039039e-01   6.5960166e-01
   4.1041041e-01   6.6004956e-01
   4.3043043e-01   6.6059732e-01
   4.5045045e-01   6.6125434e-01
   4.7047047e-01   6.6203005e-01
   4.9049049e-01   6.6293377e-01
   5.1051051e-01   6.6397470e-01
   5.3053053e-01   6.6516184e-01
   5.5055055e-01   6.6650389e-01
   5.7057057e-01   6.6800924e-01
   5.9059059e-01   6.6968585e-01
   6.1061061e-01   6.7154121e-01
   6.3063063e-01   6.7358230e-01
   6.5065065e-01   6.7581545e-01
   6.7067067e-01   6.7824638e-01
   6.9069069e-01   6.8088006e-01
   7.1071071e-01   6.8372071e-01
   7.3073073e-01   6.8677173e-01
   7.5075075e-01   6.9003566e-01
   7.7077077e-01   6.9351414e-01
   7.9079079e-01   6.9720792e-01
   8.1081081e-01   7.0111674e-01
   8.3083083e-01   7.0523942e-01
   8.5085085e-01   7.0957378e-01
   8.7087087e-01   7.1411663e-01
   8.9089089e-01   7.1886384e-01
   9.1091091e-01   7.2381026e-01
   9.3093093e-01   7.2894978e-01
   9.5095095e-01   7.3427533e-01
   9.7097097e-01   7.3977894e-01
   9.9099099e-01   7.4545171e-01
   1.0110110e+00   7.5128390e-01
   1.0310310e+00   7.5726491e-01
   1.0510511e+00   7.6338338e-01
   1.0710711e+00   7.6962720e-01
   1.0910911e+00   7.7598356e-01
   1.1111111e+00   7.8243901e-01
   1.1311311e+00   7.8897950e-01
   1.1511512e+00   7.9559045e-01
   1.1711712e+00   8.0225681e-01
   1.1911912e+00   8.0896310e-01
   1.2112112e+00   8.1569347e-01
   1.2312312e+00   8.2243178e-01
   1.2512513e+00   8.2916165e-01
   1.2712713e+00   8.3586651e-01
   1.2912913e+00   8.4252969e-01
   1.3113113e+00   8.4913447e-01
   1.3313313e+00   8.5566413e-01
   1.3513514e+00   8.6210203e-01
   1.3713714e+00   8.6843167e-01
   1.3913914e+00   8.7463676e-01
   1.4114114e+00   8.8070127e-01
   1.4314314e+00   8.8660948e-01
   1.4514515e+00   8.9234610e-01
   1.4714715e+00   8.9789627e-01
   1.4914915e+00   9.0324563e-01
   1.5115115e+00   9.0838041e-01
   1.5315315e+00   9.1328746e-01
   1.5515516e+00   9.1795433e-01
   1.5715716e+00   9.2236927e-01
   1.5915916e+00   9.2652136e-01
   1.6116116e+00   9.3040049e-01
   1.6316316e+00   9.3399744e-01
   1.6516517e+00   9.3730392e-01
   1.6716717e+00   9.4031258e-01
   1.6916917e+00   9.4301711e-01
   1.7117117e+00   9.4541220e-01
   1.7317317e+00   9.4749360e-01
   1.7517518e+00   9.4925814e-01
   1.7717718e+00   9.5070377e-01
   1.7917918e+00   9.5182951e-01
   1.8118118e+00   9.5263555e-01
   1.8318318e+00   9.5312316e-01
   1.8518519e+00   9.5329475e-01
   1.8718719e+00   9.5315385e-01
   1.8918919e+00   9.5270509e-01
   1.9119119e+00   9.5195417e-01
   1.9319319e+00   9.5090788e-01
   1.9519520e+00   9.4957403e-01
   1.9719720e+00   9.4796144e-01
   1.9919920e+00   9.4607989e-01
   2.0120120e+00   9.4394011e-01
   2.0320320e+00   9.4155368e-01
   2.0520521e+00   9.3893304e-01
   2.0720721e+00   9.3609139e-01
   2.0920921e+00   9.3304265e-01
   2.1121121e+00   9.2980141e-01
   2.1321321e+00   9.2638285e-01
   2.1521522e+00   9.2280267e-01
   2.1721722e+00   9.1907702e-01
   2.1921922e+00   9.1522246e-01
   2.2122122e+00   9.1125584e-01
   2.2322322e+00   9.0719424e-01
   2.2522523e+00   9.0305488e-01
   2.2722723e+00   8.9885510e-01
   2.2922923e+00   8.9461217e-01
   2.3123123e+00   8.9034333e-01
   2.3323323e+00   8.8606559e-01
   2.3523524e+00   8.8179575e-01
   2.3723724e+00   8.7755027e-01
   2.3923924e+00   8.7334517e-01
   2.4124124e+00   8.6919600e-01
   2.4324324e+00   8.6511773e-01
   2.4524525e+00   8.6112468e-01
   2.4724725e+00   8.5723046e-01
   2.4924925e+00   8.5344790e-01
   2.5125125e+00   8.4978896e-01
   2.5325325e+00   8.4626469e-01
   2.5525526e+00   8.4288521e-01
   2.5725726e+00   8.3965958e-01
   2.5925926e+00   8.3659583e-01
   2.6126126e+00   8.3370088e-01
   2.6326326e+00   8.3098053e-01
   2.6526527e+00   8.2843945e-01
   2.6726727e+00   8.2608112e-01
   2.6926927e+00   8.2390787e-01
   2.7127127e+00   8.2192085e-01
   2.7327327e+00   8.2012006e-01
   2.7527528e+00   8.1850434e-01
   2.7727728e+00   8.1707144e-01
   2.7927928e+00   8.1581798e-01
   2.8128128e+00   8.1473956e-01
   2.8328328e+00   8.1383076e-01
   2.8528529e+00   8.1308519e-01
   2.8728729e+00   8.1249558e-01
   2.8928929e+00   8.1205378e-01
   2.9129129e+00   8.1175091e-01
   2.9329329e+00   8.1157732e-01
   2.9529530e+00   8.1152276e-01
   2.9729730e+00   8.1157639e-01
   2.9929930e+00   8.1172685e-01
   3.0130130e+00   8.1196238e-01
   3.0330330e+00   8.1227085e-01
   3.0530531e+00   8.1263984e-01
   3.0730731e+00   8.1305672e-01
   3.0930931e+00   8.1350871e-01
   3.1131131e+00   8.1398296e-01
   3.1331331e+00   8.1446660e-01
   3.1531532e+00   8.1494681e-01
   3.1731732e+00   8.1541086e-01
   3.1931932e+00   8.1584622e-01
   3.2132132e+00   8.1624052e-01
   3.2332332e+00   8.1658170e-01
   3.2532533e+00   8.1685798e-01
   3.2732733e+00   8.1705795e-01
   3.2932933e+00   8.1717057e-01
   3.3133133e+00   8.1718524e-01
   3.3333333e+00   8.1709180e-01
   3.3533534e+00   8.1688059e-01
   3.3733734e+00   8.1654245e-01
   3.3933934e+00   8.1606875e-01
   3.4134134e+00   8.1545139e-01
   3.4334334e+00   8.1468288e-01
   3.4534535e+00   8.1375626e-01
   3.4734735e+00   8.1266517e-01
   3.4934935e+00   8.1140385e-01
   3.5135135e+00   8.0996712e-01
   3.5335335e+00   8.0835042e-01
   3.5535536e+00   8.0654975e-01
   3.5735736e+00   8.0456174e-01
   3.5935936e+00   8.0238358e-01
   3.6136136e+00   8.0001305e-01
   3.6336336e+00   7.9744849e-01
   3.6536537e+00   7.9468881e-01
   3.6736737e+00   7.9173346e-01
   3.6936937e+00   7.8858240e-01
   3.7137137e+00   7.8523613e-01
   3.7337337e+00   7.8169563e-01
   3.7537538e+00   7.7796237e-01
   3.7737738e+00   7.7403825e-01
   3.7937938e+00   7.6992564e-01
   3.8138138e+00   7.6562729e-01
   3.8338338e+00   7.6114636e-01
   3.8538539e+00   7.5648638e-01
   3.8738739e+00   7.5165122e-01
   3.8938939e+00   7.4664507e-01
   3.9139139e+00   7.4147243e-01
   3.9339339e+00   7.3613805e-01
   3.9539540e+00   7.3064696e-01
   3.9739740e+00   7.2500439e-01
   3.9939940e+00   7.1921579e-01
   4.0140140e+00   7.1328678e-01
   4.0340340e+00   7.0722315e-01
   4.0540541e+00   7.0103080e-01
   4.0740741e+00   6.9471578e-01
   4.0940941e+00   6.8828420e-01
   4.1141141e+00   6.8174225e-01
   4.1341341e+00   6.7509618e-01
   4.1541542e+00   6.6835227e-01
   4.1741742e+00   6.6151682e-01
   4.1941942e+00   6.5459610e-01
   4.2142142e+00   6.4759640e-01
   4.2342342e+00   6.4052395e-01
   4.2542543e+00   6.3338496e-01
   4.2742743e+00   6.2618554e-01
   4.2942943e+00   6.1893175e-01
   4.3143143e+00   6.1162956e-01
   4.3343343e+00   6.0428485e-01
   4.3543544e+00   5.9690339e-01
   4.3743744e+00   5.8949081e-01
   4.3943944e+00   5.8205266e-01
   4.4144144e+00   5.7459432e-01
   4.4344344e+00   5.6712105e-01
   4.4544545e+00   5.5963798e-01
   4.4744745e+00   5.5215007e-01
   4.4944945e+00   5.4466213e-01
   4.5145145e+00   5.3717882e-01
   4.5345345e+00   5.2970466e-01
   4.5545546e+00   5.2224397e-01
   4.5745746e+00   5.1480095e-01
   4.5945946e+00   5.0737960e-01
   4.6146146e+00   4.9998378e-01
   4.6346346e+00   4.9261718e-01
   4.6546547e+00   4.8528332e-01
   4.6746747e+00   4.7798559e-01
   4.6946947e+00   4.7072717e-01
   4.7147147e+00   4.6351111e-01
   4.7347347e+00   4.5634031e-01
   4.7547548e+00   4.4921749e-01
   4.7747748e+00   4.4214524e-01
   4.7947948e+00   4.3512600e-01
   4.8148148e+00   4.2816204e-01
   4.8348348e+00   4.2125552e-01
   4.8548549e+00   4.1440844e-01
   4.8748749e+00   4.0762266e-01
   4.8948949e+00   4.0089992e-01
   4.9149149e+00   3.9424182e-01
   4.9349349e+00   3.8764986e-01
   4.9549550e+00   3.8112538e-01
   4.9749750e+00   3.7466963e-01
   4.9949950e+00   3.6828373e-01
   5.0150150e+00   3.6196872e-01
   5.0350350e+00   3.5572550e-01
   5.0550551e+00   3.4955488e-01
   5.0750751e+00   3.4345759e-01
   5.0950951e+00   3.3743424e-01
   5.1151151e+00   3.3148536e-01
   5.1351351e+00   3.2561140e-01
   5.1551552e+00   3.1981272e-01
   5.1751752e+00   3.1408961e-01
   5.1951952e+00   3.0844227e-01
   5.2152152e+00   3.0287084e-01
   5.2352352e+00   2.9737540e-01
   5.2552553e+00   2.9195595e-01
   5.2752753e+00   2.8661242e-01
   5.2952953e+00   2.8134471e-01
   5.3153153e+00   2.7615265e-01
   5.3353353e+00   2.7103602e-01
   5.3553554e+00   2.6599454e-01
   5.3753754e+00   2.6102790e-01
   5.3953954e+00   2.5613574e-01
   5.4154154e+00   2.5131766e-01
   5.4354354e+00   2.4657322e-01
   5.4554555e+00   2.4190194e-01
   5.4754755e+00   2.3730332e-01
   5.4954955e+00   2.3277683e-01
   5.5155155e+00   2.2832189e-01
   5.5355355e+00   2.2393790e-01
   5.5555556e+00   2.1962427e-01
   5.5755756e+00   2.1538033e-01
   5.5955956e+00   2.1120545e-01
   5.6156156e+00   2.0709892e-01
   5.6356356e+00   2.0306006e-01
   5.6556557e+00   1.9908816e-01
   5.6756757e+00   1.9518250e-01
   5.6956957e+00   1.9134232e-01
   5.7157157e+00   1.8756690e-01
   5.7357357e+00   1.8385546e-01
   5.7557558e+00   1.8020725e-01
   5.7757758e+00   1.7662149e-01
   5.7957958e+00   1.7309740e-01
   5.8158158e+00   1.6963420e-01
   5.8358358e+00   1.6623111e-01
   5.8558559e+00   1.6288733e-01
   5.8758759e+00   1.5960207e-01
   5.8958959e+00   1.5637455e-01
   5.9159159e+00   1.5320397e-01
   5.9359359e+00   1.5008954e-01
   5.9559560e+00   1.4703047e-01
   5.9759760e+00   1.4402597e-01
   5.9959960e+00   1.4107526e-01
   6.0160160e+00   1.3817757e-01
   6.0360360e+00   1.3533211e-01
   6.0560561e+00   1.3253811e-01
   6.0760761e+00   1.2979480e-01
   6.0960961e+00   1.2710142e-01
   6.1161161e+00   1.2445723e-01
   6.1361361e+00   1.2186146e-01
   6.1561562e+00   1.1931337e-01
   6.1761762e+00   1.1681223e-01
   6.1961962e+00   1.1435730e-01
   6.2162162e+00   1.1194787e-01
   6.2362362e+00   1.0958323e-01
   6.2562563e+00   1.0726266e-01
   6.2762763e+00   1.0498546e-01
   6.2962963e+00   1.0275095e-01
   6.3163163e+00   1.0055845e-01
   6.3363363e+00   9.8407272e-02
   6.3563564e+00   9.6296761e-02
   6.3763764e+00   9.4226257e-02
   6.3963964e+00   9.2195112e-02
   6.4164164e+00   9.0202686e-02
   6.4364364e+00   8.8248350e-02
   6.4564565e+00   8.6331479e-02
   6.4764765e+00   8.4451462e-02
   6.4964965e+00   8.2607692e-02
   6.5165165e+00   8.0799574e-02
   6.5365365e+00   7.9026521e-02
   6.5565566e+00   7.7287953e-02
   6.5765766e+00   7.5583300e-02
   6.5965966e+00   7.3912001e-02
   6.6166166e+00   7.2273501e-02
   6.6366366e+00   7.0667257e-02
   6.6566567e+00   6.9092731e-02
   6.6766767e+00   6.7549394e-02
   6.6966967e+00   6.6036728e-02
   6.7167167e+00   6.4554218e-02
   6.7367367e+00   6.3101362e-02
   6.7567568e+00   6.1677662e-02
   6.7767768e+00   6.0282630e-02
   6.7967968e+00   5.8915785e-02
   6.8168168e+00   5.7576653e-02
   6.8368368e+00   5.6264768e-02
   6.8568569e+00   5.4979671e-02
   6.8768769e+00   5.3720911e-02
   6.8968969e+00   5.2488043e-02
   6.9169169e+00   5.1280630e-02
   6.9369369e+00   5.0098240e-02
   6.9569570e+00   4.8940451e-02
   6.9769770e+00   4.7806843e-02
   6.9969970e+00   4.6697008e-02
   7.0170170e+00   4.5610539e-02
   7.0370370e+00   4.4547040e-02
   7.0570571e+00   4.3506117e-02
   7.0770771e+00   4.2487385e-02
   7.0970971e+00   4.1490463e-02
   7.1171171e+00   4.0514978e-02
   7.1371371e+00   3.9560560e-02
   7.1571572e+00   3.8626846e-02
   7.1771772e+00   3.7713479e-02
   7.1971972e+00   3.6820106e-02
   7.2172172e+00   3.5946381e-02
   7.2372372e+00   3.5091961e-02
   7.2572573e+00   3.4256510e-02
   7.2772773e+00   3.3439695e-02
   7.2972973e+00   3.2641190e-02
   7.3173173e+00   3.1860672e-02
   7.3373373e+00   3.1097822e-02
   7.3573574e+00   3.0352329e-02
   7.3773774e+00   2.9623883e-02
   7.3973974e+00   2.8912179e-02
   7.4174174e+00   2.8216917e-02
   7.4374374e+00   2.7537801e-02
   7.4574575e+00   2.6874539e-02
   7.4774775e+00   2.6226843e-02
   7.4974975e+00   2.5594428e-02
   7.5175175e+00   2.4977014e-02
   7.5375375e+00   2.4374325e-02
   7.5575576e+00   2.3786086e-02
   7.5775776e+00   2.3212029e-02
   7.5975976e+00   2.2651888e-02
   7.6176176e+00   2.2105399e-02
   7.6376376e+00   2.1572304e-02
   7.6576577e+00   2.1052345e-02
   7.6776777e+00   2.0545271e-02
   7.6976977e+00   2.0050831e-02
   7.7177177e+00   1.9568779e-02
   7.7377377e+00   1.9098870e-02
   7.7577578e+00   1.8640864e-02
   7.7777778e+00   1.8194523e-02
   7.7977978e+00   1.7759611e-02
   7.8178178e+00   1.7335895e-02
   7.8378378e+00   1.6923147e-02
   7.8578579e+00   1.6521138e-02
   7.8778779e+00   1.6129645e-02
   7.8978979e+00   1.5748444e-02
   7.9179179e+00   1.5377316e-02
   7.9379379e+00   1.5016045e-02
   7.9579580e+00   1.4664415e-02
   7.9779780e+00   1.4322215e-02
   7.9979980e+00   1.3989233e-02
   8.0180180e+00   1.3665263e-02
   8.0380380e+00   1.3350099e-02
   8.0580581e+00   1.3043539e-02
   8.0780781e+00   1.2745380e-02
   8.0980981e+00   1.2455426e-02
   8.1181181e+00   1.2173480e-02
   8.1381381e+00   1.1899347e-02
   8.1581582e+00   1.1632836e-02
   8.1781782e+00   1.1373758e-02
   8.1981982e+00   1.1121926e-02
   8.2182182e+00   1.0877154e-02
   8.2382382e+00   1.0639260e-02
   8.2582583e+00   1.0408063e-02
   8.2782783e+00   1.0183386e-02
   8.2982983e+00   9.9650537e-03
   8.3183183e+00   9.7528919e-03
   8.3383383e+00   9.5467301e-03
   8.3583584e+00   9.3464001e-03
   8.3783784e+00   9.1517360e-03
   8.3983984e+00   8.9625744e-03
   8.4184184e+00   8.7787547e-03
   8.4384384e+00   8.6001186e-03
   8.4584585e+00   8.4265108e-03
   8.4784785e+00   8.2577783e-03
   8.4984985e+00   8.0937711e-03
   8.5185185e+00   7.9343420e-03
   8.5385385e+00   7.7793464e-03
   8.5585586e+00   7.6286427e-03
   8.5785786e+00   7.4820922e-03
   8.5985986e+00   7.3395592e-03
   8.6186186e+00   7.2009108e-03
   8.6386386e+00   7.0660171e-03
   8.6586587e+00   6.9347514e-03
   8.6786787e+00   6.8069899e-03
   8.6986987e+00   6.6826120e-03
   8.7187187e+00   6.5615001e-03
   8.7387387e+00   6.4435396e-03
   8.7587588e+00   6.3286192e-03
   8.7787788e+00   6.2166307e-03
   8.7987988e+00   6.1074689e-03
   8.8188188e+00   6.0010319e-03
   8.8388388e+00   5.8972206e-03
   8.8588589e+00   5.7959393e-03
   8.8788789e+00   5.6970952e-03
   8.8988989e+00   5.6005986e-03
   8.9189189e+00   5.5063629e-03
   8.9389389e+00   5.4143043e-03
   8.9589590e+00   5.3243422e-03
   8.9789790e+00   5.2363986e-03
   8.9989990e+00   5.1503987e-03
   9.0190190e+00   5.0662703e-03
   9.0390390e+00   4.9839442e-03
   9.0590591e+00   4.9033536e-03
   9.0790791e+00   4.8244347e-03
   9.0990991e+00   4.7471261e-03
   9.1191191e+00   4.6713690e-03
   9.1391391e+00   4.5971070e-03
   9.1591592e+00   4.5242864e-03
   9.1791792e+00   4.4528555e-03
   9.1991992e+00   4.3827651e-03
   9.2192192e+00   4.3139682e-03
   9.2392392e+00   4.2464198e-03
   9.2592593e+00   4.1800773e-03
   9.2792793e+00   4.1148998e-03
   9.2992993e+00   4.0508484e-03
   9.3193193e+00   3.9878861e-03
   9.3393393e+00   3.9259779e-03
   9.3593594e+00   3.8650901e-03
   9.3793794e+00   3.8051912e-03
   9.3993994e+00   3.7462508e-03
   9.4194194e+00   3.6882403e-03
   9.4394394e+00   3.6311326e-03
   9.4594595e+00   3.5749018e-03
   9.4794795e+00   3.5195235e-03
   9.4994995e+00   3.4649747e-03
   9.5195195e+00   3.4112332e-03
   9.5395395e+00   3.3582784e-03
   9.5595596e+00   3.3060906e-03
   9.5795796e+00   3.2546511e-03
   9.5995996e+00   3.2039423e-03
   9.6196196e+00   3.1539476e-03
   9.6396396e+00   3.1046512e-03
   9.6596597e+00   3.0560381e-03
   9.6796797e+00   3.0080941e-03
   9.6996997e+00   2.9608059e-03
   9.7197197e+00   2.9141609e-03
   9.7397397e+00   2.8681470e-03
   9.7597598e+00   2.8227528e-03
   9.7797798e+00   2.7779676e-03
   9.7997998e+00   2.7337812e-03
   9.8198198e+00   2.6901838e-03
   9.8398398e+00   2.6471663e-03
   9.8598599e+00   2.6047198e-03
   9.8798799e+00   2.5628361e-03
   9.8998999e+00   2.5215072e-03
   9.9199199e+00   2.4807256e-03
   9.9399399e+00   2.4404840e-03
   9.9599600e+00   2.4007756e-03
   9.9799800e+00   2.3615936e-03
   1.0000000e+01   2.3229319e-03


==> 3Sol_real_opt_Tx5.dat <==
  -1.0000000e+01   2.6344737e-03
  -9.9799800e+00   2.6893219e-03
  -9.9599600e+00   2.7451478e-03
  -9.9399399e+00   2.8019633e-03
  -9.9199199e+00   2.8597800e-03
  -9.8998999e+00   2.9186095e-03
  -9.8798799e+00   2.9784636e-03
  -9.8598599e+00   3.0393539e-03
  -9.8398398e+00   3.1012919e-03
  -9.8198198e+00   3.1642893e-03
  -9.7997998e+00   3.2283574e-03
  -9.7797798e+00   3.2935077e-03
  -9.7597598e+00   3.3597516e-03
  -9.7397397e+00   3.4271005e-03
  -9.7197197e+00   3.4955656e-03
  -9.6996997e+00   3.5651582e-03
  -9.6796797e+00   3.6358894e-03
  -9.6596597e+00   3.7077705e-03
  -9.6396396e+00   3.7808123e-03
  -9.6196196e+00   3.8550260e-03
  -9.5995996e+00   3.9304224e-03
  -9.5795796e+00   4.0070124e-03
  -9.5595596e+00   4.0848069e-03
  -9.5395395e+00   4.1638167e-03
  -9.5195195e+00   4.2440524e-03
  -9.4994995e+00   4.3255246e-03
  -9.4794795e+00   4.4082441e-03
  -9.4594595e+00   4.4922213e-03
  -9.4394394e+00   4.5774669e-03
  -9.4194194e+00   4.6639912e-03
  -9.3993994e+00   4.7518048e-03
  -9.3793794e+00   4.8409181e-03
  -9.3593594e+00   4.9313415e-03
  -9.3393393e+00   5.0230854e-03
  -9.3193193e+00   5.1161603e-03
  -9.2992993e+00   5.2105767e-03
  -9.2792793e+00   5.3063449e-03
  -9.2592593e+00   5.4034755e-03
  -9.2392392e+00   5.5019791e-03
  -9.2192192e+00   5.6018662e-03
  -9.1991992e+00   5.7031477e-03
  -9.1791792e+00   5.8058343e-03
  -9.1591592e+00   5.9099369e-03
  -9.1391391e+00   6.0154668e-03
  -9.1191191e+00   6.1224350e-03
  -9.0990991e+00   6.2308531e-03
  -9.0790791e+00   6.3407327e-03
  -9.0590591e+00   6.4520858e-03
  -9.0390390e+00   6.5649244e-03
  -9.0190190e+00   6.6792611e-03
  -8.9989990e+00   6.7951087e-03
  -8.9789790e+00   6.9124804e-03
  -8.9589590e+00   7.0313897e-03
  -8.9389389e+00   7.1518507e-03
  -8.9189189e+00   7.2738780e-03
  -8.8988989e+00   7.3974866e-03
  -8.8788789e+00   7.5226921e-03
  -8.8588589e+00   7.6495108e-03
  -8.8388388e+00   7.7779598e-03
  -8.8188188e+00   7.9080566e-03
  -8.7987988e+00   8.0398197e-03
  -8.7787788e+00   8.1732686e-03
  -8.7587588e+00   8.3084234e-03
  -8.7387387e+00   8.4453054e-03
  -8.7187187e+00   8.5839369e-03
  -8.6986987e+00   8.7243413e-03
  -8.6786787e+00   8.8665432e-03
  -8.6586587e+00   9.0105684e-03
  -8.6386386e+00   9.1564444e-03
  -8.6186186e+00   9.3041996e-03
  -8.5985986e+00   9.4538644e-03
  -8.5785786e+00   9.6054706e-03
  -8.5585586e+00   9.7590518e-03
  -8.5385385e+00   9.9146434e-03
  -8.5185185e+00   1.0072283e-02
  -8.4984985e+00   1.0232009e-02
  -8.4784785e+00   1.0393864e-02
  -8.4584585e+00   1.0557892e-02
  -8.4384384e+00   1.0724137e-02
  -8.4184184e+00   1.0892650e-02
  -8.3983984e+00   1.1063482e-02
  -8.3783784e+00   1.1236685e-02
  -8.3583584e+00   1.1412318e-02
  -8.3383383e+00   1.1590440e-02
  -8.3183183e+00   1.1771115e-02
  -8.2982983e+00   1.1954408e-02
  -8.2782783e+00   1.2140389e-02
  -8.2582583e+00   1.2329133e-02
  -8.2382382e+00   1.2520715e-02
  -8.2182182e+00   1.2715218e-02
  -8.1981982e+00   1.2912725e-02
  -8.1781782e+00   1.3113327e-02
  -8.1581582e+00   1.3317117e-02
  -8.1381381e+00   1.3524194e-02
  -8.1181181e+00   1.3734659e-02
  -8.0980981e+00   1.3948622e-02
  -8.0780781e+00   1.4166194e-02
  -8.0580581e+00   1.4387494e-02
  -8.0380380e+00   1.4612645e-02
  -8.0180180e+00   1.4841775e-02
  -7.9979980e+00   1.5075019e-02
  -7.9779780e+00   1.5312518e-02
  -7.9579580e+00   1.5554417e-02
  -7.9379379e+00   1.5800869e-02
  -7.9179179e+00   1.6052033e-02
  -7.8978979e+00   1.6308074e-02
  -7.8778779e+00   1.6569163e-02
  -7.8578579e+00   1.6835478e-02
  -7.8378378e+00   1.7107206e-02
  -7.8178178e+00   1.7384538e-02
  -7.7977978e+00   1.7667674e-02
  -7.7777778e+00   1.7956821e-02
  -7.7577578e+00   1.8252191e-02
  -7.7377377e+00   1.8554008e-02
  -7.7177177e+00   1.8862499e-02
  -7.6976977e+00   1.9177902e-02
  -7.6776777e+00   1.9500461e-02
  -7.6576577e+00   1.9830428e-02
  -7.6376376e+00   2.0168063e-02
  -7.6176176e+00   2.0513635e-02
  -7.5975976e+00   2.0867419e-02
  -7.5775776e+00   2.1229700e-02
  -7.5575576e+00   2.1600769e-02
  -7.5375375e+00   2.1980927e-02
  -7.5175175e+00   2.2370483e-02
  -7.4974975e+00   2.2769754e-02
  -7.4774775e+00   2.3179063e-02
  -7.4574575e+00   2.3598744e-02
  -7.4374374e+00   2.4029139e-02
  -7.4174174e+00   2.4470596e-02
  -7.3973974e+00   2.4923473e-02
  -7.3773774e+00   2.5388136e-02
  -7.3573574e+00   2.5864958e-02
  -7.3373373e+00   2.6354322e-02
  -7.3173173e+00   2.6856617e-02
  -7.2972973e+00   2.7372241e-02
  -7.2772773e+00   2.7901601e-02
  -7.2572573e+00   2.8445109e-02
  -7.2372372e+00   2.9003190e-02
  -7.2172172e+00   2.9576271e-02
  -7.1971972e+00   3.0164792e-02
  -7.1771772e+00   3.0769198e-02
  -7.1571572e+00   3.1389942e-02
  -7.1371371e+00   3.2027488e-02
  -7.1171171e+00   3.2682304e-02
  -7.0970971e+00   3.3354868e-02
  -7.0770771e+00   3.4045665e-02
  -7.0570571e+00   3.4755190e-02
  -7.0370370e+00   3.5483943e-02
  -7.0170170e+00   3.6232436e-02
  -6.9969970e+00   3.7001184e-02
  -6.9769770e+00   3.7790716e-02
  -6.9569570e+00   3.8601564e-02
  -6.9369369e+00   3.9434273e-02
  -6.9169169e+00   4.0289392e-02
  -6.8968969e+00   4.1167483e-02
  -6.8768769e+00   4.2069114e-02
  -6.8568569e+00   4.2994862e-02
  -6.8368368e+00   4.3945313e-02
  -6.8168168e+00   4.4921065e-02
  -6.7967968e+00   4.5922721e-02
  -6.7767768e+00   4.6950897e-02
  -6.7567568e+00   4.8006217e-02
  -6.7367367e+00   4.9089315e-02
  -6.7167167e+00   5.0200836e-02
  -6.6966967e+00   5.1341434e-02
  -6.6766767e+00   5.2511777e-02
  -6.6566567e+00   5.3712539e-02
  -6.6366366e+00   5.4944409e-02
  -6.6166166e+00   5.6208086e-02
  -6.5965966e+00   5.7504281e-02
  -6.5765766e+00   5.8833716e-02
  -6.5565566e+00   6.0197126e-02
  -6.5365365e+00   6.1595261e-02
  -6.5165165e+00   6.3028879e-02
  -6.4964965e+00   6.4498755e-02
  -6.4764765e+00   6.6005677e-02
  -6.4564565e+00   6.7550445e-02
  -6.4364364e+00   6.9133875e-02
  -6.4164164e+00   7.0756797e-02
  -6.3963964e+00   7.2420056e-02
  -6.3763764e+00   7.4124512e-02
  -6.3563564e+00   7.5871040e-02
  -6.3363363e+00   7.7660532e-02
  -6.3163163e+00   7.9493895e-02
  -6.2962963e+00   8.1372054e-02
  -6.2762763e+00   8.3295950e-02
  -6.2562563e+00   8.5266540e-02
  -6.2362362e+00   8.7284801e-02
  -6.2162162e+00   8.9351727e-02
  -6.1961962e+00   9.1468328e-02
  -6.1761762e+00   9.3635636e-02
  -6.1561562e+00   9.5854699e-02
  -6.1361361e+00   9.8126585e-02
  -6.1161161e+00   1.0045238e-01
  -6.0960961e+00   1.0283319e-01
  -6.0760761e+00   1.0527015e-01
  -6.0560561e+00   1.0776440e-01
  -6.0360360e+00   1.1031710e-01
  -6.0160160e+00   1.1292945e-01
  -5.9959960e+00   1.1560265e-01
  -5.9759760e+00   1.1833793e-01
  -5.9559560e+00   1.2113653e-01
  -5.9359359e+00   1.2399974e-01
  -5.9159159e+00   1.2692883e-01
  -5.8958959e+00   1.2992512e-01
  -5.8758759e+00   1.3298994e-01
  -5.8558559e+00   1.3612465e-01
  -5.8358358e+00   1.3933062e-01
  -5.8158158e+00   1.4260923e-01
  -5.7957958e+00   1.4596191e-01
  -5.7757758e+00   1.4939009e-01
  -5.7557558e+00   1.5289522e-01
  -5.7357357e+00   1.5647876e-01
  -5.7157157e+00   1.6014222e-01
  -5.6956957e+00   1.6388710e-01
  -5.6756757e+00   1.6771493e-01
  -5.6556557e+00   1.7162724e-01
  -5.6356356e+00   1.7562559e-01
  -5.6156156e+00   1.7971156e-01
  -5.5955956e+00   1.8388674e-01
  -5.5755756e+00   1.8815271e-01
  -5.5555556e+00   1.9251109e-01
  -5.5355355e+00   1.9696351e-01
  -5.5155155e+00   2.0151158e-01
  -5.4954955e+00   2.0615694e-01
  -5.4754755e+00   2.1090124e-01
  -5.4554555e+00   2.1574611e-01
  -5.4354354e+00   2.2069321e-01
  -5.4154154e+00   2.2574417e-01
  -5.3953954e+00   2.3090064e-01
  -5.3753754e+00   2.3616424e-01
  -5.3553554e+00   2.4153660e-01
  -5.3353353e+00   2.4701934e-01
  -5.3153153e+00   2.5261405e-01
  -5.2952953e+00   2.5832231e-01
  -5.2752753e+00   2.6414567e-01
  -5.2552553e+00   2.7008567e-01
  -5.2352352e+00   2.7614381e-01
  -5.2152152e+00   2.8232154e-01
  -5.1951952e+00   2.8862030e-01
  -5.1751752e+00   2.9504146e-01
  -5.1551552e+00   3.0158636e-01
  -5.1351351e+00   3.0825627e-01
  -5.1151151e+00   3.1505240e-01
  -5.0950951e+00   3.2197590e-01
  -5.0750751e+00   3.2902785e-01
  -5.0550551e+00   3.3620922e-01
  -5.0350350e+00   3.4352094e-01
  -5.0150150e+00   3.5096379e-01
  -4.9949950e+00   3.5853849e-01
  -4.9749750e+00   3.6624561e-01
  -4.9549550e+00   3.7408565e-01
  -4.9349349e+00   3.8205892e-01
  -4.9149149e+00   3.9016563e-01
  -4.8948949e+00   3.9840582e-01
  -4.8748749e+00   4.0677939e-01
  -4.8548549e+00   4.1528605e-01
  -4.8348348e+00   4.2392534e-01
  -4.8148148e+00   4.3269659e-01
  -4.7947948e+00   4.4159894e-01
  -4.7747748e+00   4.5063132e-01
  -4.7547548e+00   4.5979241e-01
  -4.7347347e+00   4.6908065e-01
  -4.7147147e+00   4.7849423e-01
  -4.6946947e+00   4.8803107e-01
  -4.6746747e+00   4.9768881e-01
  -4.6546547e+00   5.0746478e-01
  -4.6346346e+00   5.1735602e-01
  -4.6146146e+00   5.2735923e-01
  -4.5945946e+00   5.3747077e-01
  -4.5745746e+00   5.4768666e-01
  -4.5545546e+00   5.5800254e-01
  -4.5345345e+00   5.6841367e-01
  -4.5145145e+00   5.7891493e-01
  -4.4944945e+00   5.8950078e-01
  -4.4744745e+00   6.0016528e-01
  -4.4544545e+00   6.1090203e-01
  -4.4344344e+00   6.2170421e-01
  -4.4144144e+00   6.3256455e-01
  -4.3943944e+00   6.4347531e-01
  -4.3743744e+00   6.5442827e-01
  -4.3543544e+00   6.6541476e-01
  -4.3343343e+00   6.7642560e-01
  -4.3143143e+00   6.8745115e-01
  -4.2942943e+00   6.9848127e-01
  -4.2742743e+00   7.0950533e-01
  -4.2542543e+00   7.2051221e-01
  -4.2342342e+00   7.3149032e-01
  -4.2142142e+00   7.4242758e-01
  -4.1941942e+00   7.5331146e-01
  -4.1741742e+00   7.6412895e-01
  -4.1541542e+00   7.7486663e-01
  -4.1341341e+00   7.8551063e-01
  -4.1141141e+00   7.9604669e-01
  -4.0940941e+00   8.0646015e-01
  -4.0740741e+00   8.1673603e-01
  -4.0540541e+00   8.2685899e-01
  -4.0340340e+00   8.3681343e-01
  -4.0140140e+00   8.4658349e-01
  -3.9939940e+00   8.5615307e-01
  -3.9739740e+00   8.6550595e-01
  -3.9539540e+00   8.7462573e-01
  -3.9339339e+00   8.8349597e-01
  -3.9139139e+00   8.9210020e-01
  -3.8938939e+00   9.0042199e-01
  -3.8738739e+00   9.0844499e-01
  -3.8538539e+00   9.1615299e-01
  -3.8338338e+00   9.2353002e-01
  -3.8138138e+00   9.3056034e-01
  -3.7937938e+00   9.3722858e-01
  -3.7737738e+00   9.4351977e-01
  -3.7537538e+00   9.4941939e-01
  -3.7337337e+00   9.5491345e-01
  -3.7137137e+00   9.5998856e-01
  -3.6936937e+00   9.6463198e-01
  -3.6736737e+00   9.6883170e-01
  -3.6536537e+00   9.7257647e-01
  -3.6336336e+00   9.7585586e-01
  -3.6136136e+00   9.7866035e-01
  -3.5935936e+00   9.8098131e-01
  -3.5735736e+00   9.8281113e-01
  -3.5535536e+00   9.8414316e-01
  -3.5335335e+00   9.8497186e-01
  -3.5135135e+00   9.8529271e-01
  -3.4934935e+00   9.8510233e-01
  -3.4734735e+00   9.8439845e-01
  -3.4534535e+00   9.8317993e-01
  -3.4334334e+00   9.8144677e-01
  -3.4134134e+00   9.7920011e-01
  -3.3933934e+00   9.7644223e-01
  -3.3733734e+00   9.7317652e-01
  -3.3533534e+00   9.6940751e-01
  -3.3333333e+00   9.6514079e-01
  -3.3133133e+00   9.6038301e-01
  -3.2932933e+00   9.5514185e-01
  -3.2732733e+00   9.4942599e-01
  -3.2532533e+00   9.4324505e-01
  -3.2332332e+00   9.3660958e-01
  -3.2132132e+00   9.2953096e-01
  -3.1931932e+00   9.2202141e-01
  -3.1731732e+00   9.1409390e-01
  -3.1531532e+00   9.0576213e-01
  -3.1331331e+00   8.9704044e-01
  -3.1131131e+00   8.8794379e-01
  -3.0930931e+00   8.7848770e-01
  -3.0730731e+00   8.6868819e-01
  -3.0530531e+00   8.5856175e-01
  -3.0330330e+00   8.4812527e-01
  -3.0130130e+00   8.3739602e-01
  -2.9929930e+00   8.2639158e-01
  -2.9729730e+00   8.1512983e-01
  -2.9529530e+00   8.0362892e-01
  -2.9329329e+00   7.9190722e-01
  -2.9129129e+00   7.7998330e-01
  -2.8928929e+00   7.6787592e-01
  -2.8728729e+00   7.5560401e-01
  -2.8528529e+00   7.4318669e-01
  -2.8328328e+00   7.3064322e-01
  -2.8128128e+00   7.1799304e-01
  -2.7927928e+00   7.0525578e-01
  -2.7727728e+00   6.9245127e-01
  -2.7527528e+00   6.7959955e-01
  -2.7327327e+00   6.6672094e-01
  -2.7127127e+00   6.5383605e-01
  -2.6926927e+00   6.4096585e-01
  -2.6726727e+00   6.2813167e-01
  -2.6526527e+00   6.1535534e-01
  -2.6326326e+00   6.0265918e-01
  -2.6126126e+00   5.9006612e-01
  -2.5925926e+00   5.7759974e-01
  -2.5725726e+00   5.6528437e-01
  -2.5525526e+00   5.5314516e-01
  -2.5325325e+00   5.4120815e-01
  -2.5125125e+00   5.2950035e-01
  -2.4924925e+00   5.1804981e-01
  -2.4724725e+00   5.0688567e-01
  -2.4524525e+00   4.9603816e-01
  -2.4324324e+00   4.8553867e-01
  -2.4124124e+00   4.7541970e-01
  -2.3923924e+00   4.6571478e-01
  -2.3723724e+00   4.5645840e-01
  -2.3523524e+00   4.4768584e-01
  -2.3323323e+00   4.3943293e-01
  -2.3123123e+00   4.3173575e-01
  -2.2922923e+00   4.2463029e-01
  -2.2722723e+00   4.1815197e-01
  -2.2522523e+00   4.1233515e-01
  -2.2322322e+00   4.0721253e-01
  -2.2122122e+00   4.0281453e-01
  -2.1921922e+00   3.9916865e-01
  -2.1721722e+00   3.9629882e-01
  -2.1521522e+00   3.9422483e-01
  -2.1321321e+00   3.9296176e-01
  -2.1121121e+00   3.9251959e-01
  -2.0920921e+00   3.9290292e-01
  -2.0720721e+00   3.9411086e-01
  -2.0520521e+00   3.9613706e-01
  -2.0320320e+00   3.9896988e-01
  -2.0120120e+00   4.0259283e-01
  -1.9919920e+00   4.0698496e-01
  -1.9719720e+00   4.1212145e-01
  -1.9519520e+00   4.1797424e-01
  -1.9319319e+00   4.2451269e-01
  -1.9119119e+00   4.3170414e-01
  -1.8918919e+00   4.3951459e-01
  -1.8718719e+00   4.4790921e-01
  -1.8518519e+00   4.5685278e-01
  -1.8318318e+00   4.6631016e-01
  -1.8118118e+00   4.7624656e-01
  -1.7917918e+00   4.8662783e-01
  -1.7717718e+00   4.9742063e-01
  -1.7517518e+00   5.0859257e-01
  -1.7317317e+00   5.2011230e-01
  -1.7117117e+00   5.3194950e-01
  -1.6916917e+00   5.4407495e-01
  -1.6716717e+00   5.5646048e-01
  -1.6516517e+00   5.6907889e-01
  -1.6316316e+00   5.8190394e-01
  -1.6116116e+00   5.9491026e-01
  -1.5915916e+00   6.0807330e-01
  -1.5715716e+00   6.2136920e-01
  -1.5515516e+00   6.3477478e-01
  -1.5315315e+00   6.4826741e-01
  -1.5115115e+00   6.6182496e-01
  -1.4914915e+00   6.7542577e-01
  -1.4714715e+00   6.8904851e-01
  -1.4514515e+00   7.0267218e-01
  -1.4314314e+00   7.1627608e-01
  -1.4114114e+00   7.2983971e-01
  -1.3913914e+00   7.4334276e-01
  -1.3713714e+00   7.5676511e-01
  -1.3513514e+00   7.7008677e-01
  -1.3313313e+00   7.8328789e-01
  -1.3113113e+00   7.9634875e-01
  -1.2912913e+00   8.0924974e-01
  -1.2712713e+00   8.2197140e-01
  -1.2512513e+00   8.3449441e-01
  -1.2312312e+00   8.4679962e-01
  -1.2112112e+00   8.5886807e-01
  -1.1911912e+00   8.7068100e-01
  -1.1711712e+00   8.8221994e-01
  -1.1511512e+00   8.9346668e-01
  -1.1311311e+00   9.0440338e-01
  -1.1111111e+00   9.1501258e-01
  -1.0910911e+00   9.2527723e-01
  -1.0710711e+00   9.3518082e-01
  -1.0510511e+00   9.4470735e-01
  -1.0310310e+00   9.5384145e-01
  -1.0110110e+00   9.6256840e-01
  -9.9099099e-01   9.7087422e-01
  -9.7097097e-01   9.7874571e-01
  -9.5095095e-01   9.8617050e-01
  -9.3093093e-01   9.9313714e-01
  -9.1091091e-01   9.9963512e-01
  -8.9089089e-01   1.0056549e+00
  -8.7087087e-01   1.0111881e+00
  -8.5085085e-01   1.0162274e+00
  -8.3083083e-01   1.0207665e+00
  -8.1081081e-01   1.0248004e+00
  -7.9079079e-01   1.0283252e+00
  -7.7077077e-01   1.0313385e+00
  -7.5075075e-01   1.0338387e+00
  -7.3073073e-01   1.0358258e+00
  -7.1071071e-01   1.0373010e+00
  -6.9069069e-01   1.0382666e+00
  -6.7067067e-01   1.0387264e+00
  -6.5065065e-01   1.0386853e+00
  -6.3063063e-01   1.0381493e+00
  -6.1061061e-01   1.0371257e+00
  -5.9059059e-01   1.0356231e+00
  -5.7057057e-01   1.0336510e+00
  -5.5055055e-01   1.0312199e+00
  -5.3053053e-01   1.0283416e+00
  -5.1051051e-01   1.0250287e+00
  -4.9049049e-01   1.0212946e+00
  -4.7047047e-01   1.0171537e+00
  -4.5045045e-01   1.0126211e+00
  -4.3043043e-01   1.0077128e+00
  -4.1041041e-01   1.0024451e+00
  -3.9039039e-01   9.9683503e-01
  -3.7037037e-01   9.9090025e-01
  -3.5035035e-01   9.8465868e-01
  -3.3033033e-01   9.7812868e-01
  -3.1031031e-01   9.7132888e-01
  -2.9029029e-01   9.6427814e-01
  -2.7027027e-01   9.5699548e-01
  -2.5025025e-01   9.4950003e-01
  -2.3023023e-01   9.4181095e-01
  -2.1021021e-01   9.3394740e-01
  -1.9019019e-01   9.2592844e-01
  -1.7017017e-01   9.1777305e-01
  -1.5015015e-01   9.0950001e-01
  -1.3013013e-01   9.0112792e-01
  -1.1011011e-01   8.9267510e-01
  -9.0090090e-02   8.8415962e-01
  -7.0070070e-02   8.7559923e-01
  -5.0050050e-02   8.6701132e-01
  -3.0030030e-02   8.5841293e-01
  -1.0010010e-02   8.4982071e-01
   1.0010010e-02   8.4125091e-01
   3.0030030e-02   8.3271935e-01
   5.0050050e-02   8.2424144e-01
   7.0070070e-02   8.1583212e-01
   9.0090090e-02   8.0750593e-01
   1.1011011e-01   7.9927692e-01
   1.3013013e-01   7.9115871e-01
   1.5015015e-01   7.8316446e-01
   1.7017017e-01   7.7530688e-01
   1.9019019e-01   7.6759822e-01
   2.1021021e-01   7.6005030e-01
   2.3023023e-01   7.5267447e-01
   2.5025025e-01   7.4548167e-01
   2.7027027e-01   7.3848237e-01
   2.9029029e-01   7.3168663e-01
   3.1031031e-01   7.2510405e-01
   3.3033033e-01   7.1874381e-01
   3.5035035e-01   7.1261466e-01
   3.7037037e-01   7.0672492e-01
   3.9039039e-01   7.0108247e-01
   4.1041041e-01   6.9569477e-01
   4.3043043e-01   6.9056883e-01
   4.5045045e-01   6.8571122e-01
   4.7047047e-01   6.8112805e-01
   4.9049049e-01   6.7682500e-01
   5.1051051e-01   6.7280727e-01
   5.3053053e-01   6.6907959e-01
   5.5055055e-01   6.6564621e-01
   5.7057057e-01   6.6251089e-01
   5.9059059e-01   6.5967688e-01
   6.1061061e-01   6.5714693e-01
   6.3063063e-01   6.5492326e-01
   6.5065065e-01   6.5300756e-01
   6.7067067e-01   6.5140096e-01
   6.9069069e-01   6.5010407e-01
   7.1071071e-01   6.4911691e-01
   7.3073073e-01   6.4843896e-01
   7.5075075e-01   6.4806911e-01
   7.7077077e-01   6.4800569e-01
   7.9079079e-01   6.4824646e-01
   8.1081081e-01   6.4878860e-01
   8.3083083e-01   6.4962873e-01
   8.5085085e-01   6.5076288e-01
   8.7087087e-01   6.5218657e-01
   8.9089089e-01   6.5389473e-01
   9.1091091e-01   6.5588178e-01
   9.3093093e-01   6.5814159e-01
   9.5095095e-01   6.6066755e-01
   9.7097097e-01   6.6345255e-01
   9.9099099e-01   6.6648899e-01
   1.0110110e+00   6.6976882e-01
   1.0310310e+00   6.7328356e-01
   1.0510511e+00   6.7702431e-01
   1.0710711e+00   6.8098177e-01
   1.0910911e+00   6.8514628e-01
   1.1111111e+00   6.8950782e-01
   1.1311311e+00   6.9405603e-01
   1.1511512e+00   6.9878027e-01
   1.1711712e+00   7.0366960e-01
   1.1911912e+00   7.0871284e-01
   1.2112112e+00   7.1389854e-01
   1.2312312e+00   7.1921508e-01
   1.2512513e+00   7.2465061e-01
   1.2712713e+00   7.3019315e-01
   1.2912913e+00   7.3583056e-01
   1.3113113e+00   7.4155059e-01
   1.3313313e+00   7.4734087e-01
   1.3513514e+00   7.5318899e-01
   1.3713714e+00   7.5908249e-01
   1.3913914e+00   7.6500886e-01
   1.4114114e+00   7.7095561e-01
   1.4314314e+00   7.7691029e-01
   1.4514515e+00   7.8286049e-01
   1.4714715e+00   7.8879386e-01
   1.4914915e+00   7.9469818e-01
   1.5115115e+00   8.0056134e-01
   1.5315315e+00   8.0637141e-01
   1.5515516e+00   8.1211663e-01
   1.5715716e+00   8.1778545e-01
   1.5915916e+00   8.2336657e-01
   1.6116116e+00   8.2884894e-01
   1.6316316e+00   8.3422184e-01
   1.6516517e+00   8.3947483e-01
   1.6716717e+00   8.4459787e-01
   1.6916917e+00   8.4958126e-01
   1.7117117e+00   8.5441573e-01
   1.7317317e+00   8.5909245e-01
   1.7517518e+00   8.6360304e-01
   1.7717718e+00   8.6793961e-01
   1.7917918e+00   8.7209479e-01
   1.8118118e+00   8.7606175e-01
   1.8318318e+00   8.7983421e-01
   1.8518519e+00   8.8340647e-01
   1.8718719e+00   8.8677344e-01
   1.8918919e+00   8.8993064e-01
   1.9119119e+00   8.9287424e-01
   1.9319319e+00   8.9560103e-01
   1.9519520e+00   8.9810847e-01
   1.9719720e+00   9.0039471e-01
   1.9919920e+00   9.0245855e-01
   2.0120120e+00   9.0429947e-01
   2.0320320e+00   9.0591763e-01
   2.0520521e+00   9.0731388e-01
   2.0720721e+00   9.0848974e-01
   2.0920921e+00   9.0944738e-01
   2.1121121e+00   9.1018964e-01
   2.1321321e+00   9.1071999e-01
   2.1521522e+00   9.1104255e-01
   2.1721722e+00   9.1116202e-01
   2.1921922e+00   9.1108369e-01
   2.2122122e+00   9.1081342e-01
   2.2322322e+00   9.1035758e-01
   2.2522523e+00   9.0972305e-01
   2.2722723e+00   9.0891719e-01
   2.2922923e+00   9.0794777e-01
   2.3123123e+00   9.0682297e-01
   2.3323323e+00   9.0555130e-01
   2.3523524e+00   9.0414161e-01
   2.3723724e+00   9.0260299e-01
   2.3923924e+00   9.0094478e-01
   2.4124124e+00   8.9917647e-01
   2.4324324e+00   8.9730770e-01
   2.4524525e+00   8.9534817e-01
   2.4724725e+00   8.9330763e-01
   2.4924925e+00   8.9119579e-01
   2.5125125e+00   8.8902232e-01
   2.5325325e+00   8.8679674e-01
   2.5525526e+00   8.8452843e-01
   2.5725726e+00   8.8222656e-01
   2.5925926e+00   8.7990002e-01
   2.6126126e+00   8.7755741e-01
   2.6326326e+00   8.7520699e-01
   2.6526527e+00   8.7285662e-01
   2.6726727e+00   8.7051372e-01
   2.6926927e+00   8.6818529e-01
   2.7127127e+00   8.6587778e-01
   2.7327327e+00   8.6359716e-01
   2.7527528e+00   8.6134881e-01
   2.7727728e+00   8.5913755e-01
   2.7927928e+00   8.5696761e-01
   2.8128128e+00   8.5484260e-01
   2.8328328e+00   8.5276548e-01
   2.8528529e+00   8.5073861e-01
   2.8728729e+00   8.4876369e-01
   2.8928929e+00   8.4684181e-01
   2.9129129e+00   8.4497339e-01
   2.9329329e+00   8.4315823e-01
   2.9529530e+00   8.4139555e-01
   2.9729730e+00   8.3968393e-01
   2.9929930e+00   8.3802138e-01
   3.0130130e+00   8.3640536e-01
   3.0330330e+00   8.3483279e-01
   3.0530531e+00   8.3330010e-01
   3.0730731e+00   8.3180321e-01
   3.0930931e+00   8.3033763e-01
   3.1131131e+00   8.2889845e-01
   3.1331331e+00   8.2748040e-01
   3.1531532e+00   8.2607785e-01
   3.1731732e+00   8.2468492e-01
   3.1931932e+00   8.2329544e-01
   3.2132132e+00   8.2190303e-01
   3.2332332e+00   8.2050116e-01
   3.2532533e+00   8.1908314e-01
   3.2732733e+00   8.1764219e-01
   3.2932933e+00   8.1617150e-01
   3.3133133e+00   8.1466420e-01
   3.3333333e+00   8.1311347e-01
   3.3533534e+00   8.1151255e-01
   3.3733734e+00   8.0985475e-01
   3.3933934e+00   8.0813350e-01
   3.4134134e+00   8.0634241e-01
   3.4334334e+00   8.0447524e-01
   3.4534535e+00   8.0252598e-01
   3.4734735e+00   8.0048885e-01
   3.4934935e+00   7.9835832e-01
   3.5135135e+00   7.9612914e-01
   3.5335335e+00   7.9379637e-01
   3.5535536e+00   7.9135536e-01
   3.5735736e+00   7.8880180e-01
   3.5935936e+00   7.8613172e-01
   3.6136136e+00   7.8334150e-01
   3.6336336e+00   7.8042787e-01
   3.6536537e+00   7.7738794e-01
   3.6736737e+00   7.7421918e-01
   3.6936937e+00   7.7091942e-01
   3.7137137e+00   7.6748687e-01
   3.7337337e+00   7.6392013e-01
   3.7537538e+00   7.6021814e-01
   3.7737738e+00   7.5638022e-01
   3.7937938e+00   7.5240605e-01
   3.8138138e+00   7.4829564e-01
   3.8338338e+00   7.4404936e-01
   3.8538539e+00   7.3966793e-01
   3.8738739e+00   7.3515236e-01
   3.8938939e+00   7.3050400e-01
   3.9139139e+00   7.2572449e-01
   3.9339339e+00   7.2081574e-01
   3.9539540e+00   7.1577997e-01
   3.9739740e+00   7.1061963e-01
   3.9939940e+00   7.0533742e-01
   4.0140140e+00   6.9993629e-01
   4.0340340e+00   6.9441939e-01
   4.0540541e+00   6.8879006e-01
   4.0740741e+00   6.8305185e-01
   4.0940941e+00   6.7720845e-01
   4.1141141e+00   6.7126372e-01
   4.1341341e+00   6.6522167e-01
   4.1541542e+00   6.5908640e-01
   4.1741742e+00   6.5286216e-01
   4.1941942e+00   6.4655325e-01
   4.2142142e+00   6.4016408e-01
   4.2342342e+00   6.3369911e-01
   4.2542543e+00   6.2716286e-01
   4.2742743e+00   6.2055989e-01
   4.2942943e+00   6.1389476e-01
   4.3143143e+00   6.0717209e-01
   4.3343343e+00   6.0039647e-01
   4.3543544e+00   5.9357247e-01
   4.3743744e+00   5.8670469e-01
   4.3943944e+00   5.7979764e-01
   4.4144144e+00   5.7285584e-01
   4.4344344e+00   5.6588374e-01
   4.4544545e+00   5.5888574e-01
   4.4744745e+00   5.5186618e-01
   4.4944945e+00   5.4482932e-01
   4.5145145e+00   5.3777936e-01
   4.5345345e+00   5.3072041e-01
   4.5545546e+00   5.2365649e-01
   4.5745746e+00   5.1659153e-01
   4.5945946e+00   5.0952936e-01
   4.6146146e+00   5.0247373e-01
   4.6346346e+00   4.9542826e-01
   4.6546547e+00   4.8839649e-01
   4.6746747e+00   4.8138182e-01
   4.6946947e+00   4.7438757e-01
   4.7147147e+00   4.6741694e-01
   4.7347347e+00   4.6047301e-01
   4.7547548e+00   4.5355874e-01
   4.7747748e+00   4.4667700e-01
   4.7947948e+00   4.3983053e-01
   4.8148148e+00   4.3302194e-01
   4.8348348e+00   4.2625377e-01
   4.8548549e+00   4.1952840e-01
   4.8748749e+00   4.1284813e-01
   4.8948949e+00   4.0621513e-01
   4.9149149e+00   3.9963147e-01
   4.9349349e+00   3.9309910e-01
   4.9549550e+00   3.8661989e-01
   4.9749750e+00   3.8019557e-01
   4.9949950e+00   3.7382779e-01
   5.0150150e+00   3.6751809e-01
   5.0350350e+00   3.6126791e-01
   5.0550551e+00   3.5507861e-01
   5.0750751e+00   3.4895144e-01
   5.0950951e+00   3.4288755e-01
   5.1151151e+00   3.3688801e-01
   5.1351351e+00   3.3095381e-01
   5.1551552e+00   3.2508585e-01
   5.1751752e+00   3.1928495e-01
   5.1951952e+00   3.1355183e-01
   5.2152152e+00   3.0788717e-01
   5.2352352e+00   3.0229154e-01
   5.2552553e+00   2.9676545e-01
   5.2752753e+00   2.9130936e-01
   5.2952953e+00   2.8592363e-01
   5.3153153e+00   2.8060858e-01
   5.3353353e+00   2.7536445e-01
   5.3553554e+00   2.7019143e-01
   5.3753754e+00   2.6508966e-01
   5.3953954e+00   2.6005921e-01
   5.4154154e+00   2.5510011e-01
   5.4354354e+00   2.5021232e-01
   5.4554555e+00   2.4539576e-01
   5.4754755e+00   2.4065033e-01
   5.4954955e+00   2.3597585e-01
   5.5155155e+00   2.3137211e-01
   5.5355355e+00   2.2683886e-01
   5.5555556e+00   2.2237583e-01
   5.5755756e+00   2.1798267e-01
   5.5955956e+00   2.1365905e-01
   5.6156156e+00   2.0940456e-01
   5.6356356e+00   2.0521879e-01
   5.6556557e+00   2.0110128e-01
   5.6756757e+00   1.9705157e-01
   5.6956957e+00   1.9306915e-01
   5.7157157e+00   1.8915348e-01
   5.7357357e+00   1.8530403e-01
   5.7557558e+00   1.8152022e-01
   5.7757758e+00   1.7780146e-01
   5.7957958e+00   1.7414714e-01
   5.8158158e+00   1.7055664e-01
   5.8358358e+00   1.6702931e-01
   5.8558559e+00   1.6356449e-01
   5.8758759e+00   1.6016152e-01
   5.8958959e+00   1.5681971e-01
   5.9159159e+00   1.5353837e-01
   5.9359359e+00   1.5031679e-01
   5.9559560e+00   1.4715427e-01
   5.9759760e+00   1.4405007e-01
   5.9959960e+00   1.4100348e-01
   6.0160160e+00   1.3801375e-01
   6.0360360e+00   1.3508014e-01
   6.0560561e+00   1.3220192e-01
   6.0760761e+00   1.2937832e-01
   6.0960961e+00   1.2660861e-01
   6.1161161e+00   1.2389202e-01
   6.1361361e+00   1.2122779e-01
   6.1561562e+00   1.1861517e-01
   6.1761762e+00   1.1605341e-01
   6.1961962e+00   1.1354174e-01
   6.2162162e+00   1.1107941e-01
   6.2362362e+00   1.0866566e-01
   6.2562563e+00   1.0629975e-01
   6.2762763e+00   1.0398090e-01
   6.2962963e+00   1.0170839e-01
   6.3163163e+00   9.9481467e-02
   6.3363363e+00   9.7299384e-02
   6.3563564e+00   9.5161408e-02
   6.3763764e+00   9.3066807e-02
   6.3963964e+00   9.1014853e-02
   6.4164164e+00   8.9004822e-02
   6.4364364e+00   8.7036000e-02
   6.4564565e+00   8.5107674e-02
   6.4764765e+00   8.3219141e-02
   6.4964965e+00   8.1369701e-02
   6.5165165e+00   7.9558662e-02
   6.5365365e+00   7.7785341e-02
   6.5565566e+00   7.6049060e-02
   6.5765766e+00   7.4349147e-02
   6.5965966e+00   7.2684941e-02
   6.6166166e+00   7.1055785e-02
   6.6366366e+00   6.9461032e-02
   6.6566567e+00   6.7900044e-02
   6.6766767e+00   6.6372187e-02
   6.6966967e+00   6.4876839e-02
   6.7167167e+00   6.3413385e-02
   6.7367367e+00   6.1981219e-02
   6.7567568e+00   6.0579741e-02
   6.7767768e+00   5.9208362e-02
   6.7967968e+00   5.7866502e-02
   6.8168168e+00   5.6553587e-02
   6.8368368e+00   5.5269054e-02
   6.8568569e+00   5.4012347e-02
   6.8768769e+00   5.2782919e-02
   6.8968969e+00   5.1580233e-02
   6.9169169e+00   5.0403760e-02
   6.9369369e+00   4.9252979e-02
   6.9569570e+00   4.8127378e-02
   6.9769770e+00   4.7026454e-02
   6.9969970e+00   4.5949712e-02
   7.0170170e+00   4.4896665e-02
   7.0370370e+00   4.3866837e-02
   7.0570571e+00   4.2859758e-02
   7.0770771e+00   4.1874967e-02
   7.0970971e+00   4.0912011e-02
   7.1171171e+00   3.9970447e-02
   7.1371371e+00   3.9049839e-02
   7.1571572e+00   3.8149757e-02
   7.1771772e+00   3.7269783e-02
   7.1971972e+00   3.6409504e-02
   7.2172172e+00   3.5568516e-02
   7.2372372e+00   3.4746423e-02
   7.2572573e+00   3.3942836e-02
   7.2772773e+00   3.3157373e-02
   7.2972973e+00   3.2389661e-02
   7.3173173e+00   3.1639334e-02
   7.3373373e+00   3.0906031e-02
   7.3573574e+00   3.0189401e-02
   7.3773774e+00   2.9489099e-02
   7.3973974e+00   2.8804787e-02
   7.4174174e+00   2.8136132e-02
   7.4374374e+00   2.7482811e-02
   7.4574575e+00   2.6844504e-02
   7.4774775e+00   2.6220900e-02
   7.4974975e+00   2.5611694e-02
   7.5175175e+00   2.5016585e-02
   7.5375375e+00   2.4435281e-02
   7.5575576e+00   2.3867494e-02
   7.5775776e+00   2.3312942e-02
   7.5975976e+00   2.2771350e-02
   7.6176176e+00   2.2242447e-02
   7.6376376e+00   2.1725968e-02
   7.6576577e+00   2.1221653e-02
   7.6776777e+00   2.0729249e-02
   7.6976977e+00   2.0248506e-02
   7.7177177e+00   1.9779179e-02
   7.7377377e+00   1.9321029e-02
   7.7577578e+00   1.8873821e-02
   7.7777778e+00   1.8437326e-02
   7.7977978e+00   1.8011318e-02
   7.8178178e+00   1.7595574e-02
   7.8378378e+00   1.7189880e-02
   7.8578579e+00   1.6794021e-02
   7.8778779e+00   1.6407789e-02
   7.8978979e+00   1.6030979e-02
   7.9179179e+00   1.5663392e-02
   7.9379379e+00   1.5304828e-02
   7.9579580e+00   1.4955096e-02
   7.9779780e+00   1.4614005e-02
   7.9979980e+00   1.4281369e-02
   8.0180180e+00   1.3957005e-02
   8.0380380e+00   1.3640733e-02
   8.0580581e+00   1.3332377e-02
   8.0780781e+00   1.3031763e-02
   8.0980981e+00   1.2738721e-02
   8.1181181e+00   1.2453083e-02
   8.1381381e+00   1.2174686e-02
   8.1581582e+00   1.1903367e-02
   8.1781782e+00   1.1638967e-02
   8.1981982e+00   1.1381330e-02
   8.2182182e+00   1.1130302e-02
   8.2382382e+00   1.0885731e-02
   8.2582583e+00   1.0647470e-02
   8.2782783e+00   1.0415372e-02
   8.2982983e+00   1.0189292e-02
   8.3183183e+00   9.9690887e-03
   8.3383383e+00   9.7546230e-03
   8.3583584e+00   9.5457574e-03
   8.3783784e+00   9.3423567e-03
   8.3983984e+00   9.1442881e-03
   8.4184184e+00   8.9514205e-03
   8.4384384e+00   8.7636252e-03
   8.4584585e+00   8.5807753e-03
   8.4784785e+00   8.4027461e-03
   8.4984985e+00   8.2294146e-03
   8.5185185e+00   8.0606600e-03
   8.5385385e+00   7.8963634e-03
   8.5585586e+00   7.7364077e-03
   8.5785786e+00   7.5806779e-03
   8.5985986e+00   7.4290606e-03
   8.6186186e+00   7.2814446e-03
   8.6386386e+00   7.1377205e-03
   8.6586587e+00   6.9977807e-03
   8.6786787e+00   6.8615194e-03
   8.6986987e+00   6.7288330e-03
   8.7187187e+00   6.5996194e-03
   8.7387387e+00   6.4737786e-03
   8.7587588e+00   6.3512125e-03
   8.7787788e+00   6.2318247e-03
   8.7987988e+00   6.1155208e-03
   8.8188188e+00   6.0022084e-03
   8.8388388e+00   5.8917968e-03
   8.8588589e+00   5.7841972e-03
   8.8788789e+00   5.6793230e-03
   8.8988989e+00   5.5770892e-03
   8.9189189e+00   5.4774128e-03
   8.9389389e+00   5.3802128e-03
   8.9589590e+00   5.2854099e-03
   8.9789790e+00   5.1929270e-03
   8.9989990e+00   5.1026888e-03
   9.0190190e+00   5.0146219e-03
   9.0390390e+00   4.9286547e-03
   9.0590591e+00   4.8447177e-03
   9.0790791e+00   4.7627433e-03
   9.0990991e+00   4.6826655e-03
   9.1191191e+00   4.6044206e-03
   9.1391391e+00   4.5279465e-03
   9.1591592e+00   4.4531830e-03
   9.1791792e+00   4.3800718e-03
   9.1991992e+00   4.3085564e-03
   9.2192192e+00   4.2385820e-03
   9.2392392e+00   4.1700958e-03
   9.2592593e+00   4.1030466e-03
   9.2792793e+00   4.0373849e-03
   9.2992993e+00   3.9730631e-03
   9.3193193e+00   3.9100351e-03
   9.3393393e+00   3.8482566e-03
   9.3593594e+00   3.7876847e-03
   9.3793794e+00   3.7282785e-03
   9.3993994e+00   3.6699981e-03
   9.4194194e+00   3.6128057e-03
   9.4394394e+00   3.5566646e-03
   9.4594595e+00   3.5015397e-03
   9.4794795e+00   3.4473973e-03
   9.4994995e+00   3.3942052e-03
   9.5195195e+00   3.3419323e-03
   9.5395395e+00   3.2905491e-03
   9.5595596e+00   3.2400270e-03
   9.5795796e+00   3.1903391e-03
   9.5995996e+00   3.1414594e-03
   9.6196196e+00   3.0933631e-03
   9.6396396e+00   3.0460265e-03
   9.6596597e+00   2.9994271e-03
   9.6796797e+00   2.9535432e-03
   9.6996997e+00   2.9083545e-03
   9.7197197e+00   2.8638414e-03
   9.7397397e+00   2.8199851e-03
   9.7597598e+00   2.7767681e-03
   9.7797798e+00   2.7341734e-03
   9.7997998e+00   2.6921850e-03
   9.8198198e+00   2.6507877e-03
   9.8398398e+00   2.6099670e-03
   9.8598599e+00   2.5697091e-03
   9.8798799e+00   2.5300010e-03
   9.8998999e+00   2.4908303e-03
   9.9199199e+00   2.4521852e-03
   9.9399399e+00   2.4140546e-03
   9.9599600e+00   2.3764278e-03
   9.9799800e+00   2.3392949e-03
   1.0000000e+01   2.3026463e-03


==> 3Sol_real_opt_Tx6.dat <==
  -1.0000000e+01   2.6072768e-03
  -9.9799800e+00   2.6602371e-03
  -9.9599600e+00   2.7141581e-03
  -9.9399399e+00   2.7690549e-03
  -9.9199199e+00   2.8249424e-03
  -9.8998999e+00   2.8818358e-03
  -9.8798799e+00   2.9397505e-03
  -9.8598599e+00   2.9987017e-03
  -9.8398398e+00   3.0587052e-03
  -9.8198198e+00   3.1197764e-03
  -9.7997998e+00   3.1819312e-03
  -9.7797798e+00   3.2451854e-03
  -9.7597598e+00   3.3095549e-03
  -9.7397397e+00   3.3750559e-03
  -9.7197197e+00   3.4417044e-03
  -9.6996997e+00   3.5095165e-03
  -9.6796797e+00   3.5785088e-03
  -9.6596597e+00   3.6486974e-03
  -9.6396396e+00   3.7200987e-03
  -9.6196196e+00   3.7927294e-03
  -9.5995996e+00   3.8666059e-03
  -9.5795796e+00   3.9417449e-03
  -9.5595596e+00   4.0181628e-03
  -9.5395395e+00   4.0958766e-03
  -9.5195195e+00   4.1749027e-03
  -9.4994995e+00   4.2552580e-03
  -9.4794795e+00   4.3369592e-03
  -9.4594595e+00   4.4200232e-03
  -9.4394394e+00   4.5044666e-03
  -9.4194194e+00   4.5903063e-03
  -9.3993994e+00   4.6775590e-03
  -9.3793794e+00   4.7662417e-03
  -9.3593594e+00   4.8563710e-03
  -9.3393393e+00   4.9479638e-03
  -9.3193193e+00   5.0410368e-03
  -9.2992993e+00   5.1356068e-03
  -9.2792793e+00   5.2316905e-03
  -9.2592593e+00   5.3293046e-03
  -9.2392392e+00   5.4284659e-03
  -9.2192192e+00   5.5291909e-03
  -9.1991992e+00   5.6314964e-03
  -9.1791792e+00   5.7353990e-03
  -9.1591592e+00   5.8409153e-03
  -9.1391391e+00   5.9480618e-03
  -9.1191191e+00   6.0568552e-03
  -9.0990991e+00   6.1673120e-03
  -9.0790791e+00   6.2794487e-03
  -9.0590591e+00   6.3932820e-03
  -9.0390390e+00   6.5088283e-03
  -9.0190190e+00   6.6261042e-03
  -8.9989990e+00   6.7451263e-03
  -8.9789790e+00   6.8659112e-03
  -8.9589590e+00   6.9884757e-03
  -8.9389389e+00   7.1128364e-03
  -8.9189189e+00   7.2390101e-03
  -8.8988989e+00   7.3670137e-03
  -8.8788789e+00   7.4968643e-03
  -8.8588589e+00   7.6285790e-03
  -8.8388388e+00   7.7621751e-03
  -8.8188188e+00   7.8976701e-03
  -8.7987988e+00   8.0350817e-03
  -8.7787788e+00   8.1744279e-03
  -8.7587588e+00   8.3157269e-03
  -8.7387387e+00   8.4589972e-03
  -8.7187187e+00   8.6042578e-03
  -8.6986987e+00   8.7515279e-03
  -8.6786787e+00   8.9008273e-03
  -8.6586587e+00   9.0521762e-03
  -8.6386386e+00   9.2055953e-03
  -8.6186186e+00   9.3611061e-03
  -8.5985986e+00   9.5187305e-03
  -8.5785786e+00   9.6784914e-03
  -8.5585586e+00   9.8404122e-03
  -8.5385385e+00   1.0004517e-02
  -8.5185185e+00   1.0170832e-02
  -8.4984985e+00   1.0339383e-02
  -8.4784785e+00   1.0510198e-02
  -8.4584585e+00   1.0683304e-02
  -8.4384384e+00   1.0858733e-02
  -8.4184184e+00   1.1036516e-02
  -8.3983984e+00   1.1216684e-02
  -8.3783784e+00   1.1399274e-02
  -8.3583584e+00   1.1584321e-02
  -8.3383383e+00   1.1771863e-02
  -8.3183183e+00   1.1961941e-02
  -8.2982983e+00   1.2154596e-02
  -8.2782783e+00   1.2349873e-02
  -8.2582583e+00   1.2547820e-02
  -8.2382382e+00   1.2748484e-02
  -8.2182182e+00   1.2951920e-02
  -8.1981982e+00   1.3158182e-02
  -8.1781782e+00   1.3367329e-02
  -8.1581582e+00   1.3579421e-02
  -8.1381381e+00   1.3794525e-02
  -8.1181181e+00   1.4012709e-02
  -8.0980981e+00   1.4234045e-02
  -8.0780781e+00   1.4458612e-02
  -8.0580581e+00   1.4686489e-02
  -8.0380380e+00   1.4917762e-02
  -8.0180180e+00   1.5152523e-02
  -7.9979980e+00   1.5390866e-02
  -7.9779780e+00   1.5632893e-02
  -7.9579580e+00   1.5878710e-02
  -7.9379379e+00   1.6128430e-02
  -7.9179179e+00   1.6382170e-02
  -7.8978979e+00   1.6640056e-02
  -7.8778779e+00   1.6902220e-02
  -7.8578579e+00   1.7168798e-02
  -7.8378378e+00   1.7439938e-02
  -7.8178178e+00   1.7715792e-02
  -7.7977978e+00   1.7996520e-02
  -7.7777778e+00   1.8282293e-02
  -7.7577578e+00   1.8573288e-02
  -7.7377377e+00   1.8869690e-02
  -7.7177177e+00   1.9171694e-02
  -7.6976977e+00   1.9479506e-02
  -7.6776777e+00   1.9793339e-02
  -7.6576577e+00   2.0113417e-02
  -7.6376376e+00   2.0439974e-02
  -7.6176176e+00   2.0773255e-02
  -7.5975976e+00   2.1113514e-02
  -7.5775776e+00   2.1461019e-02
  -7.5575576e+00   2.1816045e-02
  -7.5375375e+00   2.2178883e-02
  -7.5175175e+00   2.2549833e-02
  -7.4974975e+00   2.2929207e-02
  -7.4774775e+00   2.3317329e-02
  -7.4574575e+00   2.3714538e-02
  -7.4374374e+00   2.4121183e-02
  -7.4174174e+00   2.4537625e-02
  -7.3973974e+00   2.4964240e-02
  -7.3773774e+00   2.5401416e-02
  -7.3573574e+00   2.5849553e-02
  -7.3373373e+00   2.6309067e-02
  -7.3173173e+00   2.6780383e-02
  -7.2972973e+00   2.7263944e-02
  -7.2772773e+00   2.7760202e-02
  -7.2572573e+00   2.8269625e-02
  -7.2372372e+00   2.8792694e-02
  -7.2172172e+00   2.9329902e-02
  -7.1971972e+00   2.9881756e-02
  -7.1771772e+00   3.0448776e-02
  -7.1571572e+00   3.1031495e-02
  -7.1371371e+00   3.1630459e-02
  -7.1171171e+00   3.2246227e-02
  -7.0970971e+00   3.2879370e-02
  -7.0770771e+00   3.3530473e-02
  -7.0570571e+00   3.4200131e-02
  -7.0370370e+00   3.4888954e-02
  -7.0170170e+00   3.5597562e-02
  -6.9969970e+00   3.6326587e-02
  -6.9769770e+00   3.7076673e-02
  -6.9569570e+00   3.7848476e-02
  -6.9369369e+00   3.8642663e-02
  -6.9169169e+00   3.9459912e-02
  -6.8968969e+00   4.0300910e-02
  -6.8768769e+00   4.1166359e-02
  -6.8568569e+00   4.2056967e-02
  -6.8368368e+00   4.2973455e-02
  -6.8168168e+00   4.3916554e-02
  -6.7967968e+00   4.4887003e-02
  -6.7767768e+00   4.5885552e-02
  -6.7567568e+00   4.6912963e-02
  -6.7367367e+00   4.7970003e-02
  -6.7167167e+00   4.9057452e-02
  -6.6966967e+00   5.0176098e-02
  -6.6766767e+00   5.1326738e-02
  -6.6566567e+00   5.2510179e-02
  -6.6366366e+00   5.3727236e-02
  -6.6166166e+00   5.4978734e-02
  -6.5965966e+00   5.6265506e-02
  -6.5765766e+00   5.7588395e-02
  -6.5565566e+00   5.8948252e-02
  -6.5365365e+00   6.0345937e-02
  -6.5165165e+00   6.1782320e-02
  -6.4964965e+00   6.3258279e-02
  -6.4764765e+00   6.4774700e-02
  -6.4564565e+00   6.6332480e-02
  -6.4364364e+00   6.7932524e-02
  -6.4164164e+00   6.9575746e-02
  -6.3963964e+00   7.1263069e-02
  -6.3763764e+00   7.2995427e-02
  -6.3563564e+00   7.4773760e-02
  -6.3363363e+00   7.6599020e-02
  -6.3163163e+00   7.8472167e-02
  -6.2962963e+00   8.0394172e-02
  -6.2762763e+00   8.2366015e-02
  -6.2562563e+00   8.4388684e-02
  -6.2362362e+00   8.6463180e-02
  -6.2162162e+00   8.8590509e-02
  -6.1961962e+00   9.0771693e-02
  -6.1761762e+00   9.3007759e-02
  -6.1561562e+00   9.5299745e-02
  -6.1361361e+00   9.7648702e-02
  -6.1161161e+00   1.0005569e-01
  -6.0960961e+00   1.0252177e-01
  -6.0760761e+00   1.0504803e-01
  -6.0560561e+00   1.0763555e-01
  -6.0360360e+00   1.1028545e-01
  -6.0160160e+00   1.1299881e-01
  -5.9959960e+00   1.1577677e-01
  -5.9759760e+00   1.1862045e-01
  -5.9559560e+00   1.2153100e-01
  -5.9359359e+00   1.2450956e-01
  -5.9159159e+00   1.2755729e-01
  -5.8958959e+00   1.3067536e-01
  -5.8758759e+00   1.3386495e-01
  -5.8558559e+00   1.3712724e-01
  -5.8358358e+00   1.4046343e-01
  -5.8158158e+00   1.4387473e-01
  -5.7957958e+00   1.4736234e-01
  -5.7757758e+00   1.5092749e-01
  -5.7557558e+00   1.5457140e-01
  -5.7357357e+00   1.5829530e-01
  -5.7157157e+00   1.6210045e-01
  -5.6956957e+00   1.6598808e-01
  -5.6756757e+00   1.6995944e-01
  -5.6556557e+00   1.7401580e-01
  -5.6356356e+00   1.7815841e-01
  -5.6156156e+00   1.8238854e-01
  -5.5955956e+00   1.8670745e-01
  -5.5755756e+00   1.9111640e-01
  -5.5555556e+00   1.9561666e-01
  -5.5355355e+00   2.0020950e-01
  -5.5155155e+00   2.0489617e-01
  -5.4954955e+00   2.0967794e-01
  -5.4754755e+00   2.1455606e-01
  -5.4554555e+00   2.1953176e-01
  -5.4354354e+00   2.2460630e-01
  -5.4154154e+00   2.2978089e-01
  -5.3953954e+00   2.3505675e-01
  -5.3753754e+00   2.4043507e-01
  -5.3553554e+00   2.4591704e-01
  -5.3353353e+00   2.5150382e-01
  -5.3153153e+00   2.5719655e-01
  -5.2952953e+00   2.6299635e-01
  -5.2752753e+00   2.6890431e-01
  -5.2552553e+00   2.7492148e-01
  -5.2352352e+00   2.8104888e-01
  -5.2152152e+00   2.8728751e-01
  -5.1951952e+00   2.9363830e-01
  -5.1751752e+00   3.0010215e-01
  -5.1551552e+00   3.0667993e-01
  -5.1351351e+00   3.1337241e-01
  -5.1151151e+00   3.2018034e-01
  -5.0950951e+00   3.2710439e-01
  -5.0750751e+00   3.3414517e-01
  -5.0550551e+00   3.4130321e-01
  -5.0350350e+00   3.4857895e-01
  -5.0150150e+00   3.5597276e-01
  -4.9949950e+00   3.6348492e-01
  -4.9749750e+00   3.7111560e-01
  -4.9549550e+00   3.7886486e-01
  -4.9349349e+00   3.8673265e-01
  -4.9149149e+00   3.9471882e-01
  -4.8948949e+00   4.0282306e-01
  -4.8748749e+00   4.1104495e-01
  -4.8548549e+00   4.1938391e-01
  -4.8348348e+00   4.2783920e-01
  -4.8148148e+00   4.3640993e-01
  -4.7947948e+00   4.4509504e-01
  -4.7747748e+00   4.5389327e-01
  -4.7547548e+00   4.6280319e-01
  -4.7347347e+00   4.7182316e-01
  -4.7147147e+00   4.8095132e-01
  -4.6946947e+00   4.9018560e-01
  -4.6746747e+00   4.9952368e-01
  -4.6546547e+00   5.0896302e-01
  -4.6346346e+00   5.1850079e-01
  -4.6146146e+00   5.2813393e-01
  -4.5945946e+00   5.3785909e-01
  -4.5745746e+00   5.4767262e-01
  -4.5545546e+00   5.5757059e-01
  -4.5345345e+00   5.6754874e-01
  -4.5145145e+00   5.7760251e-01
  -4.4944945e+00   5.8772700e-01
  -4.4744745e+00   5.9791696e-01
  -4.4544545e+00   6.0816681e-01
  -4.4344344e+00   6.1847060e-01
  -4.4144144e+00   6.2882201e-01
  -4.3943944e+00   6.3921436e-01
  -4.3743744e+00   6.4964056e-01
  -4.3543544e+00   6.6009318e-01
  -4.3343343e+00   6.7056434e-01
  -4.3143143e+00   6.8104582e-01
  -4.2942943e+00   6.9152897e-01
  -4.2742743e+00   7.0200474e-01
  -4.2542543e+00   7.1246371e-01
  -4.2342342e+00   7.2289603e-01
  -4.2142142e+00   7.3329148e-01
  -4.1941942e+00   7.4363946e-01
  -4.1741742e+00   7.5392896e-01
  -4.1541542e+00   7.6414864e-01
  -4.1341341e+00   7.7428679e-01
  -4.1141141e+00   7.8433135e-01
  -4.0940941e+00   7.9426996e-01
  -4.0740741e+00   8.0408991e-01
  -4.0540541e+00   8.1377827e-01
  -4.0340340e+00   8.2332180e-01
  -4.0140140e+00   8.3270705e-01
  -3.9939940e+00   8.4192036e-01
  -3.9739740e+00   8.5094792e-01
  -3.9539540e+00   8.5977575e-01
  -3.9339339e+00   8.6838981e-01
  -3.9139139e+00   8.7677596e-01
  -3.8938939e+00   8.8492007e-01
  -3.8738739e+00   8.9280803e-01
  -3.8538539e+00   9.0042579e-01
  -3.8338338e+00   9.0775943e-01
  -3.8138138e+00   9.1479517e-01
  -3.7937938e+00   9.2151948e-01
  -3.7737738e+00   9.2791907e-01
  -3.7537538e+00   9.3398096e-01
  -3.7337337e+00   9.3969255e-01
  -3.7137137e+00   9.4504165e-01
  -3.6936937e+00   9.5001655e-01
  -3.6736737e+00   9.5460603e-01
  -3.6536537e+00   9.5879945e-01
  -3.6336336e+00   9.6258678e-01
  -3.6136136e+00   9.6595865e-01
  -3.5935936e+00   9.6890637e-01
  -3.5735736e+00   9.7142201e-01
  -3.5535536e+00   9.7349838e-01
  -3.5335335e+00   9.7512914e-01
  -3.5135135e+00   9.7630874e-01
  -3.4934935e+00   9.7703252e-01
  -3.4734735e+00   9.7729671e-01
  -3.4534535e+00   9.7709840e-01
  -3.4334334e+00   9.7643562e-01
  -3.4134134e+00   9.7530733e-01
  -3.3933934e+00   9.7371339e-01
  -3.3733734e+00   9.7165459e-01
  -3.3533534e+00   9.6913263e-01
  -3.3333333e+00   9.6615013e-01
  -3.3133133e+00   9.6271059e-01
  -3.2932933e+00   9.5881839e-01
  -3.2732733e+00   9.5447874e-01
  -3.2532533e+00   9.4969771e-01
  -3.2332332e+00   9.4448213e-01
  -3.2132132e+00   9.3883960e-01
  -3.1931932e+00   9.3277845e-01
  -3.1731732e+00   9.2630769e-01
  -3.1531532e+00   9.1943698e-01
  -3.1331331e+00   9.1217659e-01
  -3.1131131e+00   9.0453733e-01
  -3.0930931e+00   8.9653056e-01
  -3.0730731e+00   8.8816809e-01
  -3.0530531e+00   8.7946217e-01
  -3.0330330e+00   8.7042545e-01
  -3.0130130e+00   8.6107091e-01
  -2.9929930e+00   8.5141184e-01
  -2.9729730e+00   8.4146181e-01
  -2.9529530e+00   8.3123459e-01
  -2.9329329e+00   8.2074419e-01
  -2.9129129e+00   8.1000475e-01
  -2.8928929e+00   7.9903056e-01
  -2.8728729e+00   7.8783604e-01
  -2.8528529e+00   7.7643566e-01
  -2.8328328e+00   7.6484401e-01
  -2.8128128e+00   7.5307573e-01
  -2.7927928e+00   7.4114551e-01
  -2.7727728e+00   7.2906809e-01
  -2.7527528e+00   7.1685829e-01
  -2.7327327e+00   7.0453099e-01
  -2.7127127e+00   6.9210114e-01
  -2.6926927e+00   6.7958381e-01
  -2.6726727e+00   6.6699419e-01
  -2.6526527e+00   6.5434764e-01
  -2.6326326e+00   6.4165974e-01
  -2.6126126e+00   6.2894631e-01
  -2.5925926e+00   6.1622351e-01
  -2.5725726e+00   6.0350785e-01
  -2.5525526e+00   5.9081635e-01
  -2.5325325e+00   5.7816653e-01
  -2.5125125e+00   5.6557657e-01
  -2.4924925e+00   5.5306539e-01
  -2.4724725e+00   5.4065278e-01
  -2.4524525e+00   5.2835950e-01
  -2.4324324e+00   5.1620743e-01
  -2.4124124e+00   5.0421970e-01
  -2.3923924e+00   4.9242084e-01
  -2.3723724e+00   4.8083695e-01
  -2.3523524e+00   4.6949580e-01
  -2.3323323e+00   4.5842702e-01
  -2.3123123e+00   4.4766222e-01
  -2.2922923e+00   4.3723506e-01
  -2.2722723e+00   4.2718139e-01
  -2.2522523e+00   4.1753923e-01
  -2.2322322e+00   4.0834877e-01
  -2.2122122e+00   3.9965225e-01
  -2.1921922e+00   3.9149373e-01
  -2.1721722e+00   3.8391881e-01
  -2.1521522e+00   3.7697413e-01
  -2.1321321e+00   3.7070682e-01
  -2.1121121e+00   3.6516367e-01
  -2.0920921e+00   3.6039034e-01
  -2.0720721e+00   3.5643026e-01
  -2.0520521e+00   3.5332361e-01
  -2.0320320e+00   3.5110620e-01
  -2.0120120e+00   3.4980839e-01
  -1.9919920e+00   3.4945416e-01
  -1.9719720e+00   3.5006040e-01
  -1.9519520e+00   3.5163635e-01
  -1.9319319e+00   3.5418349e-01
  -1.9119119e+00   3.5769560e-01
  -1.8918919e+00   3.6215919e-01
  -1.8718719e+00   3.6755419e-01
  -1.8518519e+00   3.7385477e-01
  -1.8318318e+00   3.8103037e-01
  -1.8118118e+00   3.8904666e-01
  -1.7917918e+00   3.9786662e-01
  -1.7717718e+00   4.0745144e-01
  -1.7517518e+00   4.1776134e-01
  -1.7317317e+00   4.2875635e-01
  -1.7117117e+00   4.4039677e-01
  -1.6916917e+00   4.5264371e-01
  -1.6716717e+00   4.6545934e-01
  -1.6516517e+00   4.7880711e-01
  -1.6316316e+00   4.9265187e-01
  -1.6116116e+00   5.0695992e-01
  -1.5915916e+00   5.2169894e-01
  -1.5715716e+00   5.3683799e-01
  -1.5515516e+00   5.5234733e-01
  -1.5315315e+00   5.6819838e-01
  -1.5115115e+00   5.8436352e-01
  -1.4914915e+00   6.0081597e-01
  -1.4714715e+00   6.1752967e-01
  -1.4514515e+00   6.3447906e-01
  -1.4314314e+00   6.5163900e-01
  -1.4114114e+00   6.6898463e-01
  -1.3913914e+00   6.8649121e-01
  -1.3713714e+00   7.0413401e-01
  -1.3513514e+00   7.2188823e-01
  -1.3313313e+00   7.3972886e-01
  -1.3113113e+00   7.5763061e-01
  -1.2912913e+00   7.7556784e-01
  -1.2712713e+00   7.9351448e-01
  -1.2512513e+00   8.1144400e-01
  -1.2312312e+00   8.2932932e-01
  -1.2112112e+00   8.4714283e-01
  -1.1911912e+00   8.6485636e-01
  -1.1711712e+00   8.8244115e-01
  -1.1511512e+00   8.9986789e-01
  -1.1311311e+00   9.1710673e-01
  -1.1111111e+00   9.3412730e-01
  -1.0910911e+00   9.5089878e-01
  -1.0710711e+00   9.6738996e-01
  -1.0510511e+00   9.8356926e-01
  -1.0310310e+00   9.9940491e-01
  -1.0110110e+00   1.0148650e+00
  -9.9099099e-01   1.0299174e+00
  -9.7097097e-01   1.0445304e+00
  -9.5095095e-01   1.0586723e+00
  -9.3093093e-01   1.0723117e+00
  -9.1091091e-01   1.0854177e+00
  -8.9089089e-01   1.0979603e+00
  -8.7087087e-01   1.1099101e+00
  -8.5085085e-01   1.1212385e+00
  -8.3083083e-01   1.1319185e+00
  -8.1081081e-01   1.1419241e+00
  -7.9079079e-01   1.1512307e+00
  -7.7077077e-01   1.1598154e+00
  -7.5075075e-01   1.1676573e+00
  -7.3073073e-01   1.1747371e+00
  -7.1071071e-01   1.1810377e+00
  -6.9069069e-01   1.1865441e+00
  -6.7067067e-01   1.1912437e+00
  -6.5065065e-01   1.1951262e+00
  -6.3063063e-01   1.1981837e+00
  -6.1061061e-01   1.2004110e+00
  -5.9059059e-01   1.2018053e+00
  -5.7057057e-01   1.2023663e+00
  -5.5055055e-01   1.2020966e+00
  -5.3053053e-01   1.2010011e+00
  -5.1051051e-01   1.1990872e+00
  -4.9049049e-01   1.1963650e+00
  -4.7047047e-01   1.1928467e+00
  -4.5045045e-01   1.1885471e+00
  -4.3043043e-01   1.1834829e+00
  -4.1041041e-01   1.1776732e+00
  -3.9039039e-01   1.1711387e+00
  -3.7037037e-01   1.1639021e+00
  -3.5035035e-01   1.1559877e+00
  -3.3033033e-01   1.1474211e+00
  -3.1031031e-01   1.1382293e+00
  -2.9029029e-01   1.1284406e+00
  -2.7027027e-01   1.1180839e+00
  -2.5025025e-01   1.1071890e+00
  -2.3023023e-01   1.0957863e+00
  -2.1021021e-01   1.0839067e+00
  -1.9019019e-01   1.0715812e+00
  -1.7017017e-01   1.0588409e+00
  -1.5015015e-01   1.0457169e+00
  -1.3013013e-01   1.0322401e+00
  -1.1011011e-01   1.0184409e+00
  -9.0090090e-02   1.0043494e+00
  -7.0070070e-02   9.8999503e-01
  -5.0050050e-02   9.7540653e-01
  -3.0030030e-02   9.6061186e-01
  -1.0010010e-02   9.4563813e-01
   1.0010010e-02   9.3051149e-01
   3.0030030e-02   9.1525710e-01
   5.0050050e-02   8.9989906e-01
   7.0070070e-02   8.8446040e-01
   9.0090090e-02   8.6896301e-01
   1.1011011e-01   8.5342765e-01
   1.3013013e-01   8.3787394e-01
   1.5015015e-01   8.2232033e-01
   1.7017017e-01   8.0678412e-01
   1.9019019e-01   7.9128147e-01
   2.1021021e-01   7.7582741e-01
   2.3023023e-01   7.6043588e-01
   2.5025025e-01   7.4511974e-01
   2.7027027e-01   7.2989081e-01
   2.9029029e-01   7.1475990e-01
   3.1031031e-01   6.9973688e-01
   3.3033033e-01   6.8483068e-01
   3.5035035e-01   6.7004937e-01
   3.7037037e-01   6.5540021e-01
   3.9039039e-01   6.4088967e-01
   4.1041041e-01   6.2652355e-01
   4.3043043e-01   6.1230695e-01
   4.5045045e-01   5.9824443e-01
   4.7047047e-01   5.8433998e-01
   4.9049049e-01   5.7059715e-01
   5.1051051e-01   5.5701908e-01
   5.3053053e-01   5.4360857e-01
   5.5055055e-01   5.3036817e-01
   5.7057057e-01   5.1730025e-01
   5.9059059e-01   5.0440705e-01
   6.1061061e-01   4.9169080e-01
   6.3063063e-01   4.7915375e-01
   6.5065065e-01   4.6679832e-01
   6.7067067e-01   4.5462713e-01
   6.9069069e-01   4.4264316e-01
   7.1071071e-01   4.3084978e-01
   7.3073073e-01   4.1925094e-01
   7.5075075e-01   4.0785123e-01
   7.7077077e-01   3.9665603e-01
   7.9079079e-01   3.8567163e-01
   8.1081081e-01   3.7490542e-01
   8.3083083e-01   3.6436598e-01
   8.5085085e-01   3.5406328e-01
   8.7087087e-01   3.4400889e-01
   8.9089089e-01   3.3421607e-01
   9.1091091e-01   3.2470005e-01
   9.3093093e-01   3.1547815e-01
   9.5095095e-01   3.0657002e-01
   9.7097097e-01   2.9799775e-01
   9.9099099e-01   2.8978602e-01
   1.0110110e+00   2.8196224e-01
   1.0310310e+00   2.7455651e-01
   1.0510511e+00   2.6760161e-01
   1.0710711e+00   2.6113283e-01
   1.0910911e+00   2.5518763e-01
   1.1111111e+00   2.4980516e-01
   1.1311311e+00   2.4502562e-01
   1.1511512e+00   2.4088934e-01
   1.1711712e+00   2.3743578e-01
   1.1911912e+00   2.3470227e-01
   1.2112112e+00   2.3272275e-01
   1.2312312e+00   2.3152645e-01
   1.2512513e+00   2.3113671e-01
   1.2712713e+00   2.3157002e-01
   1.2912913e+00   2.3283533e-01
   1.3113113e+00   2.3493381e-01
   1.3313313e+00   2.3785897e-01
   1.3513514e+00   2.4159719e-01
   1.3713714e+00   2.4612856e-01
   1.3913914e+00   2.5142796e-01
   1.4114114e+00   2.5746621e-01
   1.4314314e+00   2.6421129e-01
   1.4514515e+00   2.7162945e-01
   1.4714715e+00   2.7968621e-01
   1.4914915e+00   2.8834718e-01
   1.5115115e+00   2.9757873e-01
   1.5315315e+00   3.0734842e-01
   1.5515516e+00   3.1762541e-01
   1.5715716e+00   3.2838058e-01
   1.5915916e+00   3.3958664e-01
   1.6116116e+00   3.5121818e-01
   1.6316316e+00   3.6325155e-01
   1.6516517e+00   3.7566480e-01
   1.6716717e+00   3.8843755e-01
   1.6916917e+00   4.0155084e-01
   1.7117117e+00   4.1498696e-01
   1.7317317e+00   4.2872934e-01
   1.7517518e+00   4.4276233e-01
   1.7717718e+00   4.5707111e-01
   1.7917918e+00   4.7164152e-01
   1.8118118e+00   4.8645991e-01
   1.8318318e+00   5.0151304e-01
   1.8518519e+00   5.1678794e-01
   1.8718719e+00   5.3227180e-01
   1.8918919e+00   5.4795187e-01
   1.9119119e+00   5.6381538e-01
   1.9319319e+00   5.7984941e-01
   1.9519520e+00   5.9604084e-01
   1.9719720e+00   6.1237627e-01
   1.9919920e+00   6.2884191e-01
   2.0120120e+00   6.4542360e-01
   2.0320320e+00   6.6210665e-01
   2.0520521e+00   6.7887587e-01
   2.0720721e+00   6.9571546e-01
   2.0920921e+00   7.1260901e-01
   2.1121121e+00   7.2953947e-01
   2.1321321e+00   7.4648906e-01
   2.1521522e+00   7.6343932e-01
   2.1721722e+00   7.8037105e-01
   2.1921922e+00   7.9726431e-01
   2.2122122e+00   8.1409841e-01
   2.2322322e+00   8.3085193e-01
   2.2522523e+00   8.4750272e-01
   2.2722723e+00   8.6402791e-01
   2.2922923e+00   8.8040397e-01
   2.3123123e+00   8.9660670e-01
   2.3323323e+00   9.1261132e-01
   2.3523524e+00   9.2839250e-01
   2.3723724e+00   9.4392441e-01
   2.3923924e+00   9.5918082e-01
   2.4124124e+00   9.7413516e-01
   2.4324324e+00   9.8876063e-01
   2.4524525e+00   1.0030303e+00
   2.4724725e+00   1.0169170e+00
   2.4924925e+00   1.0303941e+00
   2.5125125e+00   1.0434346e+00
   2.5325325e+00   1.0560121e+00
   2.5525526e+00   1.0681007e+00
   2.5725726e+00   1.0796750e+00
   2.5925926e+00   1.0907102e+00
   2.6126126e+00   1.1011825e+00
   2.6326326e+00   1.1110691e+00
   2.6526527e+00   1.1203482e+00
   2.6726727e+00   1.1289994e+00
   2.6926927e+00   1.1370037e+00
   2.7127127e+00   1.1443435e+00
   2.7327327e+00   1.1510030e+00
   2.7527528e+00   1.1569680e+00
   2.7727728e+00   1.1622263e+00
   2.7927928e+00   1.1667676e+00
   2.8128128e+00   1.1705835e+00
   2.8328328e+00   1.1736679e+00
   2.8528529e+00   1.1760168e+00
   2.8728729e+00   1.1776282e+00
   2.8928929e+00   1.1785024e+00
   2.9129129e+00   1.1786421e+00
   2.9329329e+00   1.1780519e+00
   2.9529530e+00   1.1767386e+00
   2.9729730e+00   1.1747113e+00
   2.9929930e+00   1.1719809e+00
   3.0130130e+00   1.1685606e+00
   3.0330330e+00   1.1644651e+00
   3.0530531e+00   1.1597113e+00
   3.0730731e+00   1.1543176e+00
   3.0930931e+00   1.1483039e+00
   3.1131131e+00   1.1416917e+00
   3.1331331e+00   1.1345038e+00
   3.1531532e+00   1.1267640e+00
   3.1731732e+00   1.1184974e+00
   3.1931932e+00   1.1097297e+00
   3.2132132e+00   1.1004875e+00
   3.2332332e+00   1.0907981e+00
   3.2532533e+00   1.0806890e+00
   3.2732733e+00   1.0701883e+00
   3.2932933e+00   1.0593238e+00
   3.3133133e+00   1.0481240e+00
   3.3333333e+00   1.0366167e+00
   3.3533534e+00   1.0248299e+00
   3.3733734e+00   1.0127911e+00
   3.3933934e+00   1.0005275e+00
   3.4134134e+00   9.8806562e-01
   3.4334334e+00   9.7543150e-01
   3.4534535e+00   9.6265048e-01
   3.4734735e+00   9.4974715e-01
   3.4934935e+00   9.3674528e-01
   3.5135135e+00   9.2366778e-01
   3.5335335e+00   9.1053664e-01
   3.5535536e+00   8.9737291e-01
   3.5735736e+00   8.8419667e-01
   3.5935936e+00   8.7102700e-01
   3.6136136e+00   8.5788196e-01
   3.6336336e+00   8.4477858e-01
   3.6536537e+00   8.3173287e-01
   3.6736737e+00   8.1875980e-01
   3.6936937e+00   8.0587335e-01
   3.7137137e+00   7.9308646e-01
   3.7337337e+00   7.8041109e-01
   3.7537538e+00   7.6785822e-01
   3.7737738e+00   7.5543787e-01
   3.7937938e+00   7.4315916e-01
   3.8138138e+00   7.3103028e-01
   3.8338338e+00   7.1905856e-01
   3.8538539e+00   7.0725049e-01
   3.8738739e+00   6.9561173e-01
   3.8938939e+00   6.8414721e-01
   3.9139139e+00   6.7286108e-01
   3.9339339e+00   6.6175680e-01
   3.9539540e+00   6.5083715e-01
   3.9739740e+00   6.4010431e-01
   3.9939940e+00   6.2955982e-01
   4.0140140e+00   6.1920467e-01
   4.0340340e+00   6.0903935e-01
   4.0540541e+00   5.9906382e-01
   4.0740741e+00   5.8927760e-01
   4.0940941e+00   5.7967981e-01
   4.1141141e+00   5.7026913e-01
   4.1341341e+00   5.6104391e-01
   4.1541542e+00   5.5200219e-01
   4.1741742e+00   5.4314169e-01
   4.1941942e+00   5.3445985e-01
   4.2142142e+00   5.2595391e-01
   4.2342342e+00   5.1762088e-01
   4.2542543e+00   5.0945756e-01
   4.2742743e+00   5.0146063e-01
   4.2942943e+00   4.9362661e-01
   4.3143143e+00   4.8595191e-01
   4.3343343e+00   4.7843285e-01
   4.3543544e+00   4.7106566e-01
   4.3743744e+00   4.6384654e-01
   4.3943944e+00   4.5677163e-01
   4.4144144e+00   4.4983706e-01
   4.4344344e+00   4.4303897e-01
   4.4544545e+00   4.3637348e-01
   4.4744745e+00   4.2983674e-01
   4.4944945e+00   4.2342494e-01
   4.5145145e+00   4.1713432e-01
   4.5345345e+00   4.1096116e-01
   4.5545546e+00   4.0490179e-01
   4.5745746e+00   3.9895265e-01
   4.5945946e+00   3.9311022e-01
   4.6146146e+00   3.8737108e-01
   4.6346346e+00   3.8173190e-01
   4.6546547e+00   3.7618943e-01
   4.6746747e+00   3.7074052e-01
   4.6946947e+00   3.6538212e-01
   4.7147147e+00   3.6011129e-01
   4.7347347e+00   3.5492518e-01
   4.7547548e+00   3.4982105e-01
   4.7747748e+00   3.4479626e-01
   4.7947948e+00   3.3984828e-01
   4.8148148e+00   3.3497467e-01
   4.8348348e+00   3.3017312e-01
   4.8548549e+00   3.2544139e-01
   4.8748749e+00   3.2077736e-01
   4.8948949e+00   3.1617901e-01
   4.9149149e+00   3.1164440e-01
   4.9349349e+00   3.0717170e-01
   4.9549550e+00   3.0275917e-01
   4.9749750e+00   2.9840516e-01
   4.9949950e+00   2.9410809e-01
   5.0150150e+00   2.8986649e-01
   5.0350350e+00   2.8567895e-01
   5.0550551e+00   2.8154415e-01
   5.0750751e+00   2.7746083e-01
   5.0950951e+00   2.7342783e-01
   5.1151151e+00   2.6944404e-01
   5.1351351e+00   2.6550840e-01
   5.1551552e+00   2.6161994e-01
   5.1751752e+00   2.5777775e-01
   5.1951952e+00   2.5398095e-01
   5.2152152e+00   2.5022873e-01
   5.2352352e+00   2.4652034e-01
   5.2552553e+00   2.4285506e-01
   5.2752753e+00   2.3923224e-01
   5.2952953e+00   2.3565123e-01
   5.3153153e+00   2.3211146e-01
   5.3353353e+00   2.2861238e-01
   5.3553554e+00   2.2515348e-01
   5.3753754e+00   2.2173428e-01
   5.3953954e+00   2.1835433e-01
   5.4154154e+00   2.1501320e-01
   5.4354354e+00   2.1171051e-01
   5.4554555e+00   2.0844587e-01
   5.4754755e+00   2.0521894e-01
   5.4954955e+00   2.0202939e-01
   5.5155155e+00   1.9887690e-01
   5.5355355e+00   1.9576118e-01
   5.5555556e+00   1.9268195e-01
   5.5755756e+00   1.8963895e-01
   5.5955956e+00   1.8663191e-01
   5.6156156e+00   1.8366060e-01
   5.6356356e+00   1.8072479e-01
   5.6556557e+00   1.7782423e-01
   5.6756757e+00   1.7495873e-01
   5.6956957e+00   1.7212806e-01
   5.7157157e+00   1.6933202e-01
   5.7357357e+00   1.6657040e-01
   5.7557558e+00   1.6384302e-01
   5.7757758e+00   1.6114966e-01
   5.7957958e+00   1.5849015e-01
   5.8158158e+00   1.5586428e-01
   5.8358358e+00   1.5327187e-01
   5.8558559e+00   1.5071272e-01
   5.8758759e+00   1.4818664e-01
   5.8958959e+00   1.4569344e-01
   5.9159159e+00   1.4323293e-01
   5.9359359e+00   1.4080491e-01
   5.9559560e+00   1.3840919e-01
   5.9759760e+00   1.3604556e-01
   5.9959960e+00   1.3371384e-01
   6.0160160e+00   1.3141380e-01
   6.0360360e+00   1.2914525e-01
   6.0560561e+00   1.2690798e-01
   6.0760761e+00   1.2470177e-01
   6.0960961e+00   1.2252641e-01
   6.1161161e+00   1.2038168e-01
   6.1361361e+00   1.1826736e-01
   6.1561562e+00   1.1618322e-01
   6.1761762e+00   1.1412903e-01
   6.1961962e+00   1.1210457e-01
   6.2162162e+00   1.1010958e-01
   6.2362362e+00   1.0814384e-01
   6.2562563e+00   1.0620711e-01
   6.2762763e+00   1.0429913e-01
   6.2962963e+00   1.0241966e-01
   6.3163163e+00   1.0056844e-01
   6.3363363e+00   9.8745222e-02
   6.3563564e+00   9.6949745e-02
   6.3763764e+00   9.5181750e-02
   6.3963964e+00   9.3440971e-02
   6.4164164e+00   9.1727143e-02
   6.4364364e+00   9.0039998e-02
   6.4564565e+00   8.8379264e-02
   6.4764765e+00   8.6744668e-02
   6.4964965e+00   8.5135935e-02
   6.5165165e+00   8.3552789e-02
   6.5365365e+00   8.1994951e-02
   6.5565566e+00   8.0462140e-02
   6.5765766e+00   7.8954077e-02
   6.5965966e+00   7.7470477e-02
   6.6166166e+00   7.6011057e-02
   6.6366366e+00   7.4575533e-02
   6.6566567e+00   7.3163618e-02
   6.6766767e+00   7.1775028e-02
   6.6966967e+00   7.0409476e-02
   6.7167167e+00   6.9066675e-02
   6.7367367e+00   6.7746338e-02
   6.7567568e+00   6.6448179e-02
   6.7767768e+00   6.5171911e-02
   6.7967968e+00   6.3917248e-02
   6.8168168e+00   6.2683903e-02
   6.8368368e+00   6.1471592e-02
   6.8568569e+00   6.0280030e-02
   6.8768769e+00   5.9108933e-02
   6.8968969e+00   5.7958019e-02
   6.9169169e+00   5.6827006e-02
   6.9369369e+00   5.5715614e-02
   6.9569570e+00   5.4623564e-02
   6.9769770e+00   5.3550579e-02
   6.9969970e+00   5.2496382e-02
   7.0170170e+00   5.1460699e-02
   7.0370370e+00   5.0443258e-02
   7.0570571e+00   4.9443789e-02
   7.0770771e+00   4.8462022e-02
   7.0970971e+00   4.7497692e-02
   7.1171171e+00   4.6550533e-02
   7.1371371e+00   4.5620284e-02
   7.1571572e+00   4.4706686e-02
   7.1771772e+00   4.3809479e-02
   7.1971972e+00   4.2928410e-02
   7.2172172e+00   4.2063226e-02
   7.2372372e+00   4.1213677e-02
   7.2572573e+00   4.0379515e-02
   7.2772773e+00   3.9560496e-02
   7.2972973e+00   3.8756378e-02
   7.3173173e+00   3.7966921e-02
   7.3373373e+00   3.7191890e-02
   7.3573574e+00   3.6431050e-02
   7.3773774e+00   3.5684170e-02
   7.3973974e+00   3.4951024e-02
   7.4174174e+00   3.4231385e-02
   7.4374374e+00   3.3525031e-02
   7.4574575e+00   3.2831744e-02
   7.4774775e+00   3.2151308e-02
   7.4974975e+00   3.1483508e-02
   7.5175175e+00   3.0828135e-02
   7.5375375e+00   3.0184982e-02
   7.5575576e+00   2.9553843e-02
   7.5775776e+00   2.8934518e-02
   7.5975976e+00   2.8326809e-02
   7.6176176e+00   2.7730518e-02
   7.6376376e+00   2.7145456e-02
   7.6576577e+00   2.6571430e-02
   7.6776777e+00   2.6008256e-02
   7.6976977e+00   2.5455748e-02
   7.7177177e+00   2.4913727e-02
   7.7377377e+00   2.4382014e-02
   7.7577578e+00   2.3860433e-02
   7.7777778e+00   2.3348813e-02
   7.7977978e+00   2.2846985e-02
   7.8178178e+00   2.2354780e-02
   7.8378378e+00   2.1872035e-02
   7.8578579e+00   2.1398588e-02
   7.8778779e+00   2.0934282e-02
   7.8978979e+00   2.0478959e-02
   7.9179179e+00   2.0032467e-02
   7.9379379e+00   1.9594654e-02
   7.9579580e+00   1.9165371e-02
   7.9779780e+00   1.8744475e-02
   7.9979980e+00   1.8331819e-02
   8.0180180e+00   1.7927265e-02
   8.0380380e+00   1.7530673e-02
   8.0580581e+00   1.7141907e-02
   8.0780781e+00   1.6760833e-02
   8.0980981e+00   1.6387320e-02
   8.1181181e+00   1.6021239e-02
   8.1381381e+00   1.5662461e-02
   8.1581582e+00   1.5310863e-02
   8.1781782e+00   1.4966321e-02
   8.1981982e+00   1.4628715e-02
   8.2182182e+00   1.4297926e-02
   8.2382382e+00   1.3973837e-02
   8.2582583e+00   1.3656333e-02
   8.2782783e+00   1.3345303e-02
   8.2982983e+00   1.3040634e-02
   8.3183183e+00   1.2742219e-02
   8.3383383e+00   1.2449949e-02
   8.3583584e+00   1.2163720e-02
   8.3783784e+00   1.1883428e-02
   8.3983984e+00   1.1608971e-02
   8.4184184e+00   1.1340249e-02
   8.4384384e+00   1.1077163e-02
   8.4584585e+00   1.0819616e-02
   8.4784785e+00   1.0567513e-02
   8.4984985e+00   1.0320760e-02
   8.5185185e+00   1.0079265e-02
   8.5385385e+00   9.8429366e-03
   8.5585586e+00   9.6116859e-03
   8.5785786e+00   9.3854248e-03
   8.5985986e+00   9.1640668e-03
   8.6186186e+00   8.9475265e-03
   8.6386386e+00   8.7357200e-03
   8.6586587e+00   8.5285648e-03
   8.6786787e+00   8.3259795e-03
   8.6986987e+00   8.1278840e-03
   8.7187187e+00   7.9341994e-03
   8.7387387e+00   7.7448481e-03
   8.7587588e+00   7.5597533e-03
   8.7787788e+00   7.3788398e-03
   8.7987988e+00   7.2020332e-03
   8.8188188e+00   7.0292603e-03
   8.8388388e+00   6.8604488e-03
   8.8588589e+00   6.6955277e-03
   8.8788789e+00   6.5344268e-03
   8.8988989e+00   6.3770769e-03
   8.9189189e+00   6.2234098e-03
   8.9389389e+00   6.0733583e-03
   8.9589590e+00   5.9268561e-03
   8.9789790e+00   5.7838376e-03
   8.9989990e+00   5.6442384e-03
   9.0190190e+00   5.5079947e-03
   9.0390390e+00   5.3750436e-03
   9.0590591e+00   5.2453232e-03
   9.0790791e+00   5.1187720e-03
   9.0990991e+00   4.9953298e-03
   9.1191191e+00   4.8749367e-03
   9.1391391e+00   4.7575339e-03
   9.1591592e+00   4.6430630e-03
   9.1791792e+00   4.5314666e-03
   9.1991992e+00   4.4226878e-03
   9.2192192e+00   4.3166705e-03
   9.2392392e+00   4.2133592e-03
   9.2592593e+00   4.1126992e-03
   9.2792793e+00   4.0146362e-03
   9.2992993e+00   3.9191167e-03
   9.3193193e+00   3.8260878e-03
   9.3393393e+00   3.7354972e-03
   9.3593594e+00   3.6472931e-03
   9.3793794e+00   3.5614244e-03
   9.3993994e+00   3.4778405e-03
   9.4194194e+00   3.3964914e-03
   9.4394394e+00   3.3173278e-03
   9.4594595e+00   3.2403006e-03
   9.4794795e+00   3.1653616e-03
   9.4994995e+00   3.0924630e-03
   9.5195195e+00   3.0215575e-03
   9.5395395e+00   2.9525984e-03
   9.5595596e+00   2.8855394e-03
   9.5795796e+00   2.8203350e-03
   9.5995996e+00   2.7569399e-03
   9.6196196e+00   2.6953097e-03
   9.6396396e+00   2.6354001e-03
   9.6596597e+00   2.5771676e-03
   9.6796797e+00   2.5205693e-03
   9.6996997e+00   2.4655626e-03
   9.7197197e+00   2.4121056e-03
   9.7397397e+00   2.3601570e-03
   9.7597598e+00   2.3096759e-03
   9.7797798e+00   2.2606220e-03
   9.7997998e+00   2.2129557e-03
   9.8198198e+00   2.1666378e-03
   9.8398398e+00   2.1216298e-03
   9.8598599e+00   2.0778938e-03
   9.8798799e+00   2.0353923e-03
   9.8998999e+00   1.9940888e-03
   9.9199199e+00   1.9539470e-03
   9.9399399e+00   1.9149315e-03
   9.9599600e+00   1.8770075e-03
   9.9799800e+00   1.8401409e-03
   1.0000000e+01   1.8042980e-03


==> 3Sol_real_opt_Tx7.dat <==
  -1.0000000e+01   1.8644991e-03
  -9.9799800e+00   1.9018584e-03
  -9.9599600e+00   1.9401332e-03
  -9.9399399e+00   1.9793487e-03
  -9.9199199e+00   2.0195308e-03
  -9.8998999e+00   2.0607061e-03
  -9.8798799e+00   2.1029017e-03
  -9.8598599e+00   2.1461458e-03
  -9.8398398e+00   2.1904671e-03
  -9.8198198e+00   2.2358951e-03
  -9.7997998e+00   2.2824602e-03
  -9.7797798e+00   2.3301937e-03
  -9.7597598e+00   2.3791275e-03
  -9.7397397e+00   2.4292944e-03
  -9.7197197e+00   2.4807283e-03
  -9.6996997e+00   2.5334637e-03
  -9.6796797e+00   2.5875361e-03
  -9.6596597e+00   2.6429822e-03
  -9.6396396e+00   2.6998392e-03
  -9.6196196e+00   2.7581456e-03
  -9.5995996e+00   2.8179408e-03
  -9.5795796e+00   2.8792651e-03
  -9.5595596e+00   2.9421599e-03
  -9.5395395e+00   3.0066678e-03
  -9.5195195e+00   3.0728321e-03
  -9.4994995e+00   3.1406976e-03
  -9.4794795e+00   3.2103100e-03
  -9.4594595e+00   3.2817159e-03
  -9.4394394e+00   3.3549634e-03
  -9.4194194e+00   3.4301016e-03
  -9.3993994e+00   3.5071807e-03
  -9.3793794e+00   3.5862521e-03
  -9.3593594e+00   3.6673686e-03
  -9.3393393e+00   3.7505840e-03
  -9.3193193e+00   3.8359533e-03
  -9.2992993e+00   3.9235329e-03
  -9.2792793e+00   4.0133805e-03
  -9.2592593e+00   4.1055548e-03
  -9.2392392e+00   4.2001161e-03
  -9.2192192e+00   4.2971258e-03
  -9.1991992e+00   4.3966467e-03
  -9.1791792e+00   4.4987429e-03
  -9.1591592e+00   4.6034799e-03
  -9.1391391e+00   4.7109244e-03
  -9.1191191e+00   4.8211447e-03
  -9.0990991e+00   4.9342103e-03
  -9.0790791e+00   5.0501920e-03
  -9.0590591e+00   5.1691623e-03
  -9.0390390e+00   5.2911947e-03
  -9.0190190e+00   5.4163645e-03
  -8.9989990e+00   5.5447482e-03
  -8.9789790e+00   5.6764237e-03
  -8.9589590e+00   5.8114704e-03
  -8.9389389e+00   5.9499691e-03
  -8.9189189e+00   6.0920021e-03
  -8.8988989e+00   6.2376532e-03
  -8.8788789e+00   6.3870074e-03
  -8.8588589e+00   6.5401513e-03
  -8.8388388e+00   6.6971731e-03
  -8.8188188e+00   6.8581623e-03
  -8.7987988e+00   7.0232098e-03
  -8.7787788e+00   7.1924080e-03
  -8.7587588e+00   7.3658509e-03
  -8.7387387e+00   7.5436338e-03
  -8.7187187e+00   7.7258535e-03
  -8.6986987e+00   7.9126084e-03
  -8.6786787e+00   8.1039981e-03
  -8.6586587e+00   8.3001237e-03
  -8.6386386e+00   8.5010880e-03
  -8.6186186e+00   8.7069950e-03
  -8.5985986e+00   8.9179502e-03
  -8.5785786e+00   9.1340606e-03
  -8.5585586e+00   9.3554344e-03
  -8.5385385e+00   9.5821816e-03
  -8.5185185e+00   9.8144132e-03
  -8.4984985e+00   1.0052242e-02
  -8.4784785e+00   1.0295782e-02
  -8.4584585e+00   1.0545148e-02
  -8.4384384e+00   1.0800457e-02
  -8.4184184e+00   1.1061828e-02
  -8.3983984e+00   1.1329380e-02
  -8.3783784e+00   1.1603233e-02
  -8.3583584e+00   1.1883510e-02
  -8.3383383e+00   1.2170334e-02
  -8.3183183e+00   1.2463831e-02
  -8.2982983e+00   1.2764125e-02
  -8.2782783e+00   1.3071344e-02
  -8.2582583e+00   1.3385618e-02
  -8.2382382e+00   1.3707075e-02
  -8.2182182e+00   1.4035847e-02
  -8.1981982e+00   1.4372065e-02
  -8.1781782e+00   1.4715864e-02
  -8.1581582e+00   1.5067378e-02
  -8.1381381e+00   1.5426742e-02
  -8.1181181e+00   1.5794094e-02
  -8.0980981e+00   1.6169571e-02
  -8.0780781e+00   1.6553312e-02
  -8.0580581e+00   1.6945457e-02
  -8.0380380e+00   1.7346148e-02
  -8.0180180e+00   1.7755526e-02
  -7.9979980e+00   1.8173734e-02
  -7.9779780e+00   1.8600917e-02
  -7.9579580e+00   1.9037220e-02
  -7.9379379e+00   1.9482788e-02
  -7.9179179e+00   1.9937768e-02
  -7.8978979e+00   2.0402308e-02
  -7.8778779e+00   2.0876556e-02
  -7.8578579e+00   2.1360662e-02
  -7.8378378e+00   2.1854775e-02
  -7.8178178e+00   2.2359047e-02
  -7.7977978e+00   2.2873628e-02
  -7.7777778e+00   2.3398672e-02
  -7.7577578e+00   2.3934330e-02
  -7.7377377e+00   2.4480757e-02
  -7.7177177e+00   2.5038106e-02
  -7.6976977e+00   2.5606533e-02
  -7.6776777e+00   2.6186193e-02
  -7.6576577e+00   2.6777242e-02
  -7.6376376e+00   2.7379835e-02
  -7.6176176e+00   2.7994130e-02
  -7.5975976e+00   2.8620285e-02
  -7.5775776e+00   2.9258456e-02
  -7.5575576e+00   2.9908803e-02
  -7.5375375e+00   3.0571483e-02
  -7.5175175e+00   3.1246656e-02
  -7.4974975e+00   3.1934481e-02
  -7.4774775e+00   3.2635118e-02
  -7.4574575e+00   3.3348726e-02
  -7.4374374e+00   3.4075466e-02
  -7.4174174e+00   3.4815498e-02
  -7.3973974e+00   3.5568983e-02
  -7.3773774e+00   3.6336083e-02
  -7.3573574e+00   3.7116957e-02
  -7.3373373e+00   3.7911769e-02
  -7.3173173e+00   3.8720679e-02
  -7.2972973e+00   3.9543850e-02
  -7.2772773e+00   4.0381443e-02
  -7.2572573e+00   4.1233622e-02
  -7.2372372e+00   4.2100548e-02
  -7.2172172e+00   4.2982384e-02
  -7.1971972e+00   4.3879293e-02
  -7.1771772e+00   4.4791440e-02
  -7.1571572e+00   4.5718986e-02
  -7.1371371e+00   4.6662096e-02
  -7.1171171e+00   4.7620934e-02
  -7.0970971e+00   4.8595664e-02
  -7.0770771e+00   4.9586451e-02
  -7.0570571e+00   5.0593460e-02
  -7.0370370e+00   5.1616856e-02
  -7.0170170e+00   5.2656806e-02
  -6.9969970e+00   5.3713475e-02
  -6.9769770e+00   5.4787031e-02
  -6.9569570e+00   5.5877641e-02
  -6.9369369e+00   5.6985474e-02
  -6.9169169e+00   5.8110698e-02
  -6.8968969e+00   5.9253482e-02
  -6.8768769e+00   6.0413999e-02
  -6.8568569e+00   6.1592418e-02
  -6.8368368e+00   6.2788913e-02
  -6.8168168e+00   6.4003658e-02
  -6.7967968e+00   6.5236827e-02
  -6.7767768e+00   6.6488596e-02
  -6.7567568e+00   6.7759144e-02
  -6.7367367e+00   6.9048650e-02
  -6.7167167e+00   7.0357295e-02
  -6.6966967e+00   7.1685262e-02
  -6.6766767e+00   7.3032736e-02
  -6.6566567e+00   7.4399904e-02
  -6.6366366e+00   7.5786956e-02
  -6.6166166e+00   7.7194084e-02
  -6.5965966e+00   7.8621482e-02
  -6.5765766e+00   8.0069349e-02
  -6.5565566e+00   8.1537884e-02
  -6.5365365e+00   8.3027293e-02
  -6.5165165e+00   8.4537781e-02
  -6.4964965e+00   8.6069562e-02
  -6.4764765e+00   8.7622850e-02
  -6.4564565e+00   8.9197864e-02
  -6.4364364e+00   9.0794829e-02
  -6.4164164e+00   9.2413974e-02
  -6.3963964e+00   9.4055532e-02
  -6.3763764e+00   9.5719742e-02
  -6.3563564e+00   9.7406851e-02
  -6.3363363e+00   9.9117107e-02
  -6.3163163e+00   1.0085077e-01
  -6.2962963e+00   1.0260810e-01
  -6.2762763e+00   1.0438937e-01
  -6.2562563e+00   1.0619486e-01
  -6.2362362e+00   1.0802486e-01
  -6.2162162e+00   1.0987965e-01
  -6.1961962e+00   1.1175954e-01
  -6.1761762e+00   1.1366484e-01
  -6.1561562e+00   1.1559588e-01
  -6.1361361e+00   1.1755297e-01
  -6.1161161e+00   1.1953647e-01
  -6.0960961e+00   1.2154673e-01
  -6.0760761e+00   1.2358410e-01
  -6.0560561e+00   1.2564895e-01
  -6.0360360e+00   1.2774169e-01
  -6.0160160e+00   1.2986269e-01
  -5.9959960e+00   1.3201238e-01
  -5.9759760e+00   1.3419117e-01
  -5.9559560e+00   1.3639951e-01
  -5.9359359e+00   1.3863785e-01
  -5.9159159e+00   1.4090666e-01
  -5.8958959e+00   1.4320641e-01
  -5.8758759e+00   1.4553762e-01
  -5.8558559e+00   1.4790078e-01
  -5.8358358e+00   1.5029644e-01
  -5.8158158e+00   1.5272515e-01
  -5.7957958e+00   1.5518748e-01
  -5.7757758e+00   1.5768400e-01
  -5.7557558e+00   1.6021534e-01
  -5.7357357e+00   1.6278210e-01
  -5.7157157e+00   1.6538495e-01
  -5.6956957e+00   1.6802455e-01
  -5.6756757e+00   1.7070158e-01
  -5.6556557e+00   1.7341675e-01
  -5.6356356e+00   1.7617081e-01
  -5.6156156e+00   1.7896450e-01
  -5.5955956e+00   1.8179860e-01
  -5.5755756e+00   1.8467391e-01
  -5.5555556e+00   1.8759127e-01
  -5.5355355e+00   1.9055151e-01
  -5.5155155e+00   1.9355553e-01
  -5.4954955e+00   1.9660422e-01
  -5.4754755e+00   1.9969850e-01
  -5.4554555e+00   2.0283934e-01
  -5.4354354e+00   2.0602771e-01
  -5.4154154e+00   2.0926462e-01
  -5.3953954e+00   2.1255111e-01
  -5.3753754e+00   2.1588823e-01
  -5.3553554e+00   2.1927708e-01
  -5.3353353e+00   2.2271878e-01
  -5.3153153e+00   2.2621446e-01
  -5.2952953e+00   2.2976532e-01
  -5.2752753e+00   2.3337253e-01
  -5.2552553e+00   2.3703735e-01
  -5.2352352e+00   2.4076101e-01
  -5.2152152e+00   2.4454482e-01
  -5.1951952e+00   2.4839009e-01
  -5.1751752e+00   2.5229814e-01
  -5.1551552e+00   2.5627037e-01
  -5.1351351e+00   2.6030815e-01
  -5.1151151e+00   2.6441293e-01
  -5.0950951e+00   2.6858613e-01
  -5.0750751e+00   2.7282924e-01
  -5.0550551e+00   2.7714377e-01
  -5.0350350e+00   2.8153123e-01
  -5.0150150e+00   2.8599317e-01
  -4.9949950e+00   2.9053116e-01
  -4.9749750e+00   2.9514680e-01
  -4.9549550e+00   2.9984170e-01
  -4.9349349e+00   3.0461750e-01
  -4.9149149e+00   3.0947585e-01
  -4.8948949e+00   3.1441841e-01
  -4.8748749e+00   3.1944687e-01
  -4.8548549e+00   3.2456294e-01
  -4.8348348e+00   3.2976831e-01
  -4.8148148e+00   3.3506472e-01
  -4.7947948e+00   3.4045390e-01
  -4.7747748e+00   3.4593757e-01
  -4.7547548e+00   3.5151749e-01
  -4.7347347e+00   3.5719539e-01
  -4.7147147e+00   3.6297301e-01
  -4.6946947e+00   3.6885209e-01
  -4.6746747e+00   3.7483436e-01
  -4.6546547e+00   3.8092154e-01
  -4.6346346e+00   3.8711533e-01
  -4.6146146e+00   3.9341742e-01
  -4.5945946e+00   3.9982948e-01
  -4.5745746e+00   4.0635314e-01
  -4.5545546e+00   4.1299002e-01
  -4.5345345e+00   4.1974169e-01
  -4.5145145e+00   4.2660968e-01
  -4.4944945e+00   4.3359550e-01
  -4.4744745e+00   4.4070057e-01
  -4.4544545e+00   4.4792627e-01
  -4.4344344e+00   4.5527394e-01
  -4.4144144e+00   4.6274482e-01
  -4.3943944e+00   4.7034008e-01
  -4.3743744e+00   4.7806081e-01
  -4.3543544e+00   4.8590802e-01
  -4.3343343e+00   4.9388259e-01
  -4.3143143e+00   5.0198532e-01
  -4.2942943e+00   5.1021689e-01
  -4.2742743e+00   5.1857782e-01
  -4.2542543e+00   5.2706855e-01
  -4.2342342e+00   5.3568931e-01
  -4.2142142e+00   5.4444022e-01
  -4.1941942e+00   5.5332121e-01
  -4.1741742e+00   5.6233203e-01
  -4.1541542e+00   5.7147223e-01
  -4.1341341e+00   5.8074118e-01
  -4.1141141e+00   5.9013799e-01
  -4.0940941e+00   5.9966158e-01
  -4.0740741e+00   6.0931058e-01
  -4.0540541e+00   6.1908340e-01
  -4.0340340e+00   6.2897813e-01
  -4.0140140e+00   6.3899262e-01
  -3.9939940e+00   6.4912436e-01
  -3.9739740e+00   6.5937055e-01
  -3.9539540e+00   6.6972805e-01
  -3.9339339e+00   6.8019335e-01
  -3.9139139e+00   6.9076258e-01
  -3.8938939e+00   7.0143148e-01
  -3.8738739e+00   7.1219539e-01
  -3.8538539e+00   7.2304923e-01
  -3.8338338e+00   7.3398748e-01
  -3.8138138e+00   7.4500417e-01
  -3.7937938e+00   7.5609288e-01
  -3.7737738e+00   7.6724670e-01
  -3.7537538e+00   7.7845822e-01
  -3.7337337e+00   7.8971956e-01
  -3.7137137e+00   8.0102229e-01
  -3.6936937e+00   8.1235748e-01
  -3.6736737e+00   8.2371565e-01
  -3.6536537e+00   8.3508680e-01
  -3.6336336e+00   8.4646038e-01
  -3.6136136e+00   8.5782529e-01
  -3.5935936e+00   8.6916990e-01
  -3.5735736e+00   8.8048202e-01
  -3.5535536e+00   8.9174895e-01
  -3.5335335e+00   9.0295742e-01
  -3.5135135e+00   9.1409369e-01
  -3.4934935e+00   9.2514349e-01
  -3.4734735e+00   9.3609206e-01
  -3.4534535e+00   9.4692420e-01
  -3.4334334e+00   9.5762426e-01
  -3.4134134e+00   9.6817619e-01
  -3.3933934e+00   9.7856354e-01
  -3.3733734e+00   9.8876956e-01
  -3.3533534e+00   9.9877718e-01
  -3.3333333e+00   1.0085691e+00
  -3.3133133e+00   1.0181277e+00
  -3.2932933e+00   1.0274355e+00
  -3.2732733e+00   1.0364746e+00
  -3.2532533e+00   1.0452272e+00
  -3.2332332e+00   1.0536757e+00
  -3.2132132e+00   1.0618022e+00
  -3.1931932e+00   1.0695894e+00
  -3.1731732e+00   1.0770199e+00
  -3.1531532e+00   1.0840768e+00
  -3.1331331e+00   1.0907435e+00
  -3.1131131e+00   1.0970039e+00
  -3.0930931e+00   1.1028424e+00
  -3.0730731e+00   1.1082441e+00
  -3.0530531e+00   1.1131945e+00
  -3.0330330e+00   1.1176802e+00
  -3.0130130e+00   1.1216884e+00
  -2.9929930e+00   1.1252073e+00
  -2.9729730e+00   1.1282258e+00
  -2.9529530e+00   1.1307341e+00
  -2.9329329e+00   1.1327234e+00
  -2.9129129e+00   1.1341859e+00
  -2.8928929e+00   1.1351148e+00
  -2.8728729e+00   1.1355049e+00
  -2.8528529e+00   1.1353519e+00
  -2.8328328e+00   1.1346528e+00
  -2.8128128e+00   1.1334058e+00
  -2.7927928e+00   1.1316104e+00
  -2.7727728e+00   1.1292675e+00
  -2.7527528e+00   1.1263789e+00
  -2.7327327e+00   1.1229480e+00
  -2.7127127e+00   1.1189792e+00
  -2.6926927e+00   1.1144781e+00
  -2.6726727e+00   1.1094516e+00
  -2.6526527e+00   1.1039076e+00
  -2.6326326e+00   1.0978550e+00
  -2.6126126e+00   1.0913039e+00
  -2.5925926e+00   1.0842652e+00
  -2.5725726e+00   1.0767508e+00
  -2.5525526e+00   1.0687733e+00
  -2.5325325e+00   1.0603464e+00
  -2.5125125e+00   1.0514842e+00
  -2.4924925e+00   1.0422016e+00
  -2.4724725e+00   1.0325140e+00
  -2.4524525e+00   1.0224374e+00
  -2.4324324e+00   1.0119881e+00
  -2.4124124e+00   1.0011830e+00
  -2.3923924e+00   9.9003923e-01
  -2.3723724e+00   9.7857403e-01
  -2.3523524e+00   9.6680501e-01
  -2.3323323e+00   9.5474987e-01
  -2.3123123e+00   9.4242641e-01
  -2.2922923e+00   9.2985247e-01
  -2.2722723e+00   9.1704589e-01
  -2.2522523e+00   9.0402450e-01
  -2.2322322e+00   8.9080603e-01
  -2.2122122e+00   8.7740815e-01
  -2.1921922e+00   8.6384839e-01
  -2.1721722e+00   8.5014415e-01
  -2.1521522e+00   8.3631271e-01
  -2.1321321e+00   8.2237119e-01
  -2.1121121e+00   8.0833654e-01
  -2.0920921e+00   7.9422561e-01
  -2.0720721e+00   7.8005509e-01
  -2.0520521e+00   7.6584158e-01
  -2.0320320e+00   7.5160159e-01
  -2.0120120e+00   7.3735157e-01
  -1.9919920e+00   7.2310797e-01
  -1.9719720e+00   7.0888724e-01
  -1.9519520e+00   6.9470594e-01
  -1.9319319e+00   6.8058073e-01
  -1.9119119e+00   6.6652848e-01
  -1.8918919e+00   6.5256632e-01
  -1.8718719e+00   6.3871171e-01
  -1.8518519e+00   6.2498252e-01
  -1.8318318e+00   6.1139713e-01
  -1.8118118e+00   5.9797448e-01
  -1.7917918e+00   5.8473422e-01
  -1.7717718e+00   5.7169676e-01
  -1.7517518e+00   5.5888336e-01
  -1.7317317e+00   5.4631628e-01
  -1.7117117e+00   5.3401881e-01
  -1.6916917e+00   5.2201538e-01
  -1.6716717e+00   5.1033164e-01
  -1.6516517e+00   4.9899450e-01
  -1.6316316e+00   4.8803217e-01
  -1.6116116e+00   4.7747417e-01
  -1.5915916e+00   4.6735128e-01
  -1.5715716e+00   4.5769548e-01
  -1.5515516e+00   4.4853981e-01
  -1.5315315e+00   4.3991815e-01
  -1.5115115e+00   4.3186498e-01
  -1.4914915e+00   4.2441501e-01
  -1.4714715e+00   4.1760275e-01
  -1.4514515e+00   4.1146202e-01
  -1.4314314e+00   4.0602534e-01
  -1.4114114e+00   4.0132331e-01
  -1.3913914e+00   3.9738394e-01
  -1.3713714e+00   3.9423196e-01
  -1.3513514e+00   3.9188817e-01
  -1.3313313e+00   3.9036882e-01
  -1.3113113e+00   3.8968519e-01
  -1.2912913e+00   3.8984316e-01
  -1.2712713e+00   3.9084304e-01
  -1.2512513e+00   3.9267954e-01
  -1.2312312e+00   3.9534193e-01
  -1.2112112e+00   3.9881428e-01
  -1.1911912e+00   4.0307597e-01
  -1.1711712e+00   4.0810222e-01
  -1.1511512e+00   4.1386466e-01
  -1.1311311e+00   4.2033202e-01
  -1.1111111e+00   4.2747079e-01
  -1.0910911e+00   4.3524578e-01
  -1.0710711e+00   4.4362075e-01
  -1.0510511e+00   4.5255889e-01
  -1.0310310e+00   4.6202322e-01
  -1.0110110e+00   4.7197697e-01
  -9.9099099e-01   4.8238387e-01
  -9.7097097e-01   4.9320829e-01
  -9.5095095e-01   5.0441546e-01
  -9.3093093e-01   5.1597148e-01
  -9.1091091e-01   5.2784344e-01
  -8.9089089e-01   5.3999938e-01
  -8.7087087e-01   5.5240826e-01
  -8.5085085e-01   5.6503996e-01
  -8.3083083e-01   5.7786520e-01
  -8.1081081e-01   5.9085546e-01
  -7.9079079e-01   6.0398292e-01
  -7.7077077e-01   6.1722039e-01
  -7.5075075e-01   6.3054122e-01
  -7.3073073e-01   6.4391924e-01
  -7.1071071e-01   6.5732869e-01
  -6.9069069e-01   6.7074415e-01
  -6.7067067e-01   6.8414050e-01
  -6.5065065e-01   6.9749285e-01
  -6.3063063e-01   7.1077654e-01
  -6.1061061e-01   7.2396706e-01
  -5.9059059e-01   7.3704005e-01
  -5.7057057e-01   7.4997130e-01
  -5.5055055e-01   7.6273672e-01
  -5.3053053e-01   7.7531235e-01
  -5.1051051e-01   7.8767438e-01
  -4.9049049e-01   7.9979916e-01
  -4.7047047e-01   8.1166321e-01
  -4.5045045e-01   8.2324329e-01
  -4.3043043e-01   8.3451640e-01
  -4.1041041e-01   8.4545986e-01
  -3.9039039e-01   8.5605134e-01
  -3.7037037e-01   8.6626892e-01
  -3.5035035e-01   8.7609117e-01
  -3.3033033e-01   8.8549718e-01
  -3.1031031e-01   8.9446666e-01
  -2.9029029e-01   9.0298002e-01
  -2.7027027e-01   9.1101840e-01
  -2.5025025e-01   9.1856378e-01
  -2.3023023e-01   9.2559905e-01
  -2.1021021e-01   9.3210807e-01
  -1.9019019e-01   9.3807575e-01
  -1.7017017e-01   9.4348813e-01
  -1.5015015e-01   9.4833242e-01
  -1.3013013e-01   9.5259710e-01
  -1.1011011e-01   9.5627194e-01
  -9.0090090e-02   9.5934807e-01
  -7.0070070e-02   9.6181804e-01
  -5.0050050e-02   9.6367583e-01
  -3.0030030e-02   9.6491689e-01
  -1.0010010e-02   9.6553818e-01
   1.0010010e-02   9.6553818e-01
   3.0030030e-02   9.6491689e-01
   5.0050050e-02   9.6367583e-01
   7.0070070e-02   9.6181804e-01
   9.0090090e-02   9.5934807e-01
   1.1011011e-01   9.5627194e-01
   1.3013013e-01   9.5259710e-01
   1.5015015e-01   9.4833242e-01
   1.7017017e-01   9.4348813e-01
   1.9019019e-01   9.3807575e-01
   2.1021021e-01   9.3210807e-01
   2.3023023e-01   9.2559905e-01
   2.5025025e-01   9.1856378e-01
   2.7027027e-01   9.1101840e-01
   2.9029029e-01   9.0298002e-01
   3.1031031e-01   8.9446666e-01
   3.3033033e-01   8.8549718e-01
   3.5035035e-01   8.7609117e-01
   3.7037037e-01   8.6626892e-01
   3.9039039e-01   8.5605134e-01
   4.1041041e-01   8.4545986e-01
   4.3043043e-01   8.3451640e-01
   4.5045045e-01   8.2324329e-01
   4.7047047e-01   8.1166321e-01
   4.9049049e-01   7.9979916e-01
   5.1051051e-01   7.8767438e-01
   5.3053053e-01   7.7531235e-01
   5.5055055e-01   7.6273672e-01
   5.7057057e-01   7.4997130e-01
   5.9059059e-01   7.3704005e-01
   6.1061061e-01   7.2396706e-01
   6.3063063e-01   7.1077654e-01
   6.5065065e-01   6.9749285e-01
   6.7067067e-01   6.8414050e-01
   6.9069069e-01   6.7074415e-01
   7.1071071e-01   6.5732869e-01
   7.3073073e-01   6.4391924e-01
   7.5075075e-01   6.3054122e-01
   7.7077077e-01   6.1722039e-01
   7.9079079e-01   6.0398292e-01
   8.1081081e-01   5.9085546e-01
   8.3083083e-01   5.7786520e-01
   8.5085085e-01   5.6503996e-01
   8.7087087e-01   5.5240826e-01
   8.9089089e-01   5.3999938e-01
   9.1091091e-01   5.2784344e-01
   9.3093093e-01   5.1597148e-01
   9.5095095e-01   5.0441546e-01
   9.7097097e-01   4.9320829e-01
   9.9099099e-01   4.8238387e-01
   1.0110110e+00   4.7197697e-01
   1.0310310e+00   4.6202322e-01
   1.0510511e+00   4.5255889e-01
   1.0710711e+00   4.4362075e-01
   1.0910911e+00   4.3524578e-01
   1.1111111e+00   4.2747079e-01
   1.1311311e+00   4.2033202e-01
   1.1511512e+00   4.1386466e-01
   1.1711712e+00   4.0810222e-01
   1.1911912e+00   4.0307597e-01
   1.2112112e+00   3.9881428e-01
   1.2312312e+00   3.9534193e-01
   1.2512513e+00   3.9267954e-01
   1.2712713e+00   3.9084304e-01
   1.2912913e+00   3.8984316e-01
   1.3113113e+00   3.8968519e-01
   1.3313313e+00   3.9036882e-01
   1.3513514e+00   3.9188817e-01
   1.3713714e+00   3.9423196e-01
   1.3913914e+00   3.9738394e-01
   1.4114114e+00   4.0132331e-01
   1.4314314e+00   4.0602534e-01
   1.4514515e+00   4.1146202e-01
   1.4714715e+00   4.1760275e-01
   1.4914915e+00   4.2441501e-01
   1.5115115e+00   4.3186498e-01
   1.5315315e+00   4.3991815e-01
   1.5515516e+00   4.4853981e-01
   1.5715716e+00   4.5769548e-01
   1.5915916e+00   4.6735128e-01
   1.6116116e+00   4.7747417e-01
   1.6316316e+00   4.8803217e-01
   1.6516517e+00   4.9899450e-01
   1.6716717e+00   5.1033164e-01
   1.6916917e+00   5.2201538e-01
   1.7117117e+00   5.3401881e-01
   1.7317317e+00   5.4631628e-01
   1.7517518e+00   5.5888336e-01
   1.7717718e+00   5.7169676e-01
   1.7917918e+00   5.8473422e-01
   1.8118118e+00   5.9797448e-01
   1.8318318e+00   6.1139713e-01
   1.8518519e+00   6.2498252e-01
   1.8718719e+00   6.3871171e-01
   1.8918919e+00   6.5256632e-01
   1.9119119e+00   6.6652848e-01
   1.9319319e+00   6.8058073e-01
   1.9519520e+00   6.9470594e-01
   1.9719720e+00   7.0888724e-01
   1.9919920e+00   7.2310797e-01
   2.0120120e+00   7.3735157e-01
   2.0320320e+00   7.5160159e-01
   2.0520521e+00   7.6584158e-01
   2.0720721e+00   7.8005509e-01
   2.0920921e+00   7.9422561e-01
   2.1121121e+00   8.0833654e-01
   2.1321321e+00   8.2237119e-01
   2.1521522e+00   8.3631271e-01
   2.1721722e+00   8.5014415e-01
   2.1921922e+00   8.6384839e-01
   2.2122122e+00   8.7740815e-01
   2.2322322e+00   8.9080603e-01
   2.2522523e+00   9.0402450e-01
   2.2722723e+00   9.1704589e-01
   2.2922923e+00   9.2985247e-01
   2.3123123e+00   9.4242641e-01
   2.3323323e+00   9.5474987e-01
   2.3523524e+00   9.6680501e-01
   2.3723724e+00   9.7857403e-01
   2.3923924e+00   9.9003923e-01
   2.4124124e+00   1.0011830e+00
   2.4324324e+00   1.0119881e+00
   2.4524525e+00   1.0224374e+00
   2.4724725e+00   1.0325140e+00
   2.4924925e+00   1.0422016e+00
   2.5125125e+00   1.0514842e+00
   2.5325325e+00   1.0603464e+00
   2.5525526e+00   1.0687733e+00
   2.5725726e+00   1.0767508e+00
   2.5925926e+00   1.0842652e+00
   2.6126126e+00   1.0913039e+00
   2.6326326e+00   1.0978550e+00
   2.6526527e+00   1.1039076e+00
   2.6726727e+00   1.1094516e+00
   2.6926927e+00   1.1144781e+00
   2.7127127e+00   1.1189792e+00
   2.7327327e+00   1.1229480e+00
   2.7527528e+00   1.1263789e+00
   2.7727728e+00   1.1292675e+00
   2.7927928e+00   1.1316104e+00
   2.8128128e+00   1.1334058e+00
   2.8328328e+00   1.1346528e+00
   2.8528529e+00   1.1353519e+00
   2.8728729e+00   1.1355049e+00
   2.8928929e+00   1.1351148e+00
   2.9129129e+00   1.1341859e+00
   2.9329329e+00   1.1327234e+00
   2.9529530e+00   1.1307341e+00
   2.9729730e+00   1.1282258e+00
   2.9929930e+00   1.1252073e+00
   3.0130130e+00   1.1216884e+00
   3.0330330e+00   1.1176802e+00
   3.0530531e+00   1.1131945e+00
   3.0730731e+00   1.1082441e+00
   3.0930931e+00   1.1028424e+00
   3.1131131e+00   1.0970039e+00
   3.1331331e+00   1.0907435e+00
   3.1531532e+00   1.0840768e+00
   3.1731732e+00   1.0770199e+00
   3.1931932e+00   1.0695894e+00
   3.2132132e+00   1.0618022e+00
   3.2332332e+00   1.0536757e+00
   3.2532533e+00   1.0452272e+00
   3.2732733e+00   1.0364746e+00
   3.2932933e+00   1.0274355e+00
   3.3133133e+00   1.0181277e+00
   3.3333333e+00   1.0085691e+00
   3.3533534e+00   9.9877718e-01
   3.3733734e+00   9.8876956e-01
   3.3933934e+00   9.7856354e-01
   3.4134134e+00   9.6817619e-01
   3.4334334e+00   9.5762426e-01
   3.4534535e+00   9.4692420e-01
   3.4734735e+00   9.3609206e-01
   3.4934935e+00   9.2514349e-01
   3.5135135e+00   9.1409369e-01
   3.5335335e+00   9.0295742e-01
   3.5535536e+00   8.9174895e-01
   3.5735736e+00   8.8048202e-01
   3.5935936e+00   8.6916990e-01
   3.6136136e+00   8.5782529e-01
   3.6336336e+00   8.4646038e-01
   3.6536537e+00   8.3508680e-01
   3.6736737e+00   8.2371565e-01
   3.6936937e+00   8.1235748e-01
   3.7137137e+00   8.0102229e-01
   3.7337337e+00   7.8971956e-01
   3.7537538e+00   7.7845822e-01
   3.7737738e+00   7.6724670e-01
   3.7937938e+00   7.5609288e-01
   3.8138138e+00   7.4500417e-01
   3.8338338e+00   7.3398748e-01
   3.8538539e+00   7.2304923e-01
   3.8738739e+00   7.1219539e-01
   3.8938939e+00   7.0143148e-01
   3.9139139e+00   6.9076258e-01
   3.9339339e+00   6.8019335e-01
   3.9539540e+00   6.6972805e-01
   3.9739740e+00   6.5937055e-01
   3.9939940e+00   6.4912436e-01
   4.0140140e+00   6.3899262e-01
   4.0340340e+00   6.2897813e-01
   4.0540541e+00   6.1908340e-01
   4.0740741e+00   6.0931058e-01
   4.0940941e+00   5.9966158e-01
   4.1141141e+00   5.9013799e-01
   4.1341341e+00   5.8074118e-01
   4.1541542e+00   5.7147223e-01
   4.1741742e+00   5.6233203e-01
   4.1941942e+00   5.5332121e-01
   4.2142142e+00   5.4444022e-01
   4.2342342e+00   5.3568931e-01
   4.2542543e+00   5.2706855e-01
   4.2742743e+00   5.1857782e-01
   4.2942943e+00   5.1021689e-01
   4.3143143e+00   5.0198532e-01
   4.3343343e+00   4.9388259e-01
   4.3543544e+00   4.8590802e-01
   4.3743744e+00   4.7806081e-01
   4.3943944e+00   4.7034008e-01
   4.4144144e+00   4.6274482e-01
   4.4344344e+00   4.5527394e-01
   4.4544545e+00   4.4792627e-01
   4.4744745e+00   4.4070057e-01
   4.4944945e+00   4.3359550e-01
   4.5145145e+00   4.2660968e-01
   4.5345345e+00   4.1974169e-01
   4.5545546e+00   4.1299002e-01
   4.5745746e+00   4.0635314e-01
   4.5945946e+00   3.9982948e-01
   4.6146146e+00   3.9341742e-01
   4.6346346e+00   3.8711533e-01
   4.6546547e+00   3.8092154e-01
   4.6746747e+00   3.7483436e-01
   4.6946947e+00   3.6885209e-01
   4.7147147e+00   3.6297301e-01
   4.7347347e+00   3.5719539e-01
   4.7547548e+00   3.5151749e-01
   4.7747748e+00   3.4593757e-01
   4.7947948e+00   3.4045390e-01
   4.8148148e+00   3.3506472e-01
   4.8348348e+00   3.2976831e-01
   4.8548549e+00   3.2456294e-01
   4.8748749e+00   3.1944687e-01
   4.8948949e+00   3.1441841e-01
   4.9149149e+00   3.0947585e-01
   4.9349349e+00   3.0461750e-01
   4.9549550e+00   2.9984170e-01
   4.9749750e+00   2.9514680e-01
   4.9949950e+00   2.9053116e-01
   5.0150150e+00   2.8599317e-01
   5.0350350e+00   2.8153123e-01
   5.0550551e+00   2.7714377e-01
   5.0750751e+00   2.7282924e-01
   5.0950951e+00   2.6858613e-01
   5.1151151e+00   2.6441293e-01
   5.1351351e+00   2.6030815e-01
   5.1551552e+00   2.5627037e-01
   5.1751752e+00   2.5229814e-01
   5.1951952e+00   2.4839009e-01
   5.2152152e+00   2.4454482e-01
   5.2352352e+00   2.4076101e-01
   5.2552553e+00   2.3703735e-01
   5.2752753e+00   2.3337253e-01
   5.2952953e+00   2.2976532e-01
   5.3153153e+00   2.2621446e-01
   5.3353353e+00   2.2271878e-01
   5.3553554e+00   2.1927708e-01
   5.3753754e+00   2.1588823e-01
   5.3953954e+00   2.1255111e-01
   5.4154154e+00   2.0926462e-01
   5.4354354e+00   2.0602771e-01
   5.4554555e+00   2.0283934e-01
   5.4754755e+00   1.9969850e-01
   5.4954955e+00   1.9660422e-01
   5.5155155e+00   1.9355553e-01
   5.5355355e+00   1.9055151e-01
   5.5555556e+00   1.8759127e-01
   5.5755756e+00   1.8467391e-01
   5.5955956e+00   1.8179860e-01
   5.6156156e+00   1.7896450e-01
   5.6356356e+00   1.7617081e-01
   5.6556557e+00   1.7341675e-01
   5.6756757e+00   1.7070158e-01
   5.6956957e+00   1.6802455e-01
   5.7157157e+00   1.6538495e-01
   5.7357357e+00   1.6278210e-01
   5.7557558e+00   1.6021534e-01
   5.7757758e+00   1.5768400e-01
   5.7957958e+00   1.5518748e-01
   5.8158158e+00   1.5272515e-01
   5.8358358e+00   1.5029644e-01
   5.8558559e+00   1.4790078e-01
   5.8758759e+00   1.4553762e-01
   5.8958959e+00   1.4320641e-01
   5.9159159e+00   1.4090666e-01
   5.9359359e+00   1.3863785e-01
   5.9559560e+00   1.3639951e-01
   5.9759760e+00   1.3419117e-01
   5.9959960e+00   1.3201238e-01
   6.0160160e+00   1.2986269e-01
   6.0360360e+00   1.2774169e-01
   6.0560561e+00   1.2564895e-01
   6.0760761e+00   1.2358410e-01
   6.0960961e+00   1.2154673e-01
   6.1161161e+00   1.1953647e-01
   6.1361361e+00   1.1755297e-01
   6.1561562e+00   1.1559588e-01
   6.1761762e+00   1.1366484e-01
   6.1961962e+00   1.1175954e-01
   6.2162162e+00   1.0987965e-01
   6.2362362e+00   1.0802486e-01
   6.2562563e+00   1.0619486e-01
   6.2762763e+00   1.0438937e-01
   6.2962963e+00   1.0260810e-01
   6.3163163e+00   1.0085077e-01
   6.3363363e+00   9.9117107e-02
   6.3563564e+00   9.7406851e-02
   6.3763764e+00   9.5719742e-02
   6.3963964e+00   9.4055532e-02
   6.4164164e+00   9.2413974e-02
   6.4364364e+00   9.0794829e-02
   6.4564565e+00   8.9197864e-02
   6.4764765e+00   8.7622850e-02
   6.4964965e+00   8.6069562e-02
   6.5165165e+00   8.4537781e-02
   6.5365365e+00   8.3027293e-02
   6.5565566e+00   8.1537884e-02
   6.5765766e+00   8.0069349e-02
   6.5965966e+00   7.8621482e-02
   6.6166166e+00   7.7194084e-02
   6.6366366e+00   7.5786956e-02
   6.6566567e+00   7.4399904e-02
   6.6766767e+00   7.3032736e-02
   6.6966967e+00   7.1685262e-02
   6.7167167e+00   7.0357295e-02
   6.7367367e+00   6.9048650e-02
   6.7567568e+00   6.7759144e-02
   6.7767768e+00   6.6488596e-02
   6.7967968e+00   6.5236827e-02
   6.8168168e+00   6.4003658e-02
   6.8368368e+00   6.2788913e-02
   6.8568569e+00   6.1592418e-02
   6.8768769e+00   6.0413999e-02
   6.8968969e+00   5.9253482e-02
   6.9169169e+00   5.8110698e-02
   6.9369369e+00   5.6985474e-02
   6.9569570e+00   5.5877641e-02
   6.9769770e+00   5.4787031e-02
   6.9969970e+00   5.3713475e-02
   7.0170170e+00   5.2656806e-02
   7.0370370e+00   5.1616856e-02
   7.0570571e+00   5.0593460e-02
   7.0770771e+00   4.9586451e-02
   7.0970971e+00   4.8595664e-02
   7.1171171e+00   4.7620934e-02
   7.1371371e+00   4.6662096e-02
   7.1571572e+00   4.5718986e-02
   7.1771772e+00   4.4791440e-02
   7.1971972e+00   4.3879293e-02
   7.2172172e+00   4.2982384e-02
   7.2372372e+00   4.2100548e-02
   7.2572573e+00   4.1233622e-02
   7.2772773e+00   4.0381443e-02
   7.2972973e+00   3.9543850e-02
   7.3173173e+00   3.8720679e-02
   7.3373373e+00   3.7911769e-02
   7.3573574e+00   3.7116957e-02
   7.3773774e+00   3.6336083e-02
   7.3973974e+00   3.5568983e-02
   7.4174174e+00   3.4815498e-02
   7.4374374e+00   3.4075466e-02
   7.4574575e+00   3.3348726e-02
   7.4774775e+00   3.2635118e-02
   7.4974975e+00   3.1934481e-02
   7.5175175e+00   3.1246656e-02
   7.5375375e+00   3.0571483e-02
   7.5575576e+00   2.9908803e-02
   7.5775776e+00   2.9258456e-02
   7.5975976e+00   2.8620285e-02
   7.6176176e+00   2.7994130e-02
   7.6376376e+00   2.7379835e-02
   7.6576577e+00   2.6777242e-02
   7.6776777e+00   2.6186193e-02
   7.6976977e+00   2.5606533e-02
   7.7177177e+00   2.5038106e-02
   7.7377377e+00   2.4480757e-02
   7.7577578e+00   2.3934330e-02
   7.7777778e+00   2.3398672e-02
   7.7977978e+00   2.2873628e-02
   7.8178178e+00   2.2359047e-02
   7.8378378e+00   2.1854775e-02
   7.8578579e+00   2.1360662e-02
   7.8778779e+00   2.0876556e-02
   7.8978979e+00   2.0402308e-02
   7.9179179e+00   1.9937768e-02
   7.9379379e+00   1.9482788e-02
   7.9579580e+00   1.9037220e-02
   7.9779780e+00   1.8600917e-02
   7.9979980e+00   1.8173734e-02
   8.0180180e+00   1.7755526e-02
   8.0380380e+00   1.7346148e-02
   8.0580581e+00   1.6945457e-02
   8.0780781e+00   1.6553312e-02
   8.0980981e+00   1.6169571e-02
   8.1181181e+00   1.5794094e-02
   8.1381381e+00   1.5426742e-02
   8.1581582e+00   1.5067378e-02
   8.1781782e+00   1.4715864e-02
   8.1981982e+00   1.4372065e-02
   8.2182182e+00   1.4035847e-02
   8.2382382e+00   1.3707075e-02
   8.2582583e+00   1.3385618e-02
   8.2782783e+00   1.3071344e-02
   8.2982983e+00   1.2764125e-02
   8.3183183e+00   1.2463831e-02
   8.3383383e+00   1.2170334e-02
   8.3583584e+00   1.1883510e-02
   8.3783784e+00   1.1603233e-02
   8.3983984e+00   1.1329380e-02
   8.4184184e+00   1.1061828e-02
   8.4384384e+00   1.0800457e-02
   8.4584585e+00   1.0545148e-02
   8.4784785e+00   1.0295782e-02
   8.4984985e+00   1.0052242e-02
   8.5185185e+00   9.8144132e-03
   8.5385385e+00   9.5821816e-03
   8.5585586e+00   9.3554344e-03
   8.5785786e+00   9.1340606e-03
   8.5985986e+00   8.9179502e-03
   8.6186186e+00   8.7069950e-03
   8.6386386e+00   8.5010880e-03
   8.6586587e+00   8.3001237e-03
   8.6786787e+00   8.1039981e-03
   8.6986987e+00   7.9126084e-03
   8.7187187e+00   7.7258535e-03
   8.7387387e+00   7.5436338e-03
   8.7587588e+00   7.3658509e-03
   8.7787788e+00   7.1924080e-03
   8.7987988e+00   7.0232098e-03
   8.8188188e+00   6.8581623e-03
   8.8388388e+00   6.6971731e-03
   8.8588589e+00   6.5401513e-03
   8.8788789e+00   6.3870074e-03
   8.8988989e+00   6.2376532e-03
   8.9189189e+00   6.0920021e-03
   8.9389389e+00   5.9499691e-03
   8.9589590e+00   5.8114704e-03
   8.9789790e+00   5.6764237e-03
   8.9989990e+00   5.5447482e-03
   9.0190190e+00   5.4163645e-03
   9.0390390e+00   5.2911947e-03
   9.0590591e+00   5.1691623e-03
   9.0790791e+00   5.0501920e-03
   9.0990991e+00   4.9342103e-03
   9.1191191e+00   4.8211447e-03
   9.1391391e+00   4.7109244e-03
   9.1591592e+00   4.6034799e-03
   9.1791792e+00   4.4987429e-03
   9.1991992e+00   4.3966467e-03
   9.2192192e+00   4.2971258e-03
   9.2392392e+00   4.2001161e-03
   9.2592593e+00   4.1055548e-03
   9.2792793e+00   4.0133805e-03
   9.2992993e+00   3.9235329e-03
   9.3193193e+00   3.8359533e-03
   9.3393393e+00   3.7505840e-03
   9.3593594e+00   3.6673686e-03
   9.3793794e+00   3.5862521e-03
   9.3993994e+00   3.5071807e-03
   9.4194194e+00   3.4301016e-03
   9.4394394e+00   3.3549634e-03
   9.4594595e+00   3.2817159e-03
   9.4794795e+00   3.2103100e-03
   9.4994995e+00   3.1406976e-03
   9.5195195e+00   3.0728321e-03
   9.5395395e+00   3.0066678e-03
   9.5595596e+00   2.9421599e-03
   9.5795796e+00   2.8792651e-03
   9.5995996e+00   2.8179408e-03
   9.6196196e+00   2.7581456e-03
   9.6396396e+00   2.6998392e-03
   9.6596597e+00   2.6429822e-03
   9.6796797e+00   2.5875361e-03
   9.6996997e+00   2.5334637e-03
   9.7197197e+00   2.4807283e-03
   9.7397397e+00   2.4292944e-03
   9.7597598e+00   2.3791275e-03
   9.7797798e+00   2.3301937e-03
   9.7997998e+00   2.2824602e-03
   9.8198198e+00   2.2358951e-03
   9.8398398e+00   2.1904671e-03
   9.8598599e+00   2.1461458e-03
   9.8798799e+00   2.1029017e-03
   9.8998999e+00   2.0607061e-03
   9.9199199e+00   2.0195308e-03
   9.9399399e+00   1.9793487e-03
   9.9599600e+00   1.9401332e-03
   9.9799800e+00   1.9018584e-03
   1.0000000e+01   1.8644991e-03


==> 3Sol_real_opt_Tx8.dat <==
  -1.0000000e+01   1.8042980e-03
  -9.9799800e+00   1.8401409e-03
  -9.9599600e+00   1.8770075e-03
  -9.9399399e+00   1.9149315e-03
  -9.9199199e+00   1.9539470e-03
  -9.8998999e+00   1.9940888e-03
  -9.8798799e+00   2.0353923e-03
  -9.8598599e+00   2.0778938e-03
  -9.8398398e+00   2.1216298e-03
  -9.8198198e+00   2.1666378e-03
  -9.7997998e+00   2.2129557e-03
  -9.7797798e+00   2.2606220e-03
  -9.7597598e+00   2.3096759e-03
  -9.7397397e+00   2.3601570e-03
  -9.7197197e+00   2.4121056e-03
  -9.6996997e+00   2.4655626e-03
  -9.6796797e+00   2.5205693e-03
  -9.6596597e+00   2.5771676e-03
  -9.6396396e+00   2.6354001e-03
  -9.6196196e+00   2.6953097e-03
  -9.5995996e+00   2.7569399e-03
  -9.5795796e+00   2.8203350e-03
  -9.5595596e+00   2.8855394e-03
  -9.5395395e+00   2.9525984e-03
  -9.5195195e+00   3.0215575e-03
  -9.4994995e+00   3.0924630e-03
  -9.4794795e+00   3.1653616e-03
  -9.4594595e+00   3.2403006e-03
  -9.4394394e+00   3.3173278e-03
  -9.4194194e+00   3.3964914e-03
  -9.3993994e+00   3.4778405e-03
  -9.3793794e+00   3.5614244e-03
  -9.3593594e+00   3.6472931e-03
  -9.3393393e+00   3.7354972e-03
  -9.3193193e+00   3.8260878e-03
  -9.2992993e+00   3.9191167e-03
  -9.2792793e+00   4.0146362e-03
  -9.2592593e+00   4.1126992e-03
  -9.2392392e+00   4.2133592e-03
  -9.2192192e+00   4.3166705e-03
  -9.1991992e+00   4.4226878e-03
  -9.1791792e+00   4.5314666e-03
  -9.1591592e+00   4.6430630e-03
  -9.1391391e+00   4.7575339e-03
  -9.1191191e+00   4.8749367e-03
  -9.0990991e+00   4.9953298e-03
  -9.0790791e+00   5.1187720e-03
  -9.0590591e+00   5.2453232e-03
  -9.0390390e+00   5.3750436e-03
  -9.0190190e+00   5.5079947e-03
  -8.9989990e+00   5.6442384e-03
  -8.9789790e+00   5.7838376e-03
  -8.9589590e+00   5.9268561e-03
  -8.9389389e+00   6.0733583e-03
  -8.9189189e+00   6.2234098e-03
  -8.8988989e+00   6.3770769e-03
  -8.8788789e+00   6.5344268e-03
  -8.8588589e+00   6.6955277e-03
  -8.8388388e+00   6.8604488e-03
  -8.8188188e+00   7.0292603e-03
  -8.7987988e+00   7.2020332e-03
  -8.7787788e+00   7.3788398e-03
  -8.7587588e+00   7.5597533e-03
  -8.7387387e+00   7.7448481e-03
  -8.7187187e+00   7.9341994e-03
  -8.6986987e+00   8.1278840e-03
  -8.6786787e+00   8.3259795e-03
  -8.6586587e+00   8.5285648e-03
  -8.6386386e+00   8.7357200e-03
  -8.6186186e+00   8.9475265e-03
  -8.5985986e+00   9.1640668e-03
  -8.5785786e+00   9.3854248e-03
  -8.5585586e+00   9.6116859e-03
  -8.5385385e+00   9.8429366e-03
  -8.5185185e+00   1.0079265e-02
  -8.4984985e+00   1.0320760e-02
  -8.4784785e+00   1.0567513e-02
  -8.4584585e+00   1.0819616e-02
  -8.4384384e+00   1.1077163e-02
  -8.4184184e+00   1.1340249e-02
  -8.3983984e+00   1.1608971e-02
  -8.3783784e+00   1.1883428e-02
  -8.3583584e+00   1.2163720e-02
  -8.3383383e+00   1.2449949e-02
  -8.3183183e+00   1.2742219e-02
  -8.2982983e+00   1.3040634e-02
  -8.2782783e+00   1.3345303e-02
  -8.2582583e+00   1.3656333e-02
  -8.2382382e+00   1.3973837e-02
  -8.2182182e+00   1.4297926e-02
  -8.1981982e+00   1.4628715e-02
  -8.1781782e+00   1.4966321e-02
  -8.1581582e+00   1.5310863e-02
  -8.1381381e+00   1.5662461e-02
  -8.1181181e+00   1.6021239e-02
  -8.0980981e+00   1.6387320e-02
  -8.0780781e+00   1.6760833e-02
  -8.0580581e+00   1.7141907e-02
  -8.0380380e+00   1.7530673e-02
  -8.0180180e+00   1.7927265e-02
  -7.9979980e+00   1.8331819e-02
  -7.9779780e+00   1.8744475e-02
  -7.9579580e+00   1.9165371e-02
  -7.9379379e+00   1.9594654e-02
  -7.9179179e+00   2.0032467e-02
  -7.8978979e+00   2.0478959e-02
  -7.8778779e+00   2.0934282e-02
  -7.8578579e+00   2.1398588e-02
  -7.8378378e+00   2.1872035e-02
  -7.8178178e+00   2.2354780e-02
  -7.7977978e+00   2.2846985e-02
  -7.7777778e+00   2.3348813e-02
  -7.7577578e+00   2.3860433e-02
  -7.7377377e+00   2.4382014e-02
  -7.7177177e+00   2.4913727e-02
  -7.6976977e+00   2.5455748e-02
  -7.6776777e+00   2.6008256e-02
  -7.6576577e+00   2.6571430e-02
  -7.6376376e+00   2.7145456e-02
  -7.6176176e+00   2.7730518e-02
  -7.5975976e+00   2.8326809e-02
  -7.5775776e+00   2.8934518e-02
  -7.5575576e+00   2.9553843e-02
  -7.5375375e+00   3.0184982e-02
  -7.5175175e+00   3.0828135e-02
  -7.4974975e+00   3.1483508e-02
  -7.4774775e+00   3.2151308e-02
  -7.4574575e+00   3.2831744e-02
  -7.4374374e+00   3.3525031e-02
  -7.4174174e+00   3.4231385e-02
  -7.3973974e+00   3.4951024e-02
  -7.3773774e+00   3.5684170e-02
  -7.3573574e+00   3.6431050e-02
  -7.3373373e+00   3.7191890e-02
  -7.3173173e+00   3.7966921e-02
  -7.2972973e+00   3.8756378e-02
  -7.2772773e+00   3.9560496e-02
  -7.2572573e+00   4.0379515e-02
  -7.2372372e+00   4.1213677e-02
  -7.2172172e+00   4.2063226e-02
  -7.1971972e+00   4.2928410e-02
  -7.1771772e+00   4.3809479e-02
  -7.1571572e+00   4.4706686e-02
  -7.1371371e+00   4.5620284e-02
  -7.1171171e+00   4.6550533e-02
  -7.0970971e+00   4.7497692e-02
  -7.0770771e+00   4.8462022e-02
  -7.0570571e+00   4.9443789e-02
  -7.0370370e+00   5.0443258e-02
  -7.0170170e+00   5.1460699e-02
  -6.9969970e+00   5.2496382e-02
  -6.9769770e+00   5.3550579e-02
  -6.9569570e+00   5.4623564e-02
  -6.9369369e+00   5.5715614e-02
  -6.9169169e+00   5.6827006e-02
  -6.8968969e+00   5.7958019e-02
  -6.8768769e+00   5.9108933e-02
  -6.8568569e+00   6.0280030e-02
  -6.8368368e+00   6.1471592e-02
  -6.8168168e+00   6.2683903e-02
  -6.7967968e+00   6.3917248e-02
  -6.7767768e+00   6.5171911e-02
  -6.7567568e+00   6.6448179e-02
  -6.7367367e+00   6.7746338e-02
  -6.7167167e+00   6.9066675e-02
  -6.6966967e+00   7.0409476e-02
  -6.6766767e+00   7.1775028e-02
  -6.6566567e+00   7.3163618e-02
  -6.6366366e+00   7.4575533e-02
  -6.6166166e+00   7.6011057e-02
  -6.5965966e+00   7.7470477e-02
  -6.5765766e+00   7.8954077e-02
  -6.5565566e+00   8.0462140e-02
  -6.5365365e+00   8.1994951e-02
  -6.5165165e+00   8.3552789e-02
  -6.4964965e+00   8.5135935e-02
  -6.4764765e+00   8.6744668e-02
  -6.4564565e+00   8.8379264e-02
  -6.4364364e+00   9.0039998e-02
  -6.4164164e+00   9.1727143e-02
  -6.3963964e+00   9.3440971e-02
  -6.3763764e+00   9.5181750e-02
  -6.3563564e+00   9.6949745e-02
  -6.3363363e+00   9.8745222e-02
  -6.3163163e+00   1.0056844e-01
  -6.2962963e+00   1.0241966e-01
  -6.2762763e+00   1.0429913e-01
  -6.2562563e+00   1.0620711e-01
  -6.2362362e+00   1.0814384e-01
  -6.2162162e+00   1.1010958e-01
  -6.1961962e+00   1.1210457e-01
  -6.1761762e+00   1.1412903e-01
  -6.1561562e+00   1.1618322e-01
  -6.1361361e+00   1.1826736e-01
  -6.1161161e+00   1.2038168e-01
  -6.0960961e+00   1.2252641e-01
  -6.0760761e+00   1.2470177e-01
  -6.0560561e+00   1.2690798e-01
  -6.0360360e+00   1.2914525e-01
  -6.0160160e+00   1.3141380e-01
  -5.9959960e+00   1.3371384e-01
  -5.9759760e+00   1.3604556e-01
  -5.9559560e+00   1.3840919e-01
  -5.9359359e+00   1.4080491e-01
  -5.9159159e+00   1.4323293e-01
  -5.8958959e+00   1.4569344e-01
  -5.8758759e+00   1.4818664e-01
  -5.8558559e+00   1.5071272e-01
  -5.8358358e+00   1.5327187e-01
  -5.8158158e+00   1.5586428e-01
  -5.7957958e+00   1.5849015e-01
  -5.7757758e+00   1.6114966e-01
  -5.7557558e+00   1.6384302e-01
  -5.7357357e+00   1.6657040e-01
  -5.7157157e+00   1.6933202e-01
  -5.6956957e+00   1.7212806e-01
  -5.6756757e+00   1.7495873e-01
  -5.6556557e+00   1.7782423e-01
  -5.6356356e+00   1.8072479e-01
  -5.6156156e+00   1.8366060e-01
  -5.5955956e+00   1.8663191e-01
  -5.5755756e+00   1.8963895e-01
  -5.5555556e+00   1.9268195e-01
  -5.5355355e+00   1.9576118e-01
  -5.5155155e+00   1.9887690e-01
  -5.4954955e+00   2.0202939e-01
  -5.4754755e+00   2.0521894e-01
  -5.4554555e+00   2.0844587e-01
  -5.4354354e+00   2.1171051e-01
  -5.4154154e+00   2.1501320e-01
  -5.3953954e+00   2.1835433e-01
  -5.3753754e+00   2.2173428e-01
  -5.3553554e+00   2.2515348e-01
  -5.3353353e+00   2.2861238e-01
  -5.3153153e+00   2.3211146e-01
  -5.2952953e+00   2.3565123e-01
  -5.2752753e+00   2.3923224e-01
  -5.2552553e+00   2.4285506e-01
  -5.2352352e+00   2.4652034e-01
  -5.2152152e+00   2.5022873e-01
  -5.1951952e+00   2.5398095e-01
  -5.1751752e+00   2.5777775e-01
  -5.1551552e+00   2.6161994e-01
  -5.1351351e+00   2.6550840e-01
  -5.1151151e+00   2.6944404e-01
  -5.0950951e+00   2.7342783e-01
  -5.0750751e+00   2.7746083e-01
  -5.0550551e+00   2.8154415e-01
  -5.0350350e+00   2.8567895e-01
  -5.0150150e+00   2.8986649e-01
  -4.9949950e+00   2.9410809e-01
  -4.9749750e+00   2.9840516e-01
  -4.9549550e+00   3.0275917e-01
  -4.9349349e+00   3.0717170e-01
  -4.9149149e+00   3.1164440e-01
  -4.8948949e+00   3.1617901e-01
  -4.8748749e+00   3.2077736e-01
  -4.8548549e+00   3.2544139e-01
  -4.8348348e+00   3.3017312e-01
  -4.8148148e+00   3.3497467e-01
  -4.7947948e+00   3.3984828e-01
  -4.7747748e+00   3.4479626e-01
  -4.7547548e+00   3.4982105e-01
  -4.7347347e+00   3.5492518e-01
  -4.7147147e+00   3.6011129e-01
  -4.6946947e+00   3.6538212e-01
  -4.6746747e+00   3.7074052e-01
  -4.6546547e+00   3.7618943e-01
  -4.6346346e+00   3.8173190e-01
  -4.6146146e+00   3.8737108e-01
  -4.5945946e+00   3.9311022e-01
  -4.5745746e+00   3.9895265e-01
  -4.5545546e+00   4.0490179e-01
  -4.5345345e+00   4.1096116e-01
  -4.5145145e+00   4.1713432e-01
  -4.4944945e+00   4.2342494e-01
  -4.4744745e+00   4.2983674e-01
  -4.4544545e+00   4.3637348e-01
  -4.4344344e+00   4.4303897e-01
  -4.4144144e+00   4.4983706e-01
  -4.3943944e+00   4.5677163e-01
  -4.3743744e+00   4.6384654e-01
  -4.3543544e+00   4.7106566e-01
  -4.3343343e+00   4.7843285e-01
  -4.3143143e+00   4.8595191e-01
  -4.2942943e+00   4.9362661e-01
  -4.2742743e+00   5.0146063e-01
  -4.2542543e+00   5.0945756e-01
  -4.2342342e+00   5.1762088e-01
  -4.2142142e+00   5.2595391e-01
  -4.1941942e+00   5.3445985e-01
  -4.1741742e+00   5.4314169e-01
  -4.1541542e+00   5.5200219e-01
  -4.1341341e+00   5.6104391e-01
  -4.1141141e+00   5.7026913e-01
  -4.0940941e+00   5.7967981e-01
  -4.0740741e+00   5.8927760e-01
  -4.0540541e+00   5.9906382e-01
  -4.0340340e+00   6.0903935e-01
  -4.0140140e+00   6.1920467e-01
  -3.9939940e+00   6.2955982e-01
  -3.9739740e+00   6.4010431e-01
  -3.9539540e+00   6.5083715e-01
  -3.9339339e+00   6.6175680e-01
  -3.9139139e+00   6.7286108e-01
  -3.8938939e+00   6.8414721e-01
  -3.8738739e+00   6.9561173e-01
  -3.8538539e+00   7.0725049e-01
  -3.8338338e+00   7.1905856e-01
  -3.8138138e+00   7.3103028e-01
  -3.7937938e+00   7.4315916e-01
  -3.7737738e+00   7.5543787e-01
  -3.7537538e+00   7.6785822e-01
  -3.7337337e+00   7.8041109e-01
  -3.7137137e+00   7.9308646e-01
  -3.6936937e+00   8.0587335e-01
  -3.6736737e+00   8.1875980e-01
  -3.6536537e+00   8.3173287e-01
  -3.6336336e+00   8.4477858e-01
  -3.6136136e+00   8.5788196e-01
  -3.5935936e+00   8.7102700e-01
  -3.5735736e+00   8.8419667e-01
  -3.5535536e+00   8.9737291e-01
  -3.5335335e+00   9.1053664e-01
  -3.5135135e+00   9.2366778e-01
  -3.4934935e+00   9.3674528e-01
  -3.4734735e+00   9.4974715e-01
  -3.4534535e+00   9.6265048e-01
  -3.4334334e+00   9.7543150e-01
  -3.4134134e+00   9.8806562e-01
  -3.3933934e+00   1.0005275e+00
  -3.3733734e+00   1.0127911e+00
  -3.3533534e+00   1.0248299e+00
  -3.3333333e+00   1.0366167e+00
  -3.3133133e+00   1.0481240e+00
  -3.2932933e+00   1.0593238e+00
  -3.2732733e+00   1.0701883e+00
  -3.2532533e+00   1.0806890e+00
  -3.2332332e+00   1.0907981e+00
  -3.2132132e+00   1.1004875e+00
  -3.1931932e+00   1.1097297e+00
  -3.1731732e+00   1.1184974e+00
  -3.1531532e+00   1.1267640e+00
  -3.1331331e+00   1.1345038e+00
  -3.1131131e+00   1.1416917e+00
  -3.0930931e+00   1.1483039e+00
  -3.0730731e+00   1.1543176e+00
  -3.0530531e+00   1.1597113e+00
  -3.0330330e+00   1.1644651e+00
  -3.0130130e+00   1.1685606e+00
  -2.9929930e+00   1.1719809e+00
  -2.9729730e+00   1.1747113e+00
  -2.9529530e+00   1.1767386e+00
  -2.9329329e+00   1.1780519e+00
  -2.9129129e+00   1.1786421e+00
  -2.8928929e+00   1.1785024e+00
  -2.8728729e+00   1.1776282e+00
  -2.8528529e+00   1.1760168e+00
  -2.8328328e+00   1.1736679e+00
  -2.8128128e+00   1.1705835e+00
  -2.7927928e+00   1.1667676e+00
  -2.7727728e+00   1.1622263e+00
  -2.7527528e+00   1.1569680e+00
  -2.7327327e+00   1.1510030e+00
  -2.7127127e+00   1.1443435e+00
  -2.6926927e+00   1.1370037e+00
  -2.6726727e+00   1.1289994e+00
  -2.6526527e+00   1.1203482e+00
  -2.6326326e+00   1.1110691e+00
  -2.6126126e+00   1.1011825e+00
  -2.5925926e+00   1.0907102e+00
  -2.5725726e+00   1.0796750e+00
  -2.5525526e+00   1.0681007e+00
  -2.5325325e+00   1.0560121e+00
  -2.5125125e+00   1.0434346e+00
  -2.4924925e+00   1.0303941e+00
  -2.4724725e+00   1.0169170e+00
  -2.4524525e+00   1.0030303e+00
  -2.4324324e+00   9.8876063e-01
  -2.4124124e+00   9.7413516e-01
  -2.3923924e+00   9.5918082e-01
  -2.3723724e+00   9.4392441e-01
  -2.3523524e+00   9.2839250e-01
  -2.3323323e+00   9.1261132e-01
  -2.3123123e+00   8.9660670e-01
  -2.2922923e+00   8.8040397e-01
  -2.2722723e+00   8.6402791e-01
  -2.2522523e+00   8.4750272e-01
  -2.2322322e+00   8.3085193e-01
  -2.2122122e+00   8.1409841e-01
  -2.1921922e+00   7.9726431e-01
  -2.1721722e+00   7.8037105e-01
  -2.1521522e+00   7.6343932e-01
  -2.1321321e+00   7.4648906e-01
  -2.1121121e+00   7.2953947e-01
  -2.0920921e+00   7.1260901e-01
  -2.0720721e+00   6.9571546e-01
  -2.0520521e+00   6.7887587e-01
  -2.0320320e+00   6.6210665e-01
  -2.0120120e+00   6.4542360e-01
  -1.9919920e+00   6.2884191e-01
  -1.9719720e+00   6.1237627e-01
  -1.9519520e+00   5.9604084e-01
  -1.9319319e+00   5.7984941e-01
  -1.9119119e+00   5.6381538e-01
  -1.8918919e+00   5.4795187e-01
  -1.8718719e+00   5.3227180e-01
  -1.8518519e+00   5.1678794e-01
  -1.8318318e+00   5.0151304e-01
  -1.8118118e+00   4.8645991e-01
  -1.7917918e+00   4.7164152e-01
  -1.7717718e+00   4.5707111e-01
  -1.7517518e+00   4.4276233e-01
  -1.7317317e+00   4.2872934e-01
  -1.7117117e+00   4.1498696e-01
  -1.6916917e+00   4.0155084e-01
  -1.6716717e+00   3.8843755e-01
  -1.6516517e+00   3.7566480e-01
  -1.6316316e+00   3.6325155e-01
  -1.6116116e+00   3.5121818e-01
  -1.5915916e+00   3.3958664e-01
  -1.5715716e+00   3.2838058e-01
  -1.5515516e+00   3.1762541e-01
  -1.5315315e+00   3.0734842e-01
  -1.5115115e+00   2.9757873e-01
  -1.4914915e+00   2.8834718e-01
  -1.4714715e+00   2.7968621e-01
  -1.4514515e+00   2.7162945e-01
  -1.4314314e+00   2.6421129e-01
  -1.4114114e+00   2.5746621e-01
  -1.3913914e+00   2.5142796e-01
  -1.3713714e+00   2.4612856e-01
  -1.3513514e+00   2.4159719e-01
  -1.3313313e+00   2.3785897e-01
  -1.3113113e+00   2.3493381e-01
  -1.2912913e+00   2.3283533e-01
  -1.2712713e+00   2.3157002e-01
  -1.2512513e+00   2.3113671e-01
  -1.2312312e+00   2.3152645e-01
  -1.2112112e+00   2.3272275e-01
  -1.1911912e+00   2.3470227e-01
  -1.1711712e+00   2.3743578e-01
  -1.1511512e+00   2.4088934e-01
  -1.1311311e+00   2.4502562e-01
  -1.1111111e+00   2.4980516e-01
  -1.0910911e+00   2.5518763e-01
  -1.0710711e+00   2.6113283e-01
  -1.0510511e+00   2.6760161e-01
  -1.0310310e+00   2.7455651e-01
  -1.0110110e+00   2.8196224e-01
  -9.9099099e-01   2.8978602e-01
  -9.7097097e-01   2.9799775e-01
  -9.5095095e-01   3.0657002e-01
  -9.3093093e-01   3.1547815e-01
  -9.1091091e-01   3.2470005e-01
  -8.9089089e-01   3.3421607e-01
  -8.7087087e-01   3.4400889e-01
  -8.5085085e-01   3.5406328e-01
  -8.3083083e-01   3.6436598e-01
  -8.1081081e-01   3.7490542e-01
  -7.9079079e-01   3.8567163e-01
  -7.7077077e-01   3.9665603e-01
  -7.5075075e-01   4.0785123e-01
  -7.3073073e-01   4.1925094e-01
  -7.1071071e-01   4.3084978e-01
  -6.9069069e-01   4.4264316e-01
  -6.7067067e-01   4.5462713e-01
  -6.5065065e-01   4.6679832e-01
  -6.3063063e-01   4.7915375e-01
  -6.1061061e-01   4.9169080e-01
  -5.9059059e-01   5.0440705e-01
  -5.7057057e-01   5.1730025e-01
  -5.5055055e-01   5.3036817e-01
  -5.3053053e-01   5.4360857e-01
  -5.1051051e-01   5.5701908e-01
  -4.9049049e-01   5.7059715e-01
  -4.7047047e-01   5.8433998e-01
  -4.5045045e-01   5.9824443e-01
  -4.3043043e-01   6.1230695e-01
  -4.1041041e-01   6.2652355e-01
  -3.9039039e-01   6.4088967e-01
  -3.7037037e-01   6.5540021e-01
  -3.5035035e-01   6.7004937e-01
  -3.3033033e-01   6.8483068e-01
  -3.1031031e-01   6.9973688e-01
  -2.9029029e-01   7.1475990e-01
  -2.7027027e-01   7.2989081e-01
  -2.5025025e-01   7.4511974e-01
  -2.3023023e-01   7.6043588e-01
  -2.1021021e-01   7.7582741e-01
  -1.9019019e-01   7.9128147e-01
  -1.7017017e-01   8.0678412e-01
  -1.5015015e-01   8.2232033e-01
  -1.3013013e-01   8.3787394e-01
  -1.1011011e-01   8.5342765e-01
  -9.0090090e-02   8.6896301e-01
  -7.0070070e-02   8.8446040e-01
  -5.0050050e-02   8.9989906e-01
  -3.0030030e-02   9.1525710e-01
  -1.0010010e-02   9.3051149e-01
   1.0010010e-02   9.4563813e-01
   3.0030030e-02   9.6061186e-01
   5.0050050e-02   9.7540653e-01
   7.0070070e-02   9.8999503e-01
   9.0090090e-02   1.0043494e+00
   1.1011011e-01   1.0184409e+00
   1.3013013e-01   1.0322401e+00
   1.5015015e-01   1.0457169e+00
   1.7017017e-01   1.0588409e+00
   1.9019019e-01   1.0715812e+00
   2.1021021e-01   1.0839067e+00
   2.3023023e-01   1.0957863e+00
   2.5025025e-01   1.1071890e+00
   2.7027027e-01   1.1180839e+00
   2.9029029e-01   1.1284406e+00
   3.1031031e-01   1.1382293e+00
   3.3033033e-01   1.1474211e+00
   3.5035035e-01   1.1559877e+00
   3.7037037e-01   1.1639021e+00
   3.9039039e-01   1.1711387e+00
   4.1041041e-01   1.1776732e+00
   4.3043043e-01   1.1834829e+00
   4.5045045e-01   1.1885471e+00
   4.7047047e-01   1.1928467e+00
   4.9049049e-01   1.1963650e+00
   5.1051051e-01   1.1990872e+00
   5.3053053e-01   1.2010011e+00
   5.5055055e-01   1.2020966e+00
   5.7057057e-01   1.2023663e+00
   5.9059059e-01   1.2018053e+00
   6.1061061e-01   1.2004110e+00
   6.3063063e-01   1.1981837e+00
   6.5065065e-01   1.1951262e+00
   6.7067067e-01   1.1912437e+00
   6.9069069e-01   1.1865441e+00
   7.1071071e-01   1.1810377e+00
   7.3073073e-01   1.1747371e+00
   7.5075075e-01   1.1676573e+00
   7.7077077e-01   1.1598154e+00
   7.9079079e-01   1.1512307e+00
   8.1081081e-01   1.1419241e+00
   8.3083083e-01   1.1319185e+00
   8.5085085e-01   1.1212385e+00
   8.7087087e-01   1.1099101e+00
   8.9089089e-01   1.0979603e+00
   9.1091091e-01   1.0854177e+00
   9.3093093e-01   1.0723117e+00
   9.5095095e-01   1.0586723e+00
   9.7097097e-01   1.0445304e+00
   9.9099099e-01   1.0299174e+00
   1.0110110e+00   1.0148650e+00
   1.0310310e+00   9.9940491e-01
   1.0510511e+00   9.8356926e-01
   1.0710711e+00   9.6738996e-01
   1.0910911e+00   9.5089878e-01
   1.1111111e+00   9.3412730e-01
   1.1311311e+00   9.1710673e-01
   1.1511512e+00   8.9986789e-01
   1.1711712e+00   8.8244115e-01
   1.1911912e+00   8.6485636e-01
   1.2112112e+00   8.4714283e-01
   1.2312312e+00   8.2932932e-01
   1.2512513e+00   8.1144400e-01
   1.2712713e+00   7.9351448e-01
   1.2912913e+00   7.7556784e-01
   1.3113113e+00   7.5763061e-01
   1.3313313e+00   7.3972886e-01
   1.3513514e+00   7.2188823e-01
   1.3713714e+00   7.0413401e-01
   1.3913914e+00   6.8649121e-01
   1.4114114e+00   6.6898463e-01
   1.4314314e+00   6.5163900e-01
   1.4514515e+00   6.3447906e-01
   1.4714715e+00   6.1752967e-01
   1.4914915e+00   6.0081597e-01
   1.5115115e+00   5.8436352e-01
   1.5315315e+00   5.6819838e-01
   1.5515516e+00   5.5234733e-01
   1.5715716e+00   5.3683799e-01
   1.5915916e+00   5.2169894e-01
   1.6116116e+00   5.0695992e-01
   1.6316316e+00   4.9265187e-01
   1.6516517e+00   4.7880711e-01
   1.6716717e+00   4.6545934e-01
   1.6916917e+00   4.5264371e-01
   1.7117117e+00   4.4039677e-01
   1.7317317e+00   4.2875635e-01
   1.7517518e+00   4.1776134e-01
   1.7717718e+00   4.0745144e-01
   1.7917918e+00   3.9786662e-01
   1.8118118e+00   3.8904666e-01
   1.8318318e+00   3.8103037e-01
   1.8518519e+00   3.7385477e-01
   1.8718719e+00   3.6755419e-01
   1.8918919e+00   3.6215919e-01
   1.9119119e+00   3.5769560e-01
   1.9319319e+00   3.5418349e-01
   1.9519520e+00   3.5163635e-01
   1.9719720e+00   3.5006040e-01
   1.9919920e+00   3.4945416e-01
   2.0120120e+00   3.4980839e-01
   2.0320320e+00   3.5110620e-01
   2.0520521e+00   3.5332361e-01
   2.0720721e+00   3.5643026e-01
   2.0920921e+00   3.6039034e-01
   2.1121121e+00   3.6516367e-01
   2.1321321e+00   3.7070682e-01
   2.1521522e+00   3.7697413e-01
   2.1721722e+00   3.8391881e-01
   2.1921922e+00   3.9149373e-01
   2.2122122e+00   3.9965225e-01
   2.2322322e+00   4.0834877e-01
   2.2522523e+00   4.1753923e-01
   2.2722723e+00   4.2718139e-01
   2.2922923e+00   4.3723506e-01
   2.3123123e+00   4.4766222e-01
   2.3323323e+00   4.5842702e-01
   2.3523524e+00   4.6949580e-01
   2.3723724e+00   4.8083695e-01
   2.3923924e+00   4.9242084e-01
   2.4124124e+00   5.0421970e-01
   2.4324324e+00   5.1620743e-01
   2.4524525e+00   5.2835950e-01
   2.4724725e+00   5.4065278e-01
   2.4924925e+00   5.5306539e-01
   2.5125125e+00   5.6557657e-01
   2.5325325e+00   5.7816653e-01
   2.5525526e+00   5.9081635e-01
   2.5725726e+00   6.0350785e-01
   2.5925926e+00   6.1622351e-01
   2.6126126e+00   6.2894631e-01
   2.6326326e+00   6.4165974e-01
   2.6526527e+00   6.5434764e-01
   2.6726727e+00   6.6699419e-01
   2.6926927e+00   6.7958381e-01
   2.7127127e+00   6.9210114e-01
   2.7327327e+00   7.0453099e-01
   2.7527528e+00   7.1685829e-01
   2.7727728e+00   7.2906809e-01
   2.7927928e+00   7.4114551e-01
   2.8128128e+00   7.5307573e-01
   2.8328328e+00   7.6484401e-01
   2.8528529e+00   7.7643566e-01
   2.8728729e+00   7.8783604e-01
   2.8928929e+00   7.9903056e-01
   2.9129129e+00   8.1000475e-01
   2.9329329e+00   8.2074419e-01
   2.9529530e+00   8.3123459e-01
   2.9729730e+00   8.4146181e-01
   2.9929930e+00   8.5141184e-01
   3.0130130e+00   8.6107091e-01
   3.0330330e+00   8.7042545e-01
   3.0530531e+00   8.7946217e-01
   3.0730731e+00   8.8816809e-01
   3.0930931e+00   8.9653056e-01
   3.1131131e+00   9.0453733e-01
   3.1331331e+00   9.1217659e-01
   3.1531532e+00   9.1943698e-01
   3.1731732e+00   9.2630769e-01
   3.1931932e+00   9.3277845e-01
   3.2132132e+00   9.3883960e-01
   3.2332332e+00   9.4448213e-01
   3.2532533e+00   9.4969771e-01
   3.2732733e+00   9.5447874e-01
   3.2932933e+00   9.5881839e-01
   3.3133133e+00   9.6271059e-01
   3.3333333e+00   9.6615013e-01
   3.3533534e+00   9.6913263e-01
   3.3733734e+00   9.7165459e-01
   3.3933934e+00   9.7371339e-01
   3.4134134e+00   9.7530733e-01
   3.4334334e+00   9.7643562e-01
   3.4534535e+00   9.7709840e-01
   3.4734735e+00   9.7729671e-01
   3.4934935e+00   9.7703252e-01
   3.5135135e+00   9.7630874e-01
   3.5335335e+00   9.7512914e-01
   3.5535536e+00   9.7349838e-01
   3.5735736e+00   9.7142201e-01
   3.5935936e+00   9.6890637e-01
   3.6136136e+00   9.6595865e-01
   3.6336336e+00   9.6258678e-01
   3.6536537e+00   9.5879945e-01
   3.6736737e+00   9.5460603e-01
   3.6936937e+00   9.5001655e-01
   3.7137137e+00   9.4504165e-01
   3.7337337e+00   9.3969255e-01
   3.7537538e+00   9.3398096e-01
   3.7737738e+00   9.2791907e-01
   3.7937938e+00   9.2151948e-01
   3.8138138e+00   9.1479517e-01
   3.8338338e+00   9.0775943e-01
   3.8538539e+00   9.0042579e-01
   3.8738739e+00   8.9280803e-01
   3.8938939e+00   8.8492007e-01
   3.9139139e+00   8.7677596e-01
   3.9339339e+00   8.6838981e-01
   3.9539540e+00   8.5977575e-01
   3.9739740e+00   8.5094792e-01
   3.9939940e+00   8.4192036e-01
   4.0140140e+00   8.3270705e-01
   4.0340340e+00   8.2332180e-01
   4.0540541e+00   8.1377827e-01
   4.0740741e+00   8.0408991e-01
   4.0940941e+00   7.9426996e-01
   4.1141141e+00   7.8433135e-01
   4.1341341e+00   7.7428679e-01
   4.1541542e+00   7.6414864e-01
   4.1741742e+00   7.5392896e-01
   4.1941942e+00   7.4363946e-01
   4.2142142e+00   7.3329148e-01
   4.2342342e+00   7.2289603e-01
   4.2542543e+00   7.1246371e-01
   4.2742743e+00   7.0200474e-01
   4.2942943e+00   6.9152897e-01
   4.3143143e+00   6.8104582e-01
   4.3343343e+00   6.7056434e-01
   4.3543544e+00   6.6009318e-01
   4.3743744e+00   6.4964056e-01
   4.3943944e+00   6.3921436e-01
   4.4144144e+00   6.2882201e-01
   4.4344344e+00   6.1847060e-01
   4.4544545e+00   6.0816681e-01
   4.4744745e+00   5.9791696e-01
   4.4944945e+00   5.8772700e-01
   4.5145145e+00   5.7760251e-01
   4.5345345e+00   5.6754874e-01
   4.5545546e+00   5.5757059e-01
   4.5745746e+00   5.4767262e-01
   4.5945946e+00   5.3785909e-01
   4.6146146e+00   5.2813393e-01
   4.6346346e+00   5.1850079e-01
   4.6546547e+00   5.0896302e-01
   4.6746747e+00   4.9952368e-01
   4.6946947e+00   4.9018560e-01
   4.7147147e+00   4.8095132e-01
   4.7347347e+00   4.7182316e-01
   4.7547548e+00   4.6280319e-01
   4.7747748e+00   4.5389327e-01
   4.7947948e+00   4.4509504e-01
   4.8148148e+00   4.3640993e-01
   4.8348348e+00   4.2783920e-01
   4.8548549e+00   4.1938391e-01
   4.8748749e+00   4.1104495e-01
   4.8948949e+00   4.0282306e-01
   4.9149149e+00   3.9471882e-01
   4.9349349e+00   3.8673265e-01
   4.9549550e+00   3.7886486e-01
   4.9749750e+00   3.7111560e-01
   4.9949950e+00   3.6348492e-01
   5.0150150e+00   3.5597276e-01
   5.0350350e+00   3.4857895e-01
   5.0550551e+00   3.4130321e-01
   5.0750751e+00   3.3414517e-01
   5.0950951e+00   3.2710439e-01
   5.1151151e+00   3.2018034e-01
   5.1351351e+00   3.1337241e-01
   5.1551552e+00   3.0667993e-01
   5.1751752e+00   3.0010215e-01
   5.1951952e+00   2.9363830e-01
   5.2152152e+00   2.8728751e-01
   5.2352352e+00   2.8104888e-01
   5.2552553e+00   2.7492148e-01
   5.2752753e+00   2.6890431e-01
   5.2952953e+00   2.6299635e-01
   5.3153153e+00   2.5719655e-01
   5.3353353e+00   2.5150382e-01
   5.3553554e+00   2.4591704e-01
   5.3753754e+00   2.4043507e-01
   5.3953954e+00   2.3505675e-01
   5.4154154e+00   2.2978089e-01
   5.4354354e+00   2.2460630e-01
   5.4554555e+00   2.1953176e-01
   5.4754755e+00   2.1455606e-01
   5.4954955e+00   2.0967794e-01
   5.5155155e+00   2.0489617e-01
   5.5355355e+00   2.0020950e-01
   5.5555556e+00   1.9561666e-01
   5.5755756e+00   1.9111640e-01
   5.5955956e+00   1.8670745e-01
   5.6156156e+00   1.8238854e-01
   5.6356356e+00   1.7815841e-01
   5.6556557e+00   1.7401580e-01
   5.6756757e+00   1.6995944e-01
   5.6956957e+00   1.6598808e-01
   5.7157157e+00   1.6210045e-01
   5.7357357e+00   1.5829530e-01
   5.7557558e+00   1.5457140e-01
   5.7757758e+00   1.5092749e-01
   5.7957958e+00   1.4736234e-01
   5.8158158e+00   1.4387473e-01
   5.8358358e+00   1.4046343e-01
   5.8558559e+00   1.3712724e-01
   5.8758759e+00   1.3386495e-01
   5.8958959e+00   1.3067536e-01
   5.9159159e+00   1.2755729e-01
   5.9359359e+00   1.2450956e-01
   5.9559560e+00   1.2153100e-01
   5.9759760e+00   1.1862045e-01
   5.9959960e+00   1.1577677e-01
   6.0160160e+00   1.1299881e-01
   6.0360360e+00   1.1028545e-01
   6.0560561e+00   1.0763555e-01
   6.0760761e+00   1.0504803e-01
   6.0960961e+00   1.0252177e-01
   6.1161161e+00   1.0005569e-01
   6.1361361e+00   9.7648702e-02
   6.1561562e+00   9.5299745e-02
   6.1761762e+00   9.3007759e-02
   6.1961962e+00   9.0771693e-02
   6.2162162e+00   8.8590509e-02
   6.2362362e+00   8.6463180e-02
   6.2562563e+00   8.4388684e-02
   6.2762763e+00   8.2366015e-02
   6.2962963e+00   8.0394172e-02
   6.3163163e+00   7.8472167e-02
   6.3363363e+00   7.6599020e-02
   6.3563564e+00   7.4773760e-02
   6.3763764e+00   7.2995427e-02
   6.3963964e+00   7.1263069e-02
   6.4164164e+00   6.9575746e-02
   6.4364364e+00   6.7932524e-02
   6.4564565e+00   6.6332480e-02
   6.4764765e+00   6.4774700e-02
   6.4964965e+00   6.3258279e-02
   6.5165165e+00   6.1782320e-02
   6.5365365e+00   6.0345937e-02
   6.5565566e+00   5.8948252e-02
   6.5765766e+00   5.7588395e-02
   6.5965966e+00   5.6265506e-02
   6.6166166e+00   5.4978734e-02
   6.6366366e+00   5.3727236e-02
   6.6566567e+00   5.2510179e-02
   6.6766767e+00   5.1326738e-02
   6.6966967e+00   5.0176098e-02
   6.7167167e+00   4.9057452e-02
   6.7367367e+00   4.7970003e-02
   6.7567568e+00   4.6912963e-02
   6.7767768e+00   4.5885552e-02
   6.7967968e+00   4.4887003e-02
   6.8168168e+00   4.3916554e-02
   6.8368368e+00   4.2973455e-02
   6.8568569e+00   4.2056967e-02
   6.8768769e+00   4.1166359e-02
   6.8968969e+00   4.0300910e-02
   6.9169169e+00   3.9459912e-02
   6.9369369e+00   3.8642663e-02
   6.9569570e+00   3.7848476e-02
   6.9769770e+00   3.7076673e-02
   6.9969970e+00   3.6326587e-02
   7.0170170e+00   3.5597562e-02
   7.0370370e+00   3.4888954e-02
   7.0570571e+00   3.4200131e-02
   7.0770771e+00   3.3530473e-02
   7.0970971e+00   3.2879370e-02
   7.1171171e+00   3.2246227e-02
   7.1371371e+00   3.1630459e-02
   7.1571572e+00   3.1031495e-02
   7.1771772e+00   3.0448776e-02
   7.1971972e+00   2.9881756e-02
   7.2172172e+00   2.9329902e-02
   7.2372372e+00   2.8792694e-02
   7.2572573e+00   2.8269625e-02
   7.2772773e+00   2.7760202e-02
   7.2972973e+00   2.7263944e-02
   7.3173173e+00   2.6780383e-02
   7.3373373e+00   2.6309067e-02
   7.3573574e+00   2.5849553e-02
   7.3773774e+00   2.5401416e-02
   7.3973974e+00   2.4964240e-02
   7.4174174e+00   2.4537625e-02
   7.4374374e+00   2.4121183e-02
   7.4574575e+00   2.3714538e-02
   7.4774775e+00   2.3317329e-02
   7.4974975e+00   2.2929207e-02
   7.5175175e+00   2.2549833e-02
   7.5375375e+00   2.2178883e-02
   7.5575576e+00   2.1816045e-02
   7.5775776e+00   2.1461019e-02
   7.5975976e+00   2.1113514e-02
   7.6176176e+00   2.0773255e-02
   7.6376376e+00   2.0439974e-02
   7.6576577e+00   2.0113417e-02
   7.6776777e+00   1.9793339e-02
   7.6976977e+00   1.9479506e-02
   7.7177177e+00   1.9171694e-02
   7.7377377e+00   1.8869690e-02
   7.7577578e+00   1.8573288e-02
   7.7777778e+00   1.8282293e-02
   7.7977978e+00   1.7996520e-02
   7.8178178e+00   1.7715792e-02
   7.8378378e+00   1.7439938e-02
   7.8578579e+00   1.7168798e-02
   7.8778779e+00   1.6902220e-02
   7.8978979e+00   1.6640056e-02
   7.9179179e+00   1.6382170e-02
   7.9379379e+00   1.6128430e-02
   7.9579580e+00   1.5878710e-02
   7.9779780e+00   1.5632893e-02
   7.9979980e+00   1.5390866e-02
   8.0180180e+00   1.5152523e-02
   8.0380380e+00   1.4917762e-02
   8.0580581e+00   1.4686489e-02
   8.0780781e+00   1.4458612e-02
   8.0980981e+00   1.4234045e-02
   8.1181181e+00   1.4012709e-02
   8.1381381e+00   1.3794525e-02
   8.1581582e+00   1.3579421e-02
   8.1781782e+00   1.3367329e-02
   8.1981982e+00   1.3158182e-02
   8.2182182e+00   1.2951920e-02
   8.2382382e+00   1.2748484e-02
   8.2582583e+00   1.2547820e-02
   8.2782783e+00   1.2349873e-02
   8.2982983e+00   1.2154596e-02
   8.3183183e+00   1.1961941e-02
   8.3383383e+00   1.1771863e-02
   8.3583584e+00   1.1584321e-02
   8.3783784e+00   1.1399274e-02
   8.3983984e+00   1.1216684e-02
   8.4184184e+00   1.1036516e-02
   8.4384384e+00   1.0858733e-02
   8.4584585e+00   1.0683304e-02
   8.4784785e+00   1.0510198e-02
   8.4984985e+00   1.0339383e-02
   8.5185185e+00   1.0170832e-02
   8.5385385e+00   1.0004517e-02
   8.5585586e+00   9.8404122e-03
   8.5785786e+00   9.6784914e-03
   8.5985986e+00   9.5187305e-03
   8.6186186e+00   9.3611061e-03
   8.6386386e+00   9.2055953e-03
   8.6586587e+00   9.0521762e-03
   8.6786787e+00   8.9008273e-03
   8.6986987e+00   8.7515279e-03
   8.7187187e+00   8.6042578e-03
   8.7387387e+00   8.4589972e-03
   8.7587588e+00   8.3157269e-03
   8.7787788e+00   8.1744279e-03
   8.7987988e+00   8.0350817e-03
   8.8188188e+00   7.8976701e-03
   8.8388388e+00   7.7621751e-03
   8.8588589e+00   7.6285790e-03
   8.8788789e+00   7.4968643e-03
   8.8988989e+00   7.3670137e-03
   8.9189189e+00   7.2390101e-03
   8.9389389e+00   7.1128364e-03
   8.9589590e+00   6.9884757e-03
   8.9789790e+00   6.8659112e-03
   8.9989990e+00   6.7451263e-03
   9.0190190e+00   6.6261042e-03
   9.0390390e+00   6.5088283e-03
   9.0590591e+00   6.3932820e-03
   9.0790791e+00   6.2794487e-03
   9.0990991e+00   6.1673120e-03
   9.1191191e+00   6.0568552e-03
   9.1391391e+00   5.9480618e-03
   9.1591592e+00   5.8409153e-03
   9.1791792e+00   5.7353990e-03
   9.1991992e+00   5.6314964e-03
   9.2192192e+00   5.5291909e-03
   9.2392392e+00   5.4284659e-03
   9.2592593e+00   5.3293046e-03
   9.2792793e+00   5.2316905e-03
   9.2992993e+00   5.1356068e-03
   9.3193193e+00   5.0410368e-03
   9.3393393e+00   4.9479638e-03
   9.3593594e+00   4.8563710e-03
   9.3793794e+00   4.7662417e-03
   9.3993994e+00   4.6775590e-03
   9.4194194e+00   4.5903063e-03
   9.4394394e+00   4.5044666e-03
   9.4594595e+00   4.4200232e-03
   9.4794795e+00   4.3369592e-03
   9.4994995e+00   4.2552580e-03
   9.5195195e+00   4.1749027e-03
   9.5395395e+00   4.0958766e-03
   9.5595596e+00   4.0181628e-03
   9.5795796e+00   3.9417449e-03
   9.5995996e+00   3.8666059e-03
   9.6196196e+00   3.7927294e-03
   9.6396396e+00   3.7200987e-03
   9.6596597e+00   3.6486974e-03
   9.6796797e+00   3.5785088e-03
   9.6996997e+00   3.5095165e-03
   9.7197197e+00   3.4417044e-03
   9.7397397e+00   3.3750559e-03
   9.7597598e+00   3.3095549e-03
   9.7797798e+00   3.2451854e-03
   9.7997998e+00   3.1819312e-03
   9.8198198e+00   3.1197764e-03
   9.8398398e+00   3.0587052e-03
   9.8598599e+00   2.9987017e-03
   9.8798799e+00   2.9397505e-03
   9.8998999e+00   2.8818358e-03
   9.9199199e+00   2.8249424e-03
   9.9399399e+00   2.7690549e-03
   9.9599600e+00   2.7141581e-03
   9.9799800e+00   2.6602371e-03
   1.0000000e+01   2.6072768e-03


==> 3Sol_real_opt_Tx9.dat <==
  -1.0000000e+01   2.6676227e-03
  -9.9799800e+00   2.7220106e-03
  -9.9599600e+00   2.7772918e-03
  -9.9399399e+00   2.8334756e-03
  -9.9199199e+00   2.8905716e-03
  -9.8998999e+00   2.9485892e-03
  -9.8798799e+00   3.0075378e-03
  -9.8598599e+00   3.0674273e-03
  -9.8398398e+00   3.1282671e-03
  -9.8198198e+00   3.1900671e-03
  -9.7997998e+00   3.2528369e-03
  -9.7797798e+00   3.3165866e-03
  -9.7597598e+00   3.3813261e-03
  -9.7397397e+00   3.4470654e-03
  -9.7197197e+00   3.5138147e-03
  -9.6996997e+00   3.5815843e-03
  -9.6796797e+00   3.6503845e-03
  -9.6596597e+00   3.7202258e-03
  -9.6396396e+00   3.7911189e-03
  -9.6196196e+00   3.8630745e-03
  -9.5995996e+00   3.9361035e-03
  -9.5795796e+00   4.0102171e-03
  -9.5595596e+00   4.0854264e-03
  -9.5395395e+00   4.1617430e-03
  -9.5195195e+00   4.2391784e-03
  -9.4994995e+00   4.3177445e-03
  -9.4794795e+00   4.3974533e-03
  -9.4594595e+00   4.4783172e-03
  -9.4394394e+00   4.5603487e-03
  -9.4194194e+00   4.6435606e-03
  -9.3993994e+00   4.7279661e-03
  -9.3793794e+00   4.8135784e-03
  -9.3593594e+00   4.9004113e-03
  -9.3393393e+00   4.9884790e-03
  -9.3193193e+00   5.0777957e-03
  -9.2992993e+00   5.1683762e-03
  -9.2792793e+00   5.2602358e-03
  -9.2592593e+00   5.3533900e-03
  -9.2392392e+00   5.4478549e-03
  -9.2192192e+00   5.5436468e-03
  -9.1991992e+00   5.6407829e-03
  -9.1791792e+00   5.7392804e-03
  -9.1591592e+00   5.8391576e-03
  -9.1391391e+00   5.9404329e-03
  -9.1191191e+00   6.0431255e-03
  -9.0990991e+00   6.1472552e-03
  -9.0790791e+00   6.2528424e-03
  -9.0590591e+00   6.3599081e-03
  -9.0390390e+00   6.4684743e-03
  -9.0190190e+00   6.5785633e-03
  -8.9989990e+00   6.6901985e-03
  -8.9789790e+00   6.8034041e-03
  -8.9589590e+00   6.9182049e-03
  -8.9389389e+00   7.0346268e-03
  -8.9189189e+00   7.1526965e-03
  -8.8988989e+00   7.2724416e-03
  -8.8788789e+00   7.3938908e-03
  -8.8588589e+00   7.5170738e-03
  -8.8388388e+00   7.6420213e-03
  -8.8188188e+00   7.7687651e-03
  -8.7987988e+00   7.8973382e-03
  -8.7787788e+00   8.0277748e-03
  -8.7587588e+00   8.1601102e-03
  -8.7387387e+00   8.2943812e-03
  -8.7187187e+00   8.4306256e-03
  -8.6986987e+00   8.5688829e-03
  -8.6786787e+00   8.7091939e-03
  -8.6586587e+00   8.8516007e-03
  -8.6386386e+00   8.9961470e-03
  -8.6186186e+00   9.1428783e-03
  -8.5985986e+00   9.2918413e-03
  -8.5785786e+00   9.4430846e-03
  -8.5585586e+00   9.5966585e-03
  -8.5385385e+00   9.7526151e-03
  -8.5185185e+00   9.9110081e-03
  -8.4984985e+00   1.0071893e-02
  -8.4784785e+00   1.0235328e-02
  -8.4584585e+00   1.0401373e-02
  -8.4384384e+00   1.0570089e-02
  -8.4184184e+00   1.0741539e-02
  -8.3983984e+00   1.0915791e-02
  -8.3783784e+00   1.1092911e-02
  -8.3583584e+00   1.1272971e-02
  -8.3383383e+00   1.1456043e-02
  -8.3183183e+00   1.1642202e-02
  -8.2982983e+00   1.1831526e-02
  -8.2782783e+00   1.2024095e-02
  -8.2582583e+00   1.2219992e-02
  -8.2382382e+00   1.2419302e-02
  -8.2182182e+00   1.2622113e-02
  -8.1981982e+00   1.2828516e-02
  -8.1781782e+00   1.3038605e-02
  -8.1581582e+00   1.3252476e-02
  -8.1381381e+00   1.3470229e-02
  -8.1181181e+00   1.3691967e-02
  -8.0980981e+00   1.3917795e-02
  -8.0780781e+00   1.4147823e-02
  -8.0580581e+00   1.4382163e-02
  -8.0380380e+00   1.4620930e-02
  -8.0180180e+00   1.4864244e-02
  -7.9979980e+00   1.5112227e-02
  -7.9779780e+00   1.5365006e-02
  -7.9579580e+00   1.5622710e-02
  -7.9379379e+00   1.5885473e-02
  -7.9179179e+00   1.6153433e-02
  -7.8978979e+00   1.6426731e-02
  -7.8778779e+00   1.6705513e-02
  -7.8578579e+00   1.6989928e-02
  -7.8378378e+00   1.7280131e-02
  -7.8178178e+00   1.7576279e-02
  -7.7977978e+00   1.7878536e-02
  -7.7777778e+00   1.8187069e-02
  -7.7577578e+00   1.8502049e-02
  -7.7377377e+00   1.8823654e-02
  -7.7177177e+00   1.9152065e-02
  -7.6976977e+00   1.9487468e-02
  -7.6776777e+00   1.9830057e-02
  -7.6576577e+00   2.0180026e-02
  -7.6376376e+00   2.0537580e-02
  -7.6176176e+00   2.0902926e-02
  -7.5975976e+00   2.1276278e-02
  -7.5775776e+00   2.1657855e-02
  -7.5575576e+00   2.2047884e-02
  -7.5375375e+00   2.2446595e-02
  -7.5175175e+00   2.2854228e-02
  -7.4974975e+00   2.3271026e-02
  -7.4774775e+00   2.3697241e-02
  -7.4574575e+00   2.4133132e-02
  -7.4374374e+00   2.4578962e-02
  -7.4174174e+00   2.5035006e-02
  -7.3973974e+00   2.5501542e-02
  -7.3773774e+00   2.5978858e-02
  -7.3573574e+00   2.6467250e-02
  -7.3373373e+00   2.6967021e-02
  -7.3173173e+00   2.7478483e-02
  -7.2972973e+00   2.8001956e-02
  -7.2772773e+00   2.8537769e-02
  -7.2572573e+00   2.9086261e-02
  -7.2372372e+00   2.9647779e-02
  -7.2172172e+00   3.0222680e-02
  -7.1971972e+00   3.0811331e-02
  -7.1771772e+00   3.1414107e-02
  -7.1571572e+00   3.2031398e-02
  -7.1371371e+00   3.2663599e-02
  -7.1171171e+00   3.3311120e-02
  -7.0970971e+00   3.3974381e-02
  -7.0770771e+00   3.4653813e-02
  -7.0570571e+00   3.5349859e-02
  -7.0370370e+00   3.6062973e-02
  -7.0170170e+00   3.6793624e-02
  -6.9969970e+00   3.7542292e-02
  -6.9769770e+00   3.8309470e-02
  -6.9569570e+00   3.9095664e-02
  -6.9369369e+00   3.9901395e-02
  -6.9169169e+00   4.0727197e-02
  -6.8968969e+00   4.1573618e-02
  -6.8768769e+00   4.2441221e-02
  -6.8568569e+00   4.3330584e-02
  -6.8368368e+00   4.4242301e-02
  -6.8168168e+00   4.5176981e-02
  -6.7967968e+00   4.6135247e-02
  -6.7767768e+00   4.7117742e-02
  -6.7567568e+00   4.8125123e-02
  -6.7367367e+00   4.9158063e-02
  -6.7167167e+00   5.0217256e-02
  -6.6966967e+00   5.1303411e-02
  -6.6766767e+00   5.2417253e-02
  -6.6566567e+00   5.3559529e-02
  -6.6366366e+00   5.4731002e-02
  -6.6166166e+00   5.5932455e-02
  -6.5965966e+00   5.7164688e-02
  -6.5765766e+00   5.8428523e-02
  -6.5565566e+00   5.9724800e-02
  -6.5365365e+00   6.1054379e-02
  -6.5165165e+00   6.2418140e-02
  -6.4964965e+00   6.3816984e-02
  -6.4764765e+00   6.5251832e-02
  -6.4564565e+00   6.6723625e-02
  -6.4364364e+00   6.8233327e-02
  -6.4164164e+00   6.9781921e-02
  -6.3963964e+00   7.1370414e-02
  -6.3763764e+00   7.2999832e-02
  -6.3563564e+00   7.4671223e-02
  -6.3363363e+00   7.6385660e-02
  -6.3163163e+00   7.8144233e-02
  -6.2962963e+00   7.9948058e-02
  -6.2762763e+00   8.1798272e-02
  -6.2562563e+00   8.3696033e-02
  -6.2362362e+00   8.5642522e-02
  -6.2162162e+00   8.7638944e-02
  -6.1961962e+00   8.9686523e-02
  -6.1761762e+00   9.1786509e-02
  -6.1561562e+00   9.3940170e-02
  -6.1361361e+00   9.6148799e-02
  -6.1161161e+00   9.8413711e-02
  -6.0960961e+00   1.0073624e-01
  -6.0760761e+00   1.0311775e-01
  -6.0560561e+00   1.0555961e-01
  -6.0360360e+00   1.0806323e-01
  -6.0160160e+00   1.1063002e-01
  -5.9959960e+00   1.1326144e-01
  -5.9759760e+00   1.1595893e-01
  -5.9559560e+00   1.1872399e-01
  -5.9359359e+00   1.2155812e-01
  -5.9159159e+00   1.2446283e-01
  -5.8958959e+00   1.2743967e-01
  -5.8758759e+00   1.3049020e-01
  -5.8558559e+00   1.3361598e-01
  -5.8358358e+00   1.3681861e-01
  -5.8158158e+00   1.4009969e-01
  -5.7957958e+00   1.4346085e-01
  -5.7757758e+00   1.4690372e-01
  -5.7557558e+00   1.5042995e-01
  -5.7357357e+00   1.5404120e-01
  -5.7157157e+00   1.5773915e-01
  -5.6956957e+00   1.6152547e-01
  -5.6756757e+00   1.6540186e-01
  -5.6556557e+00   1.6937001e-01
  -5.6356356e+00   1.7343162e-01
  -5.6156156e+00   1.7758840e-01
  -5.5955956e+00   1.8184206e-01
  -5.5755756e+00   1.8619432e-01
  -5.5555556e+00   1.9064686e-01
  -5.5355355e+00   1.9520142e-01
  -5.5155155e+00   1.9985967e-01
  -5.4954955e+00   2.0462332e-01
  -5.4754755e+00   2.0949404e-01
  -5.4554555e+00   2.1447350e-01
  -5.4354354e+00   2.1956336e-01
  -5.4154154e+00   2.2476524e-01
  -5.3953954e+00   2.3008076e-01
  -5.3753754e+00   2.3551151e-01
  -5.3553554e+00   2.4105904e-01
  -5.3353353e+00   2.4672487e-01
  -5.3153153e+00   2.5251051e-01
  -5.2952953e+00   2.5841739e-01
  -5.2752753e+00   2.6444692e-01
  -5.2552553e+00   2.7060045e-01
  -5.2352352e+00   2.7687929e-01
  -5.2152152e+00   2.8328467e-01
  -5.1951952e+00   2.8981777e-01
  -5.1751752e+00   2.9647970e-01
  -5.1551552e+00   3.0327149e-01
  -5.1351351e+00   3.1019407e-01
  -5.1151151e+00   3.1724832e-01
  -5.0950951e+00   3.2443499e-01
  -5.0750751e+00   3.3175475e-01
  -5.0550551e+00   3.3920813e-01
  -5.0350350e+00   3.4679557e-01
  -5.0150150e+00   3.5451738e-01
  -4.9949950e+00   3.6237372e-01
  -4.9749750e+00   3.7036462e-01
  -4.9549550e+00   3.7848995e-01
  -4.9349349e+00   3.8674942e-01
  -4.9149149e+00   3.9514258e-01
  -4.8948949e+00   4.0366877e-01
  -4.8748749e+00   4.1232717e-01
  -4.8548549e+00   4.2111674e-01
  -4.8348348e+00   4.3003623e-01
  -4.8148148e+00   4.3908415e-01
  -4.7947948e+00   4.4825880e-01
  -4.7747748e+00   4.5755822e-01
  -4.7547548e+00   4.6698018e-01
  -4.7347347e+00   4.7652219e-01
  -4.7147147e+00   4.8618148e-01
  -4.6946947e+00   4.9595497e-01
  -4.6746747e+00   5.0583928e-01
  -4.6546547e+00   5.1583071e-01
  -4.6346346e+00   5.2592522e-01
  -4.6146146e+00   5.3611843e-01
  -4.5945946e+00   5.4640561e-01
  -4.5745746e+00   5.5678165e-01
  -4.5545546e+00   5.6724108e-01
  -4.5345345e+00   5.7777800e-01
  -4.5145145e+00   5.8838617e-01
  -4.4944945e+00   5.9905889e-01
  -4.4744745e+00   6.0978908e-01
  -4.4544545e+00   6.2056920e-01
  -4.4344344e+00   6.3139132e-01
  -4.4144144e+00   6.4224704e-01
  -4.3943944e+00   6.5312754e-01
  -4.3743744e+00   6.6402355e-01
  -4.3543544e+00   6.7492536e-01
  -4.3343343e+00   6.8582282e-01
  -4.3143143e+00   6.9670533e-01
  -4.2942943e+00   7.0756186e-01
  -4.2742743e+00   7.1838097e-01
  -4.2542543e+00   7.2915078e-01
  -4.2342342e+00   7.3985901e-01
  -4.2142142e+00   7.5049299e-01
  -4.1941942e+00   7.6103966e-01
  -4.1741742e+00   7.7148563e-01
  -4.1541542e+00   7.8181714e-01
  -4.1341341e+00   7.9202016e-01
  -4.1141141e+00   8.0208035e-01
  -4.0940941e+00   8.1198313e-01
  -4.0740741e+00   8.2171370e-01
  -4.0540541e+00   8.3125709e-01
  -4.0340340e+00   8.4059819e-01
  -4.0140140e+00   8.4972177e-01
  -3.9939940e+00   8.5861258e-01
  -3.9739740e+00   8.6725535e-01
  -3.9539540e+00   8.7563485e-01
  -3.9339339e+00   8.8373596e-01
  -3.9139139e+00   8.9154371e-01
  -3.8938939e+00   8.9904333e-01
  -3.8738739e+00   9.0622033e-01
  -3.8538539e+00   9.1306052e-01
  -3.8338338e+00   9.1955011e-01
  -3.8138138e+00   9.2567575e-01
  -3.7937938e+00   9.3142457e-01
  -3.7737738e+00   9.3678427e-01
  -3.7537538e+00   9.4174317e-01
  -3.7337337e+00   9.4629024e-01
  -3.7137137e+00   9.5041518e-01
  -3.6936937e+00   9.5410848e-01
  -3.6736737e+00   9.5736142e-01
  -3.6536537e+00   9.6016616e-01
  -3.6336336e+00   9.6251577e-01
  -3.6136136e+00   9.6440427e-01
  -3.5935936e+00   9.6582664e-01
  -3.5735736e+00   9.6677888e-01
  -3.5535536e+00   9.6725801e-01
  -3.5335335e+00   9.6726211e-01
  -3.5135135e+00   9.6679032e-01
  -3.4934935e+00   9.6584284e-01
  -3.4734735e+00   9.6442095e-01
  -3.4534535e+00   9.6252699e-01
  -3.4334334e+00   9.6016439e-01
  -3.4134134e+00   9.5733759e-01
  -3.3933934e+00   9.5405210e-01
  -3.3733734e+00   9.5031441e-01
  -3.3533534e+00   9.4613201e-01
  -3.3333333e+00   9.4151333e-01
  -3.3133133e+00   9.3646773e-01
  -3.2932933e+00   9.3100543e-01
  -3.2732733e+00   9.2513750e-01
  -3.2532533e+00   9.1887579e-01
  -3.2332332e+00   9.1223292e-01
  -3.2132132e+00   9.0522218e-01
  -3.1931932e+00   8.9785752e-01
  -3.1731732e+00   8.9015349e-01
  -3.1531532e+00   8.8212520e-01
  -3.1331331e+00   8.7378824e-01
  -3.1131131e+00   8.6515867e-01
  -3.0930931e+00   8.5625295e-01
  -3.0730731e+00   8.4708787e-01
  -3.0530531e+00   8.3768057e-01
  -3.0330330e+00   8.2804843e-01
  -3.0130130e+00   8.1820906e-01
  -2.9929930e+00   8.0818026e-01
  -2.9729730e+00   7.9797999e-01
  -2.9529530e+00   7.8762632e-01
  -2.9329329e+00   7.7713741e-01
  -2.9129129e+00   7.6653150e-01
  -2.8928929e+00   7.5582685e-01
  -2.8728729e+00   7.4504174e-01
  -2.8528529e+00   7.3419447e-01
  -2.8328328e+00   7.2330332e-01
  -2.8128128e+00   7.1238655e-01
  -2.7927928e+00   7.0146239e-01
  -2.7727728e+00   6.9054902e-01
  -2.7527528e+00   6.7966460e-01
  -2.7327327e+00   6.6882725e-01
  -2.7127127e+00   6.5805504e-01
  -2.6926927e+00   6.4736599e-01
  -2.6726727e+00   6.3677809e-01
  -2.6526527e+00   6.2630931e-01
  -2.6326326e+00   6.1597754e-01
  -2.6126126e+00   6.0580067e-01
  -2.5925926e+00   5.9579653e-01
  -2.5725726e+00   5.8598291e-01
  -2.5525526e+00   5.7637752e-01
  -2.5325325e+00   5.6699803e-01
  -2.5125125e+00   5.5786198e-01
  -2.4924925e+00   5.4898682e-01
  -2.4724725e+00   5.4038983e-01
  -2.4524525e+00   5.3208809e-01
  -2.4324324e+00   5.2409842e-01
  -2.4124124e+00   5.1643735e-01
  -2.3923924e+00   5.0912101e-01
  -2.3723724e+00   5.0216507e-01
  -2.3523524e+00   4.9558464e-01
  -2.3323323e+00   4.8939417e-01
  -2.3123123e+00   4.8360738e-01
  -2.2922923e+00   4.7823707e-01
  -2.2722723e+00   4.7329510e-01
  -2.2522523e+00   4.6879219e-01
  -2.2322322e+00   4.6473786e-01
  -2.2122122e+00   4.6114030e-01
  -2.1921922e+00   4.5800627e-01
  -2.1721722e+00   4.5534103e-01
  -2.1521522e+00   4.5314824e-01
  -2.1321321e+00   4.5142993e-01
  -2.1121121e+00   4.5018648e-01
  -2.0920921e+00   4.4941657e-01
  -2.0720721e+00   4.4911725e-01
  -2.0520521e+00   4.4928394e-01
  -2.0320320e+00   4.4991050e-01
  -2.0120120e+00   4.5098935e-01
  -1.9919920e+00   4.5251152e-01
  -1.9719720e+00   4.5446681e-01
  -1.9519520e+00   4.5684389e-01
  -1.9319319e+00   4.5963049e-01
  -1.9119119e+00   4.6281349e-01
  -1.8918919e+00   4.6637910e-01
  -1.8718719e+00   4.7031298e-01
  -1.8518519e+00   4.7460041e-01
  -1.8318318e+00   4.7922640e-01
  -1.8118118e+00   4.8417581e-01
  -1.7917918e+00   4.8943347e-01
  -1.7717718e+00   4.9498428e-01
  -1.7517518e+00   5.0081328e-01
  -1.7317317e+00   5.0690577e-01
  -1.7117117e+00   5.1324731e-01
  -1.6916917e+00   5.1982381e-01
  -1.6716717e+00   5.2662157e-01
  -1.6516517e+00   5.3362731e-01
  -1.6316316e+00   5.4082817e-01
  -1.6116116e+00   5.4821177e-01
  -1.5915916e+00   5.5576615e-01
  -1.5715716e+00   5.6347985e-01
  -1.5515516e+00   5.7134184e-01
  -1.5315315e+00   5.7934156e-01
  -1.5115115e+00   5.8746886e-01
  -1.4914915e+00   5.9571405e-01
  -1.4714715e+00   6.0406781e-01
  -1.4514515e+00   6.1252124e-01
  -1.4314314e+00   6.2106580e-01
  -1.4114114e+00   6.2969328e-01
  -1.3913914e+00   6.3839584e-01
  -1.3713714e+00   6.4716590e-01
  -1.3513514e+00   6.5599620e-01
  -1.3313313e+00   6.6487973e-01
  -1.3113113e+00   6.7380974e-01
  -1.2912913e+00   6.8277968e-01
  -1.2712713e+00   6.9178321e-01
  -1.2512513e+00   7.0081420e-01
  -1.2312312e+00   7.0986666e-01
  -1.2112112e+00   7.1893475e-01
  -1.1911912e+00   7.2801277e-01
  -1.1711712e+00   7.3709513e-01
  -1.1511512e+00   7.4617634e-01
  -1.1311311e+00   7.5525100e-01
  -1.1111111e+00   7.6431375e-01
  -1.0910911e+00   7.7335934e-01
  -1.0710711e+00   7.8238250e-01
  -1.0510511e+00   7.9137804e-01
  -1.0310310e+00   8.0034078e-01
  -1.0110110e+00   8.0926552e-01
  -9.9099099e-01   8.1814711e-01
  -9.7097097e-01   8.2698034e-01
  -9.5095095e-01   8.3576002e-01
  -9.3093093e-01   8.4448093e-01
  -9.1091091e-01   8.5313782e-01
  -8.9089089e-01   8.6172539e-01
  -8.7087087e-01   8.7023831e-01
  -8.5085085e-01   8.7867122e-01
  -8.3083083e-01   8.8701870e-01
  -8.1081081e-01   8.9527528e-01
  -7.9079079e-01   9.0343546e-01
  -7.7077077e-01   9.1149366e-01
  -7.5075075e-01   9.1944428e-01
  -7.3073073e-01   9.2728167e-01
  -7.1071071e-01   9.3500012e-01
  -6.9069069e-01   9.4259390e-01
  -6.7067067e-01   9.5005723e-01
  -6.5065065e-01   9.5738429e-01
  -6.3063063e-01   9.6456927e-01
  -6.1061061e-01   9.7160632e-01
  -5.9059059e-01   9.7848959e-01
  -5.7057057e-01   9.8521321e-01
  -5.5055055e-01   9.9177135e-01
  -5.3053053e-01   9.9815819e-01
  -5.1051051e-01   1.0043679e+00
  -4.9049049e-01   1.0103948e+00
  -4.7047047e-01   1.0162332e+00
  -4.5045045e-01   1.0218774e+00
  -4.3043043e-01   1.0273219e+00
  -4.1041041e-01   1.0325613e+00
  -3.9039039e-01   1.0375903e+00
  -3.7037037e-01   1.0424035e+00
  -3.5035035e-01   1.0469961e+00
  -3.3033033e-01   1.0513631e+00
  -3.1031031e-01   1.0554997e+00
  -2.9029029e-01   1.0594014e+00
  -2.7027027e-01   1.0630639e+00
  -2.5025025e-01   1.0664830e+00
  -2.3023023e-01   1.0696548e+00
  -2.1021021e-01   1.0725757e+00
  -1.9019019e-01   1.0752423e+00
  -1.7017017e-01   1.0776515e+00
  -1.5015015e-01   1.0798003e+00
  -1.3013013e-01   1.0816862e+00
  -1.1011011e-01   1.0833070e+00
  -9.0090090e-02   1.0846607e+00
  -7.0070070e-02   1.0857457e+00
  -5.0050050e-02   1.0865606e+00
  -3.0030030e-02   1.0871044e+00
  -1.0010010e-02   1.0873764e+00
   1.0010010e-02   1.0873764e+00
   3.0030030e-02   1.0871044e+00
   5.0050050e-02   1.0865606e+00
   7.0070070e-02   1.0857457e+00
   9.0090090e-02   1.0846607e+00
   1.1011011e-01   1.0833070e+00
   1.3013013e-01   1.0816862e+00
   1.5015015e-01   1.0798003e+00
   1.7017017e-01   1.0776515e+00
   1.9019019e-01   1.0752423e+00
   2.1021021e-01   1.0725757e+00
   2.3023023e-01   1.0696548e+00
   2.5025025e-01   1.0664830e+00
   2.7027027e-01   1.0630639e+00
   2.9029029e-01   1.0594014e+00
   3.1031031e-01   1.0554997e+00
   3.3033033e-01   1.0513631e+00
   3.5035035e-01   1.0469961e+00
   3.7037037e-01   1.0424035e+00
   3.9039039e-01   1.0375903e+00
   4.1041041e-01   1.0325613e+00
   4.3043043e-01   1.0273219e+00
   4.5045045e-01   1.0218774e+00
   4.7047047e-01   1.0162332e+00
   4.9049049e-01   1.0103948e+00
   5.1051051e-01   1.0043679e+00
   5.3053053e-01   9.9815819e-01
   5.5055055e-01   9.9177135e-01
   5.7057057e-01   9.8521321e-01
   5.9059059e-01   9.7848959e-01
   6.1061061e-01   9.7160632e-01
   6.3063063e-01   9.6456927e-01
   6.5065065e-01   9.5738429e-01
   6.7067067e-01   9.5005723e-01
   6.9069069e-01   9.4259390e-01
   7.1071071e-01   9.3500012e-01
   7.3073073e-01   9.2728167e-01
   7.5075075e-01   9.1944428e-01
   7.7077077e-01   9.1149366e-01
   7.9079079e-01   9.0343546e-01
   8.1081081e-01   8.9527528e-01
   8.3083083e-01   8.8701870e-01
   8.5085085e-01   8.7867122e-01
   8.7087087e-01   8.7023831e-01
   8.9089089e-01   8.6172539e-01
   9.1091091e-01   8.5313782e-01
   9.3093093e-01   8.4448093e-01
   9.5095095e-01   8.3576002e-01
   9.7097097e-01   8.2698034e-01
   9.9099099e-01   8.1814711e-01
   1.0110110e+00   8.0926552e-01
   1.0310310e+00   8.0034078e-01
   1.0510511e+00   7.9137804e-01
   1.0710711e+00   7.8238250e-01
   1.0910911e+00   7.7335934e-01
   1.1111111e+00   7.6431375e-01
   1.1311311e+00   7.5525100e-01
   1.1511512e+00   7.4617634e-01
   1.1711712e+00   7.3709513e-01
   1.1911912e+00   7.2801277e-01
   1.2112112e+00   7.1893475e-01
   1.2312312e+00   7.0986666e-01
   1.2512513e+00   7.0081420e-01
   1.2712713e+00   6.9178321e-01
   1.2912913e+00   6.8277968e-01
   1.3113113e+00   6.7380974e-01
   1.3313313e+00   6.6487973e-01
   1.3513514e+00   6.5599620e-01
   1.3713714e+00   6.4716590e-01
   1.3913914e+00   6.3839584e-01
   1.4114114e+00   6.2969328e-01
   1.4314314e+00   6.2106580e-01
   1.4514515e+00   6.1252124e-01
   1.4714715e+00   6.0406781e-01
   1.4914915e+00   5.9571405e-01
   1.5115115e+00   5.8746886e-01
   1.5315315e+00   5.7934156e-01
   1.5515516e+00   5.7134184e-01
   1.5715716e+00   5.6347985e-01
   1.5915916e+00   5.5576615e-01
   1.6116116e+00   5.4821177e-01
   1.6316316e+00   5.4082817e-01
   1.6516517e+00   5.3362731e-01
   1.6716717e+00   5.2662157e-01
   1.6916917e+00   5.1982381e-01
   1.7117117e+00   5.1324731e-01
   1.7317317e+00   5.0690577e-01
   1.7517518e+00   5.0081328e-01
   1.7717718e+00   4.9498428e-01
   1.7917918e+00   4.8943347e-01
   1.8118118e+00   4.8417581e-01
   1.8318318e+00   4.7922640e-01
   1.8518519e+00   4.7460041e-01
   1.8718719e+00   4.7031298e-01
   1.8918919e+00   4.6637910e-01
   1.9119119e+00   4.6281349e-01
   1.9319319e+00   4.5963049e-01
   1.9519520e+00   4.5684389e-01
   1.9719720e+00   4.5446681e-01
   1.9919920e+00   4.5251152e-01
   2.0120120e+00   4.5098935e-01
   2.0320320e+00   4.4991050e-01
   2.0520521e+00   4.4928394e-01
   2.0720721e+00   4.4911725e-01
   2.0920921e+00   4.4941657e-01
   2.1121121e+00   4.5018648e-01
   2.1321321e+00   4.5142993e-01
   2.1521522e+00   4.5314824e-01
   2.1721722e+00   4.5534103e-01
   2.1921922e+00   4.5800627e-01
   2.2122122e+00   4.6114030e-01
   2.2322322e+00   4.6473786e-01
   2.2522523e+00   4.6879219e-01
   2.2722723e+00   4.7329510e-01
   2.2922923e+00   4.7823707e-01
   2.3123123e+00   4.8360738e-01
   2.3323323e+00   4.8939417e-01
   2.3523524e+00   4.9558464e-01
   2.3723724e+00   5.0216507e-01
   2.3923924e+00   5.0912101e-01
   2.4124124e+00   5.1643735e-01
   2.4324324e+00   5.2409842e-01
   2.4524525e+00   5.3208809e-01
   2.4724725e+00   5.4038983e-01
   2.4924925e+00   5.4898682e-01
   2.5125125e+00   5.5786198e-01
   2.5325325e+00   5.6699803e-01
   2.5525526e+00   5.7637752e-01
   2.5725726e+00   5.8598291e-01
   2.5925926e+00   5.9579653e-01
   2.6126126e+00   6.0580067e-01
   2.6326326e+00   6.1597754e-01
   2.6526527e+00   6.2630931e-01
   2.6726727e+00   6.3677809e-01
   2.6926927e+00   6.4736599e-01
   2.7127127e+00   6.5805504e-01
   2.7327327e+00   6.6882725e-01
   2.7527528e+00   6.7966460e-01
   2.7727728e+00   6.9054902e-01
   2.7927928e+00   7.0146239e-01
   2.8128128e+00   7.1238655e-01
   2.8328328e+00   7.2330332e-01
   2.8528529e+00   7.3419447e-01
   2.8728729e+00   7.4504174e-01
   2.8928929e+00   7.5582685e-01
   2.9129129e+00   7.6653150e-01
   2.9329329e+00   7.7713741e-01
   2.9529530e+00   7.8762632e-01
   2.9729730e+00   7.9797999e-01
   2.9929930e+00   8.0818026e-01
   3.0130130e+00   8.1820906e-01
   3.0330330e+00   8.2804843e-01
   3.0530531e+00   8.3768057e-01
   3.0730731e+00   8.4708787e-01
   3.0930931e+00   8.5625295e-01
   3.1131131e+00   8.6515867e-01
   3.1331331e+00   8.7378824e-01
   3.1531532e+00   8.8212520e-01
   3.1731732e+00   8.9015349e-01
   3.1931932e+00   8.9785752e-01
   3.2132132e+00   9.0522218e-01
   3.2332332e+00   9.1223292e-01
   3.2532533e+00   9.1887579e-01
   3.2732733e+00   9.2513750e-01
   3.2932933e+00   9.3100543e-01
   3.3133133e+00   9.3646773e-01
   3.3333333e+00   9.4151333e-01
   3.3533534e+00   9.4613201e-01
   3.3733734e+00   9.5031441e-01
   3.3933934e+00   9.5405210e-01
   3.4134134e+00   9.5733759e-01
   3.4334334e+00   9.6016439e-01
   3.4534535e+00   9.6252699e-01
   3.4734735e+00   9.6442095e-01
   3.4934935e+00   9.6584284e-01
   3.5135135e+00   9.6679032e-01
   3.5335335e+00   9.6726211e-01
   3.5535536e+00   9.6725801e-01
   3.5735736e+00   9.6677888e-01
   3.5935936e+00   9.6582664e-01
   3.6136136e+00   9.6440427e-01
   3.6336336e+00   9.6251577e-01
   3.6536537e+00   9.6016616e-01
   3.6736737e+00   9.5736142e-01
   3.6936937e+00   9.5410848e-01
   3.7137137e+00   9.5041518e-01
   3.7337337e+00   9.4629024e-01
   3.7537538e+00   9.4174317e-01
   3.7737738e+00   9.3678427e-01
   3.7937938e+00   9.3142457e-01
   3.8138138e+00   9.2567575e-01
   3.8338338e+00   9.1955011e-01
   3.8538539e+00   9.1306052e-01
   3.8738739e+00   9.0622033e-01
   3.8938939e+00   8.9904333e-01
   3.9139139e+00   8.9154371e-01
   3.9339339e+00   8.8373596e-01
   3.9539540e+00   8.7563485e-01
   3.9739740e+00   8.6725535e-01
   3.9939940e+00   8.5861258e-01
   4.0140140e+00   8.4972177e-01
   4.0340340e+00   8.4059819e-01
   4.0540541e+00   8.3125709e-01
   4.0740741e+00   8.2171370e-01
   4.0940941e+00   8.1198313e-01
   4.1141141e+00   8.0208035e-01
   4.1341341e+00   7.9202016e-01
   4.1541542e+00   7.8181714e-01
   4.1741742e+00   7.7148563e-01
   4.1941942e+00   7.6103966e-01
   4.2142142e+00   7.5049299e-01
   4.2342342e+00   7.3985901e-01
   4.2542543e+00   7.2915078e-01
   4.2742743e+00   7.1838097e-01
   4.2942943e+00   7.0756186e-01
   4.3143143e+00   6.9670533e-01
   4.3343343e+00   6.8582282e-01
   4.3543544e+00   6.7492536e-01
   4.3743744e+00   6.6402355e-01
   4.3943944e+00   6.5312754e-01
   4.4144144e+00   6.4224704e-01
   4.4344344e+00   6.3139132e-01
   4.4544545e+00   6.2056920e-01
   4.4744745e+00   6.0978908e-01
   4.4944945e+00   5.9905889e-01
   4.5145145e+00   5.8838617e-01
   4.5345345e+00   5.7777800e-01
   4.5545546e+00   5.6724108e-01
   4.5745746e+00   5.5678165e-01
   4.5945946e+00   5.4640561e-01
   4.6146146e+00   5.3611843e-01
   4.6346346e+00   5.2592522e-01
   4.6546547e+00   5.1583071e-01
   4.6746747e+00   5.0583928e-01
   4.6946947e+00   4.9595497e-01
   4.7147147e+00   4.8618148e-01
   4.7347347e+00   4.7652219e-01
   4.7547548e+00   4.6698018e-01
   4.7747748e+00   4.5755822e-01
   4.7947948e+00   4.4825880e-01
   4.8148148e+00   4.3908415e-01
   4.8348348e+00   4.3003623e-01
   4.8548549e+00   4.2111674e-01
   4.8748749e+00   4.1232717e-01
   4.8948949e+00   4.0366877e-01
   4.9149149e+00   3.9514258e-01
   4.9349349e+00   3.8674942e-01
   4.9549550e+00   3.7848995e-01
   4.9749750e+00   3.7036462e-01
   4.9949950e+00   3.6237372e-01
   5.0150150e+00   3.5451738e-01
   5.0350350e+00   3.4679557e-01
   5.0550551e+00   3.3920813e-01
   5.0750751e+00   3.3175475e-01
   5.0950951e+00   3.2443499e-01
   5.1151151e+00   3.1724832e-01
   5.1351351e+00   3.1019407e-01
   5.1551552e+00   3.0327149e-01
   5.1751752e+00   2.9647970e-01
   5.1951952e+00   2.8981777e-01
   5.2152152e+00   2.8328467e-01
   5.2352352e+00   2.7687929e-01
   5.2552553e+00   2.7060045e-01
   5.2752753e+00   2.6444692e-01
   5.2952953e+00   2.5841739e-01
   5.3153153e+00   2.5251051e-01
   5.3353353e+00   2.4672487e-01
   5.3553554e+00   2.4105904e-01
   5.3753754e+00   2.3551151e-01
   5.3953954e+00   2.3008076e-01
   5.4154154e+00   2.2476524e-01
   5.4354354e+00   2.1956336e-01
   5.4554555e+00   2.1447350e-01
   5.4754755e+00   2.0949404e-01
   5.4954955e+00   2.0462332e-01
   5.5155155e+00   1.9985967e-01
   5.5355355e+00   1.9520142e-01
   5.5555556e+00   1.9064686e-01
   5.5755756e+00   1.8619432e-01
   5.5955956e+00   1.8184206e-01
   5.6156156e+00   1.7758840e-01
   5.6356356e+00   1.7343162e-01
   5.6556557e+00   1.6937001e-01
   5.6756757e+00   1.6540186e-01
   5.6956957e+00   1.6152547e-01
   5.7157157e+00   1.5773915e-01
   5.7357357e+00   1.5404120e-01
   5.7557558e+00   1.5042995e-01
   5.7757758e+00   1.4690372e-01
   5.7957958e+00   1.4346085e-01
   5.8158158e+00   1.4009969e-01
   5.8358358e+00   1.3681861e-01
   5.8558559e+00   1.3361598e-01
   5.8758759e+00   1.3049020e-01
   5.8958959e+00   1.2743967e-01
   5.9159159e+00   1.2446283e-01
   5.9359359e+00   1.2155812e-01
   5.9559560e+00   1.1872399e-01
   5.9759760e+00   1.1595893e-01
   5.9959960e+00   1.1326144e-01
   6.0160160e+00   1.1063002e-01
   6.0360360e+00   1.0806323e-01
   6.0560561e+00   1.0555961e-01
   6.0760761e+00   1.0311775e-01
   6.0960961e+00   1.0073624e-01
   6.1161161e+00   9.8413711e-02
   6.1361361e+00   9.6148799e-02
   6.1561562e+00   9.3940170e-02
   6.1761762e+00   9.1786509e-02
   6.1961962e+00   8.9686523e-02
   6.2162162e+00   8.7638944e-02
   6.2362362e+00   8.5642522e-02
   6.2562563e+00   8.3696033e-02
   6.2762763e+00   8.1798272e-02
   6.2962963e+00   7.9948058e-02
   6.3163163e+00   7.8144233e-02
   6.3363363e+00   7.6385660e-02
   6.3563564e+00   7.4671223e-02
   6.3763764e+00   7.2999832e-02
   6.3963964e+00   7.1370414e-02
   6.4164164e+00   6.9781921e-02
   6.4364364e+00   6.8233327e-02
   6.4564565e+00   6.6723625e-02
   6.4764765e+00   6.5251832e-02
   6.4964965e+00   6.3816984e-02
   6.5165165e+00   6.2418140e-02
   6.5365365e+00   6.1054379e-02
   6.5565566e+00   5.9724800e-02
   6.5765766e+00   5.8428523e-02
   6.5965966e+00   5.7164688e-02
   6.6166166e+00   5.5932455e-02
   6.6366366e+00   5.4731002e-02
   6.6566567e+00   5.3559529e-02
   6.6766767e+00   5.2417253e-02
   6.6966967e+00   5.1303411e-02
   6.7167167e+00   5.0217256e-02
   6.7367367e+00   4.9158063e-02
   6.7567568e+00   4.8125123e-02
   6.7767768e+00   4.7117742e-02
   6.7967968e+00   4.6135247e-02
   6.8168168e+00   4.5176981e-02
   6.8368368e+00   4.4242301e-02
   6.8568569e+00   4.3330584e-02
   6.8768769e+00   4.2441221e-02
   6.8968969e+00   4.1573618e-02
   6.9169169e+00   4.0727197e-02
   6.9369369e+00   3.9901395e-02
   6.9569570e+00   3.9095664e-02
   6.9769770e+00   3.8309470e-02
   6.9969970e+00   3.7542292e-02
   7.0170170e+00   3.6793624e-02
   7.0370370e+00   3.6062973e-02
   7.0570571e+00   3.5349859e-02
   7.0770771e+00   3.4653813e-02
   7.0970971e+00   3.3974381e-02
   7.1171171e+00   3.3311120e-02
   7.1371371e+00   3.2663599e-02
   7.1571572e+00   3.2031398e-02
   7.1771772e+00   3.1414107e-02
   7.1971972e+00   3.0811331e-02
   7.2172172e+00   3.0222680e-02
   7.2372372e+00   2.9647779e-02
   7.2572573e+00   2.9086261e-02
   7.2772773e+00   2.8537769e-02
   7.2972973e+00   2.8001956e-02
   7.3173173e+00   2.7478483e-02
   7.3373373e+00   2.6967021e-02
   7.3573574e+00   2.6467250e-02
   7.3773774e+00   2.5978858e-02
   7.3973974e+00   2.5501542e-02
   7.4174174e+00   2.5035006e-02
   7.4374374e+00   2.4578962e-02
   7.4574575e+00   2.4133132e-02
   7.4774775e+00   2.3697241e-02
   7.4974975e+00   2.3271026e-02
   7.5175175e+00   2.2854228e-02
   7.5375375e+00   2.2446595e-02
   7.5575576e+00   2.2047884e-02
   7.5775776e+00   2.1657855e-02
   7.5975976e+00   2.1276278e-02
   7.6176176e+00   2.0902926e-02
   7.6376376e+00   2.0537580e-02
   7.6576577e+00   2.0180026e-02
   7.6776777e+00   1.9830057e-02
   7.6976977e+00   1.9487468e-02
   7.7177177e+00   1.9152065e-02
   7.7377377e+00   1.8823654e-02
   7.7577578e+00   1.8502049e-02
   7.7777778e+00   1.8187069e-02
   7.7977978e+00   1.7878536e-02
   7.8178178e+00   1.7576279e-02
   7.8378378e+00   1.7280131e-02
   7.8578579e+00   1.6989928e-02
   7.8778779e+00   1.6705513e-02
   7.8978979e+00   1.6426731e-02
   7.9179179e+00   1.6153433e-02
   7.9379379e+00   1.5885473e-02
   7.9579580e+00   1.5622710e-02
   7.9779780e+00   1.5365006e-02
   7.9979980e+00   1.5112227e-02
   8.0180180e+00   1.4864244e-02
   8.0380380e+00   1.4620930e-02
   8.0580581e+00   1.4382163e-02
   8.0780781e+00   1.4147823e-02
   8.0980981e+00   1.3917795e-02
   8.1181181e+00   1.3691967e-02
   8.1381381e+00   1.3470229e-02
   8.1581582e+00   1.3252476e-02
   8.1781782e+00   1.3038605e-02
   8.1981982e+00   1.2828516e-02
   8.2182182e+00   1.2622113e-02
   8.2382382e+00   1.2419302e-02
   8.2582583e+00   1.2219992e-02
   8.2782783e+00   1.2024095e-02
   8.2982983e+00   1.1831526e-02
   8.3183183e+00   1.1642202e-02
   8.3383383e+00   1.1456043e-02
   8.3583584e+00   1.1272971e-02
   8.3783784e+00   1.1092911e-02
   8.3983984e+00   1.0915791e-02
   8.4184184e+00   1.0741539e-02
   8.4384384e+00   1.0570089e-02
   8.4584585e+00   1.0401373e-02
   8.4784785e+00   1.0235328e-02
   8.4984985e+00   1.0071893e-02
   8.5185185e+00   9.9110081e-03
   8.5385385e+00   9.7526151e-03
   8.5585586e+00   9.5966585e-03
   8.5785786e+00   9.4430846e-03
   8.5985986e+00   9.2918413e-03
   8.6186186e+00   9.1428783e-03
   8.6386386e+00   8.9961470e-03
   8.6586587e+00   8.8516007e-03
   8.6786787e+00   8.7091939e-03
   8.6986987e+00   8.5688829e-03
   8.7187187e+00   8.4306256e-03
   8.7387387e+00   8.2943812e-03
   8.7587588e+00   8.1601102e-03
   8.7787788e+00   8.0277748e-03
   8.7987988e+00   7.8973382e-03
   8.8188188e+00   7.7687651e-03
   8.8388388e+00   7.6420213e-03
   8.8588589e+00   7.5170738e-03
   8.8788789e+00   7.3938908e-03
   8.8988989e+00   7.2724416e-03
   8.9189189e+00   7.1526965e-03
   8.9389389e+00   7.0346268e-03
   8.9589590e+00   6.9182049e-03
   8.9789790e+00   6.8034041e-03
   8.9989990e+00   6.6901985e-03
   9.0190190e+00   6.5785633e-03
   9.0390390e+00   6.4684743e-03
   9.0590591e+00   6.3599081e-03
   9.0790791e+00   6.2528424e-03
   9.0990991e+00   6.1472552e-03
   9.1191191e+00   6.0431255e-03
   9.1391391e+00   5.9404329e-03
   9.1591592e+00   5.8391576e-03
   9.1791792e+00   5.7392804e-03
   9.1991992e+00   5.6407829e-03
   9.2192192e+00   5.5436468e-03
   9.2392392e+00   5.4478549e-03
   9.2592593e+00   5.3533900e-03
   9.2792793e+00   5.2602358e-03
   9.2992993e+00   5.1683762e-03
   9.3193193e+00   5.0777957e-03
   9.3393393e+00   4.9884790e-03
   9.3593594e+00   4.9004113e-03
   9.3793794e+00   4.8135784e-03
   9.3993994e+00   4.7279661e-03
   9.4194194e+00   4.6435606e-03
   9.4394394e+00   4.5603487e-03
   9.4594595e+00   4.4783172e-03
   9.4794795e+00   4.3974533e-03
   9.4994995e+00   4.3177445e-03
   9.5195195e+00   4.2391784e-03
   9.5395395e+00   4.1617430e-03
   9.5595596e+00   4.0854264e-03
   9.5795796e+00   4.0102171e-03
   9.5995996e+00   3.9361035e-03
   9.6196196e+00   3.8630745e-03
   9.6396396e+00   3.7911189e-03
   9.6596597e+00   3.7202258e-03
   9.6796797e+00   3.6503845e-03
   9.6996997e+00   3.5815843e-03
   9.7197197e+00   3.5138147e-03
   9.7397397e+00   3.4470654e-03
   9.7597598e+00   3.3813261e-03
   9.7797798e+00   3.3165866e-03
   9.7997998e+00   3.2528369e-03
   9.8198198e+00   3.1900671e-03
   9.8398398e+00   3.1282671e-03
   9.8598599e+00   3.0674273e-03
   9.8798799e+00   3.0075378e-03
   9.8998999e+00   2.9485892e-03
   9.9199199e+00   2.8905716e-03
   9.9399399e+00   2.8334756e-03
   9.9599600e+00   2.7772918e-03
   9.9799800e+00   2.7220106e-03
   1.0000000e+01   2.6676227e-03


==> 3Sol_real_opt_mid1.dat <==
  -1.0000000e+01   6.5742128e-04
  -9.9799800e+00   6.7112840e-04
  -9.9599600e+00   6.8492071e-04
  -9.9399399e+00   6.9879178e-04
  -9.9199199e+00   7.1273499e-04
  -9.8998999e+00   7.2674356e-04
  -9.8798799e+00   7.4081054e-04
  -9.8598599e+00   7.5492882e-04
  -9.8398398e+00   7.6909113e-04
  -9.8198198e+00   7.8329009e-04
  -9.7997998e+00   7.9751815e-04
  -9.7797798e+00   8.1176770e-04
  -9.7597598e+00   8.2603098e-04
  -9.7397397e+00   8.4030018e-04
  -9.7197197e+00   8.5456741e-04
  -9.6996997e+00   8.6882474e-04
  -9.6796797e+00   8.8306421e-04
  -9.6596597e+00   8.9727787e-04
  -9.6396396e+00   9.1145778e-04
  -9.6196196e+00   9.2559607e-04
  -9.5995996e+00   9.3968493e-04
  -9.5795796e+00   9.5371671e-04
  -9.5595596e+00   9.6768387e-04
  -9.5395395e+00   9.8157910e-04
  -9.5195195e+00   9.9539530e-04
  -9.4994995e+00   1.0091257e-03
  -9.4794795e+00   1.0227638e-03
  -9.4594595e+00   1.0363035e-03
  -9.4394394e+00   1.0497392e-03
  -9.4194194e+00   1.0630658e-03
  -9.3993994e+00   1.0762788e-03
  -9.3793794e+00   1.0893743e-03
  -9.3593594e+00   1.1023491e-03
  -9.3393393e+00   1.1152010e-03
  -9.3193193e+00   1.1279285e-03
  -9.2992993e+00   1.1405311e-03
  -9.2792793e+00   1.1530097e-03
  -9.2592593e+00   1.1653660e-03
  -9.2392392e+00   1.1776034e-03
  -9.2192192e+00   1.1897266e-03
  -9.1991992e+00   1.2017419e-03
  -9.1791792e+00   1.2136573e-03
  -9.1591592e+00   1.2254827e-03
  -9.1391391e+00   1.2372300e-03
  -9.1191191e+00   1.2489133e-03
  -9.0990991e+00   1.2605491e-03
  -9.0790791e+00   1.2721562e-03
  -9.0590591e+00   1.2837564e-03
  -9.0390390e+00   1.2953741e-03
  -9.0190190e+00   1.3070367e-03
  -8.9989990e+00   1.3187752e-03
  -8.9789790e+00   1.3306235e-03
  -8.9589590e+00   1.3426193e-03
  -8.9389389e+00   1.3548039e-03
  -8.9189189e+00   1.3672227e-03
  -8.8988989e+00   1.3799248e-03
  -8.8788789e+00   1.3929637e-03
  -8.8588589e+00   1.4063968e-03
  -8.8388388e+00   1.4202860e-03
  -8.8188188e+00   1.4346975e-03
  -8.7987988e+00   1.4497018e-03
  -8.7787788e+00   1.4653735e-03
  -8.7587588e+00   1.4817918e-03
  -8.7387387e+00   1.4990395e-03
  -8.7187187e+00   1.5172035e-03
  -8.6986987e+00   1.5363744e-03
  -8.6786787e+00   1.5566459e-03
  -8.6586587e+00   1.5781148e-03
  -8.6386386e+00   1.6008806e-03
  -8.6186186e+00   1.6250446e-03
  -8.5985986e+00   1.6507102e-03
  -8.5785786e+00   1.6779815e-03
  -8.5585586e+00   1.7069634e-03
  -8.5385385e+00   1.7377607e-03
  -8.5185185e+00   1.7704778e-03
  -8.4984985e+00   1.8052178e-03
  -8.4784785e+00   1.8420822e-03
  -8.4584585e+00   1.8811704e-03
  -8.4384384e+00   1.9225791e-03
  -8.4184184e+00   1.9664020e-03
  -8.3983984e+00   2.0127293e-03
  -8.3783784e+00   2.0616476e-03
  -8.3583584e+00   2.1132394e-03
  -8.3383383e+00   2.1675832e-03
  -8.3183183e+00   2.2247530e-03
  -8.2982983e+00   2.2848188e-03
  -8.2782783e+00   2.3478462e-03
  -8.2582583e+00   2.4138962e-03
  -8.2382382e+00   2.4830261e-03
  -8.2182182e+00   2.5552888e-03
  -8.1981982e+00   2.6307334e-03
  -8.1781782e+00   2.7094050e-03
  -8.1581582e+00   2.7913455e-03
  -8.1381381e+00   2.8765930e-03
  -8.1181181e+00   2.9651826e-03
  -8.0980981e+00   3.0571462e-03
  -8.0780781e+00   3.1525128e-03
  -8.0580581e+00   3.2513087e-03
  -8.0380380e+00   3.3535578e-03
  -8.0180180e+00   3.4592812e-03
  -7.9979980e+00   3.5684978e-03
  -7.9779780e+00   3.6812244e-03
  -7.9579580e+00   3.7974754e-03
  -7.9379379e+00   3.9172634e-03
  -7.9179179e+00   4.0405986e-03
  -7.8978979e+00   4.1674896e-03
  -7.8778779e+00   4.2979427e-03
  -7.8578579e+00   4.4319623e-03
  -7.8378378e+00   4.5695512e-03
  -7.8178178e+00   4.7107096e-03
  -7.7977978e+00   4.8554363e-03
  -7.7777778e+00   5.0037278e-03
  -7.7577578e+00   5.1555786e-03
  -7.7377377e+00   5.3109810e-03
  -7.7177177e+00   5.4699252e-03
  -7.6976977e+00   5.6323994e-03
  -7.6776777e+00   5.7983893e-03
  -7.6576577e+00   5.9678784e-03
  -7.6376376e+00   6.1408476e-03
  -7.6176176e+00   6.3172755e-03
  -7.5975976e+00   6.4971383e-03
  -7.5775776e+00   6.6804093e-03
  -7.5575576e+00   6.8670593e-03
  -7.5375375e+00   7.0570562e-03
  -7.5175175e+00   7.2503654e-03
  -7.4974975e+00   7.4469489e-03
  -7.4774775e+00   7.6467661e-03
  -7.4574575e+00   7.8497733e-03
  -7.4374374e+00   8.0559235e-03
  -7.4174174e+00   8.2651667e-03
  -7.3973974e+00   8.4774495e-03
  -7.3773774e+00   8.6927153e-03
  -7.3573574e+00   8.9109042e-03
  -7.3373373e+00   9.1319527e-03
  -7.3173173e+00   9.3557938e-03
  -7.2972973e+00   9.5823572e-03
  -7.2772773e+00   9.8115690e-03
  -7.2572573e+00   1.0043351e-02
  -7.2372372e+00   1.0277623e-02
  -7.2172172e+00   1.0514300e-02
  -7.1971972e+00   1.0753293e-02
  -7.1771772e+00   1.0994510e-02
  -7.1571572e+00   1.1237855e-02
  -7.1371371e+00   1.1483229e-02
  -7.1171171e+00   1.1730529e-02
  -7.0970971e+00   1.1979647e-02
  -7.0770771e+00   1.2230475e-02
  -7.0570571e+00   1.2482898e-02
  -7.0370370e+00   1.2736799e-02
  -7.0170170e+00   1.2992058e-02
  -6.9969970e+00   1.3248551e-02
  -6.9769770e+00   1.3506151e-02
  -6.9569570e+00   1.3764730e-02
  -6.9369369e+00   1.4024153e-02
  -6.9169169e+00   1.4284287e-02
  -6.8968969e+00   1.4544994e-02
  -6.8768769e+00   1.4806135e-02
  -6.8568569e+00   1.5067567e-02
  -6.8368368e+00   1.5329149e-02
  -6.8168168e+00   1.5590734e-02
  -6.7967968e+00   1.5852179e-02
  -6.7767768e+00   1.6113337e-02
  -6.7567568e+00   1.6374061e-02
  -6.7367367e+00   1.6634207e-02
  -6.7167167e+00   1.6893629e-02
  -6.6966967e+00   1.7152184e-02
  -6.6766767e+00   1.7409730e-02
  -6.6566567e+00   1.7666128e-02
  -6.6366366e+00   1.7921242e-02
  -6.6166166e+00   1.8174942e-02
  -6.5965966e+00   1.8427100e-02
  -6.5765766e+00   1.8677595e-02
  -6.5565566e+00   1.8926315e-02
  -6.5365365e+00   1.9173153e-02
  -6.5165165e+00   1.9418012e-02
  -6.4964965e+00   1.9660806e-02
  -6.4764765e+00   1.9901460e-02
  -6.4564565e+00   2.0139911e-02
  -6.4364364e+00   2.0376113e-02
  -6.4164164e+00   2.0610034e-02
  -6.3963964e+00   2.0841660e-02
  -6.3763764e+00   2.1070998e-02
  -6.3563564e+00   2.1298077e-02
  -6.3363363e+00   2.1522947e-02
  -6.3163163e+00   2.1745688e-02
  -6.2962963e+00   2.1966405e-02
  -6.2762763e+00   2.2185236e-02
  -6.2562563e+00   2.2402352e-02
  -6.2362362e+00   2.2617959e-02
  -6.2162162e+00   2.2832304e-02
  -6.1961962e+00   2.3045674e-02
  -6.1761762e+00   2.3258404e-02
  -6.1561562e+00   2.3470874e-02
  -6.1361361e+00   2.3683516e-02
  -6.1161161e+00   2.3896820e-02
  -6.0960961e+00   2.4111329e-02
  -6.0760761e+00   2.4327650e-02
  -6.0560561e+00   2.4546454e-02
  -6.0360360e+00   2.4768479e-02
  -6.0160160e+00   2.4994532e-02
  -5.9959960e+00   2.5225493e-02
  -5.9759760e+00   2.5462319e-02
  -5.9559560e+00   2.5706041e-02
  -5.9359359e+00   2.5957770e-02
  -5.9159159e+00   2.6218694e-02
  -5.8958959e+00   2.6490082e-02
  -5.8758759e+00   2.6773281e-02
  -5.8558559e+00   2.7069715e-02
  -5.8358358e+00   2.7380884e-02
  -5.8158158e+00   2.7708359e-02
  -5.7957958e+00   2.8053780e-02
  -5.7757758e+00   2.8418847e-02
  -5.7557558e+00   2.8805320e-02
  -5.7357357e+00   2.9215006e-02
  -5.7157157e+00   2.9649754e-02
  -5.6956957e+00   3.0111447e-02
  -5.6756757e+00   3.0601989e-02
  -5.6556557e+00   3.1123299e-02
  -5.6356356e+00   3.1677299e-02
  -5.6156156e+00   3.2265902e-02
  -5.5955956e+00   3.2891006e-02
  -5.5755756e+00   3.3554478e-02
  -5.5555556e+00   3.4258150e-02
  -5.5355355e+00   3.5003807e-02
  -5.5155155e+00   3.5793181e-02
  -5.4954955e+00   3.6627941e-02
  -5.4754755e+00   3.7509690e-02
  -5.4554555e+00   3.8439959e-02
  -5.4354354e+00   3.9420203e-02
  -5.4154154e+00   4.0451800e-02
  -5.3953954e+00   4.1536049e-02
  -5.3753754e+00   4.2674166e-02
  -5.3553554e+00   4.3867291e-02
  -5.3353353e+00   4.5116486e-02
  -5.3153153e+00   4.6422734e-02
  -5.2952953e+00   4.7786947e-02
  -5.2752753e+00   4.9209965e-02
  -5.2552553e+00   5.0692560e-02
  -5.2352352e+00   5.2235440e-02
  -5.2152152e+00   5.3839251e-02
  -5.1951952e+00   5.5504581e-02
  -5.1751752e+00   5.7231962e-02
  -5.1551552e+00   5.9021876e-02
  -5.1351351e+00   6.0874752e-02
  -5.1151151e+00   6.2790975e-02
  -5.0950951e+00   6.4770882e-02
  -5.0750751e+00   6.6814768e-02
  -5.0550551e+00   6.8922886e-02
  -5.0350350e+00   7.1095448e-02
  -5.0150150e+00   7.3332627e-02
  -4.9949950e+00   7.5634553e-02
  -4.9749750e+00   7.8001323e-02
  -4.9549550e+00   8.0432989e-02
  -4.9349349e+00   8.2929569e-02
  -4.9149149e+00   8.5491037e-02
  -4.8948949e+00   8.8117332e-02
  -4.8748749e+00   9.0808347e-02
  -4.8548549e+00   9.3563937e-02
  -4.8348348e+00   9.6383912e-02
  -4.8148148e+00   9.9268040e-02
  -4.7947948e+00   1.0221604e-01
  -4.7747748e+00   1.0522759e-01
  -4.7547548e+00   1.0830231e-01
  -4.7347347e+00   1.1143979e-01
  -4.7147147e+00   1.1463953e-01
  -4.6946947e+00   1.1790103e-01
  -4.6746747e+00   1.2122368e-01
  -4.6546547e+00   1.2460686e-01
  -4.6346346e+00   1.2804986e-01
  -4.6146146e+00   1.3155192e-01
  -4.5945946e+00   1.3511222e-01
  -4.5745746e+00   1.3872987e-01
  -4.5545546e+00   1.4240391e-01
  -4.5345345e+00   1.4613333e-01
  -4.5145145e+00   1.4991704e-01
  -4.4944945e+00   1.5375386e-01
  -4.4744745e+00   1.5764257e-01
  -4.4544545e+00   1.6158186e-01
  -4.4344344e+00   1.6557032e-01
  -4.4144144e+00   1.6960651e-01
  -4.3943944e+00   1.7368887e-01
  -4.3743744e+00   1.7781578e-01
  -4.3543544e+00   1.8198552e-01
  -4.3343343e+00   1.8619631e-01
  -4.3143143e+00   1.9044628e-01
  -4.2942943e+00   1.9473345e-01
  -4.2742743e+00   1.9905578e-01
  -4.2542543e+00   2.0341115e-01
  -4.2342342e+00   2.0779732e-01
  -4.2142142e+00   2.1221201e-01
  -4.1941942e+00   2.1665282e-01
  -4.1741742e+00   2.2111726e-01
  -4.1541542e+00   2.2560279e-01
  -4.1341341e+00   2.3010676e-01
  -4.1141141e+00   2.3462644e-01
  -4.0940941e+00   2.3915903e-01
  -4.0740741e+00   2.4370164e-01
  -4.0540541e+00   2.4825131e-01
  -4.0340340e+00   2.5280502e-01
  -4.0140140e+00   2.5735966e-01
  -3.9939940e+00   2.6191207e-01
  -3.9739740e+00   2.6645902e-01
  -3.9539540e+00   2.7099723e-01
  -3.9339339e+00   2.7552338e-01
  -3.9139139e+00   2.8003409e-01
  -3.8938939e+00   2.8452596e-01
  -3.8738739e+00   2.8899555e-01
  -3.8538539e+00   2.9343941e-01
  -3.8338338e+00   2.9785409e-01
  -3.8138138e+00   3.0223611e-01
  -3.7937938e+00   3.0658205e-01
  -3.7737738e+00   3.1088847e-01
  -3.7537538e+00   3.1515200e-01
  -3.7337337e+00   3.1936931e-01
  -3.7137137e+00   3.2353714e-01
  -3.6936937e+00   3.2765233e-01
  -3.6736737e+00   3.3171182e-01
  -3.6536537e+00   3.3571266e-01
  -3.6336336e+00   3.3965206e-01
  -3.6136136e+00   3.4352741e-01
  -3.5935936e+00   3.4733629e-01
  -3.5735736e+00   3.5107648e-01
  -3.5535536e+00   3.5474604e-01
  -3.5335335e+00   3.5834328e-01
  -3.5135135e+00   3.6186684e-01
  -3.4934935e+00   3.6531569e-01
  -3.4734735e+00   3.6868920e-01
  -3.4534535e+00   3.7198714e-01
  -3.4334334e+00   3.7520974e-01
  -3.4134134e+00   3.7835772e-01
  -3.3933934e+00   3.8143236e-01
  -3.3733734e+00   3.8443551e-01
  -3.3533534e+00   3.8736967e-01
  -3.3333333e+00   3.9023800e-01
  -3.3133133e+00   3.9304443e-01
  -3.2932933e+00   3.9579364e-01
  -3.2732733e+00   3.9849117e-01
  -3.2532533e+00   4.0114345e-01
  -3.2332332e+00   4.0375785e-01
  -3.2132132e+00   4.0634275e-01
  -3.1931932e+00   4.0890756e-01
  -3.1731732e+00   4.1146282e-01
  -3.1531532e+00   4.1402019e-01
  -3.1331331e+00   4.1659254e-01
  -3.1131131e+00   4.1919396e-01
  -3.0930931e+00   4.2183979e-01
  -3.0730731e+00   4.2454665e-01
  -3.0530531e+00   4.2733247e-01
  -3.0330330e+00   4.3021643e-01
  -3.0130130e+00   4.3321902e-01
  -2.9929930e+00   4.3636195e-01
  -2.9729730e+00   4.3966813e-01
  -2.9529530e+00   4.4316161e-01
  -2.9329329e+00   4.4686746e-01
  -2.9129129e+00   4.5081169e-01
  -2.8928929e+00   4.5502111e-01
  -2.8728729e+00   4.5952318e-01
  -2.8528529e+00   4.6434581e-01
  -2.8328328e+00   4.6951721e-01
  -2.8128128e+00   4.7506564e-01
  -2.7927928e+00   4.8101917e-01
  -2.7727728e+00   4.8740548e-01
  -2.7527528e+00   4.9425159e-01
  -2.7327327e+00   5.0158357e-01
  -2.7127127e+00   5.0942636e-01
  -2.6926927e+00   5.1780344e-01
  -2.6726727e+00   5.2673667e-01
  -2.6526527e+00   5.3624599e-01
  -2.6326326e+00   5.4634926e-01
  -2.6126126e+00   5.5706208e-01
  -2.5925926e+00   5.6839757e-01
  -2.5725726e+00   5.8036629e-01
  -2.5525526e+00   5.9297607e-01
  -2.5325325e+00   6.0623194e-01
  -2.5125125e+00   6.2013602e-01
  -2.4924925e+00   6.3468747e-01
  -2.4724725e+00   6.4988247e-01
  -2.4524525e+00   6.6571412e-01
  -2.4324324e+00   6.8217245e-01
  -2.4124124e+00   6.9924439e-01
  -2.3923924e+00   7.1691375e-01
  -2.3723724e+00   7.3516117e-01
  -2.3523524e+00   7.5396414e-01
  -2.3323323e+00   7.7329698e-01
  -2.3123123e+00   7.9313078e-01
  -2.2922923e+00   8.1343340e-01
  -2.2722723e+00   8.3416945e-01
  -2.2522523e+00   8.5530029e-01
  -2.2322322e+00   8.7678395e-01
  -2.2122122e+00   8.9857521e-01
  -2.1921922e+00   9.2062552e-01
  -2.1721722e+00   9.4288305e-01
  -2.1521522e+00   9.6529272e-01
  -2.1321321e+00   9.8779626e-01
  -2.1121121e+00   1.0103322e+00
  -2.0920921e+00   1.0328362e+00
  -2.0720721e+00   1.0552408e+00
  -2.0520521e+00   1.0774760e+00
  -2.0320320e+00   1.0994692e+00
  -2.0120120e+00   1.1211455e+00
  -1.9919920e+00   1.1424279e+00
  -1.9719720e+00   1.1632381e+00
  -1.9519520e+00   1.1834961e+00
  -1.9319319e+00   1.2031213e+00
  -1.9119119e+00   1.2220328e+00
  -1.8918919e+00   1.2401495e+00
  -1.8718719e+00   1.2573912e+00
  -1.8518519e+00   1.2736790e+00
  -1.8318318e+00   1.2889357e+00
  -1.8118118e+00   1.3030866e+00
  -1.7917918e+00   1.3160603e+00
  -1.7717718e+00   1.3277890e+00
  -1.7517518e+00   1.3382093e+00
  -1.7317317e+00   1.3472628e+00
  -1.7117117e+00   1.3548968e+00
  -1.6916917e+00   1.3610646e+00
  -1.6716717e+00   1.3657264e+00
  -1.6516517e+00   1.3688492e+00
  -1.6316316e+00   1.3704077e+00
  -1.6116116e+00   1.3703842e+00
  -1.5915916e+00   1.3687691e+00
  -1.5715716e+00   1.3655611e+00
  -1.5515516e+00   1.3607668e+00
  -1.5315315e+00   1.3544014e+00
  -1.5115115e+00   1.3464880e+00
  -1.4914915e+00   1.3370578e+00
  -1.4714715e+00   1.3261495e+00
  -1.4514515e+00   1.3138096e+00
  -1.4314314e+00   1.3000913e+00
  -1.4114114e+00   1.2850549e+00
  -1.3913914e+00   1.2687669e+00
  -1.3713714e+00   1.2512994e+00
  -1.3513514e+00   1.2327304e+00
  -1.3313313e+00   1.2131427e+00
  -1.3113113e+00   1.1926238e+00
  -1.2912913e+00   1.1712653e+00
  -1.2712713e+00   1.1491631e+00
  -1.2512513e+00   1.1264165e+00
  -1.2312312e+00   1.1031282e+00
  -1.2112112e+00   1.0794045e+00
  -1.1911912e+00   1.0553545e+00
  -1.1711712e+00   1.0310907e+00
  -1.1511512e+00   1.0067286e+00
  -1.1311311e+00   9.8238689e-01
  -1.1111111e+00   9.5818764e-01
  -1.0910911e+00   9.3425615e-01
  -1.0710711e+00   9.1072118e-01
  -1.0510511e+00   8.8771486e-01
  -1.0310310e+00   8.6537257e-01
  -1.0110110e+00   8.4383262e-01
  -9.9099099e-01   8.2323575e-01
  -9.7097097e-01   8.0372420e-01
  -9.5095095e-01   7.8544052e-01
  -9.3093093e-01   7.6852583e-01
  -9.1091091e-01   7.5311769e-01
  -8.9089089e-01   7.3934746e-01
  -8.7087087e-01   7.2733716e-01
  -8.5085085e-01   7.1719615e-01
  -8.3083083e-01   7.0901759e-01
  -8.1081081e-01   7.0287504e-01
  -7.9079079e-01   6.9881946e-01
  -7.7077077e-01   6.9687692e-01
  -7.5075075e-01   6.9704722e-01
  -7.3073073e-01   6.9930361e-01
  -7.1071071e-01   7.0359361e-01
  -6.9069069e-01   7.0984088e-01
  -6.7067067e-01   7.1794802e-01
  -6.5065065e-01   7.2779981e-01
  -6.3063063e-01   7.3926688e-01
  -6.1061061e-01   7.5220937e-01
  -5.9059059e-01   7.6648028e-01
  -5.7057057e-01   7.8192861e-01
  -5.5055055e-01   7.9840188e-01
  -5.3053053e-01   8.1574822e-01
  -5.1051051e-01   8.3381801e-01
  -4.9049049e-01   8.5246499e-01
  -4.7047047e-01   8.7154707e-01
  -4.5045045e-01   8.9092684e-01
  -4.3043043e-01   9.1047182e-01
  -4.1041041e-01   9.3005462e-01
  -3.9039039e-01   9.4955288e-01
  -3.7037037e-01   9.6884930e-01
  -3.5035035e-01   9.8783153e-01
  -3.3033033e-01   1.0063921e+00
  -3.1031031e-01   1.0244284e+00
  -2.9029029e-01   1.0418425e+00
  -2.7027027e-01   1.0585417e+00
  -2.5025025e-01   1.0744378e+00
  -2.3023023e-01   1.0894480e+00
  -2.1021021e-01   1.1034943e+00
  -1.9019019e-01   1.1165044e+00
  -1.7017017e-01   1.1284115e+00
  -1.5015015e-01   1.1391545e+00
  -1.3013013e-01   1.1486783e+00
  -1.1011011e-01   1.1569341e+00
  -9.0090090e-02   1.1638797e+00
  -7.0070070e-02   1.1694795e+00
  -5.0050050e-02   1.1737046e+00
  -3.0030030e-02   1.1765335e+00
  -1.0010010e-02   1.1779516e+00
   1.0010010e-02   1.1779516e+00
   3.0030030e-02   1.1765335e+00
   5.0050050e-02   1.1737046e+00
   7.0070070e-02   1.1694795e+00
   9.0090090e-02   1.1638797e+00
   1.1011011e-01   1.1569341e+00
   1.3013013e-01   1.1486783e+00
   1.5015015e-01   1.1391545e+00
   1.7017017e-01   1.1284115e+00
   1.9019019e-01   1.1165044e+00
   2.1021021e-01   1.1034943e+00
   2.3023023e-01   1.0894480e+00
   2.5025025e-01   1.0744378e+00
   2.7027027e-01   1.0585417e+00
   2.9029029e-01   1.0418425e+00
   3.1031031e-01   1.0244284e+00
   3.3033033e-01   1.0063921e+00
   3.5035035e-01   9.8783153e-01
   3.7037037e-01   9.6884930e-01
   3.9039039e-01   9.4955288e-01
   4.1041041e-01   9.3005462e-01
   4.3043043e-01   9.1047182e-01
   4.5045045e-01   8.9092684e-01
   4.7047047e-01   8.7154707e-01
   4.9049049e-01   8.5246499e-01
   5.1051051e-01   8.3381801e-01
   5.3053053e-01   8.1574822e-01
   5.5055055e-01   7.9840188e-01
   5.7057057e-01   7.8192861e-01
   5.9059059e-01   7.6648028e-01
   6.1061061e-01   7.5220937e-01
   6.3063063e-01   7.3926688e-01
   6.5065065e-01   7.2779981e-01
   6.7067067e-01   7.1794802e-01
   6.9069069e-01   7.0984088e-01
   7.1071071e-01   7.0359361e-01
   7.3073073e-01   6.9930361e-01
   7.5075075e-01   6.9704722e-01
   7.7077077e-01   6.9687692e-01
   7.9079079e-01   6.9881946e-01
   8.1081081e-01   7.0287504e-01
   8.3083083e-01   7.0901759e-01
   8.5085085e-01   7.1719615e-01
   8.7087087e-01   7.2733716e-01
   8.9089089e-01   7.3934746e-01
   9.1091091e-01   7.5311769e-01
   9.3093093e-01   7.6852583e-01
   9.5095095e-01   7.8544052e-01
   9.7097097e-01   8.0372420e-01
   9.9099099e-01   8.2323575e-01
   1.0110110e+00   8.4383262e-01
   1.0310310e+00   8.6537257e-01
   1.0510511e+00   8.8771486e-01
   1.0710711e+00   9.1072118e-01
   1.0910911e+00   9.3425615e-01
   1.1111111e+00   9.5818764e-01
   1.1311311e+00   9.8238689e-01
   1.1511512e+00   1.0067286e+00
   1.1711712e+00   1.0310907e+00
   1.1911912e+00   1.0553545e+00
   1.2112112e+00   1.0794045e+00
   1.2312312e+00   1.1031282e+00
   1.2512513e+00   1.1264165e+00
   1.2712713e+00   1.1491631e+00
   1.2912913e+00   1.1712653e+00
   1.3113113e+00   1.1926238e+00
   1.3313313e+00   1.2131427e+00
   1.3513514e+00   1.2327304e+00
   1.3713714e+00   1.2512994e+00
   1.3913914e+00   1.2687669e+00
   1.4114114e+00   1.2850549e+00
   1.4314314e+00   1.3000913e+00
   1.4514515e+00   1.3138096e+00
   1.4714715e+00   1.3261495e+00
   1.4914915e+00   1.3370578e+00
   1.5115115e+00   1.3464880e+00
   1.5315315e+00   1.3544014e+00
   1.5515516e+00   1.3607668e+00
   1.5715716e+00   1.3655611e+00
   1.5915916e+00   1.3687691e+00
   1.6116116e+00   1.3703842e+00
   1.6316316e+00   1.3704077e+00
   1.6516517e+00   1.3688492e+00
   1.6716717e+00   1.3657264e+00
   1.6916917e+00   1.3610646e+00
   1.7117117e+00   1.3548968e+00
   1.7317317e+00   1.3472628e+00
   1.7517518e+00   1.3382093e+00
   1.7717718e+00   1.3277890e+00
   1.7917918e+00   1.3160603e+00
   1.8118118e+00   1.3030866e+00
   1.8318318e+00   1.2889357e+00
   1.8518519e+00   1.2736790e+00
   1.8718719e+00   1.2573912e+00
   1.8918919e+00   1.2401495e+00
   1.9119119e+00   1.2220328e+00
   1.9319319e+00   1.2031213e+00
   1.9519520e+00   1.1834961e+00
   1.9719720e+00   1.1632381e+00
   1.9919920e+00   1.1424279e+00
   2.0120120e+00   1.1211455e+00
   2.0320320e+00   1.0994692e+00
   2.0520521e+00   1.0774760e+00
   2.0720721e+00   1.0552408e+00
   2.0920921e+00   1.0328362e+00
   2.1121121e+00   1.0103322e+00
   2.1321321e+00   9.8779626e-01
   2.1521522e+00   9.6529272e-01
   2.1721722e+00   9.4288305e-01
   2.1921922e+00   9.2062552e-01
   2.2122122e+00   8.9857521e-01
   2.2322322e+00   8.7678395e-01
   2.2522523e+00   8.5530029e-01
   2.2722723e+00   8.3416945e-01
   2.2922923e+00   8.1343340e-01
   2.3123123e+00   7.9313078e-01
   2.3323323e+00   7.7329698e-01
   2.3523524e+00   7.5396414e-01
   2.3723724e+00   7.3516117e-01
   2.3923924e+00   7.1691375e-01
   2.4124124e+00   6.9924439e-01
   2.4324324e+00   6.8217245e-01
   2.4524525e+00   6.6571412e-01
   2.4724725e+00   6.4988247e-01
   2.4924925e+00   6.3468747e-01
   2.5125125e+00   6.2013602e-01
   2.5325325e+00   6.0623194e-01
   2.5525526e+00   5.9297607e-01
   2.5725726e+00   5.8036629e-01
   2.5925926e+00   5.6839757e-01
   2.6126126e+00   5.5706208e-01
   2.6326326e+00   5.4634926e-01
   2.6526527e+00   5.3624599e-01
   2.6726727e+00   5.2673667e-01
   2.6926927e+00   5.1780344e-01
   2.7127127e+00   5.0942636e-01
   2.7327327e+00   5.0158357e-01
   2.7527528e+00   4.9425159e-01
   2.7727728e+00   4.8740548e-01
   2.7927928e+00   4.8101917e-01
   2.8128128e+00   4.7506564e-01
   2.8328328e+00   4.6951721e-01
   2.8528529e+00   4.6434581e-01
   2.8728729e+00   4.5952318e-01
   2.8928929e+00   4.5502111e-01
   2.9129129e+00   4.5081169e-01
   2.9329329e+00   4.4686746e-01
   2.9529530e+00   4.4316161e-01
   2.9729730e+00   4.3966813e-01
   2.9929930e+00   4.3636195e-01
   3.0130130e+00   4.3321902e-01
   3.0330330e+00   4.3021643e-01
   3.0530531e+00   4.2733247e-01
   3.0730731e+00   4.2454665e-01
   3.0930931e+00   4.2183979e-01
   3.1131131e+00   4.1919396e-01
   3.1331331e+00   4.1659254e-01
   3.1531532e+00   4.1402019e-01
   3.1731732e+00   4.1146282e-01
   3.1931932e+00   4.0890756e-01
   3.2132132e+00   4.0634275e-01
   3.2332332e+00   4.0375785e-01
   3.2532533e+00   4.0114345e-01
   3.2732733e+00   3.9849117e-01
   3.2932933e+00   3.9579364e-01
   3.3133133e+00   3.9304443e-01
   3.3333333e+00   3.9023800e-01
   3.3533534e+00   3.8736967e-01
   3.3733734e+00   3.8443551e-01
   3.3933934e+00   3.8143236e-01
   3.4134134e+00   3.7835772e-01
   3.4334334e+00   3.7520974e-01
   3.4534535e+00   3.7198714e-01
   3.4734735e+00   3.6868920e-01
   3.4934935e+00   3.6531569e-01
   3.5135135e+00   3.6186684e-01
   3.5335335e+00   3.5834328e-01
   3.5535536e+00   3.5474604e-01
   3.5735736e+00   3.5107648e-01
   3.5935936e+00   3.4733629e-01
   3.6136136e+00   3.4352741e-01
   3.6336336e+00   3.3965206e-01
   3.6536537e+00   3.3571266e-01
   3.6736737e+00   3.3171182e-01
   3.6936937e+00   3.2765233e-01
   3.7137137e+00   3.2353714e-01
   3.7337337e+00   3.1936931e-01
   3.7537538e+00   3.1515200e-01
   3.7737738e+00   3.1088847e-01
   3.7937938e+00   3.0658205e-01
   3.8138138e+00   3.0223611e-01
   3.8338338e+00   2.9785409e-01
   3.8538539e+00   2.9343941e-01
   3.8738739e+00   2.8899555e-01
   3.8938939e+00   2.8452596e-01
   3.9139139e+00   2.8003409e-01
   3.9339339e+00   2.7552338e-01
   3.9539540e+00   2.7099723e-01
   3.9739740e+00   2.6645902e-01
   3.9939940e+00   2.6191207e-01
   4.0140140e+00   2.5735966e-01
   4.0340340e+00   2.5280502e-01
   4.0540541e+00   2.4825131e-01
   4.0740741e+00   2.4370164e-01
   4.0940941e+00   2.3915903e-01
   4.1141141e+00   2.3462644e-01
   4.1341341e+00   2.3010676e-01
   4.1541542e+00   2.2560279e-01
   4.1741742e+00   2.2111726e-01
   4.1941942e+00   2.1665282e-01
   4.2142142e+00   2.1221201e-01
   4.2342342e+00   2.0779732e-01
   4.2542543e+00   2.0341115e-01
   4.2742743e+00   1.9905578e-01
   4.2942943e+00   1.9473345e-01
   4.3143143e+00   1.9044628e-01
   4.3343343e+00   1.8619631e-01
   4.3543544e+00   1.8198552e-01
   4.3743744e+00   1.7781578e-01
   4.3943944e+00   1.7368887e-01
   4.4144144e+00   1.6960651e-01
   4.4344344e+00   1.6557032e-01
   4.4544545e+00   1.6158186e-01
   4.4744745e+00   1.5764257e-01
   4.4944945e+00   1.5375386e-01
   4.5145145e+00   1.4991704e-01
   4.5345345e+00   1.4613333e-01
   4.5545546e+00   1.4240391e-01
   4.5745746e+00   1.3872987e-01
   4.5945946e+00   1.3511222e-01
   4.6146146e+00   1.3155192e-01
   4.6346346e+00   1.2804986e-01
   4.6546547e+00   1.2460686e-01
   4.6746747e+00   1.2122368e-01
   4.6946947e+00   1.1790103e-01
   4.7147147e+00   1.1463953e-01
   4.7347347e+00   1.1143979e-01
   4.7547548e+00   1.0830231e-01
   4.7747748e+00   1.0522759e-01
   4.7947948e+00   1.0221604e-01
   4.8148148e+00   9.9268040e-02
   4.8348348e+00   9.6383912e-02
   4.8548549e+00   9.3563937e-02
   4.8748749e+00   9.0808347e-02
   4.8948949e+00   8.8117332e-02
   4.9149149e+00   8.5491037e-02
   4.9349349e+00   8.2929569e-02
   4.9549550e+00   8.0432989e-02
   4.9749750e+00   7.8001323e-02
   4.9949950e+00   7.5634553e-02
   5.0150150e+00   7.3332627e-02
   5.0350350e+00   7.1095448e-02
   5.0550551e+00   6.8922886e-02
   5.0750751e+00   6.6814768e-02
   5.0950951e+00   6.4770882e-02
   5.1151151e+00   6.2790975e-02
   5.1351351e+00   6.0874752e-02
   5.1551552e+00   5.9021876e-02
   5.1751752e+00   5.7231962e-02
   5.1951952e+00   5.5504581e-02
   5.2152152e+00   5.3839251e-02
   5.2352352e+00   5.2235440e-02
   5.2552553e+00   5.0692560e-02
   5.2752753e+00   4.9209965e-02
   5.2952953e+00   4.7786947e-02
   5.3153153e+00   4.6422734e-02
   5.3353353e+00   4.5116486e-02
   5.3553554e+00   4.3867291e-02
   5.3753754e+00   4.2674166e-02
   5.3953954e+00   4.1536049e-02
   5.4154154e+00   4.0451800e-02
   5.4354354e+00   3.9420203e-02
   5.4554555e+00   3.8439959e-02
   5.4754755e+00   3.7509690e-02
   5.4954955e+00   3.6627941e-02
   5.5155155e+00   3.5793181e-02
   5.5355355e+00   3.5003807e-02
   5.5555556e+00   3.4258150e-02
   5.5755756e+00   3.3554478e-02
   5.5955956e+00   3.2891006e-02
   5.6156156e+00   3.2265902e-02
   5.6356356e+00   3.1677299e-02
   5.6556557e+00   3.1123299e-02
   5.6756757e+00   3.0601989e-02
   5.6956957e+00   3.0111447e-02
   5.7157157e+00   2.9649754e-02
   5.7357357e+00   2.9215006e-02
   5.7557558e+00   2.8805320e-02
   5.7757758e+00   2.8418847e-02
   5.7957958e+00   2.8053780e-02
   5.8158158e+00   2.7708359e-02
   5.8358358e+00   2.7380884e-02
   5.8558559e+00   2.7069715e-02
   5.8758759e+00   2.6773281e-02
   5.8958959e+00   2.6490082e-02
   5.9159159e+00   2.6218694e-02
   5.9359359e+00   2.5957770e-02
   5.9559560e+00   2.5706041e-02
   5.9759760e+00   2.5462319e-02
   5.9959960e+00   2.5225493e-02
   6.0160160e+00   2.4994532e-02
   6.0360360e+00   2.4768479e-02
   6.0560561e+00   2.4546454e-02
   6.0760761e+00   2.4327650e-02
   6.0960961e+00   2.4111329e-02
   6.1161161e+00   2.3896820e-02
   6.1361361e+00   2.3683516e-02
   6.1561562e+00   2.3470874e-02
   6.1761762e+00   2.3258404e-02
   6.1961962e+00   2.3045674e-02
   6.2162162e+00   2.2832304e-02
   6.2362362e+00   2.2617959e-02
   6.2562563e+00   2.2402352e-02
   6.2762763e+00   2.2185236e-02
   6.2962963e+00   2.1966405e-02
   6.3163163e+00   2.1745688e-02
   6.3363363e+00   2.1522947e-02
   6.3563564e+00   2.1298077e-02
   6.3763764e+00   2.1070998e-02
   6.3963964e+00   2.0841660e-02
   6.4164164e+00   2.0610034e-02
   6.4364364e+00   2.0376113e-02
   6.4564565e+00   2.0139911e-02
   6.4764765e+00   1.9901460e-02
   6.4964965e+00   1.9660806e-02
   6.5165165e+00   1.9418012e-02
   6.5365365e+00   1.9173153e-02
   6.5565566e+00   1.8926315e-02
   6.5765766e+00   1.8677595e-02
   6.5965966e+00   1.8427100e-02
   6.6166166e+00   1.8174942e-02
   6.6366366e+00   1.7921242e-02
   6.6566567e+00   1.7666128e-02
   6.6766767e+00   1.7409730e-02
   6.6966967e+00   1.7152184e-02
   6.7167167e+00   1.6893629e-02
   6.7367367e+00   1.6634207e-02
   6.7567568e+00   1.6374061e-02
   6.7767768e+00   1.6113337e-02
   6.7967968e+00   1.5852179e-02
   6.8168168e+00   1.5590734e-02
   6.8368368e+00   1.5329149e-02
   6.8568569e+00   1.5067567e-02
   6.8768769e+00   1.4806135e-02
   6.8968969e+00   1.4544994e-02
   6.9169169e+00   1.4284287e-02
   6.9369369e+00   1.4024153e-02
   6.9569570e+00   1.3764730e-02
   6.9769770e+00   1.3506151e-02
   6.9969970e+00   1.3248551e-02
   7.0170170e+00   1.2992058e-02
   7.0370370e+00   1.2736799e-02
   7.0570571e+00   1.2482898e-02
   7.0770771e+00   1.2230475e-02
   7.0970971e+00   1.1979647e-02
   7.1171171e+00   1.1730529e-02
   7.1371371e+00   1.1483229e-02
   7.1571572e+00   1.1237855e-02
   7.1771772e+00   1.0994510e-02
   7.1971972e+00   1.0753293e-02
   7.2172172e+00   1.0514300e-02
   7.2372372e+00   1.0277623e-02
   7.2572573e+00   1.0043351e-02
   7.2772773e+00   9.8115690e-03
   7.2972973e+00   9.5823572e-03
   7.3173173e+00   9.3557938e-03
   7.3373373e+00   9.1319527e-03
   7.3573574e+00   8.9109042e-03
   7.3773774e+00   8.6927153e-03
   7.3973974e+00   8.4774495e-03
   7.4174174e+00   8.2651667e-03
   7.4374374e+00   8.0559235e-03
   7.4574575e+00   7.8497733e-03
   7.4774775e+00   7.6467661e-03
   7.4974975e+00   7.4469489e-03
   7.5175175e+00   7.2503654e-03
   7.5375375e+00   7.0570562e-03
   7.5575576e+00   6.8670593e-03
   7.5775776e+00   6.6804093e-03
   7.5975976e+00   6.4971383e-03
   7.6176176e+00   6.3172755e-03
   7.6376376e+00   6.1408476e-03
   7.6576577e+00   5.9678784e-03
   7.6776777e+00   5.7983893e-03
   7.6976977e+00   5.6323994e-03
   7.7177177e+00   5.4699252e-03
   7.7377377e+00   5.3109810e-03
   7.7577578e+00   5.1555786e-03
   7.7777778e+00   5.0037278e-03
   7.7977978e+00   4.8554363e-03
   7.8178178e+00   4.7107096e-03
   7.8378378e+00   4.5695512e-03
   7.8578579e+00   4.4319623e-03
   7.8778779e+00   4.2979427e-03
   7.8978979e+00   4.1674896e-03
   7.9179179e+00   4.0405986e-03
   7.9379379e+00   3.9172634e-03
   7.9579580e+00   3.7974754e-03
   7.9779780e+00   3.6812244e-03
   7.9979980e+00   3.5684978e-03
   8.0180180e+00   3.4592812e-03
   8.0380380e+00   3.3535578e-03
   8.0580581e+00   3.2513087e-03
   8.0780781e+00   3.1525128e-03
   8.0980981e+00   3.0571462e-03
   8.1181181e+00   2.9651826e-03
   8.1381381e+00   2.8765930e-03
   8.1581582e+00   2.7913455e-03
   8.1781782e+00   2.7094050e-03
   8.1981982e+00   2.6307334e-03
   8.2182182e+00   2.5552888e-03
   8.2382382e+00   2.4830261e-03
   8.2582583e+00   2.4138962e-03
   8.2782783e+00   2.3478462e-03
   8.2982983e+00   2.2848188e-03
   8.3183183e+00   2.2247530e-03
   8.3383383e+00   2.1675832e-03
   8.3583584e+00   2.1132394e-03
   8.3783784e+00   2.0616476e-03
   8.3983984e+00   2.0127293e-03
   8.4184184e+00   1.9664020e-03
   8.4384384e+00   1.9225791e-03
   8.4584585e+00   1.8811704e-03
   8.4784785e+00   1.8420822e-03
   8.4984985e+00   1.8052178e-03
   8.5185185e+00   1.7704778e-03
   8.5385385e+00   1.7377607e-03
   8.5585586e+00   1.7069634e-03
   8.5785786e+00   1.6779815e-03
   8.5985986e+00   1.6507102e-03
   8.6186186e+00   1.6250446e-03
   8.6386386e+00   1.6008806e-03
   8.6586587e+00   1.5781148e-03
   8.6786787e+00   1.5566459e-03
   8.6986987e+00   1.5363744e-03
   8.7187187e+00   1.5172035e-03
   8.7387387e+00   1.4990395e-03
   8.7587588e+00   1.4817918e-03
   8.7787788e+00   1.4653735e-03
   8.7987988e+00   1.4497018e-03
   8.8188188e+00   1.4346975e-03
   8.8388388e+00   1.4202860e-03
   8.8588589e+00   1.4063968e-03
   8.8788789e+00   1.3929637e-03
   8.8988989e+00   1.3799248e-03
   8.9189189e+00   1.3672227e-03
   8.9389389e+00   1.3548039e-03
   8.9589590e+00   1.3426193e-03
   8.9789790e+00   1.3306235e-03
   8.9989990e+00   1.3187752e-03
   9.0190190e+00   1.3070367e-03
   9.0390390e+00   1.2953741e-03
   9.0590591e+00   1.2837564e-03
   9.0790791e+00   1.2721562e-03
   9.0990991e+00   1.2605491e-03
   9.1191191e+00   1.2489133e-03
   9.1391391e+00   1.2372300e-03
   9.1591592e+00   1.2254827e-03
   9.1791792e+00   1.2136573e-03
   9.1991992e+00   1.2017419e-03
   9.2192192e+00   1.1897266e-03
   9.2392392e+00   1.1776034e-03
   9.2592593e+00   1.1653660e-03
   9.2792793e+00   1.1530097e-03
   9.2992993e+00   1.1405311e-03
   9.3193193e+00   1.1279285e-03
   9.3393393e+00   1.1152010e-03
   9.3593594e+00   1.1023491e-03
   9.3793794e+00   1.0893743e-03
   9.3993994e+00   1.0762788e-03
   9.4194194e+00   1.0630658e-03
   9.4394394e+00   1.0497392e-03
   9.4594595e+00   1.0363035e-03
   9.4794795e+00   1.0227638e-03
   9.4994995e+00   1.0091257e-03
   9.5195195e+00   9.9539530e-04
   9.5395395e+00   9.8157910e-04
   9.5595596e+00   9.6768387e-04
   9.5795796e+00   9.5371671e-04
   9.5995996e+00   9.3968493e-04
   9.6196196e+00   9.2559607e-04
   9.6396396e+00   9.1145778e-04
   9.6596597e+00   8.9727787e-04
   9.6796797e+00   8.8306421e-04
   9.6996997e+00   8.6882474e-04
   9.7197197e+00   8.5456741e-04
   9.7397397e+00   8.4030018e-04
   9.7597598e+00   8.2603098e-04
   9.7797798e+00   8.1176770e-04
   9.7997998e+00   7.9751815e-04
   9.8198198e+00   7.8329009e-04
   9.8398398e+00   7.6909113e-04
   9.8598599e+00   7.5492882e-04
   9.8798799e+00   7.4081054e-04
   9.8998999e+00   7.2674356e-04
   9.9199199e+00   7.1273499e-04
   9.9399399e+00   6.9879178e-04
   9.9599600e+00   6.8492071e-04
   9.9799800e+00   6.7112840e-04
   1.0000000e+01   6.5742128e-04


==> 3Sol_real_opt_mid2.dat <==
  -1.0000000e+01   6.9250023e-04
  -9.9799800e+00   7.1424882e-04
  -9.9599600e+00   7.3645247e-04
  -9.9399399e+00   7.5911260e-04
  -9.9199199e+00   7.8223038e-04
  -9.8998999e+00   8.0580674e-04
  -9.8798799e+00   8.2984233e-04
  -9.8598599e+00   8.5433753e-04
  -9.8398398e+00   8.7929242e-04
  -9.8198198e+00   9.0470679e-04
  -9.7997998e+00   9.3058014e-04
  -9.7797798e+00   9.5691161e-04
  -9.7597598e+00   9.8370004e-04
  -9.7397397e+00   1.0109439e-03
  -9.7197197e+00   1.0386414e-03
  -9.6996997e+00   1.0667902e-03
  -9.6796797e+00   1.0953877e-03
  -9.6596597e+00   1.1244310e-03
  -9.6396396e+00   1.1539165e-03
  -9.6196196e+00   1.1838407e-03
  -9.5995996e+00   1.2141991e-03
  -9.5795796e+00   1.2449871e-03
  -9.5595596e+00   1.2761996e-03
  -9.5395395e+00   1.3078311e-03
  -9.5195195e+00   1.3398755e-03
  -9.4994995e+00   1.3723262e-03
  -9.4794795e+00   1.4051764e-03
  -9.4594595e+00   1.4384185e-03
  -9.4394394e+00   1.4720444e-03
  -9.4194194e+00   1.5060457e-03
  -9.3993994e+00   1.5404133e-03
  -9.3793794e+00   1.5751376e-03
  -9.3593594e+00   1.6102084e-03
  -9.3393393e+00   1.6456150e-03
  -9.3193193e+00   1.6813461e-03
  -9.2992993e+00   1.7173900e-03
  -9.2792793e+00   1.7537341e-03
  -9.2592593e+00   1.7903654e-03
  -9.2392392e+00   1.8272702e-03
  -9.2192192e+00   1.8644344e-03
  -9.1991992e+00   1.9018430e-03
  -9.1791792e+00   1.9394806e-03
  -9.1591592e+00   1.9773311e-03
  -9.1391391e+00   2.0153777e-03
  -9.1191191e+00   2.0536031e-03
  -9.0990991e+00   2.0919892e-03
  -9.0790791e+00   2.1305174e-03
  -9.0590591e+00   2.1691684e-03
  -9.0390390e+00   2.2079223e-03
  -9.0190190e+00   2.2467585e-03
  -8.9989990e+00   2.2856557e-03
  -8.9789790e+00   2.3245921e-03
  -8.9589590e+00   2.3635453e-03
  -8.9389389e+00   2.4024921e-03
  -8.9189189e+00   2.4414087e-03
  -8.8988989e+00   2.4802708e-03
  -8.8788789e+00   2.5190535e-03
  -8.8588589e+00   2.5577311e-03
  -8.8388388e+00   2.5962776e-03
  -8.8188188e+00   2.6346662e-03
  -8.7987988e+00   2.6728696e-03
  -8.7787788e+00   2.7108601e-03
  -8.7587588e+00   2.7486095e-03
  -8.7387387e+00   2.7860888e-03
  -8.7187187e+00   2.8232689e-03
  -8.6986987e+00   2.8601201e-03
  -8.6786787e+00   2.8966123e-03
  -8.6586587e+00   2.9327151e-03
  -8.6386386e+00   2.9683978e-03
  -8.6186186e+00   3.0036294e-03
  -8.5985986e+00   3.0383785e-03
  -8.5785786e+00   3.0726138e-03
  -8.5585586e+00   3.1063037e-03
  -8.5385385e+00   3.1394166e-03
  -8.5185185e+00   3.1719209e-03
  -8.4984985e+00   3.2037851e-03
  -8.4784785e+00   3.2349777e-03
  -8.4584585e+00   3.2654677e-03
  -8.4384384e+00   3.2952242e-03
  -8.4184184e+00   3.3242168e-03
  -8.3983984e+00   3.3524158e-03
  -8.3783784e+00   3.3797919e-03
  -8.3583584e+00   3.4063167e-03
  -8.3383383e+00   3.4319627e-03
  -8.3183183e+00   3.4567034e-03
  -8.2982983e+00   3.4805138e-03
  -8.2782783e+00   3.5033699e-03
  -8.2582583e+00   3.5252495e-03
  -8.2382382e+00   3.5461320e-03
  -8.2182182e+00   3.5659991e-03
  -8.1981982e+00   3.5848343e-03
  -8.1781782e+00   3.6026240e-03
  -8.1581582e+00   3.6193569e-03
  -8.1381381e+00   3.6350249e-03
  -8.1181181e+00   3.6496234e-03
  -8.0980981e+00   3.6631512e-03
  -8.0780781e+00   3.6756112e-03
  -8.0580581e+00   3.6870107e-03
  -8.0380380e+00   3.6973618e-03
  -8.0180180e+00   3.7066817e-03
  -7.9979980e+00   3.7149934e-03
  -7.9779780e+00   3.7223261e-03
  -7.9579580e+00   3.7287157e-03
  -7.9379379e+00   3.7342053e-03
  -7.9179179e+00   3.7388458e-03
  -7.8978979e+00   3.7426966e-03
  -7.8778779e+00   3.7458261e-03
  -7.8578579e+00   3.7483124e-03
  -7.8378378e+00   3.7502440e-03
  -7.8178178e+00   3.7517205e-03
  -7.7977978e+00   3.7528532e-03
  -7.7777778e+00   3.7537657e-03
  -7.7577578e+00   3.7545947e-03
  -7.7377377e+00   3.7554906e-03
  -7.7177177e+00   3.7566179e-03
  -7.6976977e+00   3.7581558e-03
  -7.6776777e+00   3.7602986e-03
  -7.6576577e+00   3.7632559e-03
  -7.6376376e+00   3.7672525e-03
  -7.6176176e+00   3.7725285e-03
  -7.5975976e+00   3.7793391e-03
  -7.5775776e+00   3.7879535e-03
  -7.5575576e+00   3.7986546e-03
  -7.5375375e+00   3.8117371e-03
  -7.5175175e+00   3.8275069e-03
  -7.4974975e+00   3.8462781e-03
  -7.4774775e+00   3.8683719e-03
  -7.4574575e+00   3.8941132e-03
  -7.4374374e+00   3.9238281e-03
  -7.4174174e+00   3.9578409e-03
  -7.3973974e+00   3.9964709e-03
  -7.3773774e+00   4.0400288e-03
  -7.3573574e+00   4.0888139e-03
  -7.3373373e+00   4.1431104e-03
  -7.3173173e+00   4.2031848e-03
  -7.2972973e+00   4.2692831e-03
  -7.2772773e+00   4.3416286e-03
  -7.2572573e+00   4.4204202e-03
  -7.2372372e+00   4.5058306e-03
  -7.2172172e+00   4.5980062e-03
  -7.1971972e+00   4.6970665e-03
  -7.1771772e+00   4.8031039e-03
  -7.1571572e+00   4.9161851e-03
  -7.1371371e+00   5.0363515e-03
  -7.1171171e+00   5.1636205e-03
  -7.0970971e+00   5.2979873e-03
  -7.0770771e+00   5.4394263e-03
  -7.0570571e+00   5.5878928e-03
  -7.0370370e+00   5.7433250e-03
  -7.0170170e+00   5.9056452e-03
  -6.9969970e+00   6.0747619e-03
  -6.9769770e+00   6.2505711e-03
  -6.9569570e+00   6.4329576e-03
  -6.9369369e+00   6.6217963e-03
  -6.9169169e+00   6.8169533e-03
  -6.8968969e+00   7.0182868e-03
  -6.8768769e+00   7.2256479e-03
  -6.8568569e+00   7.4388814e-03
  -6.8368368e+00   7.6578262e-03
  -6.8168168e+00   7.8823156e-03
  -6.7967968e+00   8.1121780e-03
  -6.7767768e+00   8.3472368e-03
  -6.7567568e+00   8.5873110e-03
  -6.7367367e+00   8.8322149e-03
  -6.7167167e+00   9.0817585e-03
  -6.6966967e+00   9.3357474e-03
  -6.6766767e+00   9.5939829e-03
  -6.6566567e+00   9.8562621e-03
  -6.6366366e+00   1.0122378e-02
  -6.6166166e+00   1.0392118e-02
  -6.5965966e+00   1.0665267e-02
  -6.5765766e+00   1.0941606e-02
  -6.5565566e+00   1.1220909e-02
  -6.5365365e+00   1.1502948e-02
  -6.5165165e+00   1.1787492e-02
  -6.4964965e+00   1.2074303e-02
  -6.4764765e+00   1.2363142e-02
  -6.4564565e+00   1.2653765e-02
  -6.4364364e+00   1.2945926e-02
  -6.4164164e+00   1.3239376e-02
  -6.3963964e+00   1.3533861e-02
  -6.3763764e+00   1.3829129e-02
  -6.3563564e+00   1.4124923e-02
  -6.3363363e+00   1.4420987e-02
  -6.3163163e+00   1.4717065e-02
  -6.2962963e+00   1.5012899e-02
  -6.2762763e+00   1.5308236e-02
  -6.2562563e+00   1.5602824e-02
  -6.2362362e+00   1.5896413e-02
  -6.2162162e+00   1.6188761e-02
  -6.1961962e+00   1.6479629e-02
  -6.1761762e+00   1.6768789e-02
  -6.1561562e+00   1.7056021e-02
  -6.1361361e+00   1.7341116e-02
  -6.1161161e+00   1.7623881e-02
  -6.0960961e+00   1.7904135e-02
  -6.0760761e+00   1.8181721e-02
  -6.0560561e+00   1.8456499e-02
  -6.0360360e+00   1.8728356e-02
  -6.0160160e+00   1.8997206e-02
  -5.9959960e+00   1.9262995e-02
  -5.9759760e+00   1.9525705e-02
  -5.9559560e+00   1.9785359e-02
  -5.9359359e+00   2.0042021e-02
  -5.9159159e+00   2.0295811e-02
  -5.8958959e+00   2.0546901e-02
  -5.8758759e+00   2.0795524e-02
  -5.8558559e+00   2.1041984e-02
  -5.8358358e+00   2.1286656e-02
  -5.8158158e+00   2.1530001e-02
  -5.7957958e+00   2.1772565e-02
  -5.7757758e+00   2.2014995e-02
  -5.7557558e+00   2.2258040e-02
  -5.7357357e+00   2.2502564e-02
  -5.7157157e+00   2.2749554e-02
  -5.6956957e+00   2.3000126e-02
  -5.6756757e+00   2.3255533e-02
  -5.6556557e+00   2.3517175e-02
  -5.6356356e+00   2.3786606e-02
  -5.6156156e+00   2.4065537e-02
  -5.5955956e+00   2.4355844e-02
  -5.5755756e+00   2.4659571e-02
  -5.5555556e+00   2.4978931e-02
  -5.5355355e+00   2.5316306e-02
  -5.5155155e+00   2.5674244e-02
  -5.4954955e+00   2.6055456e-02
  -5.4754755e+00   2.6462802e-02
  -5.4554555e+00   2.6899288e-02
  -5.4354354e+00   2.7368044e-02
  -5.4154154e+00   2.7872312e-02
  -5.3953954e+00   2.8415426e-02
  -5.3753754e+00   2.9000789e-02
  -5.3553554e+00   2.9631848e-02
  -5.3353353e+00   3.0312075e-02
  -5.3153153e+00   3.1044936e-02
  -5.2952953e+00   3.1833874e-02
  -5.2752753e+00   3.2682280e-02
  -5.2552553e+00   3.3593475e-02
  -5.2352352e+00   3.4570692e-02
  -5.2152152e+00   3.5617063e-02
  -5.1951952e+00   3.6735604e-02
  -5.1751752e+00   3.7929208e-02
  -5.1551552e+00   3.9200640e-02
  -5.1351351e+00   4.0552539e-02
  -5.1151151e+00   4.1987417e-02
  -5.0950951e+00   4.3507660e-02
  -5.0750751e+00   4.5115542e-02
  -5.0550551e+00   4.6813225e-02
  -5.0350350e+00   4.8602774e-02
  -5.0150150e+00   5.0486160e-02
  -4.9949950e+00   5.2465277e-02
  -4.9749750e+00   5.4541946e-02
  -4.9549550e+00   5.6717928e-02
  -4.9349349e+00   5.8994928e-02
  -4.9149149e+00   6.1374609e-02
  -4.8948949e+00   6.3858593e-02
  -4.8748749e+00   6.6448473e-02
  -4.8548549e+00   6.9145814e-02
  -4.8348348e+00   7.1952159e-02
  -4.8148148e+00   7.4869031e-02
  -4.7947948e+00   7.7897939e-02
  -4.7747748e+00   8.1040378e-02
  -4.7547548e+00   8.4297828e-02
  -4.7347347e+00   8.7671758e-02
  -4.7147147e+00   9.1163626e-02
  -4.6946947e+00   9.4774874e-02
  -4.6746747e+00   9.8506933e-02
  -4.6546547e+00   1.0236122e-01
  -4.6346346e+00   1.0633912e-01
  -4.6146146e+00   1.1044202e-01
  -4.5945946e+00   1.1467128e-01
  -4.5745746e+00   1.1902821e-01
  -4.5545546e+00   1.2351413e-01
  -4.5345345e+00   1.2813029e-01
  -4.5145145e+00   1.3287792e-01
  -4.4944945e+00   1.3775823e-01
  -4.4744745e+00   1.4277235e-01
  -4.4544545e+00   1.4792137e-01
  -4.4344344e+00   1.5320635e-01
  -4.4144144e+00   1.5862827e-01
  -4.3943944e+00   1.6418804e-01
  -4.3743744e+00   1.6988651e-01
  -4.3543544e+00   1.7572445e-01
  -4.3343343e+00   1.8170256e-01
  -4.3143143e+00   1.8782144e-01
  -4.2942943e+00   1.9408160e-01
  -4.2742743e+00   2.0048345e-01
  -4.2542543e+00   2.0702727e-01
  -4.2342342e+00   2.1371327e-01
  -4.2142142e+00   2.2054150e-01
  -4.1941942e+00   2.2751188e-01
  -4.1741742e+00   2.3462421e-01
  -4.1541542e+00   2.4187814e-01
  -4.1341341e+00   2.4927314e-01
  -4.1141141e+00   2.5680854e-01
  -4.0940941e+00   2.6448350e-01
  -4.0740741e+00   2.7229697e-01
  -4.0540541e+00   2.8024772e-01
  -4.0340340e+00   2.8833433e-01
  -4.0140140e+00   2.9655515e-01
  -3.9939940e+00   3.0490831e-01
  -3.9739740e+00   3.1339170e-01
  -3.9539540e+00   3.2200299e-01
  -3.9339339e+00   3.3073956e-01
  -3.9139139e+00   3.3959855e-01
  -3.8938939e+00   3.4857679e-01
  -3.8738739e+00   3.5767087e-01
  -3.8538539e+00   3.6687703e-01
  -3.8338338e+00   3.7619122e-01
  -3.8138138e+00   3.8560906e-01
  -3.7937938e+00   3.9512585e-01
  -3.7737738e+00   4.0473653e-01
  -3.7537538e+00   4.1443569e-01
  -3.7337337e+00   4.2421755e-01
  -3.7137137e+00   4.3407595e-01
  -3.6936937e+00   4.4400436e-01
  -3.6736737e+00   4.5399584e-01
  -3.6536537e+00   4.6404305e-01
  -3.6336336e+00   4.7413825e-01
  -3.6136136e+00   4.8427328e-01
  -3.5935936e+00   4.9443955e-01
  -3.5735736e+00   5.0462804e-01
  -3.5535536e+00   5.1482933e-01
  -3.5335335e+00   5.2503353e-01
  -3.5135135e+00   5.3523034e-01
  -3.4934935e+00   5.4540904e-01
  -3.4734735e+00   5.5555845e-01
  -3.4534535e+00   5.6566700e-01
  -3.4334334e+00   5.7572269e-01
  -3.4134134e+00   5.8571312e-01
  -3.3933934e+00   5.9562548e-01
  -3.3733734e+00   6.0544660e-01
  -3.3533534e+00   6.1516292e-01
  -3.3333333e+00   6.2476055e-01
  -3.3133133e+00   6.3422528e-01
  -3.2932933e+00   6.4354257e-01
  -3.2732733e+00   6.5269764e-01
  -3.2532533e+00   6.6167543e-01
  -3.2332332e+00   6.7046068e-01
  -3.2132132e+00   6.7903795e-01
  -3.1931932e+00   6.8739166e-01
  -3.1731732e+00   6.9550612e-01
  -3.1531532e+00   7.0336557e-01
  -3.1331331e+00   7.1095427e-01
  -3.1131131e+00   7.1825646e-01
  -3.0930931e+00   7.2525649e-01
  -3.0730731e+00   7.3193886e-01
  -3.0530531e+00   7.3828821e-01
  -3.0330330e+00   7.4428945e-01
  -3.0130130e+00   7.4992777e-01
  -2.9929930e+00   7.5518873e-01
  -2.9729730e+00   7.6005827e-01
  -2.9529530e+00   7.6452283e-01
  -2.9329329e+00   7.6856934e-01
  -2.9129129e+00   7.7218533e-01
  -2.8928929e+00   7.7535897e-01
  -2.8728729e+00   7.7807911e-01
  -2.8528529e+00   7.8033535e-01
  -2.8328328e+00   7.8211810e-01
  -2.8128128e+00   7.8341861e-01
  -2.7927928e+00   7.8422903e-01
  -2.7727728e+00   7.8454248e-01
  -2.7527528e+00   7.8435305e-01
  -2.7327327e+00   7.8365585e-01
  -2.7127127e+00   7.8244711e-01
  -2.6926927e+00   7.8072412e-01
  -2.6726727e+00   7.7848534e-01
  -2.6526527e+00   7.7573042e-01
  -2.6326326e+00   7.7246019e-01
  -2.6126126e+00   7.6867674e-01
  -2.5925926e+00   7.6438341e-01
  -2.5725726e+00   7.5958484e-01
  -2.5525526e+00   7.5428700e-01
  -2.5325325e+00   7.4849718e-01
  -2.5125125e+00   7.4222409e-01
  -2.4924925e+00   7.3547781e-01
  -2.4724725e+00   7.2826988e-01
  -2.4524525e+00   7.2061335e-01
  -2.4324324e+00   7.1252277e-01
  -2.4124124e+00   7.0401431e-01
  -2.3923924e+00   6.9510577e-01
  -2.3723724e+00   6.8581671e-01
  -2.3523524e+00   6.7616846e-01
  -2.3323323e+00   6.6618433e-01
  -2.3123123e+00   6.5588964e-01
  -2.2922923e+00   6.4531188e-01
  -2.2722723e+00   6.3448090e-01
  -2.2522523e+00   6.2342906e-01
  -2.2322322e+00   6.1219144e-01
  -2.2122122e+00   6.0080607e-01
  -2.1921922e+00   5.8931417e-01
  -2.1721722e+00   5.7776043e-01
  -2.1521522e+00   5.6619329e-01
  -2.1321321e+00   5.5466523e-01
  -2.1121121e+00   5.4323309e-01
  -2.0920921e+00   5.3195829e-01
  -2.0720721e+00   5.2090715e-01
  -2.0520521e+00   5.1015098e-01
  -2.0320320e+00   4.9976624e-01
  -2.0120120e+00   4.8983439e-01
  -1.9919920e+00   4.8044167e-01
  -1.9719720e+00   4.7167859e-01
  -1.9519520e+00   4.6363906e-01
  -1.9319319e+00   4.5641927e-01
  -1.9119119e+00   4.5011607e-01
  -1.8918919e+00   4.4482499e-01
  -1.8718719e+00   4.4063798e-01
  -1.8518519e+00   4.3764075e-01
  -1.8318318e+00   4.3591010e-01
  -1.8118118e+00   4.3551123e-01
  -1.7917918e+00   4.3649538e-01
  -1.7717718e+00   4.3889797e-01
  -1.7517518e+00   4.4273743e-01
  -1.7317317e+00   4.4801475e-01
  -1.7117117e+00   4.5471394e-01
  -1.6916917e+00   4.6280315e-01
  -1.6716717e+00   4.7223642e-01
  -1.6516517e+00   4.8295580e-01
  -1.6316316e+00   4.9489364e-01
  -1.6116116e+00   5.0797491e-01
  -1.5915916e+00   5.2211935e-01
  -1.5715716e+00   5.3724334e-01
  -1.5515516e+00   5.5326146e-01
  -1.5315315e+00   5.7008774e-01
  -1.5115115e+00   5.8763660e-01
  -1.4914915e+00   6.0582346e-01
  -1.4714715e+00   6.2456517e-01
  -1.4514515e+00   6.4378026e-01
  -1.4314314e+00   6.6338897e-01
  -1.4114114e+00   6.8331328e-01
  -1.3913914e+00   7.0347678e-01
  -1.3713714e+00   7.2380459e-01
  -1.3513514e+00   7.4422319e-01
  -1.3313313e+00   7.6466029e-01
  -1.3113113e+00   7.8504471e-01
  -1.2912913e+00   8.0530626e-01
  -1.2712713e+00   8.2537571e-01
  -1.2512513e+00   8.4518472e-01
  -1.2312312e+00   8.6466587e-01
  -1.2112112e+00   8.8375270e-01
  -1.1911912e+00   9.0237982e-01
  -1.1711712e+00   9.2048301e-01
  -1.1511512e+00   9.3799943e-01
  -1.1311311e+00   9.5486780e-01
  -1.1111111e+00   9.7102868e-01
  -1.0910911e+00   9.8642471e-01
  -1.0710711e+00   1.0010010e+00
  -1.0510511e+00   1.0147053e+00
  -1.0310310e+00   1.0274887e+00
  -1.0110110e+00   1.0393055e+00
  -9.9099099e-01   1.0501141e+00
  -9.7097097e-01   1.0598772e+00
  -9.5095095e-01   1.0685621e+00
  -9.3093093e-01   1.0761413e+00
  -9.1091091e-01   1.0825927e+00
  -8.9089089e-01   1.0879002e+00
  -8.7087087e-01   1.0920541e+00
  -8.5085085e-01   1.0950512e+00
  -8.3083083e-01   1.0968954e+00
  -8.1081081e-01   1.0975979e+00
  -7.9079079e-01   1.0971779e+00
  -7.7077077e-01   1.0956622e+00
  -7.5075075e-01   1.0930861e+00
  -7.3073073e-01   1.0894934e+00
  -7.1071071e-01   1.0849369e+00
  -6.9069069e-01   1.0794782e+00
  -6.7067067e-01   1.0731882e+00
  -6.5065065e-01   1.0661473e+00
  -6.3063063e-01   1.0584457e+00
  -6.1061061e-01   1.0501831e+00
  -5.9059059e-01   1.0414691e+00
  -5.7057057e-01   1.0324231e+00
  -5.5055055e-01   1.0231744e+00
  -5.3053053e-01   1.0138618e+00
  -5.1051051e-01   1.0046330e+00
  -4.9049049e-01   9.9564449e-01
  -4.7047047e-01   9.8706042e-01
  -4.5045045e-01   9.7905135e-01
  -4.3043043e-01   9.7179281e-01
  -4.1041041e-01   9.6546327e-01
  -3.9039039e-01   9.6024175e-01
  -3.7037037e-01   9.5630495e-01
  -3.5035035e-01   9.5382405e-01
  -3.3033033e-01   9.5296112e-01
  -3.1031031e-01   9.5386544e-01
  -2.9029029e-01   9.5666974e-01
  -2.7027027e-01   9.6148670e-01
  -2.5025025e-01   9.6840578e-01
  -2.3023023e-01   9.7749073e-01
  -2.1021021e-01   9.8877782e-01
  -1.9019019e-01   1.0022748e+00
  -1.7017017e-01   1.0179611e+00
  -1.5015015e-01   1.0357881e+00
  -1.3013013e-01   1.0556810e+00
  -1.1011011e-01   1.0775403e+00
  -9.0090090e-02   1.1012447e+00
  -7.0070070e-02   1.1266528e+00
  -5.0050050e-02   1.1536061e+00
  -3.0030030e-02   1.1819313e+00
  -1.0010010e-02   1.2114423e+00
   1.0010010e-02   1.2419425e+00
   3.0030030e-02   1.2732263e+00
   5.0050050e-02   1.3050810e+00
   7.0070070e-02   1.3372881e+00
   9.0090090e-02   1.3696247e+00
   1.1011011e-01   1.4018647e+00
   1.3013013e-01   1.4337804e+00
   1.5015015e-01   1.4651436e+00
   1.7017017e-01   1.4957272e+00
   1.9019019e-01   1.5253066e+00
   2.1021021e-01   1.5536615e+00
   2.3023023e-01   1.5805775e+00
   2.5025025e-01   1.6058485e+00
   2.7027027e-01   1.6292778e+00
   2.9029029e-01   1.6506810e+00
   3.1031031e-01   1.6698875e+00
   3.3033033e-01   1.6867428e+00
   3.5035035e-01   1.7011103e+00
   3.7037037e-01   1.7128729e+00
   3.9039039e-01   1.7219349e+00
   4.1041041e-01   1.7282233e+00
   4.3043043e-01   1.7316883e+00
   4.5045045e-01   1.7323048e+00
   4.7047047e-01   1.7300720e+00
   4.9049049e-01   1.7250139e+00
   5.1051051e-01   1.7171783e+00
   5.3053053e-01   1.7066368e+00
   5.5055055e-01   1.6934830e+00
   5.7057057e-01   1.6778312e+00
   5.9059059e-01   1.6598151e+00
   6.1061061e-01   1.6395856e+00
   6.3063063e-01   1.6173086e+00
   6.5065065e-01   1.5931632e+00
   6.7067067e-01   1.5673396e+00
   6.9069069e-01   1.5400362e+00
   7.1071071e-01   1.5114584e+00
   7.3073073e-01   1.4818159e+00
   7.5075075e-01   1.4513208e+00
   7.7077077e-01   1.4201863e+00
   7.9079079e-01   1.3886244e+00
   8.1081081e-01   1.3568446e+00
   8.3083083e-01   1.3250526e+00
   8.5085085e-01   1.2934490e+00
   8.7087087e-01   1.2622277e+00
   8.9089089e-01   1.2315754e+00
   9.1091091e-01   1.2016698e+00
   9.3093093e-01   1.1726788e+00
   9.5095095e-01   1.1447594e+00
   9.7097097e-01   1.1180564e+00
   9.9099099e-01   1.0927010e+00
   1.0110110e+00   1.0688099e+00
   1.0310310e+00   1.0464839e+00
   1.0510511e+00   1.0258063e+00
   1.0710711e+00   1.0068422e+00
   1.0910911e+00   9.8963758e-01
   1.1111111e+00   9.7421827e-01
   1.1311311e+00   9.6058982e-01
   1.1511512e+00   9.4873746e-01
   1.1711712e+00   9.3862665e-01
   1.1911912e+00   9.3020397e-01
   1.2112112e+00   9.2339855e-01
   1.2312312e+00   9.1812386e-01
   1.2512513e+00   9.1427984e-01
   1.2712713e+00   9.1175520e-01
   1.2912913e+00   9.1042995e-01
   1.3113113e+00   9.1017779e-01
   1.3313313e+00   9.1086860e-01
   1.3513514e+00   9.1237057e-01
   1.3713714e+00   9.1455227e-01
   1.3913914e+00   9.1728439e-01
   1.4114114e+00   9.2044118e-01
   1.4314314e+00   9.2390172e-01
   1.4514515e+00   9.2755083e-01
   1.4714715e+00   9.3127978e-01
   1.4914915e+00   9.3498682e-01
   1.5115115e+00   9.3857748e-01
   1.5315315e+00   9.4196478e-01
   1.5515516e+00   9.4506926e-01
   1.5715716e+00   9.4781897e-01
   1.5915916e+00   9.5014935e-01
   1.6116116e+00   9.5200305e-01
   1.6316316e+00   9.5332974e-01
   1.6516517e+00   9.5408586e-01
   1.6716717e+00   9.5423435e-01
   1.6916917e+00   9.5374439e-01
   1.7117117e+00   9.5259110e-01
   1.7317317e+00   9.5075523e-01
   1.7517518e+00   9.4822288e-01
   1.7717718e+00   9.4498519e-01
   1.7917918e+00   9.4103803e-01
   1.8118118e+00   9.3638173e-01
   1.8318318e+00   9.3102073e-01
   1.8518519e+00   9.2496329e-01
   1.8718719e+00   9.1822125e-01
   1.8918919e+00   9.1080966e-01
   1.9119119e+00   9.0274653e-01
   1.9319319e+00   8.9405255e-01
   1.9519520e+00   8.8475082e-01
   1.9719720e+00   8.7486654e-01
   1.9919920e+00   8.6442682e-01
   2.0120120e+00   8.5346035e-01
   2.0320320e+00   8.4199722e-01
   2.0520521e+00   8.3006869e-01
   2.0720721e+00   8.1770690e-01
   2.0920921e+00   8.0494479e-01
   2.1121121e+00   7.9181577e-01
   2.1321321e+00   7.7835366e-01
   2.1521522e+00   7.6459246e-01
   2.1721722e+00   7.5056621e-01
   2.1921922e+00   7.3630886e-01
   2.2122122e+00   7.2185417e-01
   2.2322322e+00   7.0723556e-01
   2.2522523e+00   6.9248603e-01
   2.2722723e+00   6.7763809e-01
   2.2922923e+00   6.6272369e-01
   2.3123123e+00   6.4777413e-01
   2.3323323e+00   6.3282005e-01
   2.3523524e+00   6.1789136e-01
   2.3723724e+00   6.0301725e-01
   2.3923924e+00   5.8822611e-01
   2.4124124e+00   5.7354557e-01
   2.4324324e+00   5.5900246e-01
   2.4524525e+00   5.4462281e-01
   2.4724725e+00   5.3043188e-01
   2.4924925e+00   5.1645408e-01
   2.5125125e+00   5.0271305e-01
   2.5325325e+00   4.8923163e-01
   2.5525526e+00   4.7603183e-01
   2.5725726e+00   4.6313486e-01
   2.5925926e+00   4.5056108e-01
   2.6126126e+00   4.3832999e-01
   2.6326326e+00   4.2646018e-01
   2.6526527e+00   4.1496930e-01
   2.6726727e+00   4.0387400e-01
   2.6926927e+00   3.9318982e-01
   2.7127127e+00   3.8293115e-01
   2.7327327e+00   3.7311109e-01
   2.7527528e+00   3.6374135e-01
   2.7727728e+00   3.5483210e-01
   2.7927928e+00   3.4639187e-01
   2.8128128e+00   3.3842736e-01
   2.8328328e+00   3.3094335e-01
   2.8528529e+00   3.2394252e-01
   2.8728729e+00   3.1742532e-01
   2.8928929e+00   3.1138992e-01
   2.9129129e+00   3.0583209e-01
   2.9329329e+00   3.0074517e-01
   2.9529530e+00   2.9612009e-01
   2.9729730e+00   2.9194537e-01
   2.9929930e+00   2.8820726e-01
   3.0130130e+00   2.8488985e-01
   3.0330330e+00   2.8197524e-01
   3.0530531e+00   2.7944381e-01
   3.0730731e+00   2.7727439e-01
   3.0930931e+00   2.7544462e-01
   3.1131131e+00   2.7393116e-01
   3.1331331e+00   2.7271003e-01
   3.1531532e+00   2.7175689e-01
   3.1731732e+00   2.7104726e-01
   3.1931932e+00   2.7055685e-01
   3.2132132e+00   2.7026171e-01
   3.2332332e+00   2.7013850e-01
   3.2532533e+00   2.7016458e-01
   3.2732733e+00   2.7031823e-01
   3.2932933e+00   2.7057869e-01
   3.3133133e+00   2.7092629e-01
   3.3333333e+00   2.7134247e-01
   3.3533534e+00   2.7180984e-01
   3.3733734e+00   2.7231218e-01
   3.3933934e+00   2.7283444e-01
   3.4134134e+00   2.7336273e-01
   3.4334334e+00   2.7388429e-01
   3.4534535e+00   2.7438746e-01
   3.4734735e+00   2.7486161e-01
   3.4934935e+00   2.7529715e-01
   3.5135135e+00   2.7568543e-01
   3.5335335e+00   2.7601869e-01
   3.5535536e+00   2.7629007e-01
   3.5735736e+00   2.7649347e-01
   3.5935936e+00   2.7662358e-01
   3.6136136e+00   2.7667576e-01
   3.6336336e+00   2.7664607e-01
   3.6536537e+00   2.7653114e-01
   3.6736737e+00   2.7632820e-01
   3.6936937e+00   2.7603498e-01
   3.7137137e+00   2.7564972e-01
   3.7337337e+00   2.7517110e-01
   3.7537538e+00   2.7459822e-01
   3.7737738e+00   2.7393055e-01
   3.7937938e+00   2.7316792e-01
   3.8138138e+00   2.7231049e-01
   3.8338338e+00   2.7135870e-01
   3.8538539e+00   2.7031328e-01
   3.8738739e+00   2.6917518e-01
   3.8938939e+00   2.6794561e-01
   3.9139139e+00   2.6662595e-01
   3.9339339e+00   2.6521777e-01
   3.9539540e+00   2.6372282e-01
   3.9739740e+00   2.6214300e-01
   3.9939940e+00   2.6048033e-01
   4.0140140e+00   2.5873695e-01
   4.0340340e+00   2.5691511e-01
   4.0540541e+00   2.5501715e-01
   4.0740741e+00   2.5304549e-01
   4.0940941e+00   2.5100263e-01
   4.1141141e+00   2.4889110e-01
   4.1341341e+00   2.4671352e-01
   4.1541542e+00   2.4447250e-01
   4.1741742e+00   2.4217072e-01
   4.1941942e+00   2.3981087e-01
   4.2142142e+00   2.3739565e-01
   4.2342342e+00   2.3492778e-01
   4.2542543e+00   2.3240997e-01
   4.2742743e+00   2.2984494e-01
   4.2942943e+00   2.2723539e-01
   4.3143143e+00   2.2458402e-01
   4.3343343e+00   2.2189349e-01
   4.3543544e+00   2.1916646e-01
   4.3743744e+00   2.1640554e-01
   4.3943944e+00   2.1361334e-01
   4.4144144e+00   2.1079240e-01
   4.4344344e+00   2.0794526e-01
   4.4544545e+00   2.0507438e-01
   4.4744745e+00   2.0218222e-01
   4.4944945e+00   1.9927117e-01
   4.5145145e+00   1.9634358e-01
   4.5345345e+00   1.9340175e-01
   4.5545546e+00   1.9044794e-01
   4.5745746e+00   1.8748433e-01
   4.5945946e+00   1.8451309e-01
   4.6146146e+00   1.8153630e-01
   4.6346346e+00   1.7855601e-01
   4.6546547e+00   1.7557420e-01
   4.6746747e+00   1.7259281e-01
   4.6946947e+00   1.6961370e-01
   4.7147147e+00   1.6663869e-01
   4.7347347e+00   1.6366955e-01
   4.7547548e+00   1.6070797e-01
   4.7747748e+00   1.5775561e-01
   4.7947948e+00   1.5481405e-01
   4.8148148e+00   1.5188484e-01
   4.8348348e+00   1.4896944e-01
   4.8548549e+00   1.4606928e-01
   4.8748749e+00   1.4318573e-01
   4.8948949e+00   1.4032009e-01
   4.9149149e+00   1.3747363e-01
   4.9349349e+00   1.3464755e-01
   4.9549550e+00   1.3184300e-01
   4.9749750e+00   1.2906108e-01
   4.9949950e+00   1.2630284e-01
   5.0150150e+00   1.2356926e-01
   5.0350350e+00   1.2086130e-01
   5.0550551e+00   1.1817986e-01
   5.0750751e+00   1.1552578e-01
   5.0950951e+00   1.1289986e-01
   5.1151151e+00   1.1030287e-01
   5.1351351e+00   1.0773550e-01
   5.1551552e+00   1.0519843e-01
   5.1751752e+00   1.0269227e-01
   5.1951952e+00   1.0021761e-01
   5.2152152e+00   9.7774987e-02
   5.2352352e+00   9.5364893e-02
   5.2552553e+00   9.2987789e-02
   5.2752753e+00   9.0644095e-02
   5.2952953e+00   8.8334195e-02
   5.3153153e+00   8.6058434e-02
   5.3353353e+00   8.3817124e-02
   5.3553554e+00   8.1610542e-02
   5.3753754e+00   7.9438932e-02
   5.3953954e+00   7.7302506e-02
   5.4154154e+00   7.5201444e-02
   5.4354354e+00   7.3135898e-02
   5.4554555e+00   7.1105989e-02
   5.4754755e+00   6.9111810e-02
   5.4954955e+00   6.7153428e-02
   5.5155155e+00   6.5230883e-02
   5.5355355e+00   6.3344190e-02
   5.5555556e+00   6.1493341e-02
   5.5755756e+00   5.9678303e-02
   5.5955956e+00   5.7899022e-02
   5.6156156e+00   5.6155422e-02
   5.6356356e+00   5.4447407e-02
   5.6556557e+00   5.2774861e-02
   5.6756757e+00   5.1137650e-02
   5.6956957e+00   4.9535622e-02
   5.7157157e+00   4.7968609e-02
   5.7357357e+00   4.6436425e-02
   5.7557558e+00   4.4938870e-02
   5.7757758e+00   4.3475730e-02
   5.7957958e+00   4.2046778e-02
   5.8158158e+00   4.0651773e-02
   5.8358358e+00   3.9290463e-02
   5.8558559e+00   3.7962585e-02
   5.8758759e+00   3.6667864e-02
   5.8958959e+00   3.5406017e-02
   5.9159159e+00   3.4176753e-02
   5.9359359e+00   3.2979771e-02
   5.9559560e+00   3.1814763e-02
   5.9759760e+00   3.0681415e-02
   5.9959960e+00   2.9579406e-02
   6.0160160e+00   2.8508410e-02
   6.0360360e+00   2.7468096e-02
   6.0560561e+00   2.6458128e-02
   6.0760761e+00   2.5478169e-02
   6.0960961e+00   2.4527874e-02
   6.1161161e+00   2.3606900e-02
   6.1361361e+00   2.2714898e-02
   6.1561562e+00   2.1851519e-02
   6.1761762e+00   2.1016412e-02
   6.1961962e+00   2.0209224e-02
   6.2162162e+00   1.9429601e-02
   6.2362362e+00   1.8677186e-02
   6.2562563e+00   1.7951624e-02
   6.2762763e+00   1.7252555e-02
   6.2962963e+00   1.6579620e-02
   6.3163163e+00   1.5932455e-02
   6.3363363e+00   1.5310694e-02
   6.3563564e+00   1.4713968e-02
   6.3763764e+00   1.4141903e-02
   6.3963964e+00   1.3594119e-02
   6.4164164e+00   1.3070227e-02
   6.4364364e+00   1.2569832e-02
   6.4564565e+00   1.2092527e-02
   6.4764765e+00   1.1637891e-02
   6.4964965e+00   1.1205491e-02
   6.5165165e+00   1.0794874e-02
   6.5365365e+00   1.0405570e-02
   6.5565566e+00   1.0037086e-02
   6.5765766e+00   9.6889068e-03
   6.5965966e+00   9.3604894e-03
   6.6166166e+00   9.0512644e-03
   6.6366366e+00   8.7606334e-03
   6.6566567e+00   8.4879682e-03
   6.6766767e+00   8.2326109e-03
   6.6966967e+00   7.9938741e-03
   6.7167167e+00   7.7710428e-03
   6.7367367e+00   7.5633761e-03
   6.7567568e+00   7.3701100e-03
   6.7767768e+00   7.1904619e-03
   6.7967968e+00   7.0236342e-03
   6.8168168e+00   6.8688200e-03
   6.8368368e+00   6.7252078e-03
   6.8568569e+00   6.5919879e-03
   6.8768769e+00   6.4683575e-03
   6.8968969e+00   6.3535268e-03
   6.9169169e+00   6.2467239e-03
   6.9369369e+00   6.1472000e-03
   6.9569570e+00   6.0542337e-03
   6.9769770e+00   5.9671344e-03
   6.9969970e+00   5.8852459e-03
   7.0170170e+00   5.8079482e-03
   7.0370370e+00   5.7346597e-03
   7.0570571e+00   5.6648378e-03
   7.0770771e+00   5.5979795e-03
   7.0970971e+00   5.5336212e-03
   7.1171171e+00   5.4713385e-03
   7.1371371e+00   5.4107446e-03
   7.1571572e+00   5.3514895e-03
   7.1771772e+00   5.2932585e-03
   7.1971972e+00   5.2357702e-03
   7.2172172e+00   5.1787748e-03
   7.2372372e+00   5.1220524e-03
   7.2572573e+00   5.0654105e-03
   7.2772773e+00   5.0086829e-03
   7.2972973e+00   4.9517269e-03
   7.3173173e+00   4.8944221e-03
   7.3373373e+00   4.8366683e-03
   7.3573574e+00   4.7783836e-03
   7.3773774e+00   4.7195032e-03
   7.3973974e+00   4.6599776e-03
   7.4174174e+00   4.5997712e-03
   7.4374374e+00   4.5388609e-03
   7.4574575e+00   4.4772347e-03
   7.4774775e+00   4.4148911e-03
   7.4974975e+00   4.3518371e-03
   7.5175175e+00   4.2880881e-03
   7.5375375e+00   4.2236665e-03
   7.5575576e+00   4.1586008e-03
   7.5775776e+00   4.0929253e-03
   7.5975976e+00   4.0266788e-03
   7.6176176e+00   3.9599042e-03
   7.6376376e+00   3.8926483e-03
   7.6576577e+00   3.8249605e-03
   7.6776777e+00   3.7568930e-03
   7.6976977e+00   3.6885001e-03
   7.7177177e+00   3.6198377e-03
   7.7377377e+00   3.5509631e-03
   7.7577578e+00   3.4819346e-03
   7.7777778e+00   3.4128113e-03
   7.7977978e+00   3.3436528e-03
   7.8178178e+00   3.2745190e-03
   7.8378378e+00   3.2054698e-03
   7.8578579e+00   3.1365650e-03
   7.8778779e+00   3.0678641e-03
   7.8978979e+00   2.9994264e-03
   7.9179179e+00   2.9313104e-03
   7.9379379e+00   2.8635742e-03
   7.9579580e+00   2.7962751e-03
   7.9779780e+00   2.7294697e-03
   7.9979980e+00   2.6632137e-03
   8.0180180e+00   2.5975618e-03
   8.0380380e+00   2.5325681e-03
   8.0580581e+00   2.4682856e-03
   8.0780781e+00   2.4047661e-03
   8.0980981e+00   2.3420608e-03
   8.1181181e+00   2.2802197e-03
   8.1381381e+00   2.2192917e-03
   8.1581582e+00   2.1593251e-03
   8.1781782e+00   2.1003668e-03
   8.1981982e+00   2.0424627e-03
   8.2182182e+00   1.9856581e-03
   8.2382382e+00   1.9299968e-03
   8.2582583e+00   1.8755219e-03
   8.2782783e+00   1.8222752e-03
   8.2982983e+00   1.7702977e-03
   8.3183183e+00   1.7196289e-03
   8.3383383e+00   1.6703073e-03
   8.3583584e+00   1.6223700e-03
   8.3783784e+00   1.5758529e-03
   8.3983984e+00   1.5307901e-03
   8.4184184e+00   1.4872142e-03
   8.4384384e+00   1.4451556e-03
   8.4584585e+00   1.4046427e-03
   8.4784785e+00   1.3657017e-03
   8.4984985e+00   1.3283558e-03
   8.5185185e+00   1.2926253e-03
   8.5385385e+00   1.2585271e-03
   8.5585586e+00   1.2260742e-03
   8.5785786e+00   1.1952755e-03
   8.5985986e+00   1.1661355e-03
   8.6186186e+00   1.1386533e-03
   8.6386386e+00   1.1128231e-03
   8.6586587e+00   1.0886330e-03
   8.6786787e+00   1.0660655e-03
   8.6986987e+00   1.0450967e-03
   8.7187187e+00   1.0256966e-03
   8.7387387e+00   1.0078288e-03
   8.7587588e+00   9.9145067e-04
   8.7787788e+00   9.7651386e-04
   8.7987988e+00   9.6296426e-04
   8.8188188e+00   9.5074268e-04
   8.8388388e+00   9.3978535e-04
   8.8588589e+00   9.3002459e-04
   8.8788789e+00   9.2138948e-04
   8.8988989e+00   9.1380666e-04
   8.9189189e+00   9.0720108e-04
   8.9389389e+00   9.0149677e-04
   8.9589590e+00   8.9661757e-04
   8.9789790e+00   8.9248786e-04
   8.9989990e+00   8.8903316e-04
   9.0190190e+00   8.8618070e-04
   9.0390390e+00   8.8385995e-04
   9.0590591e+00   8.8200299e-04
   9.0790791e+00   8.8054486e-04
   9.0990991e+00   8.7942380e-04
   9.1191191e+00   8.7858148e-04
   9.1391391e+00   8.7796305e-04
   9.1591592e+00   8.7751724e-04
   9.1791792e+00   8.7719639e-04
   9.1991992e+00   8.7695636e-04
   9.2192192e+00   8.7675651e-04
   9.2392392e+00   8.7655960e-04
   9.2592593e+00   8.7633164e-04
   9.2792793e+00   8.7604180e-04
   9.2992993e+00   8.7566223e-04
   9.3193193e+00   8.7516793e-04
   9.3393393e+00   8.7453656e-04
   9.3593594e+00   8.7374832e-04
   9.3793794e+00   8.7278580e-04
   9.3993994e+00   8.7163376e-04
   9.4194194e+00   8.7027905e-04
   9.4394394e+00   8.6871043e-04
   9.4594595e+00   8.6691844e-04
   9.4794795e+00   8.6489527e-04
   9.4994995e+00   8.6263463e-04
   9.5195195e+00   8.6013162e-04
   9.5395395e+00   8.5738266e-04
   9.5595596e+00   8.5438532e-04
   9.5795796e+00   8.5113827e-04
   9.5995996e+00   8.4764117e-04
   9.6196196e+00   8.4389460e-04
   9.6396396e+00   8.3989994e-04
   9.6596597e+00   8.3565935e-04
   9.6796797e+00   8.3117564e-04
   9.6996997e+00   8.2645224e-04
   9.7197197e+00   8.2149316e-04
   9.7397397e+00   8.1630289e-04
   9.7597598e+00   8.1088635e-04
   9.7797798e+00   8.0524887e-04
   9.7997998e+00   7.9939615e-04
   9.8198198e+00   7.9333417e-04
   9.8398398e+00   7.8706920e-04
   9.8598599e+00   7.8060774e-04
   9.8798799e+00   7.7395649e-04
   9.8998999e+00   7.6712231e-04
   9.9199199e+00   7.6011224e-04
   9.9399399e+00   7.5293340e-04
   9.9599600e+00   7.4559300e-04
   9.9799800e+00   7.3809836e-04
   1.0000000e+01   7.3045681e-04


==> 3Sol_real_opt_mid3.dat <==
  -1.0000000e+01   7.3045681e-04
  -9.9799800e+00   7.3809836e-04
  -9.9599600e+00   7.4559300e-04
  -9.9399399e+00   7.5293340e-04
  -9.9199199e+00   7.6011224e-04
  -9.8998999e+00   7.6712231e-04
  -9.8798799e+00   7.7395649e-04
  -9.8598599e+00   7.8060774e-04
  -9.8398398e+00   7.8706920e-04
  -9.8198198e+00   7.9333417e-04
  -9.7997998e+00   7.9939615e-04
  -9.7797798e+00   8.0524887e-04
  -9.7597598e+00   8.1088635e-04
  -9.7397397e+00   8.1630289e-04
  -9.7197197e+00   8.2149316e-04
  -9.6996997e+00   8.2645224e-04
  -9.6796797e+00   8.3117564e-04
  -9.6596597e+00   8.3565935e-04
  -9.6396396e+00   8.3989994e-04
  -9.6196196e+00   8.4389460e-04
  -9.5995996e+00   8.4764117e-04
  -9.5795796e+00   8.5113827e-04
  -9.5595596e+00   8.5438532e-04
  -9.5395395e+00   8.5738266e-04
  -9.5195195e+00   8.6013162e-04
  -9.4994995e+00   8.6263463e-04
  -9.4794795e+00   8.6489527e-04
  -9.4594595e+00   8.6691844e-04
  -9.4394394e+00   8.6871043e-04
  -9.4194194e+00   8.7027905e-04
  -9.3993994e+00   8.7163376e-04
  -9.3793794e+00   8.7278580e-04
  -9.3593594e+00   8.7374832e-04
  -9.3393393e+00   8.7453656e-04
  -9.3193193e+00   8.7516793e-04
  -9.2992993e+00   8.7566223e-04
  -9.2792793e+00   8.7604180e-04
  -9.2592593e+00   8.7633164e-04
  -9.2392392e+00   8.7655960e-04
  -9.2192192e+00   8.7675651e-04
  -9.1991992e+00   8.7695636e-04
  -9.1791792e+00   8.7719639e-04
  -9.1591592e+00   8.7751724e-04
  -9.1391391e+00   8.7796305e-04
  -9.1191191e+00   8.7858148e-04
  -9.0990991e+00   8.7942380e-04
  -9.0790791e+00   8.8054486e-04
  -9.0590591e+00   8.8200299e-04
  -9.0390390e+00   8.8385995e-04
  -9.0190190e+00   8.8618070e-04
  -8.9989990e+00   8.8903316e-04
  -8.9789790e+00   8.9248786e-04
  -8.9589590e+00   8.9661757e-04
  -8.9389389e+00   9.0149677e-04
  -8.9189189e+00   9.0720108e-04
  -8.8988989e+00   9.1380666e-04
  -8.8788789e+00   9.2138948e-04
  -8.8588589e+00   9.3002459e-04
  -8.8388388e+00   9.3978535e-04
  -8.8188188e+00   9.5074268e-04
  -8.7987988e+00   9.6296426e-04
  -8.7787788e+00   9.7651386e-04
  -8.7587588e+00   9.9145067e-04
  -8.7387387e+00   1.0078288e-03
  -8.7187187e+00   1.0256966e-03
  -8.6986987e+00   1.0450967e-03
  -8.6786787e+00   1.0660655e-03
  -8.6586587e+00   1.0886330e-03
  -8.6386386e+00   1.1128231e-03
  -8.6186186e+00   1.1386533e-03
  -8.5985986e+00   1.1661355e-03
  -8.5785786e+00   1.1952755e-03
  -8.5585586e+00   1.2260742e-03
  -8.5385385e+00   1.2585271e-03
  -8.5185185e+00   1.2926253e-03
  -8.4984985e+00   1.3283558e-03
  -8.4784785e+00   1.3657017e-03
  -8.4584585e+00   1.4046427e-03
  -8.4384384e+00   1.4451556e-03
  -8.4184184e+00   1.4872142e-03
  -8.3983984e+00   1.5307901e-03
  -8.3783784e+00   1.5758529e-03
  -8.3583584e+00   1.6223700e-03
  -8.3383383e+00   1.6703073e-03
  -8.3183183e+00   1.7196289e-03
  -8.2982983e+00   1.7702977e-03
  -8.2782783e+00   1.8222752e-03
  -8.2582583e+00   1.8755219e-03
  -8.2382382e+00   1.9299968e-03
  -8.2182182e+00   1.9856581e-03
  -8.1981982e+00   2.0424627e-03
  -8.1781782e+00   2.1003668e-03
  -8.1581582e+00   2.1593251e-03
  -8.1381381e+00   2.2192917e-03
  -8.1181181e+00   2.2802197e-03
  -8.0980981e+00   2.3420608e-03
  -8.0780781e+00   2.4047661e-03
  -8.0580581e+00   2.4682856e-03
  -8.0380380e+00   2.5325681e-03
  -8.0180180e+00   2.5975618e-03
  -7.9979980e+00   2.6632137e-03
  -7.9779780e+00   2.7294697e-03
  -7.9579580e+00   2.7962751e-03
  -7.9379379e+00   2.8635742e-03
  -7.9179179e+00   2.9313104e-03
  -7.8978979e+00   2.9994264e-03
  -7.8778779e+00   3.0678641e-03
  -7.8578579e+00   3.1365650e-03
  -7.8378378e+00   3.2054698e-03
  -7.8178178e+00   3.2745190e-03
  -7.7977978e+00   3.3436528e-03
  -7.7777778e+00   3.4128113e-03
  -7.7577578e+00   3.4819346e-03
  -7.7377377e+00   3.5509631e-03
  -7.7177177e+00   3.6198377e-03
  -7.6976977e+00   3.6885001e-03
  -7.6776777e+00   3.7568930e-03
  -7.6576577e+00   3.8249605e-03
  -7.6376376e+00   3.8926483e-03
  -7.6176176e+00   3.9599042e-03
  -7.5975976e+00   4.0266788e-03
  -7.5775776e+00   4.0929253e-03
  -7.5575576e+00   4.1586008e-03
  -7.5375375e+00   4.2236665e-03
  -7.5175175e+00   4.2880881e-03
  -7.4974975e+00   4.3518371e-03
  -7.4774775e+00   4.4148911e-03
  -7.4574575e+00   4.4772347e-03
  -7.4374374e+00   4.5388609e-03
  -7.4174174e+00   4.5997712e-03
  -7.3973974e+00   4.6599776e-03
  -7.3773774e+00   4.7195032e-03
  -7.3573574e+00   4.7783836e-03
  -7.3373373e+00   4.8366683e-03
  -7.3173173e+00   4.8944221e-03
  -7.2972973e+00   4.9517269e-03
  -7.2772773e+00   5.0086829e-03
  -7.2572573e+00   5.0654105e-03
  -7.2372372e+00   5.1220524e-03
  -7.2172172e+00   5.1787748e-03
  -7.1971972e+00   5.2357702e-03
  -7.1771772e+00   5.2932585e-03
  -7.1571572e+00   5.3514895e-03
  -7.1371371e+00   5.4107446e-03
  -7.1171171e+00   5.4713385e-03
  -7.0970971e+00   5.5336212e-03
  -7.0770771e+00   5.5979795e-03
  -7.0570571e+00   5.6648378e-03
  -7.0370370e+00   5.7346597e-03
  -7.0170170e+00   5.8079482e-03
  -6.9969970e+00   5.8852459e-03
  -6.9769770e+00   5.9671344e-03
  -6.9569570e+00   6.0542337e-03
  -6.9369369e+00   6.1472000e-03
  -6.9169169e+00   6.2467239e-03
  -6.8968969e+00   6.3535268e-03
  -6.8768769e+00   6.4683575e-03
  -6.8568569e+00   6.5919879e-03
  -6.8368368e+00   6.7252078e-03
  -6.8168168e+00   6.8688200e-03
  -6.7967968e+00   7.0236342e-03
  -6.7767768e+00   7.1904619e-03
  -6.7567568e+00   7.3701100e-03
  -6.7367367e+00   7.5633761e-03
  -6.7167167e+00   7.7710428e-03
  -6.6966967e+00   7.9938741e-03
  -6.6766767e+00   8.2326109e-03
  -6.6566567e+00   8.4879682e-03
  -6.6366366e+00   8.7606334e-03
  -6.6166166e+00   9.0512644e-03
  -6.5965966e+00   9.3604894e-03
  -6.5765766e+00   9.6889068e-03
  -6.5565566e+00   1.0037086e-02
  -6.5365365e+00   1.0405570e-02
  -6.5165165e+00   1.0794874e-02
  -6.4964965e+00   1.1205491e-02
  -6.4764765e+00   1.1637891e-02
  -6.4564565e+00   1.2092527e-02
  -6.4364364e+00   1.2569832e-02
  -6.4164164e+00   1.3070227e-02
  -6.3963964e+00   1.3594119e-02
  -6.3763764e+00   1.4141903e-02
  -6.3563564e+00   1.4713968e-02
  -6.3363363e+00   1.5310694e-02
  -6.3163163e+00   1.5932455e-02
  -6.2962963e+00   1.6579620e-02
  -6.2762763e+00   1.7252555e-02
  -6.2562563e+00   1.7951624e-02
  -6.2362362e+00   1.8677186e-02
  -6.2162162e+00   1.9429601e-02
  -6.1961962e+00   2.0209224e-02
  -6.1761762e+00   2.1016412e-02
  -6.1561562e+00   2.1851519e-02
  -6.1361361e+00   2.2714898e-02
  -6.1161161e+00   2.3606900e-02
  -6.0960961e+00   2.4527874e-02
  -6.0760761e+00   2.5478169e-02
  -6.0560561e+00   2.6458128e-02
  -6.0360360e+00   2.7468096e-02
  -6.0160160e+00   2.8508410e-02
  -5.9959960e+00   2.9579406e-02
  -5.9759760e+00   3.0681415e-02
  -5.9559560e+00   3.1814763e-02
  -5.9359359e+00   3.2979771e-02
  -5.9159159e+00   3.4176753e-02
  -5.8958959e+00   3.5406017e-02
  -5.8758759e+00   3.6667864e-02
  -5.8558559e+00   3.7962585e-02
  -5.8358358e+00   3.9290463e-02
  -5.8158158e+00   4.0651773e-02
  -5.7957958e+00   4.2046778e-02
  -5.7757758e+00   4.3475730e-02
  -5.7557558e+00   4.4938870e-02
  -5.7357357e+00   4.6436425e-02
  -5.7157157e+00   4.7968609e-02
  -5.6956957e+00   4.9535622e-02
  -5.6756757e+00   5.1137650e-02
  -5.6556557e+00   5.2774861e-02
  -5.6356356e+00   5.4447407e-02
  -5.6156156e+00   5.6155422e-02
  -5.5955956e+00   5.7899022e-02
  -5.5755756e+00   5.9678303e-02
  -5.5555556e+00   6.1493341e-02
  -5.5355355e+00   6.3344190e-02
  -5.5155155e+00   6.5230883e-02
  -5.4954955e+00   6.7153428e-02
  -5.4754755e+00   6.9111810e-02
  -5.4554555e+00   7.1105989e-02
  -5.4354354e+00   7.3135898e-02
  -5.4154154e+00   7.5201444e-02
  -5.3953954e+00   7.7302506e-02
  -5.3753754e+00   7.9438932e-02
  -5.3553554e+00   8.1610542e-02
  -5.3353353e+00   8.3817124e-02
  -5.3153153e+00   8.6058434e-02
  -5.2952953e+00   8.8334195e-02
  -5.2752753e+00   9.0644095e-02
  -5.2552553e+00   9.2987789e-02
  -5.2352352e+00   9.5364893e-02
  -5.2152152e+00   9.7774987e-02
  -5.1951952e+00   1.0021761e-01
  -5.1751752e+00   1.0269227e-01
  -5.1551552e+00   1.0519843e-01
  -5.1351351e+00   1.0773550e-01
  -5.1151151e+00   1.1030287e-01
  -5.0950951e+00   1.1289986e-01
  -5.0750751e+00   1.1552578e-01
  -5.0550551e+00   1.1817986e-01
  -5.0350350e+00   1.2086130e-01
  -5.0150150e+00   1.2356926e-01
  -4.9949950e+00   1.2630284e-01
  -4.9749750e+00   1.2906108e-01
  -4.9549550e+00   1.3184300e-01
  -4.9349349e+00   1.3464755e-01
  -4.9149149e+00   1.3747363e-01
  -4.8948949e+00   1.4032009e-01
  -4.8748749e+00   1.4318573e-01
  -4.8548549e+00   1.4606928e-01
  -4.8348348e+00   1.4896944e-01
  -4.8148148e+00   1.5188484e-01
  -4.7947948e+00   1.5481405e-01
  -4.7747748e+00   1.5775561e-01
  -4.7547548e+00   1.6070797e-01
  -4.7347347e+00   1.6366955e-01
  -4.7147147e+00   1.6663869e-01
  -4.6946947e+00   1.6961370e-01
  -4.6746747e+00   1.7259281e-01
  -4.6546547e+00   1.7557420e-01
  -4.6346346e+00   1.7855601e-01
  -4.6146146e+00   1.8153630e-01
  -4.5945946e+00   1.8451309e-01
  -4.5745746e+00   1.8748433e-01
  -4.5545546e+00   1.9044794e-01
  -4.5345345e+00   1.9340175e-01
  -4.5145145e+00   1.9634358e-01
  -4.4944945e+00   1.9927117e-01
  -4.4744745e+00   2.0218222e-01
  -4.4544545e+00   2.0507438e-01
  -4.4344344e+00   2.0794526e-01
  -4.4144144e+00   2.1079240e-01
  -4.3943944e+00   2.1361334e-01
  -4.3743744e+00   2.1640554e-01
  -4.3543544e+00   2.1916646e-01
  -4.3343343e+00   2.2189349e-01
  -4.3143143e+00   2.2458402e-01
  -4.2942943e+00   2.2723539e-01
  -4.2742743e+00   2.2984494e-01
  -4.2542543e+00   2.3240997e-01
  -4.2342342e+00   2.3492778e-01
  -4.2142142e+00   2.3739565e-01
  -4.1941942e+00   2.3981087e-01
  -4.1741742e+00   2.4217072e-01
  -4.1541542e+00   2.4447250e-01
  -4.1341341e+00   2.4671352e-01
  -4.1141141e+00   2.4889110e-01
  -4.0940941e+00   2.5100263e-01
  -4.0740741e+00   2.5304549e-01
  -4.0540541e+00   2.5501715e-01
  -4.0340340e+00   2.5691511e-01
  -4.0140140e+00   2.5873695e-01
  -3.9939940e+00   2.6048033e-01
  -3.9739740e+00   2.6214300e-01
  -3.9539540e+00   2.6372282e-01
  -3.9339339e+00   2.6521777e-01
  -3.9139139e+00   2.6662595e-01
  -3.8938939e+00   2.6794561e-01
  -3.8738739e+00   2.6917518e-01
  -3.8538539e+00   2.7031328e-01
  -3.8338338e+00   2.7135870e-01
  -3.8138138e+00   2.7231049e-01
  -3.7937938e+00   2.7316792e-01
  -3.7737738e+00   2.7393055e-01
  -3.7537538e+00   2.7459822e-01
  -3.7337337e+00   2.7517110e-01
  -3.7137137e+00   2.7564972e-01
  -3.6936937e+00   2.7603498e-01
  -3.6736737e+00   2.7632820e-01
  -3.6536537e+00   2.7653114e-01
  -3.6336336e+00   2.7664607e-01
  -3.6136136e+00   2.7667576e-01
  -3.5935936e+00   2.7662358e-01
  -3.5735736e+00   2.7649347e-01
  -3.5535536e+00   2.7629007e-01
  -3.5335335e+00   2.7601869e-01
  -3.5135135e+00   2.7568543e-01
  -3.4934935e+00   2.7529715e-01
  -3.4734735e+00   2.7486161e-01
  -3.4534535e+00   2.7438746e-01
  -3.4334334e+00   2.7388429e-01
  -3.4134134e+00   2.7336273e-01
  -3.3933934e+00   2.7283444e-01
  -3.3733734e+00   2.7231218e-01
  -3.3533534e+00   2.7180984e-01
  -3.3333333e+00   2.7134247e-01
  -3.3133133e+00   2.7092629e-01
  -3.2932933e+00   2.7057869e-01
  -3.2732733e+00   2.7031823e-01
  -3.2532533e+00   2.7016458e-01
  -3.2332332e+00   2.7013850e-01
  -3.2132132e+00   2.7026171e-01
  -3.1931932e+00   2.7055685e-01
  -3.1731732e+00   2.7104726e-01
  -3.1531532e+00   2.7175689e-01
  -3.1331331e+00   2.7271003e-01
  -3.1131131e+00   2.7393116e-01
  -3.0930931e+00   2.7544462e-01
  -3.0730731e+00   2.7727439e-01
  -3.0530531e+00   2.7944381e-01
  -3.0330330e+00   2.8197524e-01
  -3.0130130e+00   2.8488985e-01
  -2.9929930e+00   2.8820726e-01
  -2.9729730e+00   2.9194537e-01
  -2.9529530e+00   2.9612009e-01
  -2.9329329e+00   3.0074517e-01
  -2.9129129e+00   3.0583209e-01
  -2.8928929e+00   3.1138992e-01
  -2.8728729e+00   3.1742532e-01
  -2.8528529e+00   3.2394252e-01
  -2.8328328e+00   3.3094335e-01
  -2.8128128e+00   3.3842736e-01
  -2.7927928e+00   3.4639187e-01
  -2.7727728e+00   3.5483210e-01
  -2.7527528e+00   3.6374135e-01
  -2.7327327e+00   3.7311109e-01
  -2.7127127e+00   3.8293115e-01
  -2.6926927e+00   3.9318982e-01
  -2.6726727e+00   4.0387400e-01
  -2.6526527e+00   4.1496930e-01
  -2.6326326e+00   4.2646018e-01
  -2.6126126e+00   4.3832999e-01
  -2.5925926e+00   4.5056108e-01
  -2.5725726e+00   4.6313486e-01
  -2.5525526e+00   4.7603183e-01
  -2.5325325e+00   4.8923163e-01
  -2.5125125e+00   5.0271305e-01
  -2.4924925e+00   5.1645408e-01
  -2.4724725e+00   5.3043188e-01
  -2.4524525e+00   5.4462281e-01
  -2.4324324e+00   5.5900246e-01
  -2.4124124e+00   5.7354557e-01
  -2.3923924e+00   5.8822611e-01
  -2.3723724e+00   6.0301725e-01
  -2.3523524e+00   6.1789136e-01
  -2.3323323e+00   6.3282005e-01
  -2.3123123e+00   6.4777413e-01
  -2.2922923e+00   6.6272369e-01
  -2.2722723e+00   6.7763809e-01
  -2.2522523e+00   6.9248603e-01
  -2.2322322e+00   7.0723556e-01
  -2.2122122e+00   7.2185417e-01
  -2.1921922e+00   7.3630886e-01
  -2.1721722e+00   7.5056621e-01
  -2.1521522e+00   7.6459246e-01
  -2.1321321e+00   7.7835366e-01
  -2.1121121e+00   7.9181577e-01
  -2.0920921e+00   8.0494479e-01
  -2.0720721e+00   8.1770690e-01
  -2.0520521e+00   8.3006869e-01
  -2.0320320e+00   8.4199722e-01
  -2.0120120e+00   8.5346035e-01
  -1.9919920e+00   8.6442682e-01
  -1.9719720e+00   8.7486654e-01
  -1.9519520e+00   8.8475082e-01
  -1.9319319e+00   8.9405255e-01
  -1.9119119e+00   9.0274653e-01
  -1.8918919e+00   9.1080966e-01
  -1.8718719e+00   9.1822125e-01
  -1.8518519e+00   9.2496329e-01
  -1.8318318e+00   9.3102073e-01
  -1.8118118e+00   9.3638173e-01
  -1.7917918e+00   9.4103803e-01
  -1.7717718e+00   9.4498519e-01
  -1.7517518e+00   9.4822288e-01
  -1.7317317e+00   9.5075523e-01
  -1.7117117e+00   9.5259110e-01
  -1.6916917e+00   9.5374439e-01
  -1.6716717e+00   9.5423435e-01
  -1.6516517e+00   9.5408586e-01
  -1.6316316e+00   9.5332974e-01
  -1.6116116e+00   9.5200305e-01
  -1.5915916e+00   9.5014935e-01
  -1.5715716e+00   9.4781897e-01
  -1.5515516e+00   9.4506926e-01
  -1.5315315e+00   9.4196478e-01
  -1.5115115e+00   9.3857748e-01
  -1.4914915e+00   9.3498682e-01
  -1.4714715e+00   9.3127978e-01
  -1.4514515e+00   9.2755083e-01
  -1.4314314e+00   9.2390172e-01
  -1.4114114e+00   9.2044118e-01
  -1.3913914e+00   9.1728439e-01
  -1.3713714e+00   9.1455227e-01
  -1.3513514e+00   9.1237057e-01
  -1.3313313e+00   9.1086860e-01
  -1.3113113e+00   9.1017779e-01
  -1.2912913e+00   9.1042995e-01
  -1.2712713e+00   9.1175520e-01
  -1.2512513e+00   9.1427984e-01
  -1.2312312e+00   9.1812386e-01
  -1.2112112e+00   9.2339855e-01
  -1.1911912e+00   9.3020397e-01
  -1.1711712e+00   9.3862665e-01
  -1.1511512e+00   9.4873746e-01
  -1.1311311e+00   9.6058982e-01
  -1.1111111e+00   9.7421827e-01
  -1.0910911e+00   9.8963758e-01
  -1.0710711e+00   1.0068422e+00
  -1.0510511e+00   1.0258063e+00
  -1.0310310e+00   1.0464839e+00
  -1.0110110e+00   1.0688099e+00
  -9.9099099e-01   1.0927010e+00
  -9.7097097e-01   1.1180564e+00
  -9.5095095e-01   1.1447594e+00
  -9.3093093e-01   1.1726788e+00
  -9.1091091e-01   1.2016698e+00
  -8.9089089e-01   1.2315754e+00
  -8.7087087e-01   1.2622277e+00
  -8.5085085e-01   1.2934490e+00
  -8.3083083e-01   1.3250526e+00
  -8.1081081e-01   1.3568446e+00
  -7.9079079e-01   1.3886244e+00
  -7.7077077e-01   1.4201863e+00
  -7.5075075e-01   1.4513208e+00
  -7.3073073e-01   1.4818159e+00
  -7.1071071e-01   1.5114584e+00
  -6.9069069e-01   1.5400362e+00
  -6.7067067e-01   1.5673396e+00
  -6.5065065e-01   1.5931632e+00
  -6.3063063e-01   1.6173086e+00
  -6.1061061e-01   1.6395856e+00
  -5.9059059e-01   1.6598151e+00
  -5.7057057e-01   1.6778312e+00
  -5.5055055e-01   1.6934830e+00
  -5.3053053e-01   1.7066368e+00
  -5.1051051e-01   1.7171783e+00
  -4.9049049e-01   1.7250139e+00
  -4.7047047e-01   1.7300720e+00
  -4.5045045e-01   1.7323048e+00
  -4.3043043e-01   1.7316883e+00
  -4.1041041e-01   1.7282233e+00
  -3.9039039e-01   1.7219349e+00
  -3.7037037e-01   1.7128729e+00
  -3.5035035e-01   1.7011103e+00
  -3.3033033e-01   1.6867428e+00
  -3.1031031e-01   1.6698875e+00
  -2.9029029e-01   1.6506810e+00
  -2.7027027e-01   1.6292778e+00
  -2.5025025e-01   1.6058485e+00
  -2.3023023e-01   1.5805775e+00
  -2.1021021e-01   1.5536615e+00
  -1.9019019e-01   1.5253066e+00
  -1.7017017e-01   1.4957272e+00
  -1.5015015e-01   1.4651436e+00
  -1.3013013e-01   1.4337804e+00
  -1.1011011e-01   1.4018647e+00
  -9.0090090e-02   1.3696247e+00
  -7.0070070e-02   1.3372881e+00
  -5.0050050e-02   1.3050810e+00
  -3.0030030e-02   1.2732263e+00
  -1.0010010e-02   1.2419425e+00
   1.0010010e-02   1.2114423e+00
   3.0030030e-02   1.1819313e+00
   5.0050050e-02   1.1536061e+00
   7.0070070e-02   1.1266528e+00
   9.0090090e-02   1.1012447e+00
   1.1011011e-01   1.0775403e+00
   1.3013013e-01   1.0556810e+00
   1.5015015e-01   1.0357881e+00
   1.7017017e-01   1.0179611e+00
   1.9019019e-01   1.0022748e+00
   2.1021021e-01   9.8877782e-01
   2.3023023e-01   9.7749073e-01
   2.5025025e-01   9.6840578e-01
   2.7027027e-01   9.6148670e-01
   2.9029029e-01   9.5666974e-01
   3.1031031e-01   9.5386544e-01
   3.3033033e-01   9.5296112e-01
   3.5035035e-01   9.5382405e-01
   3.7037037e-01   9.5630495e-01
   3.9039039e-01   9.6024175e-01
   4.1041041e-01   9.6546327e-01
   4.3043043e-01   9.7179281e-01
   4.5045045e-01   9.7905135e-01
   4.7047047e-01   9.8706042e-01
   4.9049049e-01   9.9564449e-01
   5.1051051e-01   1.0046330e+00
   5.3053053e-01   1.0138618e+00
   5.5055055e-01   1.0231744e+00
   5.7057057e-01   1.0324231e+00
   5.9059059e-01   1.0414691e+00
   6.1061061e-01   1.0501831e+00
   6.3063063e-01   1.0584457e+00
   6.5065065e-01   1.0661473e+00
   6.7067067e-01   1.0731882e+00
   6.9069069e-01   1.0794782e+00
   7.1071071e-01   1.0849369e+00
   7.3073073e-01   1.0894934e+00
   7.5075075e-01   1.0930861e+00
   7.7077077e-01   1.0956622e+00
   7.9079079e-01   1.0971779e+00
   8.1081081e-01   1.0975979e+00
   8.3083083e-01   1.0968954e+00
   8.5085085e-01   1.0950512e+00
   8.7087087e-01   1.0920541e+00
   8.9089089e-01   1.0879002e+00
   9.1091091e-01   1.0825927e+00
   9.3093093e-01   1.0761413e+00
   9.5095095e-01   1.0685621e+00
   9.7097097e-01   1.0598772e+00
   9.9099099e-01   1.0501141e+00
   1.0110110e+00   1.0393055e+00
   1.0310310e+00   1.0274887e+00
   1.0510511e+00   1.0147053e+00
   1.0710711e+00   1.0010010e+00
   1.0910911e+00   9.8642471e-01
   1.1111111e+00   9.7102868e-01
   1.1311311e+00   9.5486780e-01
   1.1511512e+00   9.3799943e-01
   1.1711712e+00   9.2048301e-01
   1.1911912e+00   9.0237982e-01
   1.2112112e+00   8.8375270e-01
   1.2312312e+00   8.6466587e-01
   1.2512513e+00   8.4518472e-01
   1.2712713e+00   8.2537571e-01
   1.2912913e+00   8.0530626e-01
   1.3113113e+00   7.8504471e-01
   1.3313313e+00   7.6466029e-01
   1.3513514e+00   7.4422319e-01
   1.3713714e+00   7.2380459e-01
   1.3913914e+00   7.0347678e-01
   1.4114114e+00   6.8331328e-01
   1.4314314e+00   6.6338897e-01
   1.4514515e+00   6.4378026e-01
   1.4714715e+00   6.2456517e-01
   1.4914915e+00   6.0582346e-01
   1.5115115e+00   5.8763660e-01
   1.5315315e+00   5.7008774e-01
   1.5515516e+00   5.5326146e-01
   1.5715716e+00   5.3724334e-01
   1.5915916e+00   5.2211935e-01
   1.6116116e+00   5.0797491e-01
   1.6316316e+00   4.9489364e-01
   1.6516517e+00   4.8295580e-01
   1.6716717e+00   4.7223642e-01
   1.6916917e+00   4.6280315e-01
   1.7117117e+00   4.5471394e-01
   1.7317317e+00   4.4801475e-01
   1.7517518e+00   4.4273743e-01
   1.7717718e+00   4.3889797e-01
   1.7917918e+00   4.3649538e-01
   1.8118118e+00   4.3551123e-01
   1.8318318e+00   4.3591010e-01
   1.8518519e+00   4.3764075e-01
   1.8718719e+00   4.4063798e-01
   1.8918919e+00   4.4482499e-01
   1.9119119e+00   4.5011607e-01
   1.9319319e+00   4.5641927e-01
   1.9519520e+00   4.6363906e-01
   1.9719720e+00   4.7167859e-01
   1.9919920e+00   4.8044167e-01
   2.0120120e+00   4.8983439e-01
   2.0320320e+00   4.9976624e-01
   2.0520521e+00   5.1015098e-01
   2.0720721e+00   5.2090715e-01
   2.0920921e+00   5.3195829e-01
   2.1121121e+00   5.4323309e-01
   2.1321321e+00   5.5466523e-01
   2.1521522e+00   5.6619329e-01
   2.1721722e+00   5.7776043e-01
   2.1921922e+00   5.8931417e-01
   2.2122122e+00   6.0080607e-01
   2.2322322e+00   6.1219144e-01
   2.2522523e+00   6.2342906e-01
   2.2722723e+00   6.3448090e-01
   2.2922923e+00   6.4531188e-01
   2.3123123e+00   6.5588964e-01
   2.3323323e+00   6.6618433e-01
   2.3523524e+00   6.7616846e-01
   2.3723724e+00   6.8581671e-01
   2.3923924e+00   6.9510577e-01
   2.4124124e+00   7.0401431e-01
   2.4324324e+00   7.1252277e-01
   2.4524525e+00   7.2061335e-01
   2.4724725e+00   7.2826988e-01
   2.4924925e+00   7.3547781e-01
   2.5125125e+00   7.4222409e-01
   2.5325325e+00   7.4849718e-01
   2.5525526e+00   7.5428700e-01
   2.5725726e+00   7.5958484e-01
   2.5925926e+00   7.6438341e-01
   2.6126126e+00   7.6867674e-01
   2.6326326e+00   7.7246019e-01
   2.6526527e+00   7.7573042e-01
   2.6726727e+00   7.7848534e-01
   2.6926927e+00   7.8072412e-01
   2.7127127e+00   7.8244711e-01
   2.7327327e+00   7.8365585e-01
   2.7527528e+00   7.8435305e-01
   2.7727728e+00   7.8454248e-01
   2.7927928e+00   7.8422903e-01
   2.8128128e+00   7.8341861e-01
   2.8328328e+00   7.8211810e-01
   2.8528529e+00   7.8033535e-01
   2.8728729e+00   7.7807911e-01
   2.8928929e+00   7.7535897e-01
   2.9129129e+00   7.7218533e-01
   2.9329329e+00   7.6856934e-01
   2.9529530e+00   7.6452283e-01
   2.9729730e+00   7.6005827e-01
   2.9929930e+00   7.5518873e-01
   3.0130130e+00   7.4992777e-01
   3.0330330e+00   7.4428945e-01
   3.0530531e+00   7.3828821e-01
   3.0730731e+00   7.3193886e-01
   3.0930931e+00   7.2525649e-01
   3.1131131e+00   7.1825646e-01
   3.1331331e+00   7.1095427e-01
   3.1531532e+00   7.0336557e-01
   3.1731732e+00   6.9550612e-01
   3.1931932e+00   6.8739166e-01
   3.2132132e+00   6.7903795e-01
   3.2332332e+00   6.7046068e-01
   3.2532533e+00   6.6167543e-01
   3.2732733e+00   6.5269764e-01
   3.2932933e+00   6.4354257e-01
   3.3133133e+00   6.3422528e-01
   3.3333333e+00   6.2476055e-01
   3.3533534e+00   6.1516292e-01
   3.3733734e+00   6.0544660e-01
   3.3933934e+00   5.9562548e-01
   3.4134134e+00   5.8571312e-01
   3.4334334e+00   5.7572269e-01
   3.4534535e+00   5.6566700e-01
   3.4734735e+00   5.5555845e-01
   3.4934935e+00   5.4540904e-01
   3.5135135e+00   5.3523034e-01
   3.5335335e+00   5.2503353e-01
   3.5535536e+00   5.1482933e-01
   3.5735736e+00   5.0462804e-01
   3.5935936e+00   4.9443955e-01
   3.6136136e+00   4.8427328e-01
   3.6336336e+00   4.7413825e-01
   3.6536537e+00   4.6404305e-01
   3.6736737e+00   4.5399584e-01
   3.6936937e+00   4.4400436e-01
   3.7137137e+00   4.3407595e-01
   3.7337337e+00   4.2421755e-01
   3.7537538e+00   4.1443569e-01
   3.7737738e+00   4.0473653e-01
   3.7937938e+00   3.9512585e-01
   3.8138138e+00   3.8560906e-01
   3.8338338e+00   3.7619122e-01
   3.8538539e+00   3.6687703e-01
   3.8738739e+00   3.5767087e-01
   3.8938939e+00   3.4857679e-01
   3.9139139e+00   3.3959855e-01
   3.9339339e+00   3.3073956e-01
   3.9539540e+00   3.2200299e-01
   3.9739740e+00   3.1339170e-01
   3.9939940e+00   3.0490831e-01
   4.0140140e+00   2.9655515e-01
   4.0340340e+00   2.8833433e-01
   4.0540541e+00   2.8024772e-01
   4.0740741e+00   2.7229697e-01
   4.0940941e+00   2.6448350e-01
   4.1141141e+00   2.5680854e-01
   4.1341341e+00   2.4927314e-01
   4.1541542e+00   2.4187814e-01
   4.1741742e+00   2.3462421e-01
   4.1941942e+00   2.2751188e-01
   4.2142142e+00   2.2054150e-01
   4.2342342e+00   2.1371327e-01
   4.2542543e+00   2.0702727e-01
   4.2742743e+00   2.0048345e-01
   4.2942943e+00   1.9408160e-01
   4.3143143e+00   1.8782144e-01
   4.3343343e+00   1.8170256e-01
   4.3543544e+00   1.7572445e-01
   4.3743744e+00   1.6988651e-01
   4.3943944e+00   1.6418804e-01
   4.4144144e+00   1.5862827e-01
   4.4344344e+00   1.5320635e-01
   4.4544545e+00   1.4792137e-01
   4.4744745e+00   1.4277235e-01
   4.4944945e+00   1.3775823e-01
   4.5145145e+00   1.3287792e-01
   4.5345345e+00   1.2813029e-01
   4.5545546e+00   1.2351413e-01
   4.5745746e+00   1.1902821e-01
   4.5945946e+00   1.1467128e-01
   4.6146146e+00   1.1044202e-01
   4.6346346e+00   1.0633912e-01
   4.6546547e+00   1.0236122e-01
   4.6746747e+00   9.8506933e-02
   4.6946947e+00   9.4774874e-02
   4.7147147e+00   9.1163626e-02
   4.7347347e+00   8.7671758e-02
   4.7547548e+00   8.4297828e-02
   4.7747748e+00   8.1040378e-02
   4.7947948e+00   7.7897939e-02
   4.8148148e+00   7.4869031e-02
   4.8348348e+00   7.1952159e-02
   4.8548549e+00   6.9145814e-02
   4.8748749e+00   6.6448473e-02
   4.8948949e+00   6.3858593e-02
   4.9149149e+00   6.1374609e-02
   4.9349349e+00   5.8994928e-02
   4.9549550e+00   5.6717928e-02
   4.9749750e+00   5.4541946e-02
   4.9949950e+00   5.2465277e-02
   5.0150150e+00   5.0486160e-02
   5.0350350e+00   4.8602774e-02
   5.0550551e+00   4.6813225e-02
   5.0750751e+00   4.5115542e-02
   5.0950951e+00   4.3507660e-02
   5.1151151e+00   4.1987417e-02
   5.1351351e+00   4.0552539e-02
   5.1551552e+00   3.9200640e-02
   5.1751752e+00   3.7929208e-02
   5.1951952e+00   3.6735604e-02
   5.2152152e+00   3.5617063e-02
   5.2352352e+00   3.4570692e-02
   5.2552553e+00   3.3593475e-02
   5.2752753e+00   3.2682280e-02
   5.2952953e+00   3.1833874e-02
   5.3153153e+00   3.1044936e-02
   5.3353353e+00   3.0312075e-02
   5.3553554e+00   2.9631848e-02
   5.3753754e+00   2.9000789e-02
   5.3953954e+00   2.8415426e-02
   5.4154154e+00   2.7872312e-02
   5.4354354e+00   2.7368044e-02
   5.4554555e+00   2.6899288e-02
   5.4754755e+00   2.6462802e-02
   5.4954955e+00   2.6055456e-02
   5.5155155e+00   2.5674244e-02
   5.5355355e+00   2.5316306e-02
   5.5555556e+00   2.4978931e-02
   5.5755756e+00   2.4659571e-02
   5.5955956e+00   2.4355844e-02
   5.6156156e+00   2.4065537e-02
   5.6356356e+00   2.3786606e-02
   5.6556557e+00   2.3517175e-02
   5.6756757e+00   2.3255533e-02
   5.6956957e+00   2.3000126e-02
   5.7157157e+00   2.2749554e-02
   5.7357357e+00   2.2502564e-02
   5.7557558e+00   2.2258040e-02
   5.7757758e+00   2.2014995e-02
   5.7957958e+00   2.1772565e-02
   5.8158158e+00   2.1530001e-02
   5.8358358e+00   2.1286656e-02
   5.8558559e+00   2.1041984e-02
   5.8758759e+00   2.0795524e-02
   5.8958959e+00   2.0546901e-02
   5.9159159e+00   2.0295811e-02
   5.9359359e+00   2.0042021e-02
   5.9559560e+00   1.9785359e-02
   5.9759760e+00   1.9525705e-02
   5.9959960e+00   1.9262995e-02
   6.0160160e+00   1.8997206e-02
   6.0360360e+00   1.8728356e-02
   6.0560561e+00   1.8456499e-02
   6.0760761e+00   1.8181721e-02
   6.0960961e+00   1.7904135e-02
   6.1161161e+00   1.7623881e-02
   6.1361361e+00   1.7341116e-02
   6.1561562e+00   1.7056021e-02
   6.1761762e+00   1.6768789e-02
   6.1961962e+00   1.6479629e-02
   6.2162162e+00   1.6188761e-02
   6.2362362e+00   1.5896413e-02
   6.2562563e+00   1.5602824e-02
   6.2762763e+00   1.5308236e-02
   6.2962963e+00   1.5012899e-02
   6.3163163e+00   1.4717065e-02
   6.3363363e+00   1.4420987e-02
   6.3563564e+00   1.4124923e-02
   6.3763764e+00   1.3829129e-02
   6.3963964e+00   1.3533861e-02
   6.4164164e+00   1.3239376e-02
   6.4364364e+00   1.2945926e-02
   6.4564565e+00   1.2653765e-02
   6.4764765e+00   1.2363142e-02
   6.4964965e+00   1.2074303e-02
   6.5165165e+00   1.1787492e-02
   6.5365365e+00   1.1502948e-02
   6.5565566e+00   1.1220909e-02
   6.5765766e+00   1.0941606e-02
   6.5965966e+00   1.0665267e-02
   6.6166166e+00   1.0392118e-02
   6.6366366e+00   1.0122378e-02
   6.6566567e+00   9.8562621e-03
   6.6766767e+00   9.5939829e-03
   6.6966967e+00   9.3357474e-03
   6.7167167e+00   9.0817585e-03
   6.7367367e+00   8.8322149e-03
   6.7567568e+00   8.5873110e-03
   6.7767768e+00   8.3472368e-03
   6.7967968e+00   8.1121780e-03
   6.8168168e+00   7.8823156e-03
   6.8368368e+00   7.6578262e-03
   6.8568569e+00   7.4388814e-03
   6.8768769e+00   7.2256479e-03
   6.8968969e+00   7.0182868e-03
   6.9169169e+00   6.8169533e-03
   6.9369369e+00   6.6217963e-03
   6.9569570e+00   6.4329576e-03
   6.9769770e+00   6.2505711e-03
   6.9969970e+00   6.0747619e-03
   7.0170170e+00   5.9056452e-03
   7.0370370e+00   5.7433250e-03
   7.0570571e+00   5.5878928e-03
   7.0770771e+00   5.4394263e-03
   7.0970971e+00   5.2979873e-03
   7.1171171e+00   5.1636205e-03
   7.1371371e+00   5.0363515e-03
   7.1571572e+00   4.9161851e-03
   7.1771772e+00   4.8031039e-03
   7.1971972e+00   4.6970665e-03
   7.2172172e+00   4.5980062e-03
   7.2372372e+00   4.5058306e-03
   7.2572573e+00   4.4204202e-03
   7.2772773e+00   4.3416286e-03
   7.2972973e+00   4.2692831e-03
   7.3173173e+00   4.2031848e-03
   7.3373373e+00   4.1431104e-03
   7.3573574e+00   4.0888139e-03
   7.3773774e+00   4.0400288e-03
   7.3973974e+00   3.9964709e-03
   7.4174174e+00   3.9578409e-03
   7.4374374e+00   3.9238281e-03
   7.4574575e+00   3.8941132e-03
   7.4774775e+00   3.8683719e-03
   7.4974975e+00   3.8462781e-03
   7.5175175e+00   3.8275069e-03
   7.5375375e+00   3.8117371e-03
   7.5575576e+00   3.7986546e-03
   7.5775776e+00   3.7879535e-03
   7.5975976e+00   3.7793391e-03
   7.6176176e+00   3.7725285e-03
   7.6376376e+00   3.7672525e-03
   7.6576577e+00   3.7632559e-03
   7.6776777e+00   3.7602986e-03
   7.6976977e+00   3.7581558e-03
   7.7177177e+00   3.7566179e-03
   7.7377377e+00   3.7554906e-03
   7.7577578e+00   3.7545947e-03
   7.7777778e+00   3.7537657e-03
   7.7977978e+00   3.7528532e-03
   7.8178178e+00   3.7517205e-03
   7.8378378e+00   3.7502440e-03
   7.8578579e+00   3.7483124e-03
   7.8778779e+00   3.7458261e-03
   7.8978979e+00   3.7426966e-03
   7.9179179e+00   3.7388458e-03
   7.9379379e+00   3.7342053e-03
   7.9579580e+00   3.7287157e-03
   7.9779780e+00   3.7223261e-03
   7.9979980e+00   3.7149934e-03
   8.0180180e+00   3.7066817e-03
   8.0380380e+00   3.6973618e-03
   8.0580581e+00   3.6870107e-03
   8.0780781e+00   3.6756112e-03
   8.0980981e+00   3.6631512e-03
   8.1181181e+00   3.6496234e-03
   8.1381381e+00   3.6350249e-03
   8.1581582e+00   3.6193569e-03
   8.1781782e+00   3.6026240e-03
   8.1981982e+00   3.5848343e-03
   8.2182182e+00   3.5659991e-03
   8.2382382e+00   3.5461320e-03
   8.2582583e+00   3.5252495e-03
   8.2782783e+00   3.5033699e-03
   8.2982983e+00   3.4805138e-03
   8.3183183e+00   3.4567034e-03
   8.3383383e+00   3.4319627e-03
   8.3583584e+00   3.4063167e-03
   8.3783784e+00   3.3797919e-03
   8.3983984e+00   3.3524158e-03
   8.4184184e+00   3.3242168e-03
   8.4384384e+00   3.2952242e-03
   8.4584585e+00   3.2654677e-03
   8.4784785e+00   3.2349777e-03
   8.4984985e+00   3.2037851e-03
   8.5185185e+00   3.1719209e-03
   8.5385385e+00   3.1394166e-03
   8.5585586e+00   3.1063037e-03
   8.5785786e+00   3.0726138e-03
   8.5985986e+00   3.0383785e-03
   8.6186186e+00   3.0036294e-03
   8.6386386e+00   2.9683978e-03
   8.6586587e+00   2.9327151e-03
   8.6786787e+00   2.8966123e-03
   8.6986987e+00   2.8601201e-03
   8.7187187e+00   2.8232689e-03
   8.7387387e+00   2.7860888e-03
   8.7587588e+00   2.7486095e-03
   8.7787788e+00   2.7108601e-03
   8.7987988e+00   2.6728696e-03
   8.8188188e+00   2.6346662e-03
   8.8388388e+00   2.5962776e-03
   8.8588589e+00   2.5577311e-03
   8.8788789e+00   2.5190535e-03
   8.8988989e+00   2.4802708e-03
   8.9189189e+00   2.4414087e-03
   8.9389389e+00   2.4024921e-03
   8.9589590e+00   2.3635453e-03
   8.9789790e+00   2.3245921e-03
   8.9989990e+00   2.2856557e-03
   9.0190190e+00   2.2467585e-03
   9.0390390e+00   2.2079223e-03
   9.0590591e+00   2.1691684e-03
   9.0790791e+00   2.1305174e-03
   9.0990991e+00   2.0919892e-03
   9.1191191e+00   2.0536031e-03
   9.1391391e+00   2.0153777e-03
   9.1591592e+00   1.9773311e-03
   9.1791792e+00   1.9394806e-03
   9.1991992e+00   1.9018430e-03
   9.2192192e+00   1.8644344e-03
   9.2392392e+00   1.8272702e-03
   9.2592593e+00   1.7903654e-03
   9.2792793e+00   1.7537341e-03
   9.2992993e+00   1.7173900e-03
   9.3193193e+00   1.6813461e-03
   9.3393393e+00   1.6456150e-03
   9.3593594e+00   1.6102084e-03
   9.3793794e+00   1.5751376e-03
   9.3993994e+00   1.5404133e-03
   9.4194194e+00   1.5060457e-03
   9.4394394e+00   1.4720444e-03
   9.4594595e+00   1.4384185e-03
   9.4794795e+00   1.4051764e-03
   9.4994995e+00   1.3723262e-03
   9.5195195e+00   1.3398755e-03
   9.5395395e+00   1.3078311e-03
   9.5595596e+00   1.2761996e-03
   9.5795796e+00   1.2449871e-03
   9.5995996e+00   1.2141991e-03
   9.6196196e+00   1.1838407e-03
   9.6396396e+00   1.1539165e-03
   9.6596597e+00   1.1244310e-03
   9.6796797e+00   1.0953877e-03
   9.6996997e+00   1.0667902e-03
   9.7197197e+00   1.0386414e-03
   9.7397397e+00   1.0109439e-03
   9.7597598e+00   9.8370004e-04
   9.7797798e+00   9.5691161e-04
   9.7997998e+00   9.3058014e-04
   9.8198198e+00   9.0470679e-04
   9.8398398e+00   8.7929242e-04
   9.8598599e+00   8.5433753e-04
   9.8798799e+00   8.2984233e-04
   9.8998999e+00   8.0580674e-04
   9.9199199e+00   7.8223038e-04
   9.9399399e+00   7.5911260e-04
   9.9599600e+00   7.3645247e-04
   9.9799800e+00   7.1424882e-04
   1.0000000e+01   6.9250023e-04


==> 3Sol_real_opt_mid4.dat <==
  -1.0000000e+01   6.5742128e-04
  -9.9799800e+00   6.7112840e-04
  -9.9599600e+00   6.8492071e-04
  -9.9399399e+00   6.9879178e-04
  -9.9199199e+00   7.1273499e-04
  -9.8998999e+00   7.2674356e-04
  -9.8798799e+00   7.4081054e-04
  -9.8598599e+00   7.5492882e-04
  -9.8398398e+00   7.6909113e-04
  -9.8198198e+00   7.8329009e-04
  -9.7997998e+00   7.9751815e-04
  -9.7797798e+00   8.1176770e-04
  -9.7597598e+00   8.2603098e-04
  -9.7397397e+00   8.4030018e-04
  -9.7197197e+00   8.5456741e-04
  -9.6996997e+00   8.6882474e-04
  -9.6796797e+00   8.8306421e-04
  -9.6596597e+00   8.9727787e-04
  -9.6396396e+00   9.1145778e-04
  -9.6196196e+00   9.2559607e-04
  -9.5995996e+00   9.3968493e-04
  -9.5795796e+00   9.5371671e-04
  -9.5595596e+00   9.6768387e-04
  -9.5395395e+00   9.8157910e-04
  -9.5195195e+00   9.9539530e-04
  -9.4994995e+00   1.0091257e-03
  -9.4794795e+00   1.0227638e-03
  -9.4594595e+00   1.0363035e-03
  -9.4394394e+00   1.0497392e-03
  -9.4194194e+00   1.0630658e-03
  -9.3993994e+00   1.0762788e-03
  -9.3793794e+00   1.0893743e-03
  -9.3593594e+00   1.1023491e-03
  -9.3393393e+00   1.1152010e-03
  -9.3193193e+00   1.1279285e-03
  -9.2992993e+00   1.1405311e-03
  -9.2792793e+00   1.1530097e-03
  -9.2592593e+00   1.1653660e-03
  -9.2392392e+00   1.1776034e-03
  -9.2192192e+00   1.1897266e-03
  -9.1991992e+00   1.2017419e-03
  -9.1791792e+00   1.2136573e-03
  -9.1591592e+00   1.2254827e-03
  -9.1391391e+00   1.2372300e-03
  -9.1191191e+00   1.2489133e-03
  -9.0990991e+00   1.2605491e-03
  -9.0790791e+00   1.2721562e-03
  -9.0590591e+00   1.2837564e-03
  -9.0390390e+00   1.2953741e-03
  -9.0190190e+00   1.3070367e-03
  -8.9989990e+00   1.3187752e-03
  -8.9789790e+00   1.3306235e-03
  -8.9589590e+00   1.3426193e-03
  -8.9389389e+00   1.3548039e-03
  -8.9189189e+00   1.3672227e-03
  -8.8988989e+00   1.3799248e-03
  -8.8788789e+00   1.3929637e-03
  -8.8588589e+00   1.4063968e-03
  -8.8388388e+00   1.4202860e-03
  -8.8188188e+00   1.4346975e-03
  -8.7987988e+00   1.4497018e-03
  -8.7787788e+00   1.4653735e-03
  -8.7587588e+00   1.4817918e-03
  -8.7387387e+00   1.4990395e-03
  -8.7187187e+00   1.5172035e-03
  -8.6986987e+00   1.5363744e-03
  -8.6786787e+00   1.5566459e-03
  -8.6586587e+00   1.5781148e-03
  -8.6386386e+00   1.6008806e-03
  -8.6186186e+00   1.6250446e-03
  -8.5985986e+00   1.6507102e-03
  -8.5785786e+00   1.6779815e-03
  -8.5585586e+00   1.7069634e-03
  -8.5385385e+00   1.7377607e-03
  -8.5185185e+00   1.7704778e-03
  -8.4984985e+00   1.8052178e-03
  -8.4784785e+00   1.8420822e-03
  -8.4584585e+00   1.8811704e-03
  -8.4384384e+00   1.9225791e-03
  -8.4184184e+00   1.9664020e-03
  -8.3983984e+00   2.0127293e-03
  -8.3783784e+00   2.0616476e-03
  -8.3583584e+00   2.1132394e-03
  -8.3383383e+00   2.1675832e-03
  -8.3183183e+00   2.2247530e-03
  -8.2982983e+00   2.2848188e-03
  -8.2782783e+00   2.3478462e-03
  -8.2582583e+00   2.4138962e-03
  -8.2382382e+00   2.4830261e-03
  -8.2182182e+00   2.5552888e-03
  -8.1981982e+00   2.6307334e-03
  -8.1781782e+00   2.7094050e-03
  -8.1581582e+00   2.7913455e-03
  -8.1381381e+00   2.8765930e-03
  -8.1181181e+00   2.9651826e-03
  -8.0980981e+00   3.0571462e-03
  -8.0780781e+00   3.1525128e-03
  -8.0580581e+00   3.2513087e-03
  -8.0380380e+00   3.3535578e-03
  -8.0180180e+00   3.4592812e-03
  -7.9979980e+00   3.5684978e-03
  -7.9779780e+00   3.6812244e-03
  -7.9579580e+00   3.7974754e-03
  -7.9379379e+00   3.9172634e-03
  -7.9179179e+00   4.0405986e-03
  -7.8978979e+00   4.1674896e-03
  -7.8778779e+00   4.2979427e-03
  -7.8578579e+00   4.4319623e-03
  -7.8378378e+00   4.5695512e-03
  -7.8178178e+00   4.7107096e-03
  -7.7977978e+00   4.8554363e-03
  -7.7777778e+00   5.0037278e-03
  -7.7577578e+00   5.1555786e-03
  -7.7377377e+00   5.3109810e-03
  -7.7177177e+00   5.4699252e-03
  -7.6976977e+00   5.6323994e-03
  -7.6776777e+00   5.7983893e-03
  -7.6576577e+00   5.9678784e-03
  -7.6376376e+00   6.1408476e-03
  -7.6176176e+00   6.3172755e-03
  -7.5975976e+00   6.4971383e-03
  -7.5775776e+00   6.6804093e-03
  -7.5575576e+00   6.8670593e-03
  -7.5375375e+00   7.0570562e-03
  -7.5175175e+00   7.2503654e-03
  -7.4974975e+00   7.4469489e-03
  -7.4774775e+00   7.6467661e-03
  -7.4574575e+00   7.8497733e-03
  -7.4374374e+00   8.0559235e-03
  -7.4174174e+00   8.2651667e-03
  -7.3973974e+00   8.4774495e-03
  -7.3773774e+00   8.6927153e-03
  -7.3573574e+00   8.9109042e-03
  -7.3373373e+00   9.1319527e-03
  -7.3173173e+00   9.3557938e-03
  -7.2972973e+00   9.5823572e-03
  -7.2772773e+00   9.8115690e-03
  -7.2572573e+00   1.0043351e-02
  -7.2372372e+00   1.0277623e-02
  -7.2172172e+00   1.0514300e-02
  -7.1971972e+00   1.0753293e-02
  -7.1771772e+00   1.0994510e-02
  -7.1571572e+00   1.1237855e-02
  -7.1371371e+00   1.1483229e-02
  -7.1171171e+00   1.1730529e-02
  -7.0970971e+00   1.1979647e-02
  -7.0770771e+00   1.2230475e-02
  -7.0570571e+00   1.2482898e-02
  -7.0370370e+00   1.2736799e-02
  -7.0170170e+00   1.2992058e-02
  -6.9969970e+00   1.3248551e-02
  -6.9769770e+00   1.3506151e-02
  -6.9569570e+00   1.3764730e-02
  -6.9369369e+00   1.4024153e-02
  -6.9169169e+00   1.4284287e-02
  -6.8968969e+00   1.4544994e-02
  -6.8768769e+00   1.4806135e-02
  -6.8568569e+00   1.5067567e-02
  -6.8368368e+00   1.5329149e-02
  -6.8168168e+00   1.5590734e-02
  -6.7967968e+00   1.5852179e-02
  -6.7767768e+00   1.6113337e-02
  -6.7567568e+00   1.6374061e-02
  -6.7367367e+00   1.6634207e-02
  -6.7167167e+00   1.6893629e-02
  -6.6966967e+00   1.7152184e-02
  -6.6766767e+00   1.7409730e-02
  -6.6566567e+00   1.7666128e-02
  -6.6366366e+00   1.7921242e-02
  -6.6166166e+00   1.8174942e-02
  -6.5965966e+00   1.8427100e-02
  -6.5765766e+00   1.8677595e-02
  -6.5565566e+00   1.8926315e-02
  -6.5365365e+00   1.9173153e-02
  -6.5165165e+00   1.9418012e-02
  -6.4964965e+00   1.9660806e-02
  -6.4764765e+00   1.9901460e-02
  -6.4564565e+00   2.0139911e-02
  -6.4364364e+00   2.0376113e-02
  -6.4164164e+00   2.0610034e-02
  -6.3963964e+00   2.0841660e-02
  -6.3763764e+00   2.1070998e-02
  -6.3563564e+00   2.1298077e-02
  -6.3363363e+00   2.1522947e-02
  -6.3163163e+00   2.1745688e-02
  -6.2962963e+00   2.1966405e-02
  -6.2762763e+00   2.2185236e-02
  -6.2562563e+00   2.2402352e-02
  -6.2362362e+00   2.2617959e-02
  -6.2162162e+00   2.2832304e-02
  -6.1961962e+00   2.3045674e-02
  -6.1761762e+00   2.3258404e-02
  -6.1561562e+00   2.3470874e-02
  -6.1361361e+00   2.3683516e-02
  -6.1161161e+00   2.3896820e-02
  -6.0960961e+00   2.4111329e-02
  -6.0760761e+00   2.4327650e-02
  -6.0560561e+00   2.4546454e-02
  -6.0360360e+00   2.4768479e-02
  -6.0160160e+00   2.4994532e-02
  -5.9959960e+00   2.5225493e-02
  -5.9759760e+00   2.5462319e-02
  -5.9559560e+00   2.5706041e-02
  -5.9359359e+00   2.5957770e-02
  -5.9159159e+00   2.6218694e-02
  -5.8958959e+00   2.6490082e-02
  -5.8758759e+00   2.6773281e-02
  -5.8558559e+00   2.7069715e-02
  -5.8358358e+00   2.7380884e-02
  -5.8158158e+00   2.7708359e-02
  -5.7957958e+00   2.8053780e-02
  -5.7757758e+00   2.8418847e-02
  -5.7557558e+00   2.8805320e-02
  -5.7357357e+00   2.9215006e-02
  -5.7157157e+00   2.9649754e-02
  -5.6956957e+00   3.0111447e-02
  -5.6756757e+00   3.0601989e-02
  -5.6556557e+00   3.1123299e-02
  -5.6356356e+00   3.1677299e-02
  -5.6156156e+00   3.2265902e-02
  -5.5955956e+00   3.2891006e-02
  -5.5755756e+00   3.3554478e-02
  -5.5555556e+00   3.4258150e-02
  -5.5355355e+00   3.5003807e-02
  -5.5155155e+00   3.5793181e-02
  -5.4954955e+00   3.6627941e-02
  -5.4754755e+00   3.7509690e-02
  -5.4554555e+00   3.8439959e-02
  -5.4354354e+00   3.9420203e-02
  -5.4154154e+00   4.0451800e-02
  -5.3953954e+00   4.1536049e-02
  -5.3753754e+00   4.2674166e-02
  -5.3553554e+00   4.3867291e-02
  -5.3353353e+00   4.5116486e-02
  -5.3153153e+00   4.6422734e-02
  -5.2952953e+00   4.7786947e-02
  -5.2752753e+00   4.9209965e-02
  -5.2552553e+00   5.0692560e-02
  -5.2352352e+00   5.2235440e-02
  -5.2152152e+00   5.3839251e-02
  -5.1951952e+00   5.5504581e-02
  -5.1751752e+00   5.7231962e-02
  -5.1551552e+00   5.9021876e-02
  -5.1351351e+00   6.0874752e-02
  -5.1151151e+00   6.2790975e-02
  -5.0950951e+00   6.4770882e-02
  -5.0750751e+00   6.6814768e-02
  -5.0550551e+00   6.8922886e-02
  -5.0350350e+00   7.1095448e-02
  -5.0150150e+00   7.3332627e-02
  -4.9949950e+00   7.5634553e-02
  -4.9749750e+00   7.8001323e-02
  -4.9549550e+00   8.0432989e-02
  -4.9349349e+00   8.2929569e-02
  -4.9149149e+00   8.5491037e-02
  -4.8948949e+00   8.8117332e-02
  -4.8748749e+00   9.0808347e-02
  -4.8548549e+00   9.3563937e-02
  -4.8348348e+00   9.6383912e-02
  -4.8148148e+00   9.9268040e-02
  -4.7947948e+00   1.0221604e-01
  -4.7747748e+00   1.0522759e-01
  -4.7547548e+00   1.0830231e-01
  -4.7347347e+00   1.1143979e-01
  -4.7147147e+00   1.1463953e-01
  -4.6946947e+00   1.1790103e-01
  -4.6746747e+00   1.2122368e-01
  -4.6546547e+00   1.2460686e-01
  -4.6346346e+00   1.2804986e-01
  -4.6146146e+00   1.3155192e-01
  -4.5945946e+00   1.3511222e-01
  -4.5745746e+00   1.3872987e-01
  -4.5545546e+00   1.4240391e-01
  -4.5345345e+00   1.4613333e-01
  -4.5145145e+00   1.4991704e-01
  -4.4944945e+00   1.5375386e-01
  -4.4744745e+00   1.5764257e-01
  -4.4544545e+00   1.6158186e-01
  -4.4344344e+00   1.6557032e-01
  -4.4144144e+00   1.6960651e-01
  -4.3943944e+00   1.7368887e-01
  -4.3743744e+00   1.7781578e-01
  -4.3543544e+00   1.8198552e-01
  -4.3343343e+00   1.8619631e-01
  -4.3143143e+00   1.9044628e-01
  -4.2942943e+00   1.9473345e-01
  -4.2742743e+00   1.9905578e-01
  -4.2542543e+00   2.0341115e-01
  -4.2342342e+00   2.0779732e-01
  -4.2142142e+00   2.1221201e-01
  -4.1941942e+00   2.1665282e-01
  -4.1741742e+00   2.2111726e-01
  -4.1541542e+00   2.2560279e-01
  -4.1341341e+00   2.3010676e-01
  -4.1141141e+00   2.3462644e-01
  -4.0940941e+00   2.3915903e-01
  -4.0740741e+00   2.4370164e-01
  -4.0540541e+00   2.4825131e-01
  -4.0340340e+00   2.5280502e-01
  -4.0140140e+00   2.5735966e-01
  -3.9939940e+00   2.6191207e-01
  -3.9739740e+00   2.6645902e-01
  -3.9539540e+00   2.7099723e-01
  -3.9339339e+00   2.7552338e-01
  -3.9139139e+00   2.8003409e-01
  -3.8938939e+00   2.8452596e-01
  -3.8738739e+00   2.8899555e-01
  -3.8538539e+00   2.9343941e-01
  -3.8338338e+00   2.9785409e-01
  -3.8138138e+00   3.0223611e-01
  -3.7937938e+00   3.0658205e-01
  -3.7737738e+00   3.1088847e-01
  -3.7537538e+00   3.1515200e-01
  -3.7337337e+00   3.1936931e-01
  -3.7137137e+00   3.2353714e-01
  -3.6936937e+00   3.2765233e-01
  -3.6736737e+00   3.3171182e-01
  -3.6536537e+00   3.3571266e-01
  -3.6336336e+00   3.3965206e-01
  -3.6136136e+00   3.4352741e-01
  -3.5935936e+00   3.4733629e-01
  -3.5735736e+00   3.5107648e-01
  -3.5535536e+00   3.5474604e-01
  -3.5335335e+00   3.5834328e-01
  -3.5135135e+00   3.6186684e-01
  -3.4934935e+00   3.6531569e-01
  -3.4734735e+00   3.6868920e-01
  -3.4534535e+00   3.7198714e-01
  -3.4334334e+00   3.7520974e-01
  -3.4134134e+00   3.7835772e-01
  -3.3933934e+00   3.8143236e-01
  -3.3733734e+00   3.8443551e-01
  -3.3533534e+00   3.8736967e-01
  -3.3333333e+00   3.9023800e-01
  -3.3133133e+00   3.9304443e-01
  -3.2932933e+00   3.9579364e-01
  -3.2732733e+00   3.9849117e-01
  -3.2532533e+00   4.0114345e-01
  -3.2332332e+00   4.0375785e-01
  -3.2132132e+00   4.0634275e-01
  -3.1931932e+00   4.0890756e-01
  -3.1731732e+00   4.1146282e-01
  -3.1531532e+00   4.1402019e-01
  -3.1331331e+00   4.1659254e-01
  -3.1131131e+00   4.1919396e-01
  -3.0930931e+00   4.2183979e-01
  -3.0730731e+00   4.2454665e-01
  -3.0530531e+00   4.2733247e-01
  -3.0330330e+00   4.3021643e-01
  -3.0130130e+00   4.3321902e-01
  -2.9929930e+00   4.3636195e-01
  -2.9729730e+00   4.3966813e-01
  -2.9529530e+00   4.4316161e-01
  -2.9329329e+00   4.4686746e-01
  -2.9129129e+00   4.5081169e-01
  -2.8928929e+00   4.5502111e-01
  -2.8728729e+00   4.5952318e-01
  -2.8528529e+00   4.6434581e-01
  -2.8328328e+00   4.6951721e-01
  -2.8128128e+00   4.7506564e-01
  -2.7927928e+00   4.8101917e-01
  -2.7727728e+00   4.8740548e-01
  -2.7527528e+00   4.9425159e-01
  -2.7327327e+00   5.0158357e-01
  -2.7127127e+00   5.0942636e-01
  -2.6926927e+00   5.1780344e-01
  -2.6726727e+00   5.2673667e-01
  -2.6526527e+00   5.3624599e-01
  -2.6326326e+00   5.4634926e-01
  -2.6126126e+00   5.5706208e-01
  -2.5925926e+00   5.6839757e-01
  -2.5725726e+00   5.8036629e-01
  -2.5525526e+00   5.9297607e-01
  -2.5325325e+00   6.0623194e-01
  -2.5125125e+00   6.2013602e-01
  -2.4924925e+00   6.3468747e-01
  -2.4724725e+00   6.4988247e-01
  -2.4524525e+00   6.6571412e-01
  -2.4324324e+00   6.8217245e-01
  -2.4124124e+00   6.9924439e-01
  -2.3923924e+00   7.1691375e-01
  -2.3723724e+00   7.3516117e-01
  -2.3523524e+00   7.5396414e-01
  -2.3323323e+00   7.7329698e-01
  -2.3123123e+00   7.9313078e-01
  -2.2922923e+00   8.1343340e-01
  -2.2722723e+00   8.3416945e-01
  -2.2522523e+00   8.5530029e-01
  -2.2322322e+00   8.7678395e-01
  -2.2122122e+00   8.9857521e-01
  -2.1921922e+00   9.2062552e-01
  -2.1721722e+00   9.4288305e-01
  -2.1521522e+00   9.6529272e-01
  -2.1321321e+00   9.8779626e-01
  -2.1121121e+00   1.0103322e+00
  -2.0920921e+00   1.0328362e+00
  -2.0720721e+00   1.0552408e+00
  -2.0520521e+00   1.0774760e+00
  -2.0320320e+00   1.0994692e+00
  -2.0120120e+00   1.1211455e+00
  -1.9919920e+00   1.1424279e+00
  -1.9719720e+00   1.1632381e+00
  -1.9519520e+00   1.1834961e+00
  -1.9319319e+00   1.2031213e+00
  -1.9119119e+00   1.2220328e+00
  -1.8918919e+00   1.2401495e+00
  -1.8718719e+00   1.2573912e+00
  -1.8518519e+00   1.2736790e+00
  -1.8318318e+00   1.2889357e+00
  -1.8118118e+00   1.3030866e+00
  -1.7917918e+00   1.3160603e+00
  -1.7717718e+00   1.3277890e+00
  -1.7517518e+00   1.3382093e+00
  -1.7317317e+00   1.3472628e+00
  -1.7117117e+00   1.3548968e+00
  -1.6916917e+00   1.3610646e+00
  -1.6716717e+00   1.3657264e+00
  -1.6516517e+00   1.3688492e+00
  -1.6316316e+00   1.3704077e+00
  -1.6116116e+00   1.3703842e+00
  -1.5915916e+00   1.3687691e+00
  -1.5715716e+00   1.3655611e+00
  -1.5515516e+00   1.3607668e+00
  -1.5315315e+00   1.3544014e+00
  -1.5115115e+00   1.3464880e+00
  -1.4914915e+00   1.3370578e+00
  -1.4714715e+00   1.3261495e+00
  -1.4514515e+00   1.3138096e+00
  -1.4314314e+00   1.3000913e+00
  -1.4114114e+00   1.2850549e+00
  -1.3913914e+00   1.2687669e+00
  -1.3713714e+00   1.2512994e+00
  -1.3513514e+00   1.2327304e+00
  -1.3313313e+00   1.2131427e+00
  -1.3113113e+00   1.1926238e+00
  -1.2912913e+00   1.1712653e+00
  -1.2712713e+00   1.1491631e+00
  -1.2512513e+00   1.1264165e+00
  -1.2312312e+00   1.1031282e+00
  -1.2112112e+00   1.0794045e+00
  -1.1911912e+00   1.0553545e+00
  -1.1711712e+00   1.0310907e+00
  -1.1511512e+00   1.0067286e+00
  -1.1311311e+00   9.8238689e-01
  -1.1111111e+00   9.5818764e-01
  -1.0910911e+00   9.3425615e-01
  -1.0710711e+00   9.1072118e-01
  -1.0510511e+00   8.8771486e-01
  -1.0310310e+00   8.6537257e-01
  -1.0110110e+00   8.4383262e-01
  -9.9099099e-01   8.2323575e-01
  -9.7097097e-01   8.0372420e-01
  -9.5095095e-01   7.8544052e-01
  -9.3093093e-01   7.6852583e-01
  -9.1091091e-01   7.5311769e-01
  -8.9089089e-01   7.3934746e-01
  -8.7087087e-01   7.2733716e-01
  -8.5085085e-01   7.1719615e-01
  -8.3083083e-01   7.0901759e-01
  -8.1081081e-01   7.0287504e-01
  -7.9079079e-01   6.9881946e-01
  -7.7077077e-01   6.9687692e-01
  -7.5075075e-01   6.9704722e-01
  -7.3073073e-01   6.9930361e-01
  -7.1071071e-01   7.0359361e-01
  -6.9069069e-01   7.0984088e-01
  -6.7067067e-01   7.1794802e-01
  -6.5065065e-01   7.2779981e-01
  -6.3063063e-01   7.3926688e-01
  -6.1061061e-01   7.5220937e-01
  -5.9059059e-01   7.6648028e-01
  -5.7057057e-01   7.8192861e-01
  -5.5055055e-01   7.9840188e-01
  -5.3053053e-01   8.1574822e-01
  -5.1051051e-01   8.3381801e-01
  -4.9049049e-01   8.5246499e-01
  -4.7047047e-01   8.7154707e-01
  -4.5045045e-01   8.9092684e-01
  -4.3043043e-01   9.1047182e-01
  -4.1041041e-01   9.3005462e-01
  -3.9039039e-01   9.4955288e-01
  -3.7037037e-01   9.6884930e-01
  -3.5035035e-01   9.8783153e-01
  -3.3033033e-01   1.0063921e+00
  -3.1031031e-01   1.0244284e+00
  -2.9029029e-01   1.0418425e+00
  -2.7027027e-01   1.0585417e+00
  -2.5025025e-01   1.0744378e+00
  -2.3023023e-01   1.0894480e+00
  -2.1021021e-01   1.1034943e+00
  -1.9019019e-01   1.1165044e+00
  -1.7017017e-01   1.1284115e+00
  -1.5015015e-01   1.1391545e+00
  -1.3013013e-01   1.1486783e+00
  -1.1011011e-01   1.1569341e+00
  -9.0090090e-02   1.1638797e+00
  -7.0070070e-02   1.1694795e+00
  -5.0050050e-02   1.1737046e+00
  -3.0030030e-02   1.1765335e+00
  -1.0010010e-02   1.1779516e+00
   1.0010010e-02   1.1779516e+00
   3.0030030e-02   1.1765335e+00
   5.0050050e-02   1.1737046e+00
   7.0070070e-02   1.1694795e+00
   9.0090090e-02   1.1638797e+00
   1.1011011e-01   1.1569341e+00
   1.3013013e-01   1.1486783e+00
   1.5015015e-01   1.1391545e+00
   1.7017017e-01   1.1284115e+00
   1.9019019e-01   1.1165044e+00
   2.1021021e-01   1.1034943e+00
   2.3023023e-01   1.0894480e+00
   2.5025025e-01   1.0744378e+00
   2.7027027e-01   1.0585417e+00
   2.9029029e-01   1.0418425e+00
   3.1031031e-01   1.0244284e+00
   3.3033033e-01   1.0063921e+00
   3.5035035e-01   9.8783153e-01
   3.7037037e-01   9.6884930e-01
   3.9039039e-01   9.4955288e-01
   4.1041041e-01   9.3005462e-01
   4.3043043e-01   9.1047182e-01
   4.5045045e-01   8.9092684e-01
   4.7047047e-01   8.7154707e-01
   4.9049049e-01   8.5246499e-01
   5.1051051e-01   8.3381801e-01
   5.3053053e-01   8.1574822e-01
   5.5055055e-01   7.9840188e-01
   5.7057057e-01   7.8192861e-01
   5.9059059e-01   7.6648028e-01
   6.1061061e-01   7.5220937e-01
   6.3063063e-01   7.3926688e-01
   6.5065065e-01   7.2779981e-01
   6.7067067e-01   7.1794802e-01
   6.9069069e-01   7.0984088e-01
   7.1071071e-01   7.0359361e-01
   7.3073073e-01   6.9930361e-01
   7.5075075e-01   6.9704722e-01
   7.7077077e-01   6.9687692e-01
   7.9079079e-01   6.9881946e-01
   8.1081081e-01   7.0287504e-01
   8.3083083e-01   7.0901759e-01
   8.5085085e-01   7.1719615e-01
   8.7087087e-01   7.2733716e-01
   8.9089089e-01   7.3934746e-01
   9.1091091e-01   7.5311769e-01
   9.3093093e-01   7.6852583e-01
   9.5095095e-01   7.8544052e-01
   9.7097097e-01   8.0372420e-01
   9.9099099e-01   8.2323575e-01
   1.0110110e+00   8.4383262e-01
   1.0310310e+00   8.6537257e-01
   1.0510511e+00   8.8771486e-01
   1.0710711e+00   9.1072118e-01
   1.0910911e+00   9.3425615e-01
   1.1111111e+00   9.5818764e-01
   1.1311311e+00   9.8238689e-01
   1.1511512e+00   1.0067286e+00
   1.1711712e+00   1.0310907e+00
   1.1911912e+00   1.0553545e+00
   1.2112112e+00   1.0794045e+00
   1.2312312e+00   1.1031282e+00
   1.2512513e+00   1.1264165e+00
   1.2712713e+00   1.1491631e+00
   1.2912913e+00   1.1712653e+00
   1.3113113e+00   1.1926238e+00
   1.3313313e+00   1.2131427e+00
   1.3513514e+00   1.2327304e+00
   1.3713714e+00   1.2512994e+00
   1.3913914e+00   1.2687669e+00
   1.4114114e+00   1.2850549e+00
   1.4314314e+00   1.3000913e+00
   1.4514515e+00   1.3138096e+00
   1.4714715e+00   1.3261495e+00
   1.4914915e+00   1.3370578e+00
   1.5115115e+00   1.3464880e+00
   1.5315315e+00   1.3544014e+00
   1.5515516e+00   1.3607668e+00
   1.5715716e+00   1.3655611e+00
   1.5915916e+00   1.3687691e+00
   1.6116116e+00   1.3703842e+00
   1.6316316e+00   1.3704077e+00
   1.6516517e+00   1.3688492e+00
   1.6716717e+00   1.3657264e+00
   1.6916917e+00   1.3610646e+00
   1.7117117e+00   1.3548968e+00
   1.7317317e+00   1.3472628e+00
   1.7517518e+00   1.3382093e+00
   1.7717718e+00   1.3277890e+00
   1.7917918e+00   1.3160603e+00
   1.8118118e+00   1.3030866e+00
   1.8318318e+00   1.2889357e+00
   1.8518519e+00   1.2736790e+00
   1.8718719e+00   1.2573912e+00
   1.8918919e+00   1.2401495e+00
   1.9119119e+00   1.2220328e+00
   1.9319319e+00   1.2031213e+00
   1.9519520e+00   1.1834961e+00
   1.9719720e+00   1.1632381e+00
   1.9919920e+00   1.1424279e+00
   2.0120120e+00   1.1211455e+00
   2.0320320e+00   1.0994692e+00
   2.0520521e+00   1.0774760e+00
   2.0720721e+00   1.0552408e+00
   2.0920921e+00   1.0328362e+00
   2.1121121e+00   1.0103322e+00
   2.1321321e+00   9.8779626e-01
   2.1521522e+00   9.6529272e-01
   2.1721722e+00   9.4288305e-01
   2.1921922e+00   9.2062552e-01
   2.2122122e+00   8.9857521e-01
   2.2322322e+00   8.7678395e-01
   2.2522523e+00   8.5530029e-01
   2.2722723e+00   8.3416945e-01
   2.2922923e+00   8.1343340e-01
   2.3123123e+00   7.9313078e-01
   2.3323323e+00   7.7329698e-01
   2.3523524e+00   7.5396414e-01
   2.3723724e+00   7.3516117e-01
   2.3923924e+00   7.1691375e-01
   2.4124124e+00   6.9924439e-01
   2.4324324e+00   6.8217245e-01
   2.4524525e+00   6.6571412e-01
   2.4724725e+00   6.4988247e-01
   2.4924925e+00   6.3468747e-01
   2.5125125e+00   6.2013602e-01
   2.5325325e+00   6.0623194e-01
   2.5525526e+00   5.9297607e-01
   2.5725726e+00   5.8036629e-01
   2.5925926e+00   5.6839757e-01
   2.6126126e+00   5.5706208e-01
   2.6326326e+00   5.4634926e-01
   2.6526527e+00   5.3624599e-01
   2.6726727e+00   5.2673667e-01
   2.6926927e+00   5.1780344e-01
   2.7127127e+00   5.0942636e-01
   2.7327327e+00   5.0158357e-01
   2.7527528e+00   4.9425159e-01
   2.7727728e+00   4.8740548e-01
   2.7927928e+00   4.8101917e-01
   2.8128128e+00   4.7506564e-01
   2.8328328e+00   4.6951721e-01
   2.8528529e+00   4.6434581e-01
   2.8728729e+00   4.5952318e-01
   2.8928929e+00   4.5502111e-01
   2.9129129e+00   4.5081169e-01
   2.9329329e+00   4.4686746e-01
   2.9529530e+00   4.4316161e-01
   2.9729730e+00   4.3966813e-01
   2.9929930e+00   4.3636195e-01
   3.0130130e+00   4.3321902e-01
   3.0330330e+00   4.3021643e-01
   3.0530531e+00   4.2733247e-01
   3.0730731e+00   4.2454665e-01
   3.0930931e+00   4.2183979e-01
   3.1131131e+00   4.1919396e-01
   3.1331331e+00   4.1659254e-01
   3.1531532e+00   4.1402019e-01
   3.1731732e+00   4.1146282e-01
   3.1931932e+00   4.0890756e-01
   3.2132132e+00   4.0634275e-01
   3.2332332e+00   4.0375785e-01
   3.2532533e+00   4.0114345e-01
   3.2732733e+00   3.9849117e-01
   3.2932933e+00   3.9579364e-01
   3.3133133e+00   3.9304443e-01
   3.3333333e+00   3.9023800e-01
   3.3533534e+00   3.8736967e-01
   3.3733734e+00   3.8443551e-01
   3.3933934e+00   3.8143236e-01
   3.4134134e+00   3.7835772e-01
   3.4334334e+00   3.7520974e-01
   3.4534535e+00   3.7198714e-01
   3.4734735e+00   3.6868920e-01
   3.4934935e+00   3.6531569e-01
   3.5135135e+00   3.6186684e-01
   3.5335335e+00   3.5834328e-01
   3.5535536e+00   3.5474604e-01
   3.5735736e+00   3.5107648e-01
   3.5935936e+00   3.4733629e-01
   3.6136136e+00   3.4352741e-01
   3.6336336e+00   3.3965206e-01
   3.6536537e+00   3.3571266e-01
   3.6736737e+00   3.3171182e-01
   3.6936937e+00   3.2765233e-01
   3.7137137e+00   3.2353714e-01
   3.7337337e+00   3.1936931e-01
   3.7537538e+00   3.1515200e-01
   3.7737738e+00   3.1088847e-01
   3.7937938e+00   3.0658205e-01
   3.8138138e+00   3.0223611e-01
   3.8338338e+00   2.9785409e-01
   3.8538539e+00   2.9343941e-01
   3.8738739e+00   2.8899555e-01
   3.8938939e+00   2.8452596e-01
   3.9139139e+00   2.8003409e-01
   3.9339339e+00   2.7552338e-01
   3.9539540e+00   2.7099723e-01
   3.9739740e+00   2.6645902e-01
   3.9939940e+00   2.6191207e-01
   4.0140140e+00   2.5735966e-01
   4.0340340e+00   2.5280502e-01
   4.0540541e+00   2.4825131e-01
   4.0740741e+00   2.4370164e-01
   4.0940941e+00   2.3915903e-01
   4.1141141e+00   2.3462644e-01
   4.1341341e+00   2.3010676e-01
   4.1541542e+00   2.2560279e-01
   4.1741742e+00   2.2111726e-01
   4.1941942e+00   2.1665282e-01
   4.2142142e+00   2.1221201e-01
   4.2342342e+00   2.0779732e-01
   4.2542543e+00   2.0341115e-01
   4.2742743e+00   1.9905578e-01
   4.2942943e+00   1.9473345e-01
   4.3143143e+00   1.9044628e-01
   4.3343343e+00   1.8619631e-01
   4.3543544e+00   1.8198552e-01
   4.3743744e+00   1.7781578e-01
   4.3943944e+00   1.7368887e-01
   4.4144144e+00   1.6960651e-01
   4.4344344e+00   1.6557032e-01
   4.4544545e+00   1.6158186e-01
   4.4744745e+00   1.5764257e-01
   4.4944945e+00   1.5375386e-01
   4.5145145e+00   1.4991704e-01
   4.5345345e+00   1.4613333e-01
   4.5545546e+00   1.4240391e-01
   4.5745746e+00   1.3872987e-01
   4.5945946e+00   1.3511222e-01
   4.6146146e+00   1.3155192e-01
   4.6346346e+00   1.2804986e-01
   4.6546547e+00   1.2460686e-01
   4.6746747e+00   1.2122368e-01
   4.6946947e+00   1.1790103e-01
   4.7147147e+00   1.1463953e-01
   4.7347347e+00   1.1143979e-01
   4.7547548e+00   1.0830231e-01
   4.7747748e+00   1.0522759e-01
   4.7947948e+00   1.0221604e-01
   4.8148148e+00   9.9268040e-02
   4.8348348e+00   9.6383912e-02
   4.8548549e+00   9.3563937e-02
   4.8748749e+00   9.0808347e-02
   4.8948949e+00   8.8117332e-02
   4.9149149e+00   8.5491037e-02
   4.9349349e+00   8.2929569e-02
   4.9549550e+00   8.0432989e-02
   4.9749750e+00   7.8001323e-02
   4.9949950e+00   7.5634553e-02
   5.0150150e+00   7.3332627e-02
   5.0350350e+00   7.1095448e-02
   5.0550551e+00   6.8922886e-02
   5.0750751e+00   6.6814768e-02
   5.0950951e+00   6.4770882e-02
   5.1151151e+00   6.2790975e-02
   5.1351351e+00   6.0874752e-02
   5.1551552e+00   5.9021876e-02
   5.1751752e+00   5.7231962e-02
   5.1951952e+00   5.5504581e-02
   5.2152152e+00   5.3839251e-02
   5.2352352e+00   5.2235440e-02
   5.2552553e+00   5.0692560e-02
   5.2752753e+00   4.9209965e-02
   5.2952953e+00   4.7786947e-02
   5.3153153e+00   4.6422734e-02
   5.3353353e+00   4.5116486e-02
   5.3553554e+00   4.3867291e-02
   5.3753754e+00   4.2674166e-02
   5.3953954e+00   4.1536049e-02
   5.4154154e+00   4.0451800e-02
   5.4354354e+00   3.9420203e-02
   5.4554555e+00   3.8439959e-02
   5.4754755e+00   3.7509690e-02
   5.4954955e+00   3.6627941e-02
   5.5155155e+00   3.5793181e-02
   5.5355355e+00   3.5003807e-02
   5.5555556e+00   3.4258150e-02
   5.5755756e+00   3.3554478e-02
   5.5955956e+00   3.2891006e-02
   5.6156156e+00   3.2265902e-02
   5.6356356e+00   3.1677299e-02
   5.6556557e+00   3.1123299e-02
   5.6756757e+00   3.0601989e-02
   5.6956957e+00   3.0111447e-02
   5.7157157e+00   2.9649754e-02
   5.7357357e+00   2.9215006e-02
   5.7557558e+00   2.8805320e-02
   5.7757758e+00   2.8418847e-02
   5.7957958e+00   2.8053780e-02
   5.8158158e+00   2.7708359e-02
   5.8358358e+00   2.7380884e-02
   5.8558559e+00   2.7069715e-02
   5.8758759e+00   2.6773281e-02
   5.8958959e+00   2.6490082e-02
   5.9159159e+00   2.6218694e-02
   5.9359359e+00   2.5957770e-02
   5.9559560e+00   2.5706041e-02
   5.9759760e+00   2.5462319e-02
   5.9959960e+00   2.5225493e-02
   6.0160160e+00   2.4994532e-02
   6.0360360e+00   2.4768479e-02
   6.0560561e+00   2.4546454e-02
   6.0760761e+00   2.4327650e-02
   6.0960961e+00   2.4111329e-02
   6.1161161e+00   2.3896820e-02
   6.1361361e+00   2.3683516e-02
   6.1561562e+00   2.3470874e-02
   6.1761762e+00   2.3258404e-02
   6.1961962e+00   2.3045674e-02
   6.2162162e+00   2.2832304e-02
   6.2362362e+00   2.2617959e-02
   6.2562563e+00   2.2402352e-02
   6.2762763e+00   2.2185236e-02
   6.2962963e+00   2.1966405e-02
   6.3163163e+00   2.1745688e-02
   6.3363363e+00   2.1522947e-02
   6.3563564e+00   2.1298077e-02
   6.3763764e+00   2.1070998e-02
   6.3963964e+00   2.0841660e-02
   6.4164164e+00   2.0610034e-02
   6.4364364e+00   2.0376113e-02
   6.4564565e+00   2.0139911e-02
   6.4764765e+00   1.9901460e-02
   6.4964965e+00   1.9660806e-02
   6.5165165e+00   1.9418012e-02
   6.5365365e+00   1.9173153e-02
   6.5565566e+00   1.8926315e-02
   6.5765766e+00   1.8677595e-02
   6.5965966e+00   1.8427100e-02
   6.6166166e+00   1.8174942e-02
   6.6366366e+00   1.7921242e-02
   6.6566567e+00   1.7666128e-02
   6.6766767e+00   1.7409730e-02
   6.6966967e+00   1.7152184e-02
   6.7167167e+00   1.6893629e-02
   6.7367367e+00   1.6634207e-02
   6.7567568e+00   1.6374061e-02
   6.7767768e+00   1.6113337e-02
   6.7967968e+00   1.5852179e-02
   6.8168168e+00   1.5590734e-02
   6.8368368e+00   1.5329149e-02
   6.8568569e+00   1.5067567e-02
   6.8768769e+00   1.4806135e-02
   6.8968969e+00   1.4544994e-02
   6.9169169e+00   1.4284287e-02
   6.9369369e+00   1.4024153e-02
   6.9569570e+00   1.3764730e-02
   6.9769770e+00   1.3506151e-02
   6.9969970e+00   1.3248551e-02
   7.0170170e+00   1.2992058e-02
   7.0370370e+00   1.2736799e-02
   7.0570571e+00   1.2482898e-02
   7.0770771e+00   1.2230475e-02
   7.0970971e+00   1.1979647e-02
   7.1171171e+00   1.1730529e-02
   7.1371371e+00   1.1483229e-02
   7.1571572e+00   1.1237855e-02
   7.1771772e+00   1.0994510e-02
   7.1971972e+00   1.0753293e-02
   7.2172172e+00   1.0514300e-02
   7.2372372e+00   1.0277623e-02
   7.2572573e+00   1.0043351e-02
   7.2772773e+00   9.8115690e-03
   7.2972973e+00   9.5823572e-03
   7.3173173e+00   9.3557938e-03
   7.3373373e+00   9.1319527e-03
   7.3573574e+00   8.9109042e-03
   7.3773774e+00   8.6927153e-03
   7.3973974e+00   8.4774495e-03
   7.4174174e+00   8.2651667e-03
   7.4374374e+00   8.0559235e-03
   7.4574575e+00   7.8497733e-03
   7.4774775e+00   7.6467661e-03
   7.4974975e+00   7.4469489e-03
   7.5175175e+00   7.2503654e-03
   7.5375375e+00   7.0570562e-03
   7.5575576e+00   6.8670593e-03
   7.5775776e+00   6.6804093e-03
   7.5975976e+00   6.4971383e-03
   7.6176176e+00   6.3172755e-03
   7.6376376e+00   6.1408476e-03
   7.6576577e+00   5.9678784e-03
   7.6776777e+00   5.7983893e-03
   7.6976977e+00   5.6323994e-03
   7.7177177e+00   5.4699252e-03
   7.7377377e+00   5.3109810e-03
   7.7577578e+00   5.1555786e-03
   7.7777778e+00   5.0037278e-03
   7.7977978e+00   4.8554363e-03
   7.8178178e+00   4.7107096e-03
   7.8378378e+00   4.5695512e-03
   7.8578579e+00   4.4319623e-03
   7.8778779e+00   4.2979427e-03
   7.8978979e+00   4.1674896e-03
   7.9179179e+00   4.0405986e-03
   7.9379379e+00   3.9172634e-03
   7.9579580e+00   3.7974754e-03
   7.9779780e+00   3.6812244e-03
   7.9979980e+00   3.5684978e-03
   8.0180180e+00   3.4592812e-03
   8.0380380e+00   3.3535578e-03
   8.0580581e+00   3.2513087e-03
   8.0780781e+00   3.1525128e-03
   8.0980981e+00   3.0571462e-03
   8.1181181e+00   2.9651826e-03
   8.1381381e+00   2.8765930e-03
   8.1581582e+00   2.7913455e-03
   8.1781782e+00   2.7094050e-03
   8.1981982e+00   2.6307334e-03
   8.2182182e+00   2.5552888e-03
   8.2382382e+00   2.4830261e-03
   8.2582583e+00   2.4138962e-03
   8.2782783e+00   2.3478462e-03
   8.2982983e+00   2.2848188e-03
   8.3183183e+00   2.2247530e-03
   8.3383383e+00   2.1675832e-03
   8.3583584e+00   2.1132394e-03
   8.3783784e+00   2.0616476e-03
   8.3983984e+00   2.0127293e-03
   8.4184184e+00   1.9664020e-03
   8.4384384e+00   1.9225791e-03
   8.4584585e+00   1.8811704e-03
   8.4784785e+00   1.8420822e-03
   8.4984985e+00   1.8052178e-03
   8.5185185e+00   1.7704778e-03
   8.5385385e+00   1.7377607e-03
   8.5585586e+00   1.7069634e-03
   8.5785786e+00   1.6779815e-03
   8.5985986e+00   1.6507102e-03
   8.6186186e+00   1.6250446e-03
   8.6386386e+00   1.6008806e-03
   8.6586587e+00   1.5781148e-03
   8.6786787e+00   1.5566459e-03
   8.6986987e+00   1.5363744e-03
   8.7187187e+00   1.5172035e-03
   8.7387387e+00   1.4990395e-03
   8.7587588e+00   1.4817918e-03
   8.7787788e+00   1.4653735e-03
   8.7987988e+00   1.4497018e-03
   8.8188188e+00   1.4346975e-03
   8.8388388e+00   1.4202860e-03
   8.8588589e+00   1.4063968e-03
   8.8788789e+00   1.3929637e-03
   8.8988989e+00   1.3799248e-03
   8.9189189e+00   1.3672227e-03
   8.9389389e+00   1.3548039e-03
   8.9589590e+00   1.3426193e-03
   8.9789790e+00   1.3306235e-03
   8.9989990e+00   1.3187752e-03
   9.0190190e+00   1.3070367e-03
   9.0390390e+00   1.2953741e-03
   9.0590591e+00   1.2837564e-03
   9.0790791e+00   1.2721562e-03
   9.0990991e+00   1.2605491e-03
   9.1191191e+00   1.2489133e-03
   9.1391391e+00   1.2372300e-03
   9.1591592e+00   1.2254827e-03
   9.1791792e+00   1.2136573e-03
   9.1991992e+00   1.2017419e-03
   9.2192192e+00   1.1897266e-03
   9.2392392e+00   1.1776034e-03
   9.2592593e+00   1.1653660e-03
   9.2792793e+00   1.1530097e-03
   9.2992993e+00   1.1405311e-03
   9.3193193e+00   1.1279285e-03
   9.3393393e+00   1.1152010e-03
   9.3593594e+00   1.1023491e-03
   9.3793794e+00   1.0893743e-03
   9.3993994e+00   1.0762788e-03
   9.4194194e+00   1.0630658e-03
   9.4394394e+00   1.0497392e-03
   9.4594595e+00   1.0363035e-03
   9.4794795e+00   1.0227638e-03
   9.4994995e+00   1.0091257e-03
   9.5195195e+00   9.9539530e-04
   9.5395395e+00   9.8157910e-04
   9.5595596e+00   9.6768387e-04
   9.5795796e+00   9.5371671e-04
   9.5995996e+00   9.3968493e-04
   9.6196196e+00   9.2559607e-04
   9.6396396e+00   9.1145778e-04
   9.6596597e+00   8.9727787e-04
   9.6796797e+00   8.8306421e-04
   9.6996997e+00   8.6882474e-04
   9.7197197e+00   8.5456741e-04
   9.7397397e+00   8.4030018e-04
   9.7597598e+00   8.2603098e-04
   9.7797798e+00   8.1176770e-04
   9.7997998e+00   7.9751815e-04
   9.8198198e+00   7.8329009e-04
   9.8398398e+00   7.6909113e-04
   9.8598599e+00   7.5492882e-04
   9.8798799e+00   7.4081054e-04
   9.8998999e+00   7.2674356e-04
   9.9199199e+00   7.1273499e-04
   9.9399399e+00   6.9879178e-04
   9.9599600e+00   6.8492071e-04
   9.9799800e+00   6.7112840e-04
   1.0000000e+01   6.5742128e-04


==> 3Sol_real_opt_mid5.dat <==
  -1.0000000e+01   6.9250023e-04
  -9.9799800e+00   7.1424882e-04
  -9.9599600e+00   7.3645247e-04
  -9.9399399e+00   7.5911260e-04
  -9.9199199e+00   7.8223038e-04
  -9.8998999e+00   8.0580674e-04
  -9.8798799e+00   8.2984233e-04
  -9.8598599e+00   8.5433753e-04
  -9.8398398e+00   8.7929242e-04
  -9.8198198e+00   9.0470679e-04
  -9.7997998e+00   9.3058014e-04
  -9.7797798e+00   9.5691161e-04
  -9.7597598e+00   9.8370004e-04
  -9.7397397e+00   1.0109439e-03
  -9.7197197e+00   1.0386414e-03
  -9.6996997e+00   1.0667902e-03
  -9.6796797e+00   1.0953877e-03
  -9.6596597e+00   1.1244310e-03
  -9.6396396e+00   1.1539165e-03
  -9.6196196e+00   1.1838407e-03
  -9.5995996e+00   1.2141991e-03
  -9.5795796e+00   1.2449871e-03
  -9.5595596e+00   1.2761996e-03
  -9.5395395e+00   1.3078311e-03
  -9.5195195e+00   1.3398755e-03
  -9.4994995e+00   1.3723262e-03
  -9.4794795e+00   1.4051764e-03
  -9.4594595e+00   1.4384185e-03
  -9.4394394e+00   1.4720444e-03
  -9.4194194e+00   1.5060457e-03
  -9.3993994e+00   1.5404133e-03
  -9.3793794e+00   1.5751376e-03
  -9.3593594e+00   1.6102084e-03
  -9.3393393e+00   1.6456150e-03
  -9.3193193e+00   1.6813461e-03
  -9.2992993e+00   1.7173900e-03
  -9.2792793e+00   1.7537341e-03
  -9.2592593e+00   1.7903654e-03
  -9.2392392e+00   1.8272702e-03
  -9.2192192e+00   1.8644344e-03
  -9.1991992e+00   1.9018430e-03
  -9.1791792e+00   1.9394806e-03
  -9.1591592e+00   1.9773311e-03
  -9.1391391e+00   2.0153777e-03
  -9.1191191e+00   2.0536031e-03
  -9.0990991e+00   2.0919892e-03
  -9.0790791e+00   2.1305174e-03
  -9.0590591e+00   2.1691684e-03
  -9.0390390e+00   2.2079223e-03
  -9.0190190e+00   2.2467585e-03
  -8.9989990e+00   2.2856557e-03
  -8.9789790e+00   2.3245921e-03
  -8.9589590e+00   2.3635453e-03
  -8.9389389e+00   2.4024921e-03
  -8.9189189e+00   2.4414087e-03
  -8.8988989e+00   2.4802708e-03
  -8.8788789e+00   2.5190535e-03
  -8.8588589e+00   2.5577311e-03
  -8.8388388e+00   2.5962776e-03
  -8.8188188e+00   2.6346662e-03
  -8.7987988e+00   2.6728696e-03
  -8.7787788e+00   2.7108601e-03
  -8.7587588e+00   2.7486095e-03
  -8.7387387e+00   2.7860888e-03
  -8.7187187e+00   2.8232689e-03
  -8.6986987e+00   2.8601201e-03
  -8.6786787e+00   2.8966123e-03
  -8.6586587e+00   2.9327151e-03
  -8.6386386e+00   2.9683978e-03
  -8.6186186e+00   3.0036294e-03
  -8.5985986e+00   3.0383785e-03
  -8.5785786e+00   3.0726138e-03
  -8.5585586e+00   3.1063037e-03
  -8.5385385e+00   3.1394166e-03
  -8.5185185e+00   3.1719209e-03
  -8.4984985e+00   3.2037851e-03
  -8.4784785e+00   3.2349777e-03
  -8.4584585e+00   3.2654677e-03
  -8.4384384e+00   3.2952242e-03
  -8.4184184e+00   3.3242168e-03
  -8.3983984e+00   3.3524158e-03
  -8.3783784e+00   3.3797919e-03
  -8.3583584e+00   3.4063167e-03
  -8.3383383e+00   3.4319627e-03
  -8.3183183e+00   3.4567034e-03
  -8.2982983e+00   3.4805138e-03
  -8.2782783e+00   3.5033699e-03
  -8.2582583e+00   3.5252495e-03
  -8.2382382e+00   3.5461320e-03
  -8.2182182e+00   3.5659991e-03
  -8.1981982e+00   3.5848343e-03
  -8.1781782e+00   3.6026240e-03
  -8.1581582e+00   3.6193569e-03
  -8.1381381e+00   3.6350249e-03
  -8.1181181e+00   3.6496234e-03
  -8.0980981e+00   3.6631512e-03
  -8.0780781e+00   3.6756112e-03
  -8.0580581e+00   3.6870107e-03
  -8.0380380e+00   3.6973618e-03
  -8.0180180e+00   3.7066817e-03
  -7.9979980e+00   3.7149934e-03
  -7.9779780e+00   3.7223261e-03
  -7.9579580e+00   3.7287157e-03
  -7.9379379e+00   3.7342053e-03
  -7.9179179e+00   3.7388458e-03
  -7.8978979e+00   3.7426966e-03
  -7.8778779e+00   3.7458261e-03
  -7.8578579e+00   3.7483124e-03
  -7.8378378e+00   3.7502440e-03
  -7.8178178e+00   3.7517205e-03
  -7.7977978e+00   3.7528532e-03
  -7.7777778e+00   3.7537657e-03
  -7.7577578e+00   3.7545947e-03
  -7.7377377e+00   3.7554906e-03
  -7.7177177e+00   3.7566179e-03
  -7.6976977e+00   3.7581558e-03
  -7.6776777e+00   3.7602986e-03
  -7.6576577e+00   3.7632559e-03
  -7.6376376e+00   3.7672525e-03
  -7.6176176e+00   3.7725285e-03
  -7.5975976e+00   3.7793391e-03
  -7.5775776e+00   3.7879535e-03
  -7.5575576e+00   3.7986546e-03
  -7.5375375e+00   3.8117371e-03
  -7.5175175e+00   3.8275069e-03
  -7.4974975e+00   3.8462781e-03
  -7.4774775e+00   3.8683719e-03
  -7.4574575e+00   3.8941132e-03
  -7.4374374e+00   3.9238281e-03
  -7.4174174e+00   3.9578409e-03
  -7.3973974e+00   3.9964709e-03
  -7.3773774e+00   4.0400288e-03
  -7.3573574e+00   4.0888139e-03
  -7.3373373e+00   4.1431104e-03
  -7.3173173e+00   4.2031848e-03
  -7.2972973e+00   4.2692831e-03
  -7.2772773e+00   4.3416286e-03
  -7.2572573e+00   4.4204202e-03
  -7.2372372e+00   4.5058306e-03
  -7.2172172e+00   4.5980062e-03
  -7.1971972e+00   4.6970665e-03
  -7.1771772e+00   4.8031039e-03
  -7.1571572e+00   4.9161851e-03
  -7.1371371e+00   5.0363515e-03
  -7.1171171e+00   5.1636205e-03
  -7.0970971e+00   5.2979873e-03
  -7.0770771e+00   5.4394263e-03
  -7.0570571e+00   5.5878928e-03
  -7.0370370e+00   5.7433250e-03
  -7.0170170e+00   5.9056452e-03
  -6.9969970e+00   6.0747619e-03
  -6.9769770e+00   6.2505711e-03
  -6.9569570e+00   6.4329576e-03
  -6.9369369e+00   6.6217963e-03
  -6.9169169e+00   6.8169533e-03
  -6.8968969e+00   7.0182868e-03
  -6.8768769e+00   7.2256479e-03
  -6.8568569e+00   7.4388814e-03
  -6.8368368e+00   7.6578262e-03
  -6.8168168e+00   7.8823156e-03
  -6.7967968e+00   8.1121780e-03
  -6.7767768e+00   8.3472368e-03
  -6.7567568e+00   8.5873110e-03
  -6.7367367e+00   8.8322149e-03
  -6.7167167e+00   9.0817585e-03
  -6.6966967e+00   9.3357474e-03
  -6.6766767e+00   9.5939829e-03
  -6.6566567e+00   9.8562621e-03
  -6.6366366e+00   1.0122378e-02
  -6.6166166e+00   1.0392118e-02
  -6.5965966e+00   1.0665267e-02
  -6.5765766e+00   1.0941606e-02
  -6.5565566e+00   1.1220909e-02
  -6.5365365e+00   1.1502948e-02
  -6.5165165e+00   1.1787492e-02
  -6.4964965e+00   1.2074303e-02
  -6.4764765e+00   1.2363142e-02
  -6.4564565e+00   1.2653765e-02
  -6.4364364e+00   1.2945926e-02
  -6.4164164e+00   1.3239376e-02
  -6.3963964e+00   1.3533861e-02
  -6.3763764e+00   1.3829129e-02
  -6.3563564e+00   1.4124923e-02
  -6.3363363e+00   1.4420987e-02
  -6.3163163e+00   1.4717065e-02
  -6.2962963e+00   1.5012899e-02
  -6.2762763e+00   1.5308236e-02
  -6.2562563e+00   1.5602824e-02
  -6.2362362e+00   1.5896413e-02
  -6.2162162e+00   1.6188761e-02
  -6.1961962e+00   1.6479629e-02
  -6.1761762e+00   1.6768789e-02
  -6.1561562e+00   1.7056021e-02
  -6.1361361e+00   1.7341116e-02
  -6.1161161e+00   1.7623881e-02
  -6.0960961e+00   1.7904135e-02
  -6.0760761e+00   1.8181721e-02
  -6.0560561e+00   1.8456499e-02
  -6.0360360e+00   1.8728356e-02
  -6.0160160e+00   1.8997206e-02
  -5.9959960e+00   1.9262995e-02
  -5.9759760e+00   1.9525705e-02
  -5.9559560e+00   1.9785359e-02
  -5.9359359e+00   2.0042021e-02
  -5.9159159e+00   2.0295811e-02
  -5.8958959e+00   2.0546901e-02
  -5.8758759e+00   2.0795524e-02
  -5.8558559e+00   2.1041984e-02
  -5.8358358e+00   2.1286656e-02
  -5.8158158e+00   2.1530001e-02
  -5.7957958e+00   2.1772565e-02
  -5.7757758e+00   2.2014995e-02
  -5.7557558e+00   2.2258040e-02
  -5.7357357e+00   2.2502564e-02
  -5.7157157e+00   2.2749554e-02
  -5.6956957e+00   2.3000126e-02
  -5.6756757e+00   2.3255533e-02
  -5.6556557e+00   2.3517175e-02
  -5.6356356e+00   2.3786606e-02
  -5.6156156e+00   2.4065537e-02
  -5.5955956e+00   2.4355844e-02
  -5.5755756e+00   2.4659571e-02
  -5.5555556e+00   2.4978931e-02
  -5.5355355e+00   2.5316306e-02
  -5.5155155e+00   2.5674244e-02
  -5.4954955e+00   2.6055456e-02
  -5.4754755e+00   2.6462802e-02
  -5.4554555e+00   2.6899288e-02
  -5.4354354e+00   2.7368044e-02
  -5.4154154e+00   2.7872312e-02
  -5.3953954e+00   2.8415426e-02
  -5.3753754e+00   2.9000789e-02
  -5.3553554e+00   2.9631848e-02
  -5.3353353e+00   3.0312075e-02
  -5.3153153e+00   3.1044936e-02
  -5.2952953e+00   3.1833874e-02
  -5.2752753e+00   3.2682280e-02
  -5.2552553e+00   3.3593475e-02
  -5.2352352e+00   3.4570692e-02
  -5.2152152e+00   3.5617063e-02
  -5.1951952e+00   3.6735604e-02
  -5.1751752e+00   3.7929208e-02
  -5.1551552e+00   3.9200640e-02
  -5.1351351e+00   4.0552539e-02
  -5.1151151e+00   4.1987417e-02
  -5.0950951e+00   4.3507660e-02
  -5.0750751e+00   4.5115542e-02
  -5.0550551e+00   4.6813225e-02
  -5.0350350e+00   4.8602774e-02
  -5.0150150e+00   5.0486160e-02
  -4.9949950e+00   5.2465277e-02
  -4.9749750e+00   5.4541946e-02
  -4.9549550e+00   5.6717928e-02
  -4.9349349e+00   5.8994928e-02
  -4.9149149e+00   6.1374609e-02
  -4.8948949e+00   6.3858593e-02
  -4.8748749e+00   6.6448473e-02
  -4.8548549e+00   6.9145814e-02
  -4.8348348e+00   7.1952159e-02
  -4.8148148e+00   7.4869031e-02
  -4.7947948e+00   7.7897939e-02
  -4.7747748e+00   8.1040378e-02
  -4.7547548e+00   8.4297828e-02
  -4.7347347e+00   8.7671758e-02
  -4.7147147e+00   9.1163626e-02
  -4.6946947e+00   9.4774874e-02
  -4.6746747e+00   9.8506933e-02
  -4.6546547e+00   1.0236122e-01
  -4.6346346e+00   1.0633912e-01
  -4.6146146e+00   1.1044202e-01
  -4.5945946e+00   1.1467128e-01
  -4.5745746e+00   1.1902821e-01
  -4.5545546e+00   1.2351413e-01
  -4.5345345e+00   1.2813029e-01
  -4.5145145e+00   1.3287792e-01
  -4.4944945e+00   1.3775823e-01
  -4.4744745e+00   1.4277235e-01
  -4.4544545e+00   1.4792137e-01
  -4.4344344e+00   1.5320635e-01
  -4.4144144e+00   1.5862827e-01
  -4.3943944e+00   1.6418804e-01
  -4.3743744e+00   1.6988651e-01
  -4.3543544e+00   1.7572445e-01
  -4.3343343e+00   1.8170256e-01
  -4.3143143e+00   1.8782144e-01
  -4.2942943e+00   1.9408160e-01
  -4.2742743e+00   2.0048345e-01
  -4.2542543e+00   2.0702727e-01
  -4.2342342e+00   2.1371327e-01
  -4.2142142e+00   2.2054150e-01
  -4.1941942e+00   2.2751188e-01
  -4.1741742e+00   2.3462421e-01
  -4.1541542e+00   2.4187814e-01
  -4.1341341e+00   2.4927314e-01
  -4.1141141e+00   2.5680854e-01
  -4.0940941e+00   2.6448350e-01
  -4.0740741e+00   2.7229697e-01
  -4.0540541e+00   2.8024772e-01
  -4.0340340e+00   2.8833433e-01
  -4.0140140e+00   2.9655515e-01
  -3.9939940e+00   3.0490831e-01
  -3.9739740e+00   3.1339170e-01
  -3.9539540e+00   3.2200299e-01
  -3.9339339e+00   3.3073956e-01
  -3.9139139e+00   3.3959855e-01
  -3.8938939e+00   3.4857679e-01
  -3.8738739e+00   3.5767087e-01
  -3.8538539e+00   3.6687703e-01
  -3.8338338e+00   3.7619122e-01
  -3.8138138e+00   3.8560906e-01
  -3.7937938e+00   3.9512585e-01
  -3.7737738e+00   4.0473653e-01
  -3.7537538e+00   4.1443569e-01
  -3.7337337e+00   4.2421755e-01
  -3.7137137e+00   4.3407595e-01
  -3.6936937e+00   4.4400436e-01
  -3.6736737e+00   4.5399584e-01
  -3.6536537e+00   4.6404305e-01
  -3.6336336e+00   4.7413825e-01
  -3.6136136e+00   4.8427328e-01
  -3.5935936e+00   4.9443955e-01
  -3.5735736e+00   5.0462804e-01
  -3.5535536e+00   5.1482933e-01
  -3.5335335e+00   5.2503353e-01
  -3.5135135e+00   5.3523034e-01
  -3.4934935e+00   5.4540904e-01
  -3.4734735e+00   5.5555845e-01
  -3.4534535e+00   5.6566700e-01
  -3.4334334e+00   5.7572269e-01
  -3.4134134e+00   5.8571312e-01
  -3.3933934e+00   5.9562548e-01
  -3.3733734e+00   6.0544660e-01
  -3.3533534e+00   6.1516292e-01
  -3.3333333e+00   6.2476055e-01
  -3.3133133e+00   6.3422528e-01
  -3.2932933e+00   6.4354257e-01
  -3.2732733e+00   6.5269764e-01
  -3.2532533e+00   6.6167543e-01
  -3.2332332e+00   6.7046068e-01
  -3.2132132e+00   6.7903795e-01
  -3.1931932e+00   6.8739166e-01
  -3.1731732e+00   6.9550612e-01
  -3.1531532e+00   7.0336557e-01
  -3.1331331e+00   7.1095427e-01
  -3.1131131e+00   7.1825646e-01
  -3.0930931e+00   7.2525649e-01
  -3.0730731e+00   7.3193886e-01
  -3.0530531e+00   7.3828821e-01
  -3.0330330e+00   7.4428945e-01
  -3.0130130e+00   7.4992777e-01
  -2.9929930e+00   7.5518873e-01
  -2.9729730e+00   7.6005827e-01
  -2.9529530e+00   7.6452283e-01
  -2.9329329e+00   7.6856934e-01
  -2.9129129e+00   7.7218533e-01
  -2.8928929e+00   7.7535897e-01
  -2.8728729e+00   7.7807911e-01
  -2.8528529e+00   7.8033535e-01
  -2.8328328e+00   7.8211810e-01
  -2.8128128e+00   7.8341861e-01
  -2.7927928e+00   7.8422903e-01
  -2.7727728e+00   7.8454248e-01
  -2.7527528e+00   7.8435305e-01
  -2.7327327e+00   7.8365585e-01
  -2.7127127e+00   7.8244711e-01
  -2.6926927e+00   7.8072412e-01
  -2.6726727e+00   7.7848534e-01
  -2.6526527e+00   7.7573042e-01
  -2.6326326e+00   7.7246019e-01
  -2.6126126e+00   7.6867674e-01
  -2.5925926e+00   7.6438341e-01
  -2.5725726e+00   7.5958484e-01
  -2.5525526e+00   7.5428700e-01
  -2.5325325e+00   7.4849718e-01
  -2.5125125e+00   7.4222409e-01
  -2.4924925e+00   7.3547781e-01
  -2.4724725e+00   7.2826988e-01
  -2.4524525e+00   7.2061335e-01
  -2.4324324e+00   7.1252277e-01
  -2.4124124e+00   7.0401431e-01
  -2.3923924e+00   6.9510577e-01
  -2.3723724e+00   6.8581671e-01
  -2.3523524e+00   6.7616846e-01
  -2.3323323e+00   6.6618433e-01
  -2.3123123e+00   6.5588964e-01
  -2.2922923e+00   6.4531188e-01
  -2.2722723e+00   6.3448090e-01
  -2.2522523e+00   6.2342906e-01
  -2.2322322e+00   6.1219144e-01
  -2.2122122e+00   6.0080607e-01
  -2.1921922e+00   5.8931417e-01
  -2.1721722e+00   5.7776043e-01
  -2.1521522e+00   5.6619329e-01
  -2.1321321e+00   5.5466523e-01
  -2.1121121e+00   5.4323309e-01
  -2.0920921e+00   5.3195829e-01
  -2.0720721e+00   5.2090715e-01
  -2.0520521e+00   5.1015098e-01
  -2.0320320e+00   4.9976624e-01
  -2.0120120e+00   4.8983439e-01
  -1.9919920e+00   4.8044167e-01
  -1.9719720e+00   4.7167859e-01
  -1.9519520e+00   4.6363906e-01
  -1.9319319e+00   4.5641927e-01
  -1.9119119e+00   4.5011607e-01
  -1.8918919e+00   4.4482499e-01
  -1.8718719e+00   4.4063798e-01
  -1.8518519e+00   4.3764075e-01
  -1.8318318e+00   4.3591010e-01
  -1.8118118e+00   4.3551123e-01
  -1.7917918e+00   4.3649538e-01
  -1.7717718e+00   4.3889797e-01
  -1.7517518e+00   4.4273743e-01
  -1.7317317e+00   4.4801475e-01
  -1.7117117e+00   4.5471394e-01
  -1.6916917e+00   4.6280315e-01
  -1.6716717e+00   4.7223642e-01
  -1.6516517e+00   4.8295580e-01
  -1.6316316e+00   4.9489364e-01
  -1.6116116e+00   5.0797491e-01
  -1.5915916e+00   5.2211935e-01
  -1.5715716e+00   5.3724334e-01
  -1.5515516e+00   5.5326146e-01
  -1.5315315e+00   5.7008774e-01
  -1.5115115e+00   5.8763660e-01
  -1.4914915e+00   6.0582346e-01
  -1.4714715e+00   6.2456517e-01
  -1.4514515e+00   6.4378026e-01
  -1.4314314e+00   6.6338897e-01
  -1.4114114e+00   6.8331328e-01
  -1.3913914e+00   7.0347678e-01
  -1.3713714e+00   7.2380459e-01
  -1.3513514e+00   7.4422319e-01
  -1.3313313e+00   7.6466029e-01
  -1.3113113e+00   7.8504471e-01
  -1.2912913e+00   8.0530626e-01
  -1.2712713e+00   8.2537571e-01
  -1.2512513e+00   8.4518472e-01
  -1.2312312e+00   8.6466587e-01
  -1.2112112e+00   8.8375270e-01
  -1.1911912e+00   9.0237982e-01
  -1.1711712e+00   9.2048301e-01
  -1.1511512e+00   9.3799943e-01
  -1.1311311e+00   9.5486780e-01
  -1.1111111e+00   9.7102868e-01
  -1.0910911e+00   9.8642471e-01
  -1.0710711e+00   1.0010010e+00
  -1.0510511e+00   1.0147053e+00
  -1.0310310e+00   1.0274887e+00
  -1.0110110e+00   1.0393055e+00
  -9.9099099e-01   1.0501141e+00
  -9.7097097e-01   1.0598772e+00
  -9.5095095e-01   1.0685621e+00
  -9.3093093e-01   1.0761413e+00
  -9.1091091e-01   1.0825927e+00
  -8.9089089e-01   1.0879002e+00
  -8.7087087e-01   1.0920541e+00
  -8.5085085e-01   1.0950512e+00
  -8.3083083e-01   1.0968954e+00
  -8.1081081e-01   1.0975979e+00
  -7.9079079e-01   1.0971779e+00
  -7.7077077e-01   1.0956622e+00
  -7.5075075e-01   1.0930861e+00
  -7.3073073e-01   1.0894934e+00
  -7.1071071e-01   1.0849369e+00
  -6.9069069e-01   1.0794782e+00
  -6.7067067e-01   1.0731882e+00
  -6.5065065e-01   1.0661473e+00
  -6.3063063e-01   1.0584457e+00
  -6.1061061e-01   1.0501831e+00
  -5.9059059e-01   1.0414691e+00
  -5.7057057e-01   1.0324231e+00
  -5.5055055e-01   1.0231744e+00
  -5.3053053e-01   1.0138618e+00
  -5.1051051e-01   1.0046330e+00
  -4.9049049e-01   9.9564449e-01
  -4.7047047e-01   9.8706042e-01
  -4.5045045e-01   9.7905135e-01
  -4.3043043e-01   9.7179281e-01
  -4.1041041e-01   9.6546327e-01
  -3.9039039e-01   9.6024175e-01
  -3.7037037e-01   9.5630495e-01
  -3.5035035e-01   9.5382405e-01
  -3.3033033e-01   9.5296112e-01
  -3.1031031e-01   9.5386544e-01
  -2.9029029e-01   9.5666974e-01
  -2.7027027e-01   9.6148670e-01
  -2.5025025e-01   9.6840578e-01
  -2.3023023e-01   9.7749073e-01
  -2.1021021e-01   9.8877782e-01
  -1.9019019e-01   1.0022748e+00
  -1.7017017e-01   1.0179611e+00
  -1.5015015e-01   1.0357881e+00
  -1.3013013e-01   1.0556810e+00
  -1.1011011e-01   1.0775403e+00
  -9.0090090e-02   1.1012447e+00
  -7.0070070e-02   1.1266528e+00
  -5.0050050e-02   1.1536061e+00
  -3.0030030e-02   1.1819313e+00
  -1.0010010e-02   1.2114423e+00
   1.0010010e-02   1.2419425e+00
   3.0030030e-02   1.2732263e+00
   5.0050050e-02   1.3050810e+00
   7.0070070e-02   1.3372881e+00
   9.0090090e-02   1.3696247e+00
   1.1011011e-01   1.4018647e+00
   1.3013013e-01   1.4337804e+00
   1.5015015e-01   1.4651436e+00
   1.7017017e-01   1.4957272e+00
   1.9019019e-01   1.5253066e+00
   2.1021021e-01   1.5536615e+00
   2.3023023e-01   1.5805775e+00
   2.5025025e-01   1.6058485e+00
   2.7027027e-01   1.6292778e+00
   2.9029029e-01   1.6506810e+00
   3.1031031e-01   1.6698875e+00
   3.3033033e-01   1.6867428e+00
   3.5035035e-01   1.7011103e+00
   3.7037037e-01   1.7128729e+00
   3.9039039e-01   1.7219349e+00
   4.1041041e-01   1.7282233e+00
   4.3043043e-01   1.7316883e+00
   4.5045045e-01   1.7323048e+00
   4.7047047e-01   1.7300720e+00
   4.9049049e-01   1.7250139e+00
   5.1051051e-01   1.7171783e+00
   5.3053053e-01   1.7066368e+00
   5.5055055e-01   1.6934830e+00
   5.7057057e-01   1.6778312e+00
   5.9059059e-01   1.6598151e+00
   6.1061061e-01   1.6395856e+00
   6.3063063e-01   1.6173086e+00
   6.5065065e-01   1.5931632e+00
   6.7067067e-01   1.5673396e+00
   6.9069069e-01   1.5400362e+00
   7.1071071e-01   1.5114584e+00
   7.3073073e-01   1.4818159e+00
   7.5075075e-01   1.4513208e+00
   7.7077077e-01   1.4201863e+00
   7.9079079e-01   1.3886244e+00
   8.1081081e-01   1.3568446e+00
   8.3083083e-01   1.3250526e+00
   8.5085085e-01   1.2934490e+00
   8.7087087e-01   1.2622277e+00
   8.9089089e-01   1.2315754e+00
   9.1091091e-01   1.2016698e+00
   9.3093093e-01   1.1726788e+00
   9.5095095e-01   1.1447594e+00
   9.7097097e-01   1.1180564e+00
   9.9099099e-01   1.0927010e+00
   1.0110110e+00   1.0688099e+00
   1.0310310e+00   1.0464839e+00
   1.0510511e+00   1.0258063e+00
   1.0710711e+00   1.0068422e+00
   1.0910911e+00   9.8963758e-01
   1.1111111e+00   9.7421827e-01
   1.1311311e+00   9.6058982e-01
   1.1511512e+00   9.4873746e-01
   1.1711712e+00   9.3862665e-01
   1.1911912e+00   9.3020397e-01
   1.2112112e+00   9.2339855e-01
   1.2312312e+00   9.1812386e-01
   1.2512513e+00   9.1427984e-01
   1.2712713e+00   9.1175520e-01
   1.2912913e+00   9.1042995e-01
   1.3113113e+00   9.1017779e-01
   1.3313313e+00   9.1086860e-01
   1.3513514e+00   9.1237057e-01
   1.3713714e+00   9.1455227e-01
   1.3913914e+00   9.1728439e-01
   1.4114114e+00   9.2044118e-01
   1.4314314e+00   9.2390172e-01
   1.4514515e+00   9.2755083e-01
   1.4714715e+00   9.3127978e-01
   1.4914915e+00   9.3498682e-01
   1.5115115e+00   9.3857748e-01
   1.5315315e+00   9.4196478e-01
   1.5515516e+00   9.4506926e-01
   1.5715716e+00   9.4781897e-01
   1.5915916e+00   9.5014935e-01
   1.6116116e+00   9.5200305e-01
   1.6316316e+00   9.5332974e-01
   1.6516517e+00   9.5408586e-01
   1.6716717e+00   9.5423435e-01
   1.6916917e+00   9.5374439e-01
   1.7117117e+00   9.5259110e-01
   1.7317317e+00   9.5075523e-01
   1.7517518e+00   9.4822288e-01
   1.7717718e+00   9.4498519e-01
   1.7917918e+00   9.4103803e-01
   1.8118118e+00   9.3638173e-01
   1.8318318e+00   9.3102073e-01
   1.8518519e+00   9.2496329e-01
   1.8718719e+00   9.1822125e-01
   1.8918919e+00   9.1080966e-01
   1.9119119e+00   9.0274653e-01
   1.9319319e+00   8.9405255e-01
   1.9519520e+00   8.8475082e-01
   1.9719720e+00   8.7486654e-01
   1.9919920e+00   8.6442682e-01
   2.0120120e+00   8.5346035e-01
   2.0320320e+00   8.4199722e-01
   2.0520521e+00   8.3006869e-01
   2.0720721e+00   8.1770690e-01
   2.0920921e+00   8.0494479e-01
   2.1121121e+00   7.9181577e-01
   2.1321321e+00   7.7835366e-01
   2.1521522e+00   7.6459246e-01
   2.1721722e+00   7.5056621e-01
   2.1921922e+00   7.3630886e-01
   2.2122122e+00   7.2185417e-01
   2.2322322e+00   7.0723556e-01
   2.2522523e+00   6.9248603e-01
   2.2722723e+00   6.7763809e-01
   2.2922923e+00   6.6272369e-01
   2.3123123e+00   6.4777413e-01
   2.3323323e+00   6.3282005e-01
   2.3523524e+00   6.1789136e-01
   2.3723724e+00   6.0301725e-01
   2.3923924e+00   5.8822611e-01
   2.4124124e+00   5.7354557e-01
   2.4324324e+00   5.5900246e-01
   2.4524525e+00   5.4462281e-01
   2.4724725e+00   5.3043188e-01
   2.4924925e+00   5.1645408e-01
   2.5125125e+00   5.0271305e-01
   2.5325325e+00   4.8923163e-01
   2.5525526e+00   4.7603183e-01
   2.5725726e+00   4.6313486e-01
   2.5925926e+00   4.5056108e-01
   2.6126126e+00   4.3832999e-01
   2.6326326e+00   4.2646018e-01
   2.6526527e+00   4.1496930e-01
   2.6726727e+00   4.0387400e-01
   2.6926927e+00   3.9318982e-01
   2.7127127e+00   3.8293115e-01
   2.7327327e+00   3.7311109e-01
   2.7527528e+00   3.6374135e-01
   2.7727728e+00   3.5483210e-01
   2.7927928e+00   3.4639187e-01
   2.8128128e+00   3.3842736e-01
   2.8328328e+00   3.3094335e-01
   2.8528529e+00   3.2394252e-01
   2.8728729e+00   3.1742532e-01
   2.8928929e+00   3.1138992e-01
   2.9129129e+00   3.0583209e-01
   2.9329329e+00   3.0074517e-01
   2.9529530e+00   2.9612009e-01
   2.9729730e+00   2.9194537e-01
   2.9929930e+00   2.8820726e-01
   3.0130130e+00   2.8488985e-01
   3.0330330e+00   2.8197524e-01
   3.0530531e+00   2.7944381e-01
   3.0730731e+00   2.7727439e-01
   3.0930931e+00   2.7544462e-01
   3.1131131e+00   2.7393116e-01
   3.1331331e+00   2.7271003e-01
   3.1531532e+00   2.7175689e-01
   3.1731732e+00   2.7104726e-01
   3.1931932e+00   2.7055685e-01
   3.2132132e+00   2.7026171e-01
   3.2332332e+00   2.7013850e-01
   3.2532533e+00   2.7016458e-01
   3.2732733e+00   2.7031823e-01
   3.2932933e+00   2.7057869e-01
   3.3133133e+00   2.7092629e-01
   3.3333333e+00   2.7134247e-01
   3.3533534e+00   2.7180984e-01
   3.3733734e+00   2.7231218e-01
   3.3933934e+00   2.7283444e-01
   3.4134134e+00   2.7336273e-01
   3.4334334e+00   2.7388429e-01
   3.4534535e+00   2.7438746e-01
   3.4734735e+00   2.7486161e-01
   3.4934935e+00   2.7529715e-01
   3.5135135e+00   2.7568543e-01
   3.5335335e+00   2.7601869e-01
   3.5535536e+00   2.7629007e-01
   3.5735736e+00   2.7649347e-01
   3.5935936e+00   2.7662358e-01
   3.6136136e+00   2.7667576e-01
   3.6336336e+00   2.7664607e-01
   3.6536537e+00   2.7653114e-01
   3.6736737e+00   2.7632820e-01
   3.6936937e+00   2.7603498e-01
   3.7137137e+00   2.7564972e-01
   3.7337337e+00   2.7517110e-01
   3.7537538e+00   2.7459822e-01
   3.7737738e+00   2.7393055e-01
   3.7937938e+00   2.7316792e-01
   3.8138138e+00   2.7231049e-01
   3.8338338e+00   2.7135870e-01
   3.8538539e+00   2.7031328e-01
   3.8738739e+00   2.6917518e-01
   3.8938939e+00   2.6794561e-01
   3.9139139e+00   2.6662595e-01
   3.9339339e+00   2.6521777e-01
   3.9539540e+00   2.6372282e-01
   3.9739740e+00   2.6214300e-01
   3.9939940e+00   2.6048033e-01
   4.0140140e+00   2.5873695e-01
   4.0340340e+00   2.5691511e-01
   4.0540541e+00   2.5501715e-01
   4.0740741e+00   2.5304549e-01
   4.0940941e+00   2.5100263e-01
   4.1141141e+00   2.4889110e-01
   4.1341341e+00   2.4671352e-01
   4.1541542e+00   2.4447250e-01
   4.1741742e+00   2.4217072e-01
   4.1941942e+00   2.3981087e-01
   4.2142142e+00   2.3739565e-01
   4.2342342e+00   2.3492778e-01
   4.2542543e+00   2.3240997e-01
   4.2742743e+00   2.2984494e-01
   4.2942943e+00   2.2723539e-01
   4.3143143e+00   2.2458402e-01
   4.3343343e+00   2.2189349e-01
   4.3543544e+00   2.1916646e-01
   4.3743744e+00   2.1640554e-01
   4.3943944e+00   2.1361334e-01
   4.4144144e+00   2.1079240e-01
   4.4344344e+00   2.0794526e-01
   4.4544545e+00   2.0507438e-01
   4.4744745e+00   2.0218222e-01
   4.4944945e+00   1.9927117e-01
   4.5145145e+00   1.9634358e-01
   4.5345345e+00   1.9340175e-01
   4.5545546e+00   1.9044794e-01
   4.5745746e+00   1.8748433e-01
   4.5945946e+00   1.8451309e-01
   4.6146146e+00   1.8153630e-01
   4.6346346e+00   1.7855601e-01
   4.6546547e+00   1.7557420e-01
   4.6746747e+00   1.7259281e-01
   4.6946947e+00   1.6961370e-01
   4.7147147e+00   1.6663869e-01
   4.7347347e+00   1.6366955e-01
   4.7547548e+00   1.6070797e-01
   4.7747748e+00   1.5775561e-01
   4.7947948e+00   1.5481405e-01
   4.8148148e+00   1.5188484e-01
   4.8348348e+00   1.4896944e-01
   4.8548549e+00   1.4606928e-01
   4.8748749e+00   1.4318573e-01
   4.8948949e+00   1.4032009e-01
   4.9149149e+00   1.3747363e-01
   4.9349349e+00   1.3464755e-01
   4.9549550e+00   1.3184300e-01
   4.9749750e+00   1.2906108e-01
   4.9949950e+00   1.2630284e-01
   5.0150150e+00   1.2356926e-01
   5.0350350e+00   1.2086130e-01
   5.0550551e+00   1.1817986e-01
   5.0750751e+00   1.1552578e-01
   5.0950951e+00   1.1289986e-01
   5.1151151e+00   1.1030287e-01
   5.1351351e+00   1.0773550e-01
   5.1551552e+00   1.0519843e-01
   5.1751752e+00   1.0269227e-01
   5.1951952e+00   1.0021761e-01
   5.2152152e+00   9.7774987e-02
   5.2352352e+00   9.5364893e-02
   5.2552553e+00   9.2987789e-02
   5.2752753e+00   9.0644095e-02
   5.2952953e+00   8.8334195e-02
   5.3153153e+00   8.6058434e-02
   5.3353353e+00   8.3817124e-02
   5.3553554e+00   8.1610542e-02
   5.3753754e+00   7.9438932e-02
   5.3953954e+00   7.7302506e-02
   5.4154154e+00   7.5201444e-02
   5.4354354e+00   7.3135898e-02
   5.4554555e+00   7.1105989e-02
   5.4754755e+00   6.9111810e-02
   5.4954955e+00   6.7153428e-02
   5.5155155e+00   6.5230883e-02
   5.5355355e+00   6.3344190e-02
   5.5555556e+00   6.1493341e-02
   5.5755756e+00   5.9678303e-02
   5.5955956e+00   5.7899022e-02
   5.6156156e+00   5.6155422e-02
   5.6356356e+00   5.4447407e-02
   5.6556557e+00   5.2774861e-02
   5.6756757e+00   5.1137650e-02
   5.6956957e+00   4.9535622e-02
   5.7157157e+00   4.7968609e-02
   5.7357357e+00   4.6436425e-02
   5.7557558e+00   4.4938870e-02
   5.7757758e+00   4.3475730e-02
   5.7957958e+00   4.2046778e-02
   5.8158158e+00   4.0651773e-02
   5.8358358e+00   3.9290463e-02
   5.8558559e+00   3.7962585e-02
   5.8758759e+00   3.6667864e-02
   5.8958959e+00   3.5406017e-02
   5.9159159e+00   3.4176753e-02
   5.9359359e+00   3.2979771e-02
   5.9559560e+00   3.1814763e-02
   5.9759760e+00   3.0681415e-02
   5.9959960e+00   2.9579406e-02
   6.0160160e+00   2.8508410e-02
   6.0360360e+00   2.7468096e-02
   6.0560561e+00   2.6458128e-02
   6.0760761e+00   2.5478169e-02
   6.0960961e+00   2.4527874e-02
   6.1161161e+00   2.3606900e-02
   6.1361361e+00   2.2714898e-02
   6.1561562e+00   2.1851519e-02
   6.1761762e+00   2.1016412e-02
   6.1961962e+00   2.0209224e-02
   6.2162162e+00   1.9429601e-02
   6.2362362e+00   1.8677186e-02
   6.2562563e+00   1.7951624e-02
   6.2762763e+00   1.7252555e-02
   6.2962963e+00   1.6579620e-02
   6.3163163e+00   1.5932455e-02
   6.3363363e+00   1.5310694e-02
   6.3563564e+00   1.4713968e-02
   6.3763764e+00   1.4141903e-02
   6.3963964e+00   1.3594119e-02
   6.4164164e+00   1.3070227e-02
   6.4364364e+00   1.2569832e-02
   6.4564565e+00   1.2092527e-02
   6.4764765e+00   1.1637891e-02
   6.4964965e+00   1.1205491e-02
   6.5165165e+00   1.0794874e-02
   6.5365365e+00   1.0405570e-02
   6.5565566e+00   1.0037086e-02
   6.5765766e+00   9.6889068e-03
   6.5965966e+00   9.3604894e-03
   6.6166166e+00   9.0512644e-03
   6.6366366e+00   8.7606334e-03
   6.6566567e+00   8.4879682e-03
   6.6766767e+00   8.2326109e-03
   6.6966967e+00   7.9938741e-03
   6.7167167e+00   7.7710428e-03
   6.7367367e+00   7.5633761e-03
   6.7567568e+00   7.3701100e-03
   6.7767768e+00   7.1904619e-03
   6.7967968e+00   7.0236342e-03
   6.8168168e+00   6.8688200e-03
   6.8368368e+00   6.7252078e-03
   6.8568569e+00   6.5919879e-03
   6.8768769e+00   6.4683575e-03
   6.8968969e+00   6.3535268e-03
   6.9169169e+00   6.2467239e-03
   6.9369369e+00   6.1472000e-03
   6.9569570e+00   6.0542337e-03
   6.9769770e+00   5.9671344e-03
   6.9969970e+00   5.8852459e-03
   7.0170170e+00   5.8079482e-03
   7.0370370e+00   5.7346597e-03
   7.0570571e+00   5.6648378e-03
   7.0770771e+00   5.5979795e-03
   7.0970971e+00   5.5336212e-03
   7.1171171e+00   5.4713385e-03
   7.1371371e+00   5.4107446e-03
   7.1571572e+00   5.3514895e-03
   7.1771772e+00   5.2932585e-03
   7.1971972e+00   5.2357702e-03
   7.2172172e+00   5.1787748e-03
   7.2372372e+00   5.1220524e-03
   7.2572573e+00   5.0654105e-03
   7.2772773e+00   5.0086829e-03
   7.2972973e+00   4.9517269e-03
   7.3173173e+00   4.8944221e-03
   7.3373373e+00   4.8366683e-03
   7.3573574e+00   4.7783836e-03
   7.3773774e+00   4.7195032e-03
   7.3973974e+00   4.6599776e-03
   7.4174174e+00   4.5997712e-03
   7.4374374e+00   4.5388609e-03
   7.4574575e+00   4.4772347e-03
   7.4774775e+00   4.4148911e-03
   7.4974975e+00   4.3518371e-03
   7.5175175e+00   4.2880881e-03
   7.5375375e+00   4.2236665e-03
   7.5575576e+00   4.1586008e-03
   7.5775776e+00   4.0929253e-03
   7.5975976e+00   4.0266788e-03
   7.6176176e+00   3.9599042e-03
   7.6376376e+00   3.8926483e-03
   7.6576577e+00   3.8249605e-03
   7.6776777e+00   3.7568930e-03
   7.6976977e+00   3.6885001e-03
   7.7177177e+00   3.6198377e-03
   7.7377377e+00   3.5509631e-03
   7.7577578e+00   3.4819346e-03
   7.7777778e+00   3.4128113e-03
   7.7977978e+00   3.3436528e-03
   7.8178178e+00   3.2745190e-03
   7.8378378e+00   3.2054698e-03
   7.8578579e+00   3.1365650e-03
   7.8778779e+00   3.0678641e-03
   7.8978979e+00   2.9994264e-03
   7.9179179e+00   2.9313104e-03
   7.9379379e+00   2.8635742e-03
   7.9579580e+00   2.7962751e-03
   7.9779780e+00   2.7294697e-03
   7.9979980e+00   2.6632137e-03
   8.0180180e+00   2.5975618e-03
   8.0380380e+00   2.5325681e-03
   8.0580581e+00   2.4682856e-03
   8.0780781e+00   2.4047661e-03
   8.0980981e+00   2.3420608e-03
   8.1181181e+00   2.2802197e-03
   8.1381381e+00   2.2192917e-03
   8.1581582e+00   2.1593251e-03
   8.1781782e+00   2.1003668e-03
   8.1981982e+00   2.0424627e-03
   8.2182182e+00   1.9856581e-03
   8.2382382e+00   1.9299968e-03
   8.2582583e+00   1.8755219e-03
   8.2782783e+00   1.8222752e-03
   8.2982983e+00   1.7702977e-03
   8.3183183e+00   1.7196289e-03
   8.3383383e+00   1.6703073e-03
   8.3583584e+00   1.6223700e-03
   8.3783784e+00   1.5758529e-03
   8.3983984e+00   1.5307901e-03
   8.4184184e+00   1.4872142e-03
   8.4384384e+00   1.4451556e-03
   8.4584585e+00   1.4046427e-03
   8.4784785e+00   1.3657017e-03
   8.4984985e+00   1.3283558e-03
   8.5185185e+00   1.2926253e-03
   8.5385385e+00   1.2585271e-03
   8.5585586e+00   1.2260742e-03
   8.5785786e+00   1.1952755e-03
   8.5985986e+00   1.1661355e-03
   8.6186186e+00   1.1386533e-03
   8.6386386e+00   1.1128231e-03
   8.6586587e+00   1.0886330e-03
   8.6786787e+00   1.0660655e-03
   8.6986987e+00   1.0450967e-03
   8.7187187e+00   1.0256966e-03
   8.7387387e+00   1.0078288e-03
   8.7587588e+00   9.9145067e-04
   8.7787788e+00   9.7651386e-04
   8.7987988e+00   9.6296426e-04
   8.8188188e+00   9.5074268e-04
   8.8388388e+00   9.3978535e-04
   8.8588589e+00   9.3002459e-04
   8.8788789e+00   9.2138948e-04
   8.8988989e+00   9.1380666e-04
   8.9189189e+00   9.0720108e-04
   8.9389389e+00   9.0149677e-04
   8.9589590e+00   8.9661757e-04
   8.9789790e+00   8.9248786e-04
   8.9989990e+00   8.8903316e-04
   9.0190190e+00   8.8618070e-04
   9.0390390e+00   8.8385995e-04
   9.0590591e+00   8.8200299e-04
   9.0790791e+00   8.8054486e-04
   9.0990991e+00   8.7942380e-04
   9.1191191e+00   8.7858148e-04
   9.1391391e+00   8.7796305e-04
   9.1591592e+00   8.7751724e-04
   9.1791792e+00   8.7719639e-04
   9.1991992e+00   8.7695636e-04
   9.2192192e+00   8.7675651e-04
   9.2392392e+00   8.7655960e-04
   9.2592593e+00   8.7633164e-04
   9.2792793e+00   8.7604180e-04
   9.2992993e+00   8.7566223e-04
   9.3193193e+00   8.7516793e-04
   9.3393393e+00   8.7453656e-04
   9.3593594e+00   8.7374832e-04
   9.3793794e+00   8.7278580e-04
   9.3993994e+00   8.7163376e-04
   9.4194194e+00   8.7027905e-04
   9.4394394e+00   8.6871043e-04
   9.4594595e+00   8.6691844e-04
   9.4794795e+00   8.6489527e-04
   9.4994995e+00   8.6263463e-04
   9.5195195e+00   8.6013162e-04
   9.5395395e+00   8.5738266e-04
   9.5595596e+00   8.5438532e-04
   9.5795796e+00   8.5113827e-04
   9.5995996e+00   8.4764117e-04
   9.6196196e+00   8.4389460e-04
   9.6396396e+00   8.3989994e-04
   9.6596597e+00   8.3565935e-04
   9.6796797e+00   8.3117564e-04
   9.6996997e+00   8.2645224e-04
   9.7197197e+00   8.2149316e-04
   9.7397397e+00   8.1630289e-04
   9.7597598e+00   8.1088635e-04
   9.7797798e+00   8.0524887e-04
   9.7997998e+00   7.9939615e-04
   9.8198198e+00   7.9333417e-04
   9.8398398e+00   7.8706920e-04
   9.8598599e+00   7.8060774e-04
   9.8798799e+00   7.7395649e-04
   9.8998999e+00   7.6712231e-04
   9.9199199e+00   7.6011224e-04
   9.9399399e+00   7.5293340e-04
   9.9599600e+00   7.4559300e-04
   9.9799800e+00   7.3809836e-04
   1.0000000e+01   7.3045681e-04


==> 3Sol_real_opt_mid6.dat <==
  -1.0000000e+01   4.0324941e-04
  -9.9799800e+00   4.1072991e-04
  -9.9599600e+00   4.1867441e-04
  -9.9399399e+00   4.2710677e-04
  -9.9199199e+00   4.3605038e-04
  -9.8998999e+00   4.4552806e-04
  -9.8798799e+00   4.5556194e-04
  -9.8598599e+00   4.6617340e-04
  -9.8398398e+00   4.7738293e-04
  -9.8198198e+00   4.8921017e-04
  -9.7997998e+00   5.0167376e-04
  -9.7797798e+00   5.1479138e-04
  -9.7597598e+00   5.2857969e-04
  -9.7397397e+00   5.4305435e-04
  -9.7197197e+00   5.5823002e-04
  -9.6996997e+00   5.7412037e-04
  -9.6796797e+00   5.9073809e-04
  -9.6596597e+00   6.0809496e-04
  -9.6396396e+00   6.2620186e-04
  -9.6196196e+00   6.4506881e-04
  -9.5995996e+00   6.6470502e-04
  -9.5795796e+00   6.8511893e-04
  -9.5595596e+00   7.0631823e-04
  -9.5395395e+00   7.2830996e-04
  -9.5195195e+00   7.5110047e-04
  -9.4994995e+00   7.7469551e-04
  -9.4794795e+00   7.9910025e-04
  -9.4594595e+00   8.2431929e-04
  -9.4394394e+00   8.5035672e-04
  -9.4194194e+00   8.7721609e-04
  -9.3993994e+00   9.0490049e-04
  -9.3793794e+00   9.3341251e-04
  -9.3593594e+00   9.6275427e-04
  -9.3393393e+00   9.9292744e-04
  -9.3193193e+00   1.0239332e-03
  -9.2992993e+00   1.0557724e-03
  -9.2792793e+00   1.0884452e-03
  -9.2592593e+00   1.1219515e-03
  -9.2392392e+00   1.1562906e-03
  -9.2192192e+00   1.1914615e-03
  -9.1991992e+00   1.2274625e-03
  -9.1791792e+00   1.2642915e-03
  -9.1591592e+00   1.3019460e-03
  -9.1391391e+00   1.3404227e-03
  -9.1191191e+00   1.3797180e-03
  -9.0990991e+00   1.4198278e-03
  -9.0790791e+00   1.4607471e-03
  -9.0590591e+00   1.5024706e-03
  -9.0390390e+00   1.5449924e-03
  -9.0190190e+00   1.5883058e-03
  -8.9989990e+00   1.6324035e-03
  -8.9789790e+00   1.6772778e-03
  -8.9589590e+00   1.7229200e-03
  -8.9389389e+00   1.7693208e-03
  -8.9189189e+00   1.8164703e-03
  -8.8988989e+00   1.8643579e-03
  -8.8788789e+00   1.9129720e-03
  -8.8588589e+00   1.9623005e-03
  -8.8388388e+00   2.0123305e-03
  -8.8188188e+00   2.0630483e-03
  -8.7987988e+00   2.1144393e-03
  -8.7787788e+00   2.1664881e-03
  -8.7587588e+00   2.2191787e-03
  -8.7387387e+00   2.2724941e-03
  -8.7187187e+00   2.3264164e-03
  -8.6986987e+00   2.3809271e-03
  -8.6786787e+00   2.4360065e-03
  -8.6586587e+00   2.4916345e-03
  -8.6386386e+00   2.5477896e-03
  -8.6186186e+00   2.6044500e-03
  -8.5985986e+00   2.6615927e-03
  -8.5785786e+00   2.7191938e-03
  -8.5585586e+00   2.7772289e-03
  -8.5385385e+00   2.8356725e-03
  -8.5185185e+00   2.8944984e-03
  -8.4984985e+00   2.9536794e-03
  -8.4784785e+00   3.0131879e-03
  -8.4584585e+00   3.0729951e-03
  -8.4384384e+00   3.1330719e-03
  -8.4184184e+00   3.1933881e-03
  -8.3983984e+00   3.2539131e-03
  -8.3783784e+00   3.3146156e-03
  -8.3583584e+00   3.3754638e-03
  -8.3383383e+00   3.4364252e-03
  -8.3183183e+00   3.4974669e-03
  -8.2982983e+00   3.5585557e-03
  -8.2782783e+00   3.6196580e-03
  -8.2582583e+00   3.6807400e-03
  -8.2382382e+00   3.7417676e-03
  -8.2182182e+00   3.8027067e-03
  -8.1981982e+00   3.8635233e-03
  -8.1781782e+00   3.9241835e-03
  -8.1581582e+00   3.9846537e-03
  -8.1381381e+00   4.0449006e-03
  -8.1181181e+00   4.1048916e-03
  -8.0980981e+00   4.1645948e-03
  -8.0780781e+00   4.2239791e-03
  -8.0580581e+00   4.2830146e-03
  -8.0380380e+00   4.3416727e-03
  -8.0180180e+00   4.3999262e-03
  -7.9979980e+00   4.4577498e-03
  -7.9779780e+00   4.5151200e-03
  -7.9579580e+00   4.5720159e-03
  -7.9379379e+00   4.6284190e-03
  -7.9179179e+00   4.6843138e-03
  -7.8978979e+00   4.7396878e-03
  -7.8778779e+00   4.7945327e-03
  -7.8578579e+00   4.8488436e-03
  -7.8378378e+00   4.9026206e-03
  -7.8178178e+00   4.9558683e-03
  -7.7977978e+00   5.0085969e-03
  -7.7777778e+00   5.0608225e-03
  -7.7577578e+00   5.1125676e-03
  -7.7377377e+00   5.1638616e-03
  -7.7177177e+00   5.2147417e-03
  -7.6976977e+00   5.2652531e-03
  -7.6776777e+00   5.3154502e-03
  -7.6576577e+00   5.3653967e-03
  -7.6376376e+00   5.4151667e-03
  -7.6176176e+00   5.4648452e-03
  -7.5975976e+00   5.5145290e-03
  -7.5775776e+00   5.5643275e-03
  -7.5575576e+00   5.6143632e-03
  -7.5375375e+00   5.6647727e-03
  -7.5175175e+00   5.7157072e-03
  -7.4974975e+00   5.7673335e-03
  -7.4774775e+00   5.8198345e-03
  -7.4574575e+00   5.8734099e-03
  -7.4374374e+00   5.9282765e-03
  -7.4174174e+00   5.9846692e-03
  -7.3973974e+00   6.0428409e-03
  -7.3773774e+00   6.1030628e-03
  -7.3573574e+00   6.1656248e-03
  -7.3373373e+00   6.2308351e-03
  -7.3173173e+00   6.2990201e-03
  -7.2972973e+00   6.3705241e-03
  -7.2772773e+00   6.4457084e-03
  -7.2572573e+00   6.5249505e-03
  -7.2372372e+00   6.6086431e-03
  -7.2172172e+00   6.6971924e-03
  -7.1971972e+00   6.7910171e-03
  -7.1771772e+00   6.8905462e-03
  -7.1571572e+00   6.9962170e-03
  -7.1371371e+00   7.1084732e-03
  -7.1171171e+00   7.2277624e-03
  -7.0970971e+00   7.3545337e-03
  -7.0770771e+00   7.4892356e-03
  -7.0570571e+00   7.6323132e-03
  -7.0370370e+00   7.7842061e-03
  -7.0170170e+00   7.9453460e-03
  -6.9969970e+00   8.1161545e-03
  -6.9769770e+00   8.2970413e-03
  -6.9569570e+00   8.4884025e-03
  -6.9369369e+00   8.6906191e-03
  -6.9169169e+00   8.9040557e-03
  -6.8968969e+00   9.1290596e-03
  -6.8768769e+00   9.3659601e-03
  -6.8568569e+00   9.6150685e-03
  -6.8368368e+00   9.8766772e-03
  -6.8168168e+00   1.0151060e-02
  -6.7967968e+00   1.0438474e-02
  -6.7767768e+00   1.0739155e-02
  -6.7567568e+00   1.1053326e-02
  -6.7367367e+00   1.1381190e-02
  -6.7167167e+00   1.1722935e-02
  -6.6966967e+00   1.2078735e-02
  -6.6766767e+00   1.2448749e-02
  -6.6566567e+00   1.2833120e-02
  -6.6366366e+00   1.3231982e-02
  -6.6166166e+00   1.3645455e-02
  -6.5965966e+00   1.4073646e-02
  -6.5765766e+00   1.4516655e-02
  -6.5565566e+00   1.4974566e-02
  -6.5365365e+00   1.5447460e-02
  -6.5165165e+00   1.5935402e-02
  -6.4964965e+00   1.6438451e-02
  -6.4764765e+00   1.6956658e-02
  -6.4564565e+00   1.7490064e-02
  -6.4364364e+00   1.8038701e-02
  -6.4164164e+00   1.8602594e-02
  -6.3963964e+00   1.9181757e-02
  -6.3763764e+00   1.9776199e-02
  -6.3563564e+00   2.0385918e-02
  -6.3363363e+00   2.1010905e-02
  -6.3163163e+00   2.1651141e-02
  -6.2962963e+00   2.2306598e-02
  -6.2762763e+00   2.2977239e-02
  -6.2562563e+00   2.3663020e-02
  -6.2362362e+00   2.4363884e-02
  -6.2162162e+00   2.5079767e-02
  -6.1961962e+00   2.5810591e-02
  -6.1761762e+00   2.6556273e-02
  -6.1561562e+00   2.7316714e-02
  -6.1361361e+00   2.8091807e-02
  -6.1161161e+00   2.8881432e-02
  -6.0960961e+00   2.9685460e-02
  -6.0760761e+00   3.0503747e-02
  -6.0560561e+00   3.1336138e-02
  -6.0360360e+00   3.2182464e-02
  -6.0160160e+00   3.3042546e-02
  -5.9959960e+00   3.3916189e-02
  -5.9759760e+00   3.4803184e-02
  -5.9559560e+00   3.5703311e-02
  -5.9359359e+00   3.6616333e-02
  -5.9159159e+00   3.7542001e-02
  -5.8958959e+00   3.8480048e-02
  -5.8758759e+00   3.9430196e-02
  -5.8558559e+00   4.0392149e-02
  -5.8358358e+00   4.1365597e-02
  -5.8158158e+00   4.2350214e-02
  -5.7957958e+00   4.3345658e-02
  -5.7757758e+00   4.4351573e-02
  -5.7557558e+00   4.5367584e-02
  -5.7357357e+00   4.6393304e-02
  -5.7157157e+00   4.7428327e-02
  -5.6956957e+00   4.8472232e-02
  -5.6756757e+00   4.9524583e-02
  -5.6556557e+00   5.0584927e-02
  -5.6356356e+00   5.1652796e-02
  -5.6156156e+00   5.2727708e-02
  -5.5955956e+00   5.3809163e-02
  -5.5755756e+00   5.4896650e-02
  -5.5555556e+00   5.5989639e-02
  -5.5355355e+00   5.7087591e-02
  -5.5155155e+00   5.8189951e-02
  -5.4954955e+00   5.9296151e-02
  -5.4754755e+00   6.0405613e-02
  -5.4554555e+00   6.1517745e-02
  -5.4354354e+00   6.2631949e-02
  -5.4154154e+00   6.3747613e-02
  -5.3953954e+00   6.4864120e-02
  -5.3753754e+00   6.5980846e-02
  -5.3553554e+00   6.7097160e-02
  -5.3353353e+00   6.8212430e-02
  -5.3153153e+00   6.9326019e-02
  -5.2952953e+00   7.0437292e-02
  -5.2752753e+00   7.1545615e-02
  -5.2552553e+00   7.2650356e-02
  -5.2352352e+00   7.3750895e-02
  -5.2152152e+00   7.4846615e-02
  -5.1951952e+00   7.5936916e-02
  -5.1751752e+00   7.7021210e-02
  -5.1551552e+00   7.8098930e-02
  -5.1351351e+00   7.9169530e-02
  -5.1151151e+00   8.0232492e-02
  -5.0950951e+00   8.1287327e-02
  -5.0750751e+00   8.2333582e-02
  -5.0550551e+00   8.3370846e-02
  -5.0350350e+00   8.4398752e-02
  -5.0150150e+00   8.5416986e-02
  -4.9949950e+00   8.6425292e-02
  -4.9749750e+00   8.7423477e-02
  -4.9549550e+00   8.8411422e-02
  -4.9349349e+00   8.9389087e-02
  -4.9149149e+00   9.0356518e-02
  -4.8948949e+00   9.1313859e-02
  -4.8748749e+00   9.2261359e-02
  -4.8548549e+00   9.3199382e-02
  -4.8348348e+00   9.4128419e-02
  -4.8148148e+00   9.5049094e-02
  -4.7947948e+00   9.5962181e-02
  -4.7747748e+00   9.6868613e-02
  -4.7547548e+00   9.7769496e-02
  -4.7347347e+00   9.8666118e-02
  -4.7147147e+00   9.9559966e-02
  -4.6946947e+00   1.0045274e-01
  -4.6746747e+00   1.0134636e-01
  -4.6546547e+00   1.0224299e-01
  -4.6346346e+00   1.0314504e-01
  -4.6146146e+00   1.0405520e-01
  -4.5945946e+00   1.0497641e-01
  -4.5745746e+00   1.0591194e-01
  -4.5545546e+00   1.0686534e-01
  -4.5345345e+00   1.0784046e-01
  -4.5145145e+00   1.0884150e-01
  -4.4944945e+00   1.0987297e-01
  -4.4744745e+00   1.1093973e-01
  -4.4544545e+00   1.1204695e-01
  -4.4344344e+00   1.1320017e-01
  -4.4144144e+00   1.1440523e-01
  -4.3943944e+00   1.1566830e-01
  -4.3743744e+00   1.1699588e-01
  -4.3543544e+00   1.1839474e-01
  -4.3343343e+00   1.1987194e-01
  -4.3143143e+00   1.2143479e-01
  -4.2942943e+00   1.2309083e-01
  -4.2742743e+00   1.2484776e-01
  -4.2542543e+00   1.2671346e-01
  -4.2342342e+00   1.2869592e-01
  -4.2142142e+00   1.3080319e-01
  -4.1941942e+00   1.3304335e-01
  -4.1741742e+00   1.3542446e-01
  -4.1541542e+00   1.3795452e-01
  -4.1341341e+00   1.4064141e-01
  -4.1141141e+00   1.4349286e-01
  -4.0940941e+00   1.4651641e-01
  -4.0740741e+00   1.4971935e-01
  -4.0540541e+00   1.5310871e-01
  -4.0340340e+00   1.5669122e-01
  -4.0140140e+00   1.6047330e-01
  -3.9939940e+00   1.6446100e-01
  -3.9739740e+00   1.6866003e-01
  -3.9539540e+00   1.7307574e-01
  -3.9339339e+00   1.7771306e-01
  -3.9139139e+00   1.8257659e-01
  -3.8938939e+00   1.8767051e-01
  -3.8738739e+00   1.9299864e-01
  -3.8538539e+00   1.9856445e-01
  -3.8338338e+00   2.0437100e-01
  -3.8138138e+00   2.1042104e-01
  -3.7937938e+00   2.1671695e-01
  -3.7737738e+00   2.2326077e-01
  -3.7537538e+00   2.3005421e-01
  -3.7337337e+00   2.3709868e-01
  -3.7137137e+00   2.4439524e-01
  -3.6936937e+00   2.5194465e-01
  -3.6736737e+00   2.5974738e-01
  -3.6536537e+00   2.6780356e-01
  -3.6336336e+00   2.7611303e-01
  -3.6136136e+00   2.8467532e-01
  -3.5935936e+00   2.9348963e-01
  -3.5735736e+00   3.0255484e-01
  -3.5535536e+00   3.1186953e-01
  -3.5335335e+00   3.2143189e-01
  -3.5135135e+00   3.3123979e-01
  -3.4934935e+00   3.4129073e-01
  -3.4734735e+00   3.5158182e-01
  -3.4534535e+00   3.6210976e-01
  -3.4334334e+00   3.7287087e-01
  -3.4134134e+00   3.8386100e-01
  -3.3933934e+00   3.9507556e-01
  -3.3733734e+00   4.0650948e-01
  -3.3533534e+00   4.1815718e-01
  -3.3333333e+00   4.3001256e-01
  -3.3133133e+00   4.4206899e-01
  -3.2932933e+00   4.5431924e-01
  -3.2732733e+00   4.6675550e-01
  -3.2532533e+00   4.7936934e-01
  -3.2332332e+00   4.9215169e-01
  -3.2132132e+00   5.0509279e-01
  -3.1931932e+00   5.1818220e-01
  -3.1731732e+00   5.3140878e-01
  -3.1531532e+00   5.4476063e-01
  -3.1331331e+00   5.5822512e-01
  -3.1131131e+00   5.7178882e-01
  -3.0930931e+00   5.8543754e-01
  -3.0730731e+00   5.9915626e-01
  -3.0530531e+00   6.1292917e-01
  -3.0330330e+00   6.2673965e-01
  -3.0130130e+00   6.4057022e-01
  -2.9929930e+00   6.5440261e-01
  -2.9729730e+00   6.6821774e-01
  -2.9529530e+00   6.8199569e-01
  -2.9329329e+00   6.9571579e-01
  -2.9129129e+00   7.0935658e-01
  -2.8928929e+00   7.2289585e-01
  -2.8728729e+00   7.3631071e-01
  -2.8528529e+00   7.4957757e-01
  -2.8328328e+00   7.6267225e-01
  -2.8128128e+00   7.7556998e-01
  -2.7927928e+00   7.8824549e-01
  -2.7727728e+00   8.0067308e-01
  -2.7527528e+00   8.1282671e-01
  -2.7327327e+00   8.2468003e-01
  -2.7127127e+00   8.3620653e-01
  -2.6926927e+00   8.4737962e-01
  -2.6726727e+00   8.5817273e-01
  -2.6526527e+00   8.6855944e-01
  -2.6326326e+00   8.7851355e-01
  -2.6126126e+00   8.8800929e-01
  -2.5925926e+00   8.9702136e-01
  -2.5725726e+00   9.0552512e-01
  -2.5525526e+00   9.1349673e-01
  -2.5325325e+00   9.2091324e-01
  -2.5125125e+00   9.2775277e-01
  -2.4924925e+00   9.3399466e-01
  -2.4724725e+00   9.3961956e-01
  -2.4524525e+00   9.4460965e-01
  -2.4324324e+00   9.4894868e-01
  -2.4124124e+00   9.5262218e-01
  -2.3923924e+00   9.5561757e-01
  -2.3723724e+00   9.5792425e-01
  -2.3523524e+00   9.5953376e-01
  -2.3323323e+00   9.6043988e-01
  -2.3123123e+00   9.6063870e-01
  -2.2922923e+00   9.6012879e-01
  -2.2722723e+00   9.5891121e-01
  -2.2522523e+00   9.5698963e-01
  -2.2322322e+00   9.5437043e-01
  -2.2122122e+00   9.5106272e-01
  -2.1921922e+00   9.4707844e-01
  -2.1721722e+00   9.4243238e-01
  -2.1521522e+00   9.3714228e-01
  -2.1321321e+00   9.3122887e-01
  -2.1121121e+00   9.2471587e-01
  -2.0920921e+00   9.1763012e-01
  -2.0720721e+00   9.1000157e-01
  -2.0520521e+00   9.0186334e-01
  -2.0320320e+00   8.9325181e-01
  -2.0120120e+00   8.8420664e-01
  -1.9919920e+00   8.7477084e-01
  -1.9719720e+00   8.6499085e-01
  -1.9519520e+00   8.5491659e-01
  -1.9319319e+00   8.4460154e-01
  -1.9119119e+00   8.3410279e-01
  -1.8918919e+00   8.2348110e-01
  -1.8718719e+00   8.1280092e-01
  -1.8518519e+00   8.0213044e-01
  -1.8318318e+00   7.9154152e-01
  -1.8118118e+00   7.8110963e-01
  -1.7917918e+00   7.7091370e-01
  -1.7717718e+00   7.6103592e-01
  -1.7517518e+00   7.5156135e-01
  -1.7317317e+00   7.4257751e-01
  -1.7117117e+00   7.3417375e-01
  -1.6916917e+00   7.2644046e-01
  -1.6716717e+00   7.1946819e-01
  -1.6516517e+00   7.1334647e-01
  -1.6316316e+00   7.0816257e-01
  -1.6116116e+00   7.0400006e-01
  -1.5915916e+00   7.0093731e-01
  -1.5715716e+00   6.9904588e-01
  -1.5515516e+00   6.9838898e-01
  -1.5315315e+00   6.9902003e-01
  -1.5115115e+00   7.0098137e-01
  -1.4914915e+00   7.0430322e-01
  -1.4714715e+00   7.0900295e-01
  -1.4514515e+00   7.1508472e-01
  -1.4314314e+00   7.2253946e-01
  -1.4114114e+00   7.3134521e-01
  -1.3913914e+00   7.4146773e-01
  -1.3713714e+00   7.5286145e-01
  -1.3513514e+00   7.6547050e-01
  -1.3313313e+00   7.7922994e-01
  -1.3113113e+00   7.9406698e-01
  -1.2912913e+00   8.0990220e-01
  -1.2712713e+00   8.2665073e-01
  -1.2512513e+00   8.4422328e-01
  -1.2312312e+00   8.6252712e-01
  -1.2112112e+00   8.8146686e-01
  -1.1911912e+00   9.0094519e-01
  -1.1711712e+00   9.2086347e-01
  -1.1511512e+00   9.4112219e-01
  -1.1311311e+00   9.6162143e-01
  -1.1111111e+00   9.8226116e-01
  -1.0910911e+00   1.0029416e+00
  -1.0710711e+00   1.0235636e+00
  -1.0510511e+00   1.0440286e+00
  -1.0310310e+00   1.0642393e+00
  -1.0110110e+00   1.0840998e+00
  -9.9099099e-01   1.1035157e+00
  -9.7097097e-01   1.1223948e+00
  -9.5095095e-01   1.1406472e+00
  -9.3093093e-01   1.1581860e+00
  -9.1091091e-01   1.1749272e+00
  -8.9089089e-01   1.1907907e+00
  -8.7087087e-01   1.2057006e+00
  -8.5085085e-01   1.2195854e+00
  -8.3083083e-01   1.2323790e+00
  -8.1081081e-01   1.2440208e+00
  -7.9079079e-01   1.2544563e+00
  -7.7077077e-01   1.2636377e+00
  -7.5075075e-01   1.2715243e+00
  -7.3073073e-01   1.2780829e+00
  -7.1071071e-01   1.2832881e+00
  -6.9069069e-01   1.2871227e+00
  -6.7067067e-01   1.2895782e+00
  -6.5065065e-01   1.2906546e+00
  -6.3063063e-01   1.2903609e+00
  -6.1061061e-01   1.2887151e+00
  -5.9059059e-01   1.2857442e+00
  -5.7057057e-01   1.2814841e+00
  -5.5055055e-01   1.2759798e+00
  -5.3053053e-01   1.2692848e+00
  -5.1051051e-01   1.2614614e+00
  -4.9049049e-01   1.2525798e+00
  -4.7047047e-01   1.2427186e+00
  -4.5045045e-01   1.2319636e+00
  -4.3043043e-01   1.2204079e+00
  -4.1041041e-01   1.2081515e+00
  -3.9039039e-01   1.1953004e+00
  -3.7037037e-01   1.1819665e+00
  -3.5035035e-01   1.1682670e+00
  -3.3033033e-01   1.1543232e+00
  -3.1031031e-01   1.1402605e+00
  -2.9029029e-01   1.1262075e+00
  -2.7027027e-01   1.1122946e+00
  -2.5025025e-01   1.0986539e+00
  -2.3023023e-01   1.0854171e+00
  -2.1021021e-01   1.0727155e+00
  -1.9019019e-01   1.0606773e+00
  -1.7017017e-01   1.0494275e+00
  -1.5015015e-01   1.0390851e+00
  -1.3013013e-01   1.0297623e+00
  -1.1011011e-01   1.0215624e+00
  -9.0090090e-02   1.0145779e+00
  -7.0070070e-02   1.0088892e+00
  -5.0050050e-02   1.0045625e+00
  -3.0030030e-02   1.0016491e+00
  -1.0010010e-02   1.0001836e+00
   1.0010010e-02   1.0001836e+00
   3.0030030e-02   1.0016491e+00
   5.0050050e-02   1.0045625e+00
   7.0070070e-02   1.0088892e+00
   9.0090090e-02   1.0145779e+00
   1.1011011e-01   1.0215624e+00
   1.3013013e-01   1.0297623e+00
   1.5015015e-01   1.0390851e+00
   1.7017017e-01   1.0494275e+00
   1.9019019e-01   1.0606773e+00
   2.1021021e-01   1.0727155e+00
   2.3023023e-01   1.0854171e+00
   2.5025025e-01   1.0986539e+00
   2.7027027e-01   1.1122946e+00
   2.9029029e-01   1.1262075e+00
   3.1031031e-01   1.1402605e+00
   3.3033033e-01   1.1543232e+00
   3.5035035e-01   1.1682670e+00
   3.7037037e-01   1.1819665e+00
   3.9039039e-01   1.1953004e+00
   4.1041041e-01   1.2081515e+00
   4.3043043e-01   1.2204079e+00
   4.5045045e-01   1.2319636e+00
   4.7047047e-01   1.2427186e+00
   4.9049049e-01   1.2525798e+00
   5.1051051e-01   1.2614614e+00
   5.3053053e-01   1.2692848e+00
   5.5055055e-01   1.2759798e+00
   5.7057057e-01   1.2814841e+00
   5.9059059e-01   1.2857442e+00
   6.1061061e-01   1.2887151e+00
   6.3063063e-01   1.2903609e+00
   6.5065065e-01   1.2906546e+00
   6.7067067e-01   1.2895782e+00
   6.9069069e-01   1.2871227e+00
   7.1071071e-01   1.2832881e+00
   7.3073073e-01   1.2780829e+00
   7.5075075e-01   1.2715243e+00
   7.7077077e-01   1.2636377e+00
   7.9079079e-01   1.2544563e+00
   8.1081081e-01   1.2440208e+00
   8.3083083e-01   1.2323790e+00
   8.5085085e-01   1.2195854e+00
   8.7087087e-01   1.2057006e+00
   8.9089089e-01   1.1907907e+00
   9.1091091e-01   1.1749272e+00
   9.3093093e-01   1.1581860e+00
   9.5095095e-01   1.1406472e+00
   9.7097097e-01   1.1223948e+00
   9.9099099e-01   1.1035157e+00
   1.0110110e+00   1.0840998e+00
   1.0310310e+00   1.0642393e+00
   1.0510511e+00   1.0440286e+00
   1.0710711e+00   1.0235636e+00
   1.0910911e+00   1.0029416e+00
   1.1111111e+00   9.8226116e-01
   1.1311311e+00   9.6162143e-01
   1.1511512e+00   9.4112219e-01
   1.1711712e+00   9.2086347e-01
   1.1911912e+00   9.0094519e-01
   1.2112112e+00   8.8146686e-01
   1.2312312e+00   8.6252712e-01
   1.2512513e+00   8.4422328e-01
   1.2712713e+00   8.2665073e-01
   1.2912913e+00   8.0990220e-01
   1.3113113e+00   7.9406698e-01
   1.3313313e+00   7.7922994e-01
   1.3513514e+00   7.6547050e-01
   1.3713714e+00   7.5286145e-01
   1.3913914e+00   7.4146773e-01
   1.4114114e+00   7.3134521e-01
   1.4314314e+00   7.2253946e-01
   1.4514515e+00   7.1508472e-01
   1.4714715e+00   7.0900295e-01
   1.4914915e+00   7.0430322e-01
   1.5115115e+00   7.0098137e-01
   1.5315315e+00   6.9902003e-01
   1.5515516e+00   6.9838898e-01
   1.5715716e+00   6.9904588e-01
   1.5915916e+00   7.0093731e-01
   1.6116116e+00   7.0400006e-01
   1.6316316e+00   7.0816257e-01
   1.6516517e+00   7.1334647e-01
   1.6716717e+00   7.1946819e-01
   1.6916917e+00   7.2644046e-01
   1.7117117e+00   7.3417375e-01
   1.7317317e+00   7.4257751e-01
   1.7517518e+00   7.5156135e-01
   1.7717718e+00   7.6103592e-01
   1.7917918e+00   7.7091370e-01
   1.8118118e+00   7.8110963e-01
   1.8318318e+00   7.9154152e-01
   1.8518519e+00   8.0213044e-01
   1.8718719e+00   8.1280092e-01
   1.8918919e+00   8.2348110e-01
   1.9119119e+00   8.3410279e-01
   1.9319319e+00   8.4460154e-01
   1.9519520e+00   8.5491659e-01
   1.9719720e+00   8.6499085e-01
   1.9919920e+00   8.7477084e-01
   2.0120120e+00   8.8420664e-01
   2.0320320e+00   8.9325181e-01
   2.0520521e+00   9.0186334e-01
   2.0720721e+00   9.1000157e-01
   2.0920921e+00   9.1763012e-01
   2.1121121e+00   9.2471587e-01
   2.1321321e+00   9.3122887e-01
   2.1521522e+00   9.3714228e-01
   2.1721722e+00   9.4243238e-01
   2.1921922e+00   9.4707844e-01
   2.2122122e+00   9.5106272e-01
   2.2322322e+00   9.5437043e-01
   2.2522523e+00   9.5698963e-01
   2.2722723e+00   9.5891121e-01
   2.2922923e+00   9.6012879e-01
   2.3123123e+00   9.6063870e-01
   2.3323323e+00   9.6043988e-01
   2.3523524e+00   9.5953376e-01
   2.3723724e+00   9.5792425e-01
   2.3923924e+00   9.5561757e-01
   2.4124124e+00   9.5262218e-01
   2.4324324e+00   9.4894868e-01
   2.4524525e+00   9.4460965e-01
   2.4724725e+00   9.3961956e-01
   2.4924925e+00   9.3399466e-01
   2.5125125e+00   9.2775277e-01
   2.5325325e+00   9.2091324e-01
   2.5525526e+00   9.1349673e-01
   2.5725726e+00   9.0552512e-01
   2.5925926e+00   8.9702136e-01
   2.6126126e+00   8.8800929e-01
   2.6326326e+00   8.7851355e-01
   2.6526527e+00   8.6855944e-01
   2.6726727e+00   8.5817273e-01
   2.6926927e+00   8.4737962e-01
   2.7127127e+00   8.3620653e-01
   2.7327327e+00   8.2468003e-01
   2.7527528e+00   8.1282671e-01
   2.7727728e+00   8.0067308e-01
   2.7927928e+00   7.8824549e-01
   2.8128128e+00   7.7556998e-01
   2.8328328e+00   7.6267225e-01
   2.8528529e+00   7.4957757e-01
   2.8728729e+00   7.3631071e-01
   2.8928929e+00   7.2289585e-01
   2.9129129e+00   7.0935658e-01
   2.9329329e+00   6.9571579e-01
   2.9529530e+00   6.8199569e-01
   2.9729730e+00   6.6821774e-01
   2.9929930e+00   6.5440261e-01
   3.0130130e+00   6.4057022e-01
   3.0330330e+00   6.2673965e-01
   3.0530531e+00   6.1292917e-01
   3.0730731e+00   5.9915626e-01
   3.0930931e+00   5.8543754e-01
   3.1131131e+00   5.7178882e-01
   3.1331331e+00   5.5822512e-01
   3.1531532e+00   5.4476063e-01
   3.1731732e+00   5.3140878e-01
   3.1931932e+00   5.1818220e-01
   3.2132132e+00   5.0509279e-01
   3.2332332e+00   4.9215169e-01
   3.2532533e+00   4.7936934e-01
   3.2732733e+00   4.6675550e-01
   3.2932933e+00   4.5431924e-01
   3.3133133e+00   4.4206899e-01
   3.3333333e+00   4.3001256e-01
   3.3533534e+00   4.1815718e-01
   3.3733734e+00   4.0650948e-01
   3.3933934e+00   3.9507556e-01
   3.4134134e+00   3.8386100e-01
   3.4334334e+00   3.7287087e-01
   3.4534535e+00   3.6210976e-01
   3.4734735e+00   3.5158182e-01
   3.4934935e+00   3.4129073e-01
   3.5135135e+00   3.3123979e-01
   3.5335335e+00   3.2143189e-01
   3.5535536e+00   3.1186953e-01
   3.5735736e+00   3.0255484e-01
   3.5935936e+00   2.9348963e-01
   3.6136136e+00   2.8467532e-01
   3.6336336e+00   2.7611303e-01
   3.6536537e+00   2.6780356e-01
   3.6736737e+00   2.5974738e-01
   3.6936937e+00   2.5194465e-01
   3.7137137e+00   2.4439524e-01
   3.7337337e+00   2.3709868e-01
   3.7537538e+00   2.3005421e-01
   3.7737738e+00   2.2326077e-01
   3.7937938e+00   2.1671695e-01
   3.8138138e+00   2.1042104e-01
   3.8338338e+00   2.0437100e-01
   3.8538539e+00   1.9856445e-01
   3.8738739e+00   1.9299864e-01
   3.8938939e+00   1.8767051e-01
   3.9139139e+00   1.8257659e-01
   3.9339339e+00   1.7771306e-01
   3.9539540e+00   1.7307574e-01
   3.9739740e+00   1.6866003e-01
   3.9939940e+00   1.6446100e-01
   4.0140140e+00   1.6047330e-01
   4.0340340e+00   1.5669122e-01
   4.0540541e+00   1.5310871e-01
   4.0740741e+00   1.4971935e-01
   4.0940941e+00   1.4651641e-01
   4.1141141e+00   1.4349286e-01
   4.1341341e+00   1.4064141e-01
   4.1541542e+00   1.3795452e-01
   4.1741742e+00   1.3542446e-01
   4.1941942e+00   1.3304335e-01
   4.2142142e+00   1.3080319e-01
   4.2342342e+00   1.2869592e-01
   4.2542543e+00   1.2671346e-01
   4.2742743e+00   1.2484776e-01
   4.2942943e+00   1.2309083e-01
   4.3143143e+00   1.2143479e-01
   4.3343343e+00   1.1987194e-01
   4.3543544e+00   1.1839474e-01
   4.3743744e+00   1.1699588e-01
   4.3943944e+00   1.1566830e-01
   4.4144144e+00   1.1440523e-01
   4.4344344e+00   1.1320017e-01
   4.4544545e+00   1.1204695e-01
   4.4744745e+00   1.1093973e-01
   4.4944945e+00   1.0987297e-01
   4.5145145e+00   1.0884150e-01
   4.5345345e+00   1.0784046e-01
   4.5545546e+00   1.0686534e-01
   4.5745746e+00   1.0591194e-01
   4.5945946e+00   1.0497641e-01
   4.6146146e+00   1.0405520e-01
   4.6346346e+00   1.0314504e-01
   4.6546547e+00   1.0224299e-01
   4.6746747e+00   1.0134636e-01
   4.6946947e+00   1.0045274e-01
   4.7147147e+00   9.9559966e-02
   4.7347347e+00   9.8666118e-02
   4.7547548e+00   9.7769496e-02
   4.7747748e+00   9.6868613e-02
   4.7947948e+00   9.5962181e-02
   4.8148148e+00   9.5049094e-02
   4.8348348e+00   9.4128419e-02
   4.8548549e+00   9.3199382e-02
   4.8748749e+00   9.2261359e-02
   4.8948949e+00   9.1313859e-02
   4.9149149e+00   9.0356518e-02
   4.9349349e+00   8.9389087e-02
   4.9549550e+00   8.8411422e-02
   4.9749750e+00   8.7423477e-02
   4.9949950e+00   8.6425292e-02
   5.0150150e+00   8.5416986e-02
   5.0350350e+00   8.4398752e-02
   5.0550551e+00   8.3370846e-02
   5.0750751e+00   8.2333582e-02
   5.0950951e+00   8.1287327e-02
   5.1151151e+00   8.0232492e-02
   5.1351351e+00   7.9169530e-02
   5.1551552e+00   7.8098930e-02
   5.1751752e+00   7.7021210e-02
   5.1951952e+00   7.5936916e-02
   5.2152152e+00   7.4846615e-02
   5.2352352e+00   7.3750895e-02
   5.2552553e+00   7.2650356e-02
   5.2752753e+00   7.1545615e-02
   5.2952953e+00   7.0437292e-02
   5.3153153e+00   6.9326019e-02
   5.3353353e+00   6.8212430e-02
   5.3553554e+00   6.7097160e-02
   5.3753754e+00   6.5980846e-02
   5.3953954e+00   6.4864120e-02
   5.4154154e+00   6.3747613e-02
   5.4354354e+00   6.2631949e-02
   5.4554555e+00   6.1517745e-02
   5.4754755e+00   6.0405613e-02
   5.4954955e+00   5.9296151e-02
   5.5155155e+00   5.8189951e-02
   5.5355355e+00   5.7087591e-02
   5.5555556e+00   5.5989639e-02
   5.5755756e+00   5.4896650e-02
   5.5955956e+00   5.3809163e-02
   5.6156156e+00   5.2727708e-02
   5.6356356e+00   5.1652796e-02
   5.6556557e+00   5.0584927e-02
   5.6756757e+00   4.9524583e-02
   5.6956957e+00   4.8472232e-02
   5.7157157e+00   4.7428327e-02
   5.7357357e+00   4.6393304e-02
   5.7557558e+00   4.5367584e-02
   5.7757758e+00   4.4351573e-02
   5.7957958e+00   4.3345658e-02
   5.8158158e+00   4.2350214e-02
   5.8358358e+00   4.1365597e-02
   5.8558559e+00   4.0392149e-02
   5.8758759e+00   3.9430196e-02
   5.8958959e+00   3.8480048e-02
   5.9159159e+00   3.7542001e-02
   5.9359359e+00   3.6616333e-02
   5.9559560e+00   3.5703311e-02
   5.9759760e+00   3.4803184e-02
   5.9959960e+00   3.3916189e-02
   6.0160160e+00   3.3042546e-02
   6.0360360e+00   3.2182464e-02
   6.0560561e+00   3.1336138e-02
   6.0760761e+00   3.0503747e-02
   6.0960961e+00   2.9685460e-02
   6.1161161e+00   2.8881432e-02
   6.1361361e+00   2.8091807e-02
   6.1561562e+00   2.7316714e-02
   6.1761762e+00   2.6556273e-02
   6.1961962e+00   2.5810591e-02
   6.2162162e+00   2.5079767e-02
   6.2362362e+00   2.4363884e-02
   6.2562563e+00   2.3663020e-02
   6.2762763e+00   2.2977239e-02
   6.2962963e+00   2.2306598e-02
   6.3163163e+00   2.1651141e-02
   6.3363363e+00   2.1010905e-02
   6.3563564e+00   2.0385918e-02
   6.3763764e+00   1.9776199e-02
   6.3963964e+00   1.9181757e-02
   6.4164164e+00   1.8602594e-02
   6.4364364e+00   1.8038701e-02
   6.4564565e+00   1.7490064e-02
   6.4764765e+00   1.6956658e-02
   6.4964965e+00   1.6438451e-02
   6.5165165e+00   1.5935402e-02
   6.5365365e+00   1.5447460e-02
   6.5565566e+00   1.4974566e-02
   6.5765766e+00   1.4516655e-02
   6.5965966e+00   1.4073646e-02
   6.6166166e+00   1.3645455e-02
   6.6366366e+00   1.3231982e-02
   6.6566567e+00   1.2833120e-02
   6.6766767e+00   1.2448749e-02
   6.6966967e+00   1.2078735e-02
   6.7167167e+00   1.1722935e-02
   6.7367367e+00   1.1381190e-02
   6.7567568e+00   1.1053326e-02
   6.7767768e+00   1.0739155e-02
   6.7967968e+00   1.0438474e-02
   6.8168168e+00   1.0151060e-02
   6.8368368e+00   9.8766772e-03
   6.8568569e+00   9.6150685e-03
   6.8768769e+00   9.3659601e-03
   6.8968969e+00   9.1290596e-03
   6.9169169e+00   8.9040557e-03
   6.9369369e+00   8.6906191e-03
   6.9569570e+00   8.4884025e-03
   6.9769770e+00   8.2970413e-03
   6.9969970e+00   8.1161545e-03
   7.0170170e+00   7.9453460e-03
   7.0370370e+00   7.7842061e-03
   7.0570571e+00   7.6323132e-03
   7.0770771e+00   7.4892356e-03
   7.0970971e+00   7.3545337e-03
   7.1171171e+00   7.2277624e-03
   7.1371371e+00   7.1084732e-03
   7.1571572e+00   6.9962170e-03
   7.1771772e+00   6.8905462e-03
   7.1971972e+00   6.7910171e-03
   7.2172172e+00   6.6971924e-03
   7.2372372e+00   6.6086431e-03
   7.2572573e+00   6.5249505e-03
   7.2772773e+00   6.4457084e-03
   7.2972973e+00   6.3705241e-03
   7.3173173e+00   6.2990201e-03
   7.3373373e+00   6.2308351e-03
   7.3573574e+00   6.1656248e-03
   7.3773774e+00   6.1030628e-03
   7.3973974e+00   6.0428409e-03
   7.4174174e+00   5.9846692e-03
   7.4374374e+00   5.9282765e-03
   7.4574575e+00   5.8734099e-03
   7.4774775e+00   5.8198345e-03
   7.4974975e+00   5.7673335e-03
   7.5175175e+00   5.7157072e-03
   7.5375375e+00   5.6647727e-03
   7.5575576e+00   5.6143632e-03
   7.5775776e+00   5.5643275e-03
   7.5975976e+00   5.5145290e-03
   7.6176176e+00   5.4648452e-03
   7.6376376e+00   5.4151667e-03
   7.6576577e+00   5.3653967e-03
   7.6776777e+00   5.3154502e-03
   7.6976977e+00   5.2652531e-03
   7.7177177e+00   5.2147417e-03
   7.7377377e+00   5.1638616e-03
   7.7577578e+00   5.1125676e-03
   7.7777778e+00   5.0608225e-03
   7.7977978e+00   5.0085969e-03
   7.8178178e+00   4.9558683e-03
   7.8378378e+00   4.9026206e-03
   7.8578579e+00   4.8488436e-03
   7.8778779e+00   4.7945327e-03
   7.8978979e+00   4.7396878e-03
   7.9179179e+00   4.6843138e-03
   7.9379379e+00   4.6284190e-03
   7.9579580e+00   4.5720159e-03
   7.9779780e+00   4.5151200e-03
   7.9979980e+00   4.4577498e-03
   8.0180180e+00   4.3999262e-03
   8.0380380e+00   4.3416727e-03
   8.0580581e+00   4.2830146e-03
   8.0780781e+00   4.2239791e-03
   8.0980981e+00   4.1645948e-03
   8.1181181e+00   4.1048916e-03
   8.1381381e+00   4.0449006e-03
   8.1581582e+00   3.9846537e-03
   8.1781782e+00   3.9241835e-03
   8.1981982e+00   3.8635233e-03
   8.2182182e+00   3.8027067e-03
   8.2382382e+00   3.7417676e-03
   8.2582583e+00   3.6807400e-03
   8.2782783e+00   3.6196580e-03
   8.2982983e+00   3.5585557e-03
   8.3183183e+00   3.4974669e-03
   8.3383383e+00   3.4364252e-03
   8.3583584e+00   3.3754638e-03
   8.3783784e+00   3.3146156e-03
   8.3983984e+00   3.2539131e-03
   8.4184184e+00   3.1933881e-03
   8.4384384e+00   3.1330719e-03
   8.4584585e+00   3.0729951e-03
   8.4784785e+00   3.0131879e-03
   8.4984985e+00   2.9536794e-03
   8.5185185e+00   2.8944984e-03
   8.5385385e+00   2.8356725e-03
   8.5585586e+00   2.7772289e-03
   8.5785786e+00   2.7191938e-03
   8.5985986e+00   2.6615927e-03
   8.6186186e+00   2.6044500e-03
   8.6386386e+00   2.5477896e-03
   8.6586587e+00   2.4916345e-03
   8.6786787e+00   2.4360065e-03
   8.6986987e+00   2.3809271e-03
   8.7187187e+00   2.3264164e-03
   8.7387387e+00   2.2724941e-03
   8.7587588e+00   2.2191787e-03
   8.7787788e+00   2.1664881e-03
   8.7987988e+00   2.1144393e-03
   8.8188188e+00   2.0630483e-03
   8.8388388e+00   2.0123305e-03
   8.8588589e+00   1.9623005e-03
   8.8788789e+00   1.9129720e-03
   8.8988989e+00   1.8643579e-03
   8.9189189e+00   1.8164703e-03
   8.9389389e+00   1.7693208e-03
   8.9589590e+00   1.7229200e-03
   8.9789790e+00   1.6772778e-03
   8.9989990e+00   1.6324035e-03
   9.0190190e+00   1.5883058e-03
   9.0390390e+00   1.5449924e-03
   9.0590591e+00   1.5024706e-03
   9.0790791e+00   1.4607471e-03
   9.0990991e+00   1.4198278e-03
   9.1191191e+00   1.3797180e-03
   9.1391391e+00   1.3404227e-03
   9.1591592e+00   1.3019460e-03
   9.1791792e+00   1.2642915e-03
   9.1991992e+00   1.2274625e-03
   9.2192192e+00   1.1914615e-03
   9.2392392e+00   1.1562906e-03
   9.2592593e+00   1.1219515e-03
   9.2792793e+00   1.0884452e-03
   9.2992993e+00   1.0557724e-03
   9.3193193e+00   1.0239332e-03
   9.3393393e+00   9.9292744e-04
   9.3593594e+00   9.6275427e-04
   9.3793794e+00   9.3341251e-04
   9.3993994e+00   9.0490049e-04
   9.4194194e+00   8.7721609e-04
   9.4394394e+00   8.5035672e-04
   9.4594595e+00   8.2431929e-04
   9.4794795e+00   7.9910025e-04
   9.4994995e+00   7.7469551e-04
   9.5195195e+00   7.5110047e-04
   9.5395395e+00   7.2830996e-04
   9.5595596e+00   7.0631823e-04
   9.5795796e+00   6.8511893e-04
   9.5995996e+00   6.6470502e-04
   9.6196196e+00   6.4506881e-04
   9.6396396e+00   6.2620186e-04
   9.6596597e+00   6.0809496e-04
   9.6796797e+00   5.9073809e-04
   9.6996997e+00   5.7412037e-04
   9.7197197e+00   5.5823002e-04
   9.7397397e+00   5.4305435e-04
   9.7597598e+00   5.2857969e-04
   9.7797798e+00   5.1479138e-04
   9.7997998e+00   5.0167376e-04
   9.8198198e+00   4.8921017e-04
   9.8398398e+00   4.7738293e-04
   9.8598599e+00   4.6617340e-04
   9.8798799e+00   4.5556194e-04
   9.8998999e+00   4.4552806e-04
   9.9199199e+00   4.3605038e-04
   9.9399399e+00   4.2710677e-04
   9.9599600e+00   4.1867441e-04
   9.9799800e+00   4.1072991e-04
   1.0000000e+01   4.0324941e-04


==> 3Sol_real_opt_mid7.dat <==
  -1.0000000e+01   1.1786339e-04
  -9.9799800e+00   1.2076867e-04
  -9.9599600e+00   1.2348996e-04
  -9.9399399e+00   1.2601338e-04
  -9.9199199e+00   1.2832458e-04
  -9.8998999e+00   1.3040871e-04
  -9.8798799e+00   1.3225045e-04
  -9.8598599e+00   1.3383398e-04
  -9.8398398e+00   1.3514298e-04
  -9.8198198e+00   1.3616060e-04
  -9.7997998e+00   1.3686950e-04
  -9.7797798e+00   1.3725178e-04
  -9.7597598e+00   1.3728902e-04
  -9.7397397e+00   1.3696227e-04
  -9.7197197e+00   1.3625201e-04
  -9.6996997e+00   1.3513817e-04
  -9.6796797e+00   1.3360011e-04
  -9.6596597e+00   1.3161663e-04
  -9.6396396e+00   1.2916595e-04
  -9.6196196e+00   1.2622570e-04
  -9.5995996e+00   1.2277293e-04
  -9.5795796e+00   1.1878407e-04
  -9.5595596e+00   1.1423498e-04
  -9.5395395e+00   1.0910089e-04
  -9.5195195e+00   1.0335643e-04
  -9.4994995e+00   9.6975599e-05
  -9.4794795e+00   8.9931784e-05
  -9.4594595e+00   8.2197742e-05
  -9.4394394e+00   7.3745598e-05
  -9.4194194e+00   6.4546845e-05
  -9.3993994e+00   5.4572335e-05
  -9.3793794e+00   4.3792282e-05
  -9.3593594e+00   3.2176255e-05
  -9.3393393e+00   1.9693177e-05
  -9.3193193e+00   6.3113243e-06
  -9.2992993e+00   8.0016757e-06
  -9.2792793e+00   2.3278845e-05
  -9.2592593e+00   3.9553855e-05
  -9.2392392e+00   5.6861027e-05
  -9.2192192e+00   7.5235333e-05
  -9.1991992e+00   9.4712390e-05
  -9.1791792e+00   1.1532846e-04
  -9.1591592e+00   1.3712046e-04
  -9.1391391e+00   1.6012593e-04
  -9.1191191e+00   1.8438306e-04
  -9.0990991e+00   2.0993067e-04
  -9.0790791e+00   2.3680821e-04
  -9.0590591e+00   2.6505574e-04
  -9.0390390e+00   2.9471396e-04
  -9.0190190e+00   3.2582415e-04
  -8.9989990e+00   3.5842823e-04
  -8.9789790e+00   3.9256867e-04
  -8.9589590e+00   4.2828856e-04
  -8.9389389e+00   4.6563154e-04
  -8.9189189e+00   5.0464183e-04
  -8.8988989e+00   5.4536419e-04
  -8.8788789e+00   5.8784392e-04
  -8.8588589e+00   6.3212685e-04
  -8.8388388e+00   6.7825932e-04
  -8.8188188e+00   7.2628816e-04
  -8.7987988e+00   7.7626069e-04
  -8.7787788e+00   8.2822468e-04
  -8.7587588e+00   8.8222834e-04
  -8.7387387e+00   9.3832033e-04
  -8.7187187e+00   9.9654967e-04
  -8.6986987e+00   1.0569658e-03
  -8.6786787e+00   1.1196185e-03
  -8.6586587e+00   1.1845579e-03
  -8.6386386e+00   1.2518344e-03
  -8.6186186e+00   1.3214988e-03
  -8.5985986e+00   1.3936019e-03
  -8.5785786e+00   1.4681951e-03
  -8.5585586e+00   1.5453296e-03
  -8.5385385e+00   1.6250572e-03
  -8.5185185e+00   1.7074293e-03
  -8.4984985e+00   1.7924979e-03
  -8.4784785e+00   1.8803149e-03
  -8.4584585e+00   1.9709320e-03
  -8.4384384e+00   2.0644013e-03
  -8.4184184e+00   2.1607744e-03
  -8.3983984e+00   2.2601033e-03
  -8.3783784e+00   2.3624394e-03
  -8.3583584e+00   2.4678343e-03
  -8.3383383e+00   2.5763391e-03
  -8.3183183e+00   2.6880048e-03
  -8.2982983e+00   2.8028821e-03
  -8.2782783e+00   2.9210213e-03
  -8.2582583e+00   3.0424721e-03
  -8.2382382e+00   3.1672841e-03
  -8.2182182e+00   3.2955060e-03
  -8.1981982e+00   3.4271863e-03
  -8.1781782e+00   3.5623725e-03
  -8.1581582e+00   3.7011116e-03
  -8.1381381e+00   3.8434499e-03
  -8.1181181e+00   3.9894328e-03
  -8.0980981e+00   4.1391048e-03
  -8.0780781e+00   4.2925094e-03
  -8.0580581e+00   4.4496894e-03
  -8.0380380e+00   4.6106861e-03
  -8.0180180e+00   4.7755399e-03
  -7.9979980e+00   4.9442899e-03
  -7.9779780e+00   5.1169739e-03
  -7.9579580e+00   5.2936285e-03
  -7.9379379e+00   5.4742886e-03
  -7.9179179e+00   5.6589876e-03
  -7.8978979e+00   5.8477575e-03
  -7.8778779e+00   6.0406285e-03
  -7.8578579e+00   6.2376289e-03
  -7.8378378e+00   6.4387853e-03
  -7.8178178e+00   6.6441223e-03
  -7.7977978e+00   6.8536626e-03
  -7.7777778e+00   7.0674265e-03
  -7.7577578e+00   7.2854324e-03
  -7.7377377e+00   7.5076961e-03
  -7.7177177e+00   7.7342312e-03
  -7.6976977e+00   7.9650488e-03
  -7.6776777e+00   8.2001574e-03
  -7.6576577e+00   8.4395626e-03
  -7.6376376e+00   8.6832676e-03
  -7.6176176e+00   8.9312724e-03
  -7.5975976e+00   9.1835741e-03
  -7.5775776e+00   9.4401667e-03
  -7.5575576e+00   9.7010410e-03
  -7.5375375e+00   9.9661847e-03
  -7.5175175e+00   1.0235582e-02
  -7.4974975e+00   1.0509213e-02
  -7.4774775e+00   1.0787054e-02
  -7.4574575e+00   1.1069080e-02
  -7.4374374e+00   1.1355260e-02
  -7.4174174e+00   1.1645558e-02
  -7.3973974e+00   1.1939937e-02
  -7.3773774e+00   1.2238353e-02
  -7.3573574e+00   1.2540760e-02
  -7.3373373e+00   1.2847105e-02
  -7.3173173e+00   1.3157333e-02
  -7.2972973e+00   1.3471383e-02
  -7.2772773e+00   1.3789190e-02
  -7.2572573e+00   1.4110683e-02
  -7.2372372e+00   1.4435788e-02
  -7.2172172e+00   1.4764423e-02
  -7.1971972e+00   1.5096504e-02
  -7.1771772e+00   1.5431939e-02
  -7.1571572e+00   1.5770632e-02
  -7.1371371e+00   1.6112482e-02
  -7.1171171e+00   1.6457381e-02
  -7.0970971e+00   1.6805216e-02
  -7.0770771e+00   1.7155868e-02
  -7.0570571e+00   1.7509212e-02
  -7.0370370e+00   1.7865116e-02
  -7.0170170e+00   1.8223444e-02
  -6.9969970e+00   1.8584052e-02
  -6.9769770e+00   1.8946791e-02
  -6.9569570e+00   1.9311503e-02
  -6.9369369e+00   1.9678027e-02
  -6.9169169e+00   2.0046192e-02
  -6.8968969e+00   2.0415822e-02
  -6.8768769e+00   2.0786735e-02
  -6.8568569e+00   2.1158740e-02
  -6.8368368e+00   2.1531639e-02
  -6.8168168e+00   2.1905230e-02
  -6.7967968e+00   2.2279301e-02
  -6.7767768e+00   2.2653634e-02
  -6.7567568e+00   2.3028002e-02
  -6.7367367e+00   2.3402174e-02
  -6.7167167e+00   2.3775908e-02
  -6.6966967e+00   2.4148956e-02
  -6.6766767e+00   2.4521064e-02
  -6.6566567e+00   2.4891969e-02
  -6.6366366e+00   2.5261401e-02
  -6.6166166e+00   2.5629081e-02
  -6.5965966e+00   2.5994724e-02
  -6.5765766e+00   2.6358038e-02
  -6.5565566e+00   2.6718721e-02
  -6.5365365e+00   2.7076465e-02
  -6.5165165e+00   2.7430956e-02
  -6.4964965e+00   2.7781868e-02
  -6.4764765e+00   2.8128872e-02
  -6.4564565e+00   2.8471630e-02
  -6.4364364e+00   2.8809794e-02
  -6.4164164e+00   2.9143013e-02
  -6.3963964e+00   2.9470926e-02
  -6.3763764e+00   2.9793164e-02
  -6.3563564e+00   3.0109354e-02
  -6.3363363e+00   3.0419113e-02
  -6.3163163e+00   3.0722052e-02
  -6.2962963e+00   3.1017775e-02
  -6.2762763e+00   3.1305881e-02
  -6.2562563e+00   3.1585959e-02
  -6.2362362e+00   3.1857595e-02
  -6.2162162e+00   3.2120368e-02
  -6.1961962e+00   3.2373848e-02
  -6.1761762e+00   3.2617604e-02
  -6.1561562e+00   3.2851196e-02
  -6.1361361e+00   3.3074179e-02
  -6.1161161e+00   3.3286103e-02
  -6.0960961e+00   3.3486516e-02
  -6.0760761e+00   3.3674956e-02
  -6.0560561e+00   3.3850962e-02
  -6.0360360e+00   3.4014065e-02
  -6.0160160e+00   3.4163794e-02
  -5.9959960e+00   3.4299676e-02
  -5.9759760e+00   3.4421233e-02
  -5.9559560e+00   3.4527985e-02
  -5.9359359e+00   3.4619450e-02
  -5.9159159e+00   3.4695145e-02
  -5.8958959e+00   3.4754584e-02
  -5.8758759e+00   3.4797283e-02
  -5.8558559e+00   3.4822754e-02
  -5.8358358e+00   3.4830511e-02
  -5.8158158e+00   3.4820071e-02
  -5.7957958e+00   3.4790948e-02
  -5.7757758e+00   3.4742661e-02
  -5.7557558e+00   3.4674731e-02
  -5.7357357e+00   3.4586680e-02
  -5.7157157e+00   3.4478037e-02
  -5.6956957e+00   3.4348333e-02
  -5.6756757e+00   3.4197104e-02
  -5.6556557e+00   3.4023895e-02
  -5.6356356e+00   3.3828253e-02
  -5.6156156e+00   3.3609737e-02
  -5.5955956e+00   3.3367910e-02
  -5.5755756e+00   3.3102348e-02
  -5.5555556e+00   3.2812633e-02
  -5.5355355e+00   3.2498362e-02
  -5.5155155e+00   3.2159140e-02
  -5.4954955e+00   3.1794587e-02
  -5.4754755e+00   3.1404335e-02
  -5.4554555e+00   3.0988034e-02
  -5.4354354e+00   3.0545345e-02
  -5.4154154e+00   3.0075950e-02
  -5.3953954e+00   2.9579546e-02
  -5.3753754e+00   2.9055851e-02
  -5.3553554e+00   2.8504603e-02
  -5.3353353e+00   2.7925560e-02
  -5.3153153e+00   2.7318505e-02
  -5.2952953e+00   2.6683244e-02
  -5.2752753e+00   2.6019606e-02
  -5.2552553e+00   2.5327451e-02
  -5.2352352e+00   2.4606665e-02
  -5.2152152e+00   2.3857161e-02
  -5.1951952e+00   2.3078888e-02
  -5.1751752e+00   2.2271822e-02
  -5.1551552e+00   2.1435977e-02
  -5.1351351e+00   2.0571401e-02
  -5.1151151e+00   1.9678179e-02
  -5.0950951e+00   1.8756434e-02
  -5.0750751e+00   1.7806331e-02
  -5.0550551e+00   1.6828075e-02
  -5.0350350e+00   1.5821917e-02
  -5.0150150e+00   1.4788153e-02
  -4.9949950e+00   1.3727125e-02
  -4.9749750e+00   1.2639225e-02
  -4.9549550e+00   1.1524898e-02
  -4.9349349e+00   1.0384640e-02
  -4.9149149e+00   9.2190015e-03
  -4.8948949e+00   8.0285924e-03
  -4.8748749e+00   6.8140802e-03
  -4.8548549e+00   5.5761939e-03
  -4.8348348e+00   4.3157258e-03
  -4.8148148e+00   3.0335337e-03
  -4.7947948e+00   1.7305429e-03
  -4.7747748e+00   4.0774895e-04
  -4.7547548e+00   9.3378089e-04
  -4.7347347e+00   2.2929047e-03
  -4.7147147e+00   3.6684039e-03
  -4.6946947e+00   5.0589807e-03
  -4.6746747e+00   6.4632558e-03
  -4.6546547e+00   7.8797662e-03
  -4.6346346e+00   9.3069621e-03
  -4.6146146e+00   1.0743205e-02
  -4.5945946e+00   1.2186765e-02
  -4.5745746e+00   1.3635819e-02
  -4.5545546e+00   1.5088446e-02
  -4.5345345e+00   1.6542627e-02
  -4.5145145e+00   1.7996240e-02
  -4.4944945e+00   1.9447060e-02
  -4.4744745e+00   2.0892755e-02
  -4.4544545e+00   2.2330881e-02
  -4.4344344e+00   2.3758885e-02
  -4.4144144e+00   2.5174097e-02
  -4.3943944e+00   2.6573729e-02
  -4.3743744e+00   2.7954872e-02
  -4.3543544e+00   2.9314495e-02
  -4.3343343e+00   3.0649440e-02
  -4.3143143e+00   3.1956420e-02
  -4.2942943e+00   3.3232016e-02
  -4.2742743e+00   3.4472677e-02
  -4.2542543e+00   3.5674712e-02
  -4.2342342e+00   3.6834290e-02
  -4.2142142e+00   3.7947439e-02
  -4.1941942e+00   3.9010041e-02
  -4.1741742e+00   4.0017829e-02
  -4.1541542e+00   4.0966386e-02
  -4.1341341e+00   4.1851139e-02
  -4.1141141e+00   4.2667362e-02
  -4.0940941e+00   4.3410168e-02
  -4.0740741e+00   4.4074508e-02
  -4.0540541e+00   4.4655169e-02
  -4.0340340e+00   4.5146771e-02
  -4.0140140e+00   4.5543764e-02
  -3.9939940e+00   4.5840427e-02
  -3.9739740e+00   4.6030863e-02
  -3.9539540e+00   4.6108999e-02
  -3.9339339e+00   4.6068581e-02
  -3.9139139e+00   4.5903174e-02
  -3.8938939e+00   4.5606158e-02
  -3.8738739e+00   4.5170728e-02
  -3.8538539e+00   4.4589886e-02
  -3.8338338e+00   4.3856447e-02
  -3.8138138e+00   4.2963031e-02
  -3.7937938e+00   4.1902060e-02
  -3.7737738e+00   4.0665762e-02
  -3.7537538e+00   3.9246163e-02
  -3.7337337e+00   3.7635087e-02
  -3.7137137e+00   3.5824156e-02
  -3.6936937e+00   3.3804785e-02
  -3.6736737e+00   3.1568183e-02
  -3.6536537e+00   2.9105348e-02
  -3.6336336e+00   2.6407069e-02
  -3.6136136e+00   2.3463924e-02
  -3.5935936e+00   2.0266274e-02
  -3.5735736e+00   1.6804268e-02
  -3.5535536e+00   1.3067840e-02
  -3.5335335e+00   9.0467048e-03
  -3.5135135e+00   4.7303622e-03
  -3.4934935e+00   1.0809307e-04
  -3.4734735e+00   4.8310394e-03
  -3.4534535e+00   1.0098190e-02
  -3.4334334e+00   1.5704730e-02
  -3.4134134e+00   2.1662248e-02
  -3.3933934e+00   2.7982548e-02
  -3.3733734e+00   3.4677644e-02
  -3.3533534e+00   4.1759764e-02
  -3.3333333e+00   4.9241340e-02
  -3.3133133e+00   5.7135008e-02
  -3.2932933e+00   6.5453601e-02
  -3.2732733e+00   7.4210142e-02
  -3.2532533e+00   8.3417838e-02
  -3.2332332e+00   9.3090069e-02
  -3.2132132e+00   1.0324038e-01
  -3.1931932e+00   1.1388246e-01
  -3.1731732e+00   1.2503013e-01
  -3.1531532e+00   1.3669735e-01
  -3.1331331e+00   1.4889814e-01
  -3.1131131e+00   1.6164663e-01
  -3.0930931e+00   1.7495696e-01
  -3.0730731e+00   1.8884332e-01
  -3.0530531e+00   2.0331984e-01
  -3.0330330e+00   2.1840061e-01
  -3.0130130e+00   2.3409961e-01
  -2.9929930e+00   2.5043063e-01
  -2.9729730e+00   2.6740728e-01
  -2.9529530e+00   2.8504285e-01
  -2.9329329e+00   3.0335027e-01
  -2.9129129e+00   3.2234201e-01
  -2.8928929e+00   3.4203000e-01
  -2.8728729e+00   3.6242553e-01
  -2.8528529e+00   3.8353910e-01
  -2.8328328e+00   4.0538030e-01
  -2.8128128e+00   4.2795771e-01
  -2.7927928e+00   4.5127865e-01
  -2.7727728e+00   4.7534910e-01
  -2.7527528e+00   5.0017344e-01
  -2.7327327e+00   5.2575428e-01
  -2.7127127e+00   5.5209221e-01
  -2.6926927e+00   5.7918556e-01
  -2.6726727e+00   6.0703014e-01
  -2.6526527e+00   6.3561894e-01
  -2.6326326e+00   6.6494186e-01
  -2.6126126e+00   6.9498534e-01
  -2.5925926e+00   7.2573206e-01
  -2.5725726e+00   7.5716058e-01
  -2.5525526e+00   7.8924497e-01
  -2.5325325e+00   8.2195440e-01
  -2.5125125e+00   8.5525284e-01
  -2.4924925e+00   8.8909858e-01
  -2.4724725e+00   9.2344393e-01
  -2.4524525e+00   9.5823479e-01
  -2.4324324e+00   9.9341037e-01
  -2.4124124e+00   1.0289028e+00
  -2.3923924e+00   1.0646370e+00
  -2.3723724e+00   1.1005301e+00
  -2.3523524e+00   1.1364918e+00
  -2.3323323e+00   1.1724239e+00
  -2.3123123e+00   1.2082203e+00
  -2.2922923e+00   1.2437675e+00
  -2.2722723e+00   1.2789444e+00
  -2.2522523e+00   1.3136227e+00
  -2.2322322e+00   1.3476679e+00
  -2.2122122e+00   1.3809392e+00
  -2.1921922e+00   1.4132909e+00
  -2.1721722e+00   1.4445734e+00
  -2.1521522e+00   1.4746337e+00
  -2.1321321e+00   1.5033176e+00
  -2.1121121e+00   1.5304704e+00
  -2.0920921e+00   1.5559390e+00
  -2.0720721e+00   1.5795732e+00
  -2.0520521e+00   1.6012278e+00
  -2.0320320e+00   1.6207640e+00
  -2.0120120e+00   1.6380518e+00
  -1.9919920e+00   1.6529711e+00
  -1.9719720e+00   1.6654139e+00
  -1.9519520e+00   1.6752858e+00
  -1.9319319e+00   1.6825070e+00
  -1.9119119e+00   1.6870141e+00
  -1.8918919e+00   1.6887606e+00
  -1.8718719e+00   1.6877179e+00
  -1.8518519e+00   1.6838754e+00
  -1.8318318e+00   1.6772407e+00
  -1.8118118e+00   1.6678394e+00
  -1.7917918e+00   1.6557148e+00
  -1.7717718e+00   1.6409264e+00
  -1.7517518e+00   1.6235498e+00
  -1.7317317e+00   1.6036745e+00
  -1.7117117e+00   1.5814030e+00
  -1.6916917e+00   1.5568490e+00
  -1.6716717e+00   1.5301354e+00
  -1.6516517e+00   1.5013932e+00
  -1.6316316e+00   1.4707587e+00
  -1.6116116e+00   1.4383728e+00
  -1.5915916e+00   1.4043783e+00
  -1.5715716e+00   1.3689190e+00
  -1.5515516e+00   1.3321379e+00
  -1.5315315e+00   1.2941756e+00
  -1.5115115e+00   1.2551695e+00
  -1.4914915e+00   1.2152527e+00
  -1.4714715e+00   1.1745527e+00
  -1.4514515e+00   1.1331911e+00
  -1.4314314e+00   1.0912829e+00
  -1.4114114e+00   1.0489359e+00
  -1.3913914e+00   1.0062508e+00
  -1.3713714e+00   9.6332062e-01
  -1.3513514e+00   9.2023106e-01
  -1.3313313e+00   8.7706023e-01
  -1.3113113e+00   8.3387899e-01
  -1.2912913e+00   7.9075112e-01
  -1.2712713e+00   7.4773357e-01
  -1.2512513e+00   7.0487686e-01
  -1.2312312e+00   6.6222535e-01
  -1.2112112e+00   6.1981773e-01
  -1.1911912e+00   5.7768734e-01
  -1.1711712e+00   5.3586265e-01
  -1.1511512e+00   4.9436766e-01
  -1.1311311e+00   4.5322232e-01
  -1.1111111e+00   4.1244296e-01
  -1.0910911e+00   3.7204268e-01
  -1.0710711e+00   3.3203175e-01
  -1.0510511e+00   2.9241800e-01
  -1.0310310e+00   2.5320717e-01
  -1.0110110e+00   2.1440328e-01
  -9.9099099e-01   1.7600893e-01
  -9.7097097e-01   1.3802564e-01
  -9.5095095e-01   1.0045413e-01
  -9.3093093e-01   6.3294617e-02
  -9.1091091e-01   2.6547049e-02
  -8.9089089e-01   9.7886295e-03
  -8.7087087e-01   4.5712253e-02
  -8.5085085e-01   8.1223225e-02
  -8.3083083e-01   1.1632032e-01
  -8.1081081e-01   1.5100150e-01
  -7.9079079e-01   1.8526373e-01
  -7.7077077e-01   2.1910287e-01
  -7.5075075e-01   2.5251348e-01
  -7.3073073e-01   2.8548873e-01
  -7.1071071e-01   3.1802027e-01
  -6.9069069e-01   3.5009816e-01
  -6.7067067e-01   3.8171074e-01
  -6.5065065e-01   4.1284462e-01
  -6.3063063e-01   4.4348459e-01
  -6.1061061e-01   4.7361360e-01
  -5.9059059e-01   5.0321274e-01
  -5.7057057e-01   5.3226123e-01
  -5.5055055e-01   5.6073646e-01
  -5.3053053e-01   5.8861400e-01
  -5.1051051e-01   6.1586768e-01
  -4.9049049e-01   6.4246965e-01
  -4.7047047e-01   6.6839046e-01
  -4.5045045e-01   6.9359923e-01
  -4.3043043e-01   7.1806373e-01
  -4.1041041e-01   7.4175056e-01
  -3.9039039e-01   7.6462533e-01
  -3.7037037e-01   7.8665284e-01
  -3.5035035e-01   8.0779732e-01
  -3.3033033e-01   8.2802263e-01
  -3.1031031e-01   8.4729252e-01
  -2.9029029e-01   8.6557090e-01
  -2.7027027e-01   8.8282209e-01
  -2.5025025e-01   8.9901108e-01
  -2.3023023e-01   9.1410386e-01
  -2.1021021e-01   9.2806766e-01
  -1.9019019e-01   9.4087126e-01
  -1.7017017e-01   9.5248523e-01
  -1.5015015e-01   9.6288223e-01
  -1.3013013e-01   9.7203725e-01
  -1.1011011e-01   9.7992784e-01
  -9.0090090e-02   9.8653433e-01
  -7.0070070e-02   9.9184001e-01
  -5.0050050e-02   9.9583132e-01
  -3.0030030e-02   9.9849797e-01
  -1.0010010e-02   9.9983304e-01
   1.0010010e-02   9.9983304e-01
   3.0030030e-02   9.9849797e-01
   5.0050050e-02   9.9583132e-01
   7.0070070e-02   9.9184001e-01
   9.0090090e-02   9.8653433e-01
   1.1011011e-01   9.7992784e-01
   1.3013013e-01   9.7203725e-01
   1.5015015e-01   9.6288223e-01
   1.7017017e-01   9.5248523e-01
   1.9019019e-01   9.4087126e-01
   2.1021021e-01   9.2806766e-01
   2.3023023e-01   9.1410386e-01
   2.5025025e-01   8.9901108e-01
   2.7027027e-01   8.8282209e-01
   2.9029029e-01   8.6557090e-01
   3.1031031e-01   8.4729252e-01
   3.3033033e-01   8.2802263e-01
   3.5035035e-01   8.0779732e-01
   3.7037037e-01   7.8665284e-01
   3.9039039e-01   7.6462533e-01
   4.1041041e-01   7.4175056e-01
   4.3043043e-01   7.1806373e-01
   4.5045045e-01   6.9359923e-01
   4.7047047e-01   6.6839046e-01
   4.9049049e-01   6.4246965e-01
   5.1051051e-01   6.1586768e-01
   5.3053053e-01   5.8861400e-01
   5.5055055e-01   5.6073646e-01
   5.7057057e-01   5.3226123e-01
   5.9059059e-01   5.0321274e-01
   6.1061061e-01   4.7361360e-01
   6.3063063e-01   4.4348459e-01
   6.5065065e-01   4.1284462e-01
   6.7067067e-01   3.8171074e-01
   6.9069069e-01   3.5009816e-01
   7.1071071e-01   3.1802027e-01
   7.3073073e-01   2.8548873e-01
   7.5075075e-01   2.5251348e-01
   7.7077077e-01   2.1910287e-01
   7.9079079e-01   1.8526373e-01
   8.1081081e-01   1.5100150e-01
   8.3083083e-01   1.1632032e-01
   8.5085085e-01   8.1223225e-02
   8.7087087e-01   4.5712253e-02
   8.9089089e-01   9.7886295e-03
   9.1091091e-01   2.6547049e-02
   9.3093093e-01   6.3294617e-02
   9.5095095e-01   1.0045413e-01
   9.7097097e-01   1.3802564e-01
   9.9099099e-01   1.7600893e-01
   1.0110110e+00   2.1440328e-01
   1.0310310e+00   2.5320717e-01
   1.0510511e+00   2.9241800e-01
   1.0710711e+00   3.3203175e-01
   1.0910911e+00   3.7204268e-01
   1.1111111e+00   4.1244296e-01
   1.1311311e+00   4.5322232e-01
   1.1511512e+00   4.9436766e-01
   1.1711712e+00   5.3586265e-01
   1.1911912e+00   5.7768734e-01
   1.2112112e+00   6.1981773e-01
   1.2312312e+00   6.6222535e-01
   1.2512513e+00   7.0487686e-01
   1.2712713e+00   7.4773357e-01
   1.2912913e+00   7.9075112e-01
   1.3113113e+00   8.3387899e-01
   1.3313313e+00   8.7706023e-01
   1.3513514e+00   9.2023106e-01
   1.3713714e+00   9.6332062e-01
   1.3913914e+00   1.0062508e+00
   1.4114114e+00   1.0489359e+00
   1.4314314e+00   1.0912829e+00
   1.4514515e+00   1.1331911e+00
   1.4714715e+00   1.1745527e+00
   1.4914915e+00   1.2152527e+00
   1.5115115e+00   1.2551695e+00
   1.5315315e+00   1.2941756e+00
   1.5515516e+00   1.3321379e+00
   1.5715716e+00   1.3689190e+00
   1.5915916e+00   1.4043783e+00
   1.6116116e+00   1.4383728e+00
   1.6316316e+00   1.4707587e+00
   1.6516517e+00   1.5013932e+00
   1.6716717e+00   1.5301354e+00
   1.6916917e+00   1.5568490e+00
   1.7117117e+00   1.5814030e+00
   1.7317317e+00   1.6036745e+00
   1.7517518e+00   1.6235498e+00
   1.7717718e+00   1.6409264e+00
   1.7917918e+00   1.6557148e+00
   1.8118118e+00   1.6678394e+00
   1.8318318e+00   1.6772407e+00
   1.8518519e+00   1.6838754e+00
   1.8718719e+00   1.6877179e+00
   1.8918919e+00   1.6887606e+00
   1.9119119e+00   1.6870141e+00
   1.9319319e+00   1.6825070e+00
   1.9519520e+00   1.6752858e+00
   1.9719720e+00   1.6654139e+00
   1.9919920e+00   1.6529711e+00
   2.0120120e+00   1.6380518e+00
   2.0320320e+00   1.6207640e+00
   2.0520521e+00   1.6012278e+00
   2.0720721e+00   1.5795732e+00
   2.0920921e+00   1.5559390e+00
   2.1121121e+00   1.5304704e+00
   2.1321321e+00   1.5033176e+00
   2.1521522e+00   1.4746337e+00
   2.1721722e+00   1.4445734e+00
   2.1921922e+00   1.4132909e+00
   2.2122122e+00   1.3809392e+00
   2.2322322e+00   1.3476679e+00
   2.2522523e+00   1.3136227e+00
   2.2722723e+00   1.2789444e+00
   2.2922923e+00   1.2437675e+00
   2.3123123e+00   1.2082203e+00
   2.3323323e+00   1.1724239e+00
   2.3523524e+00   1.1364918e+00
   2.3723724e+00   1.1005301e+00
   2.3923924e+00   1.0646370e+00
   2.4124124e+00   1.0289028e+00
   2.4324324e+00   9.9341037e-01
   2.4524525e+00   9.5823479e-01
   2.4724725e+00   9.2344393e-01
   2.4924925e+00   8.8909858e-01
   2.5125125e+00   8.5525284e-01
   2.5325325e+00   8.2195440e-01
   2.5525526e+00   7.8924497e-01
   2.5725726e+00   7.5716058e-01
   2.5925926e+00   7.2573206e-01
   2.6126126e+00   6.9498534e-01
   2.6326326e+00   6.6494186e-01
   2.6526527e+00   6.3561894e-01
   2.6726727e+00   6.0703014e-01
   2.6926927e+00   5.7918556e-01
   2.7127127e+00   5.5209221e-01
   2.7327327e+00   5.2575428e-01
   2.7527528e+00   5.0017344e-01
   2.7727728e+00   4.7534910e-01
   2.7927928e+00   4.5127865e-01
   2.8128128e+00   4.2795771e-01
   2.8328328e+00   4.0538030e-01
   2.8528529e+00   3.8353910e-01
   2.8728729e+00   3.6242553e-01
   2.8928929e+00   3.4203000e-01
   2.9129129e+00   3.2234201e-01
   2.9329329e+00   3.0335027e-01
   2.9529530e+00   2.8504285e-01
   2.9729730e+00   2.6740728e-01
   2.9929930e+00   2.5043063e-01
   3.0130130e+00   2.3409961e-01
   3.0330330e+00   2.1840061e-01
   3.0530531e+00   2.0331984e-01
   3.0730731e+00   1.8884332e-01
   3.0930931e+00   1.7495696e-01
   3.1131131e+00   1.6164663e-01
   3.1331331e+00   1.4889814e-01
   3.1531532e+00   1.3669735e-01
   3.1731732e+00   1.2503013e-01
   3.1931932e+00   1.1388246e-01
   3.2132132e+00   1.0324038e-01
   3.2332332e+00   9.3090069e-02
   3.2532533e+00   8.3417838e-02
   3.2732733e+00   7.4210142e-02
   3.2932933e+00   6.5453601e-02
   3.3133133e+00   5.7135008e-02
   3.3333333e+00   4.9241340e-02
   3.3533534e+00   4.1759764e-02
   3.3733734e+00   3.4677644e-02
   3.3933934e+00   2.7982548e-02
   3.4134134e+00   2.1662248e-02
   3.4334334e+00   1.5704730e-02
   3.4534535e+00   1.0098190e-02
   3.4734735e+00   4.8310394e-03
   3.4934935e+00   1.0809307e-04
   3.5135135e+00   4.7303622e-03
   3.5335335e+00   9.0467048e-03
   3.5535536e+00   1.3067840e-02
   3.5735736e+00   1.6804268e-02
   3.5935936e+00   2.0266274e-02
   3.6136136e+00   2.3463924e-02
   3.6336336e+00   2.6407069e-02
   3.6536537e+00   2.9105348e-02
   3.6736737e+00   3.1568183e-02
   3.6936937e+00   3.3804785e-02
   3.7137137e+00   3.5824156e-02
   3.7337337e+00   3.7635087e-02
   3.7537538e+00   3.9246163e-02
   3.7737738e+00   4.0665762e-02
   3.7937938e+00   4.1902060e-02
   3.8138138e+00   4.2963031e-02
   3.8338338e+00   4.3856447e-02
   3.8538539e+00   4.4589886e-02
   3.8738739e+00   4.5170728e-02
   3.8938939e+00   4.5606158e-02
   3.9139139e+00   4.5903174e-02
   3.9339339e+00   4.6068581e-02
   3.9539540e+00   4.6108999e-02
   3.9739740e+00   4.6030863e-02
   3.9939940e+00   4.5840427e-02
   4.0140140e+00   4.5543764e-02
   4.0340340e+00   4.5146771e-02
   4.0540541e+00   4.4655169e-02
   4.0740741e+00   4.4074508e-02
   4.0940941e+00   4.3410168e-02
   4.1141141e+00   4.2667362e-02
   4.1341341e+00   4.1851139e-02
   4.1541542e+00   4.0966386e-02
   4.1741742e+00   4.0017829e-02
   4.1941942e+00   3.9010041e-02
   4.2142142e+00   3.7947439e-02
   4.2342342e+00   3.6834290e-02
   4.2542543e+00   3.5674712e-02
   4.2742743e+00   3.4472677e-02
   4.2942943e+00   3.3232016e-02
   4.3143143e+00   3.1956420e-02
   4.3343343e+00   3.0649440e-02
   4.3543544e+00   2.9314495e-02
   4.3743744e+00   2.7954872e-02
   4.3943944e+00   2.6573729e-02
   4.4144144e+00   2.5174097e-02
   4.4344344e+00   2.3758885e-02
   4.4544545e+00   2.2330881e-02
   4.4744745e+00   2.0892755e-02
   4.4944945e+00   1.9447060e-02
   4.5145145e+00   1.7996240e-02
   4.5345345e+00   1.6542627e-02
   4.5545546e+00   1.5088446e-02
   4.5745746e+00   1.3635819e-02
   4.5945946e+00   1.2186765e-02
   4.6146146e+00   1.0743205e-02
   4.6346346e+00   9.3069621e-03
   4.6546547e+00   7.8797662e-03
   4.6746747e+00   6.4632558e-03
   4.6946947e+00   5.0589807e-03
   4.7147147e+00   3.6684039e-03
   4.7347347e+00   2.2929047e-03
   4.7547548e+00   9.3378089e-04
   4.7747748e+00   4.0774895e-04
   4.7947948e+00   1.7305429e-03
   4.8148148e+00   3.0335337e-03
   4.8348348e+00   4.3157258e-03
   4.8548549e+00   5.5761939e-03
   4.8748749e+00   6.8140802e-03
   4.8948949e+00   8.0285924e-03
   4.9149149e+00   9.2190015e-03
   4.9349349e+00   1.0384640e-02
   4.9549550e+00   1.1524898e-02
   4.9749750e+00   1.2639225e-02
   4.9949950e+00   1.3727125e-02
   5.0150150e+00   1.4788153e-02
   5.0350350e+00   1.5821917e-02
   5.0550551e+00   1.6828075e-02
   5.0750751e+00   1.7806331e-02
   5.0950951e+00   1.8756434e-02
   5.1151151e+00   1.9678179e-02
   5.1351351e+00   2.0571401e-02
   5.1551552e+00   2.1435977e-02
   5.1751752e+00   2.2271822e-02
   5.1951952e+00   2.3078888e-02
   5.2152152e+00   2.3857161e-02
   5.2352352e+00   2.4606665e-02
   5.2552553e+00   2.5327451e-02
   5.2752753e+00   2.6019606e-02
   5.2952953e+00   2.6683244e-02
   5.3153153e+00   2.7318505e-02
   5.3353353e+00   2.7925560e-02
   5.3553554e+00   2.8504603e-02
   5.3753754e+00   2.9055851e-02
   5.3953954e+00   2.9579546e-02
   5.4154154e+00   3.0075950e-02
   5.4354354e+00   3.0545345e-02
   5.4554555e+00   3.0988034e-02
   5.4754755e+00   3.1404335e-02
   5.4954955e+00   3.1794587e-02
   5.5155155e+00   3.2159140e-02
   5.5355355e+00   3.2498362e-02
   5.5555556e+00   3.2812633e-02
   5.5755756e+00   3.3102348e-02
   5.5955956e+00   3.3367910e-02
   5.6156156e+00   3.3609737e-02
   5.6356356e+00   3.3828253e-02
   5.6556557e+00   3.4023895e-02
   5.6756757e+00   3.4197104e-02
   5.6956957e+00   3.4348333e-02
   5.7157157e+00   3.4478037e-02
   5.7357357e+00   3.4586680e-02
   5.7557558e+00   3.4674731e-02
   5.7757758e+00   3.4742661e-02
   5.7957958e+00   3.4790948e-02
   5.8158158e+00   3.4820071e-02
   5.8358358e+00   3.4830511e-02
   5.8558559e+00   3.4822754e-02
   5.8758759e+00   3.4797283e-02
   5.8958959e+00   3.4754584e-02
   5.9159159e+00   3.4695145e-02
   5.9359359e+00   3.4619450e-02
   5.9559560e+00   3.4527985e-02
   5.9759760e+00   3.4421233e-02
   5.9959960e+00   3.4299676e-02
   6.0160160e+00   3.4163794e-02
   6.0360360e+00   3.4014065e-02
   6.0560561e+00   3.3850962e-02
   6.0760761e+00   3.3674956e-02
   6.0960961e+00   3.3486516e-02
   6.1161161e+00   3.3286103e-02
   6.1361361e+00   3.3074179e-02
   6.1561562e+00   3.2851196e-02
   6.1761762e+00   3.2617604e-02
   6.1961962e+00   3.2373848e-02
   6.2162162e+00   3.2120368e-02
   6.2362362e+00   3.1857595e-02
   6.2562563e+00   3.1585959e-02
   6.2762763e+00   3.1305881e-02
   6.2962963e+00   3.1017775e-02
   6.3163163e+00   3.0722052e-02
   6.3363363e+00   3.0419113e-02
   6.3563564e+00   3.0109354e-02
   6.3763764e+00   2.9793164e-02
   6.3963964e+00   2.9470926e-02
   6.4164164e+00   2.9143013e-02
   6.4364364e+00   2.8809794e-02
   6.4564565e+00   2.8471630e-02
   6.4764765e+00   2.8128872e-02
   6.4964965e+00   2.7781868e-02
   6.5165165e+00   2.7430956e-02
   6.5365365e+00   2.7076465e-02
   6.5565566e+00   2.6718721e-02
   6.5765766e+00   2.6358038e-02
   6.5965966e+00   2.5994724e-02
   6.6166166e+00   2.5629081e-02
   6.6366366e+00   2.5261401e-02
   6.6566567e+00   2.4891969e-02
   6.6766767e+00   2.4521064e-02
   6.6966967e+00   2.4148956e-02
   6.7167167e+00   2.3775908e-02
   6.7367367e+00   2.3402174e-02
   6.7567568e+00   2.3028002e-02
   6.7767768e+00   2.2653634e-02
   6.7967968e+00   2.2279301e-02
   6.8168168e+00   2.1905230e-02
   6.8368368e+00   2.1531639e-02
   6.8568569e+00   2.1158740e-02
   6.8768769e+00   2.0786735e-02
   6.8968969e+00   2.0415822e-02
   6.9169169e+00   2.0046192e-02
   6.9369369e+00   1.9678027e-02
   6.9569570e+00   1.9311503e-02
   6.9769770e+00   1.8946791e-02
   6.9969970e+00   1.8584052e-02
   7.0170170e+00   1.8223444e-02
   7.0370370e+00   1.7865116e-02
   7.0570571e+00   1.7509212e-02
   7.0770771e+00   1.7155868e-02
   7.0970971e+00   1.6805216e-02
   7.1171171e+00   1.6457381e-02
   7.1371371e+00   1.6112482e-02
   7.1571572e+00   1.5770632e-02
   7.1771772e+00   1.5431939e-02
   7.1971972e+00   1.5096504e-02
   7.2172172e+00   1.4764423e-02
   7.2372372e+00   1.4435788e-02
   7.2572573e+00   1.4110683e-02
   7.2772773e+00   1.3789190e-02
   7.2972973e+00   1.3471383e-02
   7.3173173e+00   1.3157333e-02
   7.3373373e+00   1.2847105e-02
   7.3573574e+00   1.2540760e-02
   7.3773774e+00   1.2238353e-02
   7.3973974e+00   1.1939937e-02
   7.4174174e+00   1.1645558e-02
   7.4374374e+00   1.1355260e-02
   7.4574575e+00   1.1069080e-02
   7.4774775e+00   1.0787054e-02
   7.4974975e+00   1.0509213e-02
   7.5175175e+00   1.0235582e-02
   7.5375375e+00   9.9661847e-03
   7.5575576e+00   9.7010410e-03
   7.5775776e+00   9.4401667e-03
   7.5975976e+00   9.1835741e-03
   7.6176176e+00   8.9312724e-03
   7.6376376e+00   8.6832676e-03
   7.6576577e+00   8.4395626e-03
   7.6776777e+00   8.2001574e-03
   7.6976977e+00   7.9650488e-03
   7.7177177e+00   7.7342312e-03
   7.7377377e+00   7.5076961e-03
   7.7577578e+00   7.2854324e-03
   7.7777778e+00   7.0674265e-03
   7.7977978e+00   6.8536626e-03
   7.8178178e+00   6.6441223e-03
   7.8378378e+00   6.4387853e-03
   7.8578579e+00   6.2376289e-03
   7.8778779e+00   6.0406285e-03
   7.8978979e+00   5.8477575e-03
   7.9179179e+00   5.6589876e-03
   7.9379379e+00   5.4742886e-03
   7.9579580e+00   5.2936285e-03
   7.9779780e+00   5.1169739e-03
   7.9979980e+00   4.9442899e-03
   8.0180180e+00   4.7755399e-03
   8.0380380e+00   4.6106861e-03
   8.0580581e+00   4.4496894e-03
   8.0780781e+00   4.2925094e-03
   8.0980981e+00   4.1391048e-03
   8.1181181e+00   3.9894328e-03
   8.1381381e+00   3.8434499e-03
   8.1581582e+00   3.7011116e-03
   8.1781782e+00   3.5623725e-03
   8.1981982e+00   3.4271863e-03
   8.2182182e+00   3.2955060e-03
   8.2382382e+00   3.1672841e-03
   8.2582583e+00   3.0424721e-03
   8.2782783e+00   2.9210213e-03
   8.2982983e+00   2.8028821e-03
   8.3183183e+00   2.6880048e-03
   8.3383383e+00   2.5763391e-03
   8.3583584e+00   2.4678343e-03
   8.3783784e+00   2.3624394e-03
   8.3983984e+00   2.2601033e-03
   8.4184184e+00   2.1607744e-03
   8.4384384e+00   2.0644013e-03
   8.4584585e+00   1.9709320e-03
   8.4784785e+00   1.8803149e-03
   8.4984985e+00   1.7924979e-03
   8.5185185e+00   1.7074293e-03
   8.5385385e+00   1.6250572e-03
   8.5585586e+00   1.5453296e-03
   8.5785786e+00   1.4681951e-03
   8.5985986e+00   1.3936019e-03
   8.6186186e+00   1.3214988e-03
   8.6386386e+00   1.2518344e-03
   8.6586587e+00   1.1845579e-03
   8.6786787e+00   1.1196185e-03
   8.6986987e+00   1.0569658e-03
   8.7187187e+00   9.9654967e-04
   8.7387387e+00   9.3832033e-04
   8.7587588e+00   8.8222834e-04
   8.7787788e+00   8.2822468e-04
   8.7987988e+00   7.7626069e-04
   8.8188188e+00   7.2628816e-04
   8.8388388e+00   6.7825932e-04
   8.8588589e+00   6.3212685e-04
   8.8788789e+00   5.8784392e-04
   8.8988989e+00   5.4536419e-04
   8.9189189e+00   5.0464183e-04
   8.9389389e+00   4.6563154e-04
   8.9589590e+00   4.2828856e-04
   8.9789790e+00   3.9256867e-04
   8.9989990e+00   3.5842823e-04
   9.0190190e+00   3.2582415e-04
   9.0390390e+00   2.9471396e-04
   9.0590591e+00   2.6505574e-04
   9.0790791e+00   2.3680821e-04
   9.0990991e+00   2.0993067e-04
   9.1191191e+00   1.8438306e-04
   9.1391391e+00   1.6012593e-04
   9.1591592e+00   1.3712046e-04
   9.1791792e+00   1.1532846e-04
   9.1991992e+00   9.4712390e-05
   9.2192192e+00   7.5235333e-05
   9.2392392e+00   5.6861027e-05
   9.2592593e+00   3.9553855e-05
   9.2792793e+00   2.3278845e-05
   9.2992993e+00   8.0016757e-06
   9.3193193e+00   6.3113243e-06
   9.3393393e+00   1.9693177e-05
   9.3593594e+00   3.2176255e-05
   9.3793794e+00   4.3792282e-05
   9.3993994e+00   5.4572335e-05
   9.4194194e+00   6.4546845e-05
   9.4394394e+00   7.3745598e-05
   9.4594595e+00   8.2197742e-05
   9.4794795e+00   8.9931784e-05
   9.4994995e+00   9.6975599e-05
   9.5195195e+00   1.0335643e-04
   9.5395395e+00   1.0910089e-04
   9.5595596e+00   1.1423498e-04
   9.5795796e+00   1.1878407e-04
   9.5995996e+00   1.2277293e-04
   9.6196196e+00   1.2622570e-04
   9.6396396e+00   1.2916595e-04
   9.6596597e+00   1.3161663e-04
   9.6796797e+00   1.3360011e-04
   9.6996997e+00   1.3513817e-04
   9.7197197e+00   1.3625201e-04
   9.7397397e+00   1.3696227e-04
   9.7597598e+00   1.3728902e-04
   9.7797798e+00   1.3725178e-04
   9.7997998e+00   1.3686950e-04
   9.8198198e+00   1.3616060e-04
   9.8398398e+00   1.3514298e-04
   9.8598599e+00   1.3383398e-04
   9.8798799e+00   1.3225045e-04
   9.8998999e+00   1.3040871e-04
   9.9199199e+00   1.2832458e-04
   9.9399399e+00   1.2601338e-04
   9.9599600e+00   1.2348996e-04
   9.9799800e+00   1.2076867e-04
   1.0000000e+01   1.1786339e-04


==> 3Sol_real_opt_mid8.dat <==
  -1.0000000e+01   4.0324941e-04
  -9.9799800e+00   4.1072991e-04
  -9.9599600e+00   4.1867441e-04
  -9.9399399e+00   4.2710677e-04
  -9.9199199e+00   4.3605038e-04
  -9.8998999e+00   4.4552806e-04
  -9.8798799e+00   4.5556194e-04
  -9.8598599e+00   4.6617340e-04
  -9.8398398e+00   4.7738293e-04
  -9.8198198e+00   4.8921017e-04
  -9.7997998e+00   5.0167376e-04
  -9.7797798e+00   5.1479138e-04
  -9.7597598e+00   5.2857969e-04
  -9.7397397e+00   5.4305435e-04
  -9.7197197e+00   5.5823002e-04
  -9.6996997e+00   5.7412037e-04
  -9.6796797e+00   5.9073809e-04
  -9.6596597e+00   6.0809496e-04
  -9.6396396e+00   6.2620186e-04
  -9.6196196e+00   6.4506881e-04
  -9.5995996e+00   6.6470502e-04
  -9.5795796e+00   6.8511893e-04
  -9.5595596e+00   7.0631823e-04
  -9.5395395e+00   7.2830996e-04
  -9.5195195e+00   7.5110047e-04
  -9.4994995e+00   7.7469551e-04
  -9.4794795e+00   7.9910025e-04
  -9.4594595e+00   8.2431929e-04
  -9.4394394e+00   8.5035672e-04
  -9.4194194e+00   8.7721609e-04
  -9.3993994e+00   9.0490049e-04
  -9.3793794e+00   9.3341251e-04
  -9.3593594e+00   9.6275427e-04
  -9.3393393e+00   9.9292744e-04
  -9.3193193e+00   1.0239332e-03
  -9.2992993e+00   1.0557724e-03
  -9.2792793e+00   1.0884452e-03
  -9.2592593e+00   1.1219515e-03
  -9.2392392e+00   1.1562906e-03
  -9.2192192e+00   1.1914615e-03
  -9.1991992e+00   1.2274625e-03
  -9.1791792e+00   1.2642915e-03
  -9.1591592e+00   1.3019460e-03
  -9.1391391e+00   1.3404227e-03
  -9.1191191e+00   1.3797180e-03
  -9.0990991e+00   1.4198278e-03
  -9.0790791e+00   1.4607471e-03
  -9.0590591e+00   1.5024706e-03
  -9.0390390e+00   1.5449924e-03
  -9.0190190e+00   1.5883058e-03
  -8.9989990e+00   1.6324035e-03
  -8.9789790e+00   1.6772778e-03
  -8.9589590e+00   1.7229200e-03
  -8.9389389e+00   1.7693208e-03
  -8.9189189e+00   1.8164703e-03
  -8.8988989e+00   1.8643579e-03
  -8.8788789e+00   1.9129720e-03
  -8.8588589e+00   1.9623005e-03
  -8.8388388e+00   2.0123305e-03
  -8.8188188e+00   2.0630483e-03
  -8.7987988e+00   2.1144393e-03
  -8.7787788e+00   2.1664881e-03
  -8.7587588e+00   2.2191787e-03
  -8.7387387e+00   2.2724941e-03
  -8.7187187e+00   2.3264164e-03
  -8.6986987e+00   2.3809271e-03
  -8.6786787e+00   2.4360065e-03
  -8.6586587e+00   2.4916345e-03
  -8.6386386e+00   2.5477896e-03
  -8.6186186e+00   2.6044500e-03
  -8.5985986e+00   2.6615927e-03
  -8.5785786e+00   2.7191938e-03
  -8.5585586e+00   2.7772289e-03
  -8.5385385e+00   2.8356725e-03
  -8.5185185e+00   2.8944984e-03
  -8.4984985e+00   2.9536794e-03
  -8.4784785e+00   3.0131879e-03
  -8.4584585e+00   3.0729951e-03
  -8.4384384e+00   3.1330719e-03
  -8.4184184e+00   3.1933881e-03
  -8.3983984e+00   3.2539131e-03
  -8.3783784e+00   3.3146156e-03
  -8.3583584e+00   3.3754638e-03
  -8.3383383e+00   3.4364252e-03
  -8.3183183e+00   3.4974669e-03
  -8.2982983e+00   3.5585557e-03
  -8.2782783e+00   3.6196580e-03
  -8.2582583e+00   3.6807400e-03
  -8.2382382e+00   3.7417676e-03
  -8.2182182e+00   3.8027067e-03
  -8.1981982e+00   3.8635233e-03
  -8.1781782e+00   3.9241835e-03
  -8.1581582e+00   3.9846537e-03
  -8.1381381e+00   4.0449006e-03
  -8.1181181e+00   4.1048916e-03
  -8.0980981e+00   4.1645948e-03
  -8.0780781e+00   4.2239791e-03
  -8.0580581e+00   4.2830146e-03
  -8.0380380e+00   4.3416727e-03
  -8.0180180e+00   4.3999262e-03
  -7.9979980e+00   4.4577498e-03
  -7.9779780e+00   4.5151200e-03
  -7.9579580e+00   4.5720159e-03
  -7.9379379e+00   4.6284190e-03
  -7.9179179e+00   4.6843138e-03
  -7.8978979e+00   4.7396878e-03
  -7.8778779e+00   4.7945327e-03
  -7.8578579e+00   4.8488436e-03
  -7.8378378e+00   4.9026206e-03
  -7.8178178e+00   4.9558683e-03
  -7.7977978e+00   5.0085969e-03
  -7.7777778e+00   5.0608225e-03
  -7.7577578e+00   5.1125676e-03
  -7.7377377e+00   5.1638616e-03
  -7.7177177e+00   5.2147417e-03
  -7.6976977e+00   5.2652531e-03
  -7.6776777e+00   5.3154502e-03
  -7.6576577e+00   5.3653967e-03
  -7.6376376e+00   5.4151667e-03
  -7.6176176e+00   5.4648452e-03
  -7.5975976e+00   5.5145290e-03
  -7.5775776e+00   5.5643275e-03
  -7.5575576e+00   5.6143632e-03
  -7.5375375e+00   5.6647727e-03
  -7.5175175e+00   5.7157072e-03
  -7.4974975e+00   5.7673335e-03
  -7.4774775e+00   5.8198345e-03
  -7.4574575e+00   5.8734099e-03
  -7.4374374e+00   5.9282765e-03
  -7.4174174e+00   5.9846692e-03
  -7.3973974e+00   6.0428409e-03
  -7.3773774e+00   6.1030628e-03
  -7.3573574e+00   6.1656248e-03
  -7.3373373e+00   6.2308351e-03
  -7.3173173e+00   6.2990201e-03
  -7.2972973e+00   6.3705241e-03
  -7.2772773e+00   6.4457084e-03
  -7.2572573e+00   6.5249505e-03
  -7.2372372e+00   6.6086431e-03
  -7.2172172e+00   6.6971924e-03
  -7.1971972e+00   6.7910171e-03
  -7.1771772e+00   6.8905462e-03
  -7.1571572e+00   6.9962170e-03
  -7.1371371e+00   7.1084732e-03
  -7.1171171e+00   7.2277624e-03
  -7.0970971e+00   7.3545337e-03
  -7.0770771e+00   7.4892356e-03
  -7.0570571e+00   7.6323132e-03
  -7.0370370e+00   7.7842061e-03
  -7.0170170e+00   7.9453460e-03
  -6.9969970e+00   8.1161545e-03
  -6.9769770e+00   8.2970413e-03
  -6.9569570e+00   8.4884025e-03
  -6.9369369e+00   8.6906191e-03
  -6.9169169e+00   8.9040557e-03
  -6.8968969e+00   9.1290596e-03
  -6.8768769e+00   9.3659601e-03
  -6.8568569e+00   9.6150685e-03
  -6.8368368e+00   9.8766772e-03
  -6.8168168e+00   1.0151060e-02
  -6.7967968e+00   1.0438474e-02
  -6.7767768e+00   1.0739155e-02
  -6.7567568e+00   1.1053326e-02
  -6.7367367e+00   1.1381190e-02
  -6.7167167e+00   1.1722935e-02
  -6.6966967e+00   1.2078735e-02
  -6.6766767e+00   1.2448749e-02
  -6.6566567e+00   1.2833120e-02
  -6.6366366e+00   1.3231982e-02
  -6.6166166e+00   1.3645455e-02
  -6.5965966e+00   1.4073646e-02
  -6.5765766e+00   1.4516655e-02
  -6.5565566e+00   1.4974566e-02
  -6.5365365e+00   1.5447460e-02
  -6.5165165e+00   1.5935402e-02
  -6.4964965e+00   1.6438451e-02
  -6.4764765e+00   1.6956658e-02
  -6.4564565e+00   1.7490064e-02
  -6.4364364e+00   1.8038701e-02
  -6.4164164e+00   1.8602594e-02
  -6.3963964e+00   1.9181757e-02
  -6.3763764e+00   1.9776199e-02
  -6.3563564e+00   2.0385918e-02
  -6.3363363e+00   2.1010905e-02
  -6.3163163e+00   2.1651141e-02
  -6.2962963e+00   2.2306598e-02
  -6.2762763e+00   2.2977239e-02
  -6.2562563e+00   2.3663020e-02
  -6.2362362e+00   2.4363884e-02
  -6.2162162e+00   2.5079767e-02
  -6.1961962e+00   2.5810591e-02
  -6.1761762e+00   2.6556273e-02
  -6.1561562e+00   2.7316714e-02
  -6.1361361e+00   2.8091807e-02
  -6.1161161e+00   2.8881432e-02
  -6.0960961e+00   2.9685460e-02
  -6.0760761e+00   3.0503747e-02
  -6.0560561e+00   3.1336138e-02
  -6.0360360e+00   3.2182464e-02
  -6.0160160e+00   3.3042546e-02
  -5.9959960e+00   3.3916189e-02
  -5.9759760e+00   3.4803184e-02
  -5.9559560e+00   3.5703311e-02
  -5.9359359e+00   3.6616333e-02
  -5.9159159e+00   3.7542001e-02
  -5.8958959e+00   3.8480048e-02
  -5.8758759e+00   3.9430196e-02
  -5.8558559e+00   4.0392149e-02
  -5.8358358e+00   4.1365597e-02
  -5.8158158e+00   4.2350214e-02
  -5.7957958e+00   4.3345658e-02
  -5.7757758e+00   4.4351573e-02
  -5.7557558e+00   4.5367584e-02
  -5.7357357e+00   4.6393304e-02
  -5.7157157e+00   4.7428327e-02
  -5.6956957e+00   4.8472232e-02
  -5.6756757e+00   4.9524583e-02
  -5.6556557e+00   5.0584927e-02
  -5.6356356e+00   5.1652796e-02
  -5.6156156e+00   5.2727708e-02
  -5.5955956e+00   5.3809163e-02
  -5.5755756e+00   5.4896650e-02
  -5.5555556e+00   5.5989639e-02
  -5.5355355e+00   5.7087591e-02
  -5.5155155e+00   5.8189951e-02
  -5.4954955e+00   5.9296151e-02
  -5.4754755e+00   6.0405613e-02
  -5.4554555e+00   6.1517745e-02
  -5.4354354e+00   6.2631949e-02
  -5.4154154e+00   6.3747613e-02
  -5.3953954e+00   6.4864120e-02
  -5.3753754e+00   6.5980846e-02
  -5.3553554e+00   6.7097160e-02
  -5.3353353e+00   6.8212430e-02
  -5.3153153e+00   6.9326019e-02
  -5.2952953e+00   7.0437292e-02
  -5.2752753e+00   7.1545615e-02
  -5.2552553e+00   7.2650356e-02
  -5.2352352e+00   7.3750895e-02
  -5.2152152e+00   7.4846615e-02
  -5.1951952e+00   7.5936916e-02
  -5.1751752e+00   7.7021210e-02
  -5.1551552e+00   7.8098930e-02
  -5.1351351e+00   7.9169530e-02
  -5.1151151e+00   8.0232492e-02
  -5.0950951e+00   8.1287327e-02
  -5.0750751e+00   8.2333582e-02
  -5.0550551e+00   8.3370846e-02
  -5.0350350e+00   8.4398752e-02
  -5.0150150e+00   8.5416986e-02
  -4.9949950e+00   8.6425292e-02
  -4.9749750e+00   8.7423477e-02
  -4.9549550e+00   8.8411422e-02
  -4.9349349e+00   8.9389087e-02
  -4.9149149e+00   9.0356518e-02
  -4.8948949e+00   9.1313859e-02
  -4.8748749e+00   9.2261359e-02
  -4.8548549e+00   9.3199382e-02
  -4.8348348e+00   9.4128419e-02
  -4.8148148e+00   9.5049094e-02
  -4.7947948e+00   9.5962181e-02
  -4.7747748e+00   9.6868613e-02
  -4.7547548e+00   9.7769496e-02
  -4.7347347e+00   9.8666118e-02
  -4.7147147e+00   9.9559966e-02
  -4.6946947e+00   1.0045274e-01
  -4.6746747e+00   1.0134636e-01
  -4.6546547e+00   1.0224299e-01
  -4.6346346e+00   1.0314504e-01
  -4.6146146e+00   1.0405520e-01
  -4.5945946e+00   1.0497641e-01
  -4.5745746e+00   1.0591194e-01
  -4.5545546e+00   1.0686534e-01
  -4.5345345e+00   1.0784046e-01
  -4.5145145e+00   1.0884150e-01
  -4.4944945e+00   1.0987297e-01
  -4.4744745e+00   1.1093973e-01
  -4.4544545e+00   1.1204695e-01
  -4.4344344e+00   1.1320017e-01
  -4.4144144e+00   1.1440523e-01
  -4.3943944e+00   1.1566830e-01
  -4.3743744e+00   1.1699588e-01
  -4.3543544e+00   1.1839474e-01
  -4.3343343e+00   1.1987194e-01
  -4.3143143e+00   1.2143479e-01
  -4.2942943e+00   1.2309083e-01
  -4.2742743e+00   1.2484776e-01
  -4.2542543e+00   1.2671346e-01
  -4.2342342e+00   1.2869592e-01
  -4.2142142e+00   1.3080319e-01
  -4.1941942e+00   1.3304335e-01
  -4.1741742e+00   1.3542446e-01
  -4.1541542e+00   1.3795452e-01
  -4.1341341e+00   1.4064141e-01
  -4.1141141e+00   1.4349286e-01
  -4.0940941e+00   1.4651641e-01
  -4.0740741e+00   1.4971935e-01
  -4.0540541e+00   1.5310871e-01
  -4.0340340e+00   1.5669122e-01
  -4.0140140e+00   1.6047330e-01
  -3.9939940e+00   1.6446100e-01
  -3.9739740e+00   1.6866003e-01
  -3.9539540e+00   1.7307574e-01
  -3.9339339e+00   1.7771306e-01
  -3.9139139e+00   1.8257659e-01
  -3.8938939e+00   1.8767051e-01
  -3.8738739e+00   1.9299864e-01
  -3.8538539e+00   1.9856445e-01
  -3.8338338e+00   2.0437100e-01
  -3.8138138e+00   2.1042104e-01
  -3.7937938e+00   2.1671695e-01
  -3.7737738e+00   2.2326077e-01
  -3.7537538e+00   2.3005421e-01
  -3.7337337e+00   2.3709868e-01
  -3.7137137e+00   2.4439524e-01
  -3.6936937e+00   2.5194465e-01
  -3.6736737e+00   2.5974738e-01
  -3.6536537e+00   2.6780356e-01
  -3.6336336e+00   2.7611303e-01
  -3.6136136e+00   2.8467532e-01
  -3.5935936e+00   2.9348963e-01
  -3.5735736e+00   3.0255484e-01
  -3.5535536e+00   3.1186953e-01
  -3.5335335e+00   3.2143189e-01
  -3.5135135e+00   3.3123979e-01
  -3.4934935e+00   3.4129073e-01
  -3.4734735e+00   3.5158182e-01
  -3.4534535e+00   3.6210976e-01
  -3.4334334e+00   3.7287087e-01
  -3.4134134e+00   3.8386100e-01
  -3.3933934e+00   3.9507556e-01
  -3.3733734e+00   4.0650948e-01
  -3.3533534e+00   4.1815718e-01
  -3.3333333e+00   4.3001256e-01
  -3.3133133e+00   4.4206899e-01
  -3.2932933e+00   4.5431924e-01
  -3.2732733e+00   4.6675550e-01
  -3.2532533e+00   4.7936934e-01
  -3.2332332e+00   4.9215169e-01
  -3.2132132e+00   5.0509279e-01
  -3.1931932e+00   5.1818220e-01
  -3.1731732e+00   5.3140878e-01
  -3.1531532e+00   5.4476063e-01
  -3.1331331e+00   5.5822512e-01
  -3.1131131e+00   5.7178882e-01
  -3.0930931e+00   5.8543754e-01
  -3.0730731e+00   5.9915626e-01
  -3.0530531e+00   6.1292917e-01
  -3.0330330e+00   6.2673965e-01
  -3.0130130e+00   6.4057022e-01
  -2.9929930e+00   6.5440261e-01
  -2.9729730e+00   6.6821774e-01
  -2.9529530e+00   6.8199569e-01
  -2.9329329e+00   6.9571579e-01
  -2.9129129e+00   7.0935658e-01
  -2.8928929e+00   7.2289585e-01
  -2.8728729e+00   7.3631071e-01
  -2.8528529e+00   7.4957757e-01
  -2.8328328e+00   7.6267225e-01
  -2.8128128e+00   7.7556998e-01
  -2.7927928e+00   7.8824549e-01
  -2.7727728e+00   8.0067308e-01
  -2.7527528e+00   8.1282671e-01
  -2.7327327e+00   8.2468003e-01
  -2.7127127e+00   8.3620653e-01
  -2.6926927e+00   8.4737962e-01
  -2.6726727e+00   8.5817273e-01
  -2.6526527e+00   8.6855944e-01
  -2.6326326e+00   8.7851355e-01
  -2.6126126e+00   8.8800929e-01
  -2.5925926e+00   8.9702136e-01
  -2.5725726e+00   9.0552512e-01
  -2.5525526e+00   9.1349673e-01
  -2.5325325e+00   9.2091324e-01
  -2.5125125e+00   9.2775277e-01
  -2.4924925e+00   9.3399466e-01
  -2.4724725e+00   9.3961956e-01
  -2.4524525e+00   9.4460965e-01
  -2.4324324e+00   9.4894868e-01
  -2.4124124e+00   9.5262218e-01
  -2.3923924e+00   9.5561757e-01
  -2.3723724e+00   9.5792425e-01
  -2.3523524e+00   9.5953376e-01
  -2.3323323e+00   9.6043988e-01
  -2.3123123e+00   9.6063870e-01
  -2.2922923e+00   9.6012879e-01
  -2.2722723e+00   9.5891121e-01
  -2.2522523e+00   9.5698963e-01
  -2.2322322e+00   9.5437043e-01
  -2.2122122e+00   9.5106272e-01
  -2.1921922e+00   9.4707844e-01
  -2.1721722e+00   9.4243238e-01
  -2.1521522e+00   9.3714228e-01
  -2.1321321e+00   9.3122887e-01
  -2.1121121e+00   9.2471587e-01
  -2.0920921e+00   9.1763012e-01
  -2.0720721e+00   9.1000157e-01
  -2.0520521e+00   9.0186334e-01
  -2.0320320e+00   8.9325181e-01
  -2.0120120e+00   8.8420664e-01
  -1.9919920e+00   8.7477084e-01
  -1.9719720e+00   8.6499085e-01
  -1.9519520e+00   8.5491659e-01
  -1.9319319e+00   8.4460154e-01
  -1.9119119e+00   8.3410279e-01
  -1.8918919e+00   8.2348110e-01
  -1.8718719e+00   8.1280092e-01
  -1.8518519e+00   8.0213044e-01
  -1.8318318e+00   7.9154152e-01
  -1.8118118e+00   7.8110963e-01
  -1.7917918e+00   7.7091370e-01
  -1.7717718e+00   7.6103592e-01
  -1.7517518e+00   7.5156135e-01
  -1.7317317e+00   7.4257751e-01
  -1.7117117e+00   7.3417375e-01
  -1.6916917e+00   7.2644046e-01
  -1.6716717e+00   7.1946819e-01
  -1.6516517e+00   7.1334647e-01
  -1.6316316e+00   7.0816257e-01
  -1.6116116e+00   7.0400006e-01
  -1.5915916e+00   7.0093731e-01
  -1.5715716e+00   6.9904588e-01
  -1.5515516e+00   6.9838898e-01
  -1.5315315e+00   6.9902003e-01
  -1.5115115e+00   7.0098137e-01
  -1.4914915e+00   7.0430322e-01
  -1.4714715e+00   7.0900295e-01
  -1.4514515e+00   7.1508472e-01
  -1.4314314e+00   7.2253946e-01
  -1.4114114e+00   7.3134521e-01
  -1.3913914e+00   7.4146773e-01
  -1.3713714e+00   7.5286145e-01
  -1.3513514e+00   7.6547050e-01
  -1.3313313e+00   7.7922994e-01
  -1.3113113e+00   7.9406698e-01
  -1.2912913e+00   8.0990220e-01
  -1.2712713e+00   8.2665073e-01
  -1.2512513e+00   8.4422328e-01
  -1.2312312e+00   8.6252712e-01
  -1.2112112e+00   8.8146686e-01
  -1.1911912e+00   9.0094519e-01
  -1.1711712e+00   9.2086347e-01
  -1.1511512e+00   9.4112219e-01
  -1.1311311e+00   9.6162143e-01
  -1.1111111e+00   9.8226116e-01
  -1.0910911e+00   1.0029416e+00
  -1.0710711e+00   1.0235636e+00
  -1.0510511e+00   1.0440286e+00
  -1.0310310e+00   1.0642393e+00
  -1.0110110e+00   1.0840998e+00
  -9.9099099e-01   1.1035157e+00
  -9.7097097e-01   1.1223948e+00
  -9.5095095e-01   1.1406472e+00
  -9.3093093e-01   1.1581860e+00
  -9.1091091e-01   1.1749272e+00
  -8.9089089e-01   1.1907907e+00
  -8.7087087e-01   1.2057006e+00
  -8.5085085e-01   1.2195854e+00
  -8.3083083e-01   1.2323790e+00
  -8.1081081e-01   1.2440208e+00
  -7.9079079e-01   1.2544563e+00
  -7.7077077e-01   1.2636377e+00
  -7.5075075e-01   1.2715243e+00
  -7.3073073e-01   1.2780829e+00
  -7.1071071e-01   1.2832881e+00
  -6.9069069e-01   1.2871227e+00
  -6.7067067e-01   1.2895782e+00
  -6.5065065e-01   1.2906546e+00
  -6.3063063e-01   1.2903609e+00
  -6.1061061e-01   1.2887151e+00
  -5.9059059e-01   1.2857442e+00
  -5.7057057e-01   1.2814841e+00
  -5.5055055e-01   1.2759798e+00
  -5.3053053e-01   1.2692848e+00
  -5.1051051e-01   1.2614614e+00
  -4.9049049e-01   1.2525798e+00
  -4.7047047e-01   1.2427186e+00
  -4.5045045e-01   1.2319636e+00
  -4.3043043e-01   1.2204079e+00
  -4.1041041e-01   1.2081515e+00
  -3.9039039e-01   1.1953004e+00
  -3.7037037e-01   1.1819665e+00
  -3.5035035e-01   1.1682670e+00
  -3.3033033e-01   1.1543232e+00
  -3.1031031e-01   1.1402605e+00
  -2.9029029e-01   1.1262075e+00
  -2.7027027e-01   1.1122946e+00
  -2.5025025e-01   1.0986539e+00
  -2.3023023e-01   1.0854171e+00
  -2.1021021e-01   1.0727155e+00
  -1.9019019e-01   1.0606773e+00
  -1.7017017e-01   1.0494275e+00
  -1.5015015e-01   1.0390851e+00
  -1.3013013e-01   1.0297623e+00
  -1.1011011e-01   1.0215624e+00
  -9.0090090e-02   1.0145779e+00
  -7.0070070e-02   1.0088892e+00
  -5.0050050e-02   1.0045625e+00
  -3.0030030e-02   1.0016491e+00
  -1.0010010e-02   1.0001836e+00
   1.0010010e-02   1.0001836e+00
   3.0030030e-02   1.0016491e+00
   5.0050050e-02   1.0045625e+00
   7.0070070e-02   1.0088892e+00
   9.0090090e-02   1.0145779e+00
   1.1011011e-01   1.0215624e+00
   1.3013013e-01   1.0297623e+00
   1.5015015e-01   1.0390851e+00
   1.7017017e-01   1.0494275e+00
   1.9019019e-01   1.0606773e+00
   2.1021021e-01   1.0727155e+00
   2.3023023e-01   1.0854171e+00
   2.5025025e-01   1.0986539e+00
   2.7027027e-01   1.1122946e+00
   2.9029029e-01   1.1262075e+00
   3.1031031e-01   1.1402605e+00
   3.3033033e-01   1.1543232e+00
   3.5035035e-01   1.1682670e+00
   3.7037037e-01   1.1819665e+00
   3.9039039e-01   1.1953004e+00
   4.1041041e-01   1.2081515e+00
   4.3043043e-01   1.2204079e+00
   4.5045045e-01   1.2319636e+00
   4.7047047e-01   1.2427186e+00
   4.9049049e-01   1.2525798e+00
   5.1051051e-01   1.2614614e+00
   5.3053053e-01   1.2692848e+00
   5.5055055e-01   1.2759798e+00
   5.7057057e-01   1.2814841e+00
   5.9059059e-01   1.2857442e+00
   6.1061061e-01   1.2887151e+00
   6.3063063e-01   1.2903609e+00
   6.5065065e-01   1.2906546e+00
   6.7067067e-01   1.2895782e+00
   6.9069069e-01   1.2871227e+00
   7.1071071e-01   1.2832881e+00
   7.3073073e-01   1.2780829e+00
   7.5075075e-01   1.2715243e+00
   7.7077077e-01   1.2636377e+00
   7.9079079e-01   1.2544563e+00
   8.1081081e-01   1.2440208e+00
   8.3083083e-01   1.2323790e+00
   8.5085085e-01   1.2195854e+00
   8.7087087e-01   1.2057006e+00
   8.9089089e-01   1.1907907e+00
   9.1091091e-01   1.1749272e+00
   9.3093093e-01   1.1581860e+00
   9.5095095e-01   1.1406472e+00
   9.7097097e-01   1.1223948e+00
   9.9099099e-01   1.1035157e+00
   1.0110110e+00   1.0840998e+00
   1.0310310e+00   1.0642393e+00
   1.0510511e+00   1.0440286e+00
   1.0710711e+00   1.0235636e+00
   1.0910911e+00   1.0029416e+00
   1.1111111e+00   9.8226116e-01
   1.1311311e+00   9.6162143e-01
   1.1511512e+00   9.4112219e-01
   1.1711712e+00   9.2086347e-01
   1.1911912e+00   9.0094519e-01
   1.2112112e+00   8.8146686e-01
   1.2312312e+00   8.6252712e-01
   1.2512513e+00   8.4422328e-01
   1.2712713e+00   8.2665073e-01
   1.2912913e+00   8.0990220e-01
   1.3113113e+00   7.9406698e-01
   1.3313313e+00   7.7922994e-01
   1.3513514e+00   7.6547050e-01
   1.3713714e+00   7.5286145e-01
   1.3913914e+00   7.4146773e-01
   1.4114114e+00   7.3134521e-01
   1.4314314e+00   7.2253946e-01
   1.4514515e+00   7.1508472e-01
   1.4714715e+00   7.0900295e-01
   1.4914915e+00   7.0430322e-01
   1.5115115e+00   7.0098137e-01
   1.5315315e+00   6.9902003e-01
   1.5515516e+00   6.9838898e-01
   1.5715716e+00   6.9904588e-01
   1.5915916e+00   7.0093731e-01
   1.6116116e+00   7.0400006e-01
   1.6316316e+00   7.0816257e-01
   1.6516517e+00   7.1334647e-01
   1.6716717e+00   7.1946819e-01
   1.6916917e+00   7.2644046e-01
   1.7117117e+00   7.3417375e-01
   1.7317317e+00   7.4257751e-01
   1.7517518e+00   7.5156135e-01
   1.7717718e+00   7.6103592e-01
   1.7917918e+00   7.7091370e-01
   1.8118118e+00   7.8110963e-01
   1.8318318e+00   7.9154152e-01
   1.8518519e+00   8.0213044e-01
   1.8718719e+00   8.1280092e-01
   1.8918919e+00   8.2348110e-01
   1.9119119e+00   8.3410279e-01
   1.9319319e+00   8.4460154e-01
   1.9519520e+00   8.5491659e-01
   1.9719720e+00   8.6499085e-01
   1.9919920e+00   8.7477084e-01
   2.0120120e+00   8.8420664e-01
   2.0320320e+00   8.9325181e-01
   2.0520521e+00   9.0186334e-01
   2.0720721e+00   9.1000157e-01
   2.0920921e+00   9.1763012e-01
   2.1121121e+00   9.2471587e-01
   2.1321321e+00   9.3122887e-01
   2.1521522e+00   9.3714228e-01
   2.1721722e+00   9.4243238e-01
   2.1921922e+00   9.4707844e-01
   2.2122122e+00   9.5106272e-01
   2.2322322e+00   9.5437043e-01
   2.2522523e+00   9.5698963e-01
   2.2722723e+00   9.5891121e-01
   2.2922923e+00   9.6012879e-01
   2.3123123e+00   9.6063870e-01
   2.3323323e+00   9.6043988e-01
   2.3523524e+00   9.5953376e-01
   2.3723724e+00   9.5792425e-01
   2.3923924e+00   9.5561757e-01
   2.4124124e+00   9.5262218e-01
   2.4324324e+00   9.4894868e-01
   2.4524525e+00   9.4460965e-01
   2.4724725e+00   9.3961956e-01
   2.4924925e+00   9.3399466e-01
   2.5125125e+00   9.2775277e-01
   2.5325325e+00   9.2091324e-01
   2.5525526e+00   9.1349673e-01
   2.5725726e+00   9.0552512e-01
   2.5925926e+00   8.9702136e-01
   2.6126126e+00   8.8800929e-01
   2.6326326e+00   8.7851355e-01
   2.6526527e+00   8.6855944e-01
   2.6726727e+00   8.5817273e-01
   2.6926927e+00   8.4737962e-01
   2.7127127e+00   8.3620653e-01
   2.7327327e+00   8.2468003e-01
   2.7527528e+00   8.1282671e-01
   2.7727728e+00   8.0067308e-01
   2.7927928e+00   7.8824549e-01
   2.8128128e+00   7.7556998e-01
   2.8328328e+00   7.6267225e-01
   2.8528529e+00   7.4957757e-01
   2.8728729e+00   7.3631071e-01
   2.8928929e+00   7.2289585e-01
   2.9129129e+00   7.0935658e-01
   2.9329329e+00   6.9571579e-01
   2.9529530e+00   6.8199569e-01
   2.9729730e+00   6.6821774e-01
   2.9929930e+00   6.5440261e-01
   3.0130130e+00   6.4057022e-01
   3.0330330e+00   6.2673965e-01
   3.0530531e+00   6.1292917e-01
   3.0730731e+00   5.9915626e-01
   3.0930931e+00   5.8543754e-01
   3.1131131e+00   5.7178882e-01
   3.1331331e+00   5.5822512e-01
   3.1531532e+00   5.4476063e-01
   3.1731732e+00   5.3140878e-01
   3.1931932e+00   5.1818220e-01
   3.2132132e+00   5.0509279e-01
   3.2332332e+00   4.9215169e-01
   3.2532533e+00   4.7936934e-01
   3.2732733e+00   4.6675550e-01
   3.2932933e+00   4.5431924e-01
   3.3133133e+00   4.4206899e-01
   3.3333333e+00   4.3001256e-01
   3.3533534e+00   4.1815718e-01
   3.3733734e+00   4.0650948e-01
   3.3933934e+00   3.9507556e-01
   3.4134134e+00   3.8386100e-01
   3.4334334e+00   3.7287087e-01
   3.4534535e+00   3.6210976e-01
   3.4734735e+00   3.5158182e-01
   3.4934935e+00   3.4129073e-01
   3.5135135e+00   3.3123979e-01
   3.5335335e+00   3.2143189e-01
   3.5535536e+00   3.1186953e-01
   3.5735736e+00   3.0255484e-01
   3.5935936e+00   2.9348963e-01
   3.6136136e+00   2.8467532e-01
   3.6336336e+00   2.7611303e-01
   3.6536537e+00   2.6780356e-01
   3.6736737e+00   2.5974738e-01
   3.6936937e+00   2.5194465e-01
   3.7137137e+00   2.4439524e-01
   3.7337337e+00   2.3709868e-01
   3.7537538e+00   2.3005421e-01
   3.7737738e+00   2.2326077e-01
   3.7937938e+00   2.1671695e-01
   3.8138138e+00   2.1042104e-01
   3.8338338e+00   2.0437100e-01
   3.8538539e+00   1.9856445e-01
   3.8738739e+00   1.9299864e-01
   3.8938939e+00   1.8767051e-01
   3.9139139e+00   1.8257659e-01
   3.9339339e+00   1.7771306e-01
   3.9539540e+00   1.7307574e-01
   3.9739740e+00   1.6866003e-01
   3.9939940e+00   1.6446100e-01
   4.0140140e+00   1.6047330e-01
   4.0340340e+00   1.5669122e-01
   4.0540541e+00   1.5310871e-01
   4.0740741e+00   1.4971935e-01
   4.0940941e+00   1.4651641e-01
   4.1141141e+00   1.4349286e-01
   4.1341341e+00   1.4064141e-01
   4.1541542e+00   1.3795452e-01
   4.1741742e+00   1.3542446e-01
   4.1941942e+00   1.3304335e-01
   4.2142142e+00   1.3080319e-01
   4.2342342e+00   1.2869592e-01
   4.2542543e+00   1.2671346e-01
   4.2742743e+00   1.2484776e-01
   4.2942943e+00   1.2309083e-01
   4.3143143e+00   1.2143479e-01
   4.3343343e+00   1.1987194e-01
   4.3543544e+00   1.1839474e-01
   4.3743744e+00   1.1699588e-01
   4.3943944e+00   1.1566830e-01
   4.4144144e+00   1.1440523e-01
   4.4344344e+00   1.1320017e-01
   4.4544545e+00   1.1204695e-01
   4.4744745e+00   1.1093973e-01
   4.4944945e+00   1.0987297e-01
   4.5145145e+00   1.0884150e-01
   4.5345345e+00   1.0784046e-01
   4.5545546e+00   1.0686534e-01
   4.5745746e+00   1.0591194e-01
   4.5945946e+00   1.0497641e-01
   4.6146146e+00   1.0405520e-01
   4.6346346e+00   1.0314504e-01
   4.6546547e+00   1.0224299e-01
   4.6746747e+00   1.0134636e-01
   4.6946947e+00   1.0045274e-01
   4.7147147e+00   9.9559966e-02
   4.7347347e+00   9.8666118e-02
   4.7547548e+00   9.7769496e-02
   4.7747748e+00   9.6868613e-02
   4.7947948e+00   9.5962181e-02
   4.8148148e+00   9.5049094e-02
   4.8348348e+00   9.4128419e-02
   4.8548549e+00   9.3199382e-02
   4.8748749e+00   9.2261359e-02
   4.8948949e+00   9.1313859e-02
   4.9149149e+00   9.0356518e-02
   4.9349349e+00   8.9389087e-02
   4.9549550e+00   8.8411422e-02
   4.9749750e+00   8.7423477e-02
   4.9949950e+00   8.6425292e-02
   5.0150150e+00   8.5416986e-02
   5.0350350e+00   8.4398752e-02
   5.0550551e+00   8.3370846e-02
   5.0750751e+00   8.2333582e-02
   5.0950951e+00   8.1287327e-02
   5.1151151e+00   8.0232492e-02
   5.1351351e+00   7.9169530e-02
   5.1551552e+00   7.8098930e-02
   5.1751752e+00   7.7021210e-02
   5.1951952e+00   7.5936916e-02
   5.2152152e+00   7.4846615e-02
   5.2352352e+00   7.3750895e-02
   5.2552553e+00   7.2650356e-02
   5.2752753e+00   7.1545615e-02
   5.2952953e+00   7.0437292e-02
   5.3153153e+00   6.9326019e-02
   5.3353353e+00   6.8212430e-02
   5.3553554e+00   6.7097160e-02
   5.3753754e+00   6.5980846e-02
   5.3953954e+00   6.4864120e-02
   5.4154154e+00   6.3747613e-02
   5.4354354e+00   6.2631949e-02
   5.4554555e+00   6.1517745e-02
   5.4754755e+00   6.0405613e-02
   5.4954955e+00   5.9296151e-02
   5.5155155e+00   5.8189951e-02
   5.5355355e+00   5.7087591e-02
   5.5555556e+00   5.5989639e-02
   5.5755756e+00   5.4896650e-02
   5.5955956e+00   5.3809163e-02
   5.6156156e+00   5.2727708e-02
   5.6356356e+00   5.1652796e-02
   5.6556557e+00   5.0584927e-02
   5.6756757e+00   4.9524583e-02
   5.6956957e+00   4.8472232e-02
   5.7157157e+00   4.7428327e-02
   5.7357357e+00   4.6393304e-02
   5.7557558e+00   4.5367584e-02
   5.7757758e+00   4.4351573e-02
   5.7957958e+00   4.3345658e-02
   5.8158158e+00   4.2350214e-02
   5.8358358e+00   4.1365597e-02
   5.8558559e+00   4.0392149e-02
   5.8758759e+00   3.9430196e-02
   5.8958959e+00   3.8480048e-02
   5.9159159e+00   3.7542001e-02
   5.9359359e+00   3.6616333e-02
   5.9559560e+00   3.5703311e-02
   5.9759760e+00   3.4803184e-02
   5.9959960e+00   3.3916189e-02
   6.0160160e+00   3.3042546e-02
   6.0360360e+00   3.2182464e-02
   6.0560561e+00   3.1336138e-02
   6.0760761e+00   3.0503747e-02
   6.0960961e+00   2.9685460e-02
   6.1161161e+00   2.8881432e-02
   6.1361361e+00   2.8091807e-02
   6.1561562e+00   2.7316714e-02
   6.1761762e+00   2.6556273e-02
   6.1961962e+00   2.5810591e-02
   6.2162162e+00   2.5079767e-02
   6.2362362e+00   2.4363884e-02
   6.2562563e+00   2.3663020e-02
   6.2762763e+00   2.2977239e-02
   6.2962963e+00   2.2306598e-02
   6.3163163e+00   2.1651141e-02
   6.3363363e+00   2.1010905e-02
   6.3563564e+00   2.0385918e-02
   6.3763764e+00   1.9776199e-02
   6.3963964e+00   1.9181757e-02
   6.4164164e+00   1.8602594e-02
   6.4364364e+00   1.8038701e-02
   6.4564565e+00   1.7490064e-02
   6.4764765e+00   1.6956658e-02
   6.4964965e+00   1.6438451e-02
   6.5165165e+00   1.5935402e-02
   6.5365365e+00   1.5447460e-02
   6.5565566e+00   1.4974566e-02
   6.5765766e+00   1.4516655e-02
   6.5965966e+00   1.4073646e-02
   6.6166166e+00   1.3645455e-02
   6.6366366e+00   1.3231982e-02
   6.6566567e+00   1.2833120e-02
   6.6766767e+00   1.2448749e-02
   6.6966967e+00   1.2078735e-02
   6.7167167e+00   1.1722935e-02
   6.7367367e+00   1.1381190e-02
   6.7567568e+00   1.1053326e-02
   6.7767768e+00   1.0739155e-02
   6.7967968e+00   1.0438474e-02
   6.8168168e+00   1.0151060e-02
   6.8368368e+00   9.8766772e-03
   6.8568569e+00   9.6150685e-03
   6.8768769e+00   9.3659601e-03
   6.8968969e+00   9.1290596e-03
   6.9169169e+00   8.9040557e-03
   6.9369369e+00   8.6906191e-03
   6.9569570e+00   8.4884025e-03
   6.9769770e+00   8.2970413e-03
   6.9969970e+00   8.1161545e-03
   7.0170170e+00   7.9453460e-03
   7.0370370e+00   7.7842061e-03
   7.0570571e+00   7.6323132e-03
   7.0770771e+00   7.4892356e-03
   7.0970971e+00   7.3545337e-03
   7.1171171e+00   7.2277624e-03
   7.1371371e+00   7.1084732e-03
   7.1571572e+00   6.9962170e-03
   7.1771772e+00   6.8905462e-03
   7.1971972e+00   6.7910171e-03
   7.2172172e+00   6.6971924e-03
   7.2372372e+00   6.6086431e-03
   7.2572573e+00   6.5249505e-03
   7.2772773e+00   6.4457084e-03
   7.2972973e+00   6.3705241e-03
   7.3173173e+00   6.2990201e-03
   7.3373373e+00   6.2308351e-03
   7.3573574e+00   6.1656248e-03
   7.3773774e+00   6.1030628e-03
   7.3973974e+00   6.0428409e-03
   7.4174174e+00   5.9846692e-03
   7.4374374e+00   5.9282765e-03
   7.4574575e+00   5.8734099e-03
   7.4774775e+00   5.8198345e-03
   7.4974975e+00   5.7673335e-03
   7.5175175e+00   5.7157072e-03
   7.5375375e+00   5.6647727e-03
   7.5575576e+00   5.6143632e-03
   7.5775776e+00   5.5643275e-03
   7.5975976e+00   5.5145290e-03
   7.6176176e+00   5.4648452e-03
   7.6376376e+00   5.4151667e-03
   7.6576577e+00   5.3653967e-03
   7.6776777e+00   5.3154502e-03
   7.6976977e+00   5.2652531e-03
   7.7177177e+00   5.2147417e-03
   7.7377377e+00   5.1638616e-03
   7.7577578e+00   5.1125676e-03
   7.7777778e+00   5.0608225e-03
   7.7977978e+00   5.0085969e-03
   7.8178178e+00   4.9558683e-03
   7.8378378e+00   4.9026206e-03
   7.8578579e+00   4.8488436e-03
   7.8778779e+00   4.7945327e-03
   7.8978979e+00   4.7396878e-03
   7.9179179e+00   4.6843138e-03
   7.9379379e+00   4.6284190e-03
   7.9579580e+00   4.5720159e-03
   7.9779780e+00   4.5151200e-03
   7.9979980e+00   4.4577498e-03
   8.0180180e+00   4.3999262e-03
   8.0380380e+00   4.3416727e-03
   8.0580581e+00   4.2830146e-03
   8.0780781e+00   4.2239791e-03
   8.0980981e+00   4.1645948e-03
   8.1181181e+00   4.1048916e-03
   8.1381381e+00   4.0449006e-03
   8.1581582e+00   3.9846537e-03
   8.1781782e+00   3.9241835e-03
   8.1981982e+00   3.8635233e-03
   8.2182182e+00   3.8027067e-03
   8.2382382e+00   3.7417676e-03
   8.2582583e+00   3.6807400e-03
   8.2782783e+00   3.6196580e-03
   8.2982983e+00   3.5585557e-03
   8.3183183e+00   3.4974669e-03
   8.3383383e+00   3.4364252e-03
   8.3583584e+00   3.3754638e-03
   8.3783784e+00   3.3146156e-03
   8.3983984e+00   3.2539131e-03
   8.4184184e+00   3.1933881e-03
   8.4384384e+00   3.1330719e-03
   8.4584585e+00   3.0729951e-03
   8.4784785e+00   3.0131879e-03
   8.4984985e+00   2.9536794e-03
   8.5185185e+00   2.8944984e-03
   8.5385385e+00   2.8356725e-03
   8.5585586e+00   2.7772289e-03
   8.5785786e+00   2.7191938e-03
   8.5985986e+00   2.6615927e-03
   8.6186186e+00   2.6044500e-03
   8.6386386e+00   2.5477896e-03
   8.6586587e+00   2.4916345e-03
   8.6786787e+00   2.4360065e-03
   8.6986987e+00   2.3809271e-03
   8.7187187e+00   2.3264164e-03
   8.7387387e+00   2.2724941e-03
   8.7587588e+00   2.2191787e-03
   8.7787788e+00   2.1664881e-03
   8.7987988e+00   2.1144393e-03
   8.8188188e+00   2.0630483e-03
   8.8388388e+00   2.0123305e-03
   8.8588589e+00   1.9623005e-03
   8.8788789e+00   1.9129720e-03
   8.8988989e+00   1.8643579e-03
   8.9189189e+00   1.8164703e-03
   8.9389389e+00   1.7693208e-03
   8.9589590e+00   1.7229200e-03
   8.9789790e+00   1.6772778e-03
   8.9989990e+00   1.6324035e-03
   9.0190190e+00   1.5883058e-03
   9.0390390e+00   1.5449924e-03
   9.0590591e+00   1.5024706e-03
   9.0790791e+00   1.4607471e-03
   9.0990991e+00   1.4198278e-03
   9.1191191e+00   1.3797180e-03
   9.1391391e+00   1.3404227e-03
   9.1591592e+00   1.3019460e-03
   9.1791792e+00   1.2642915e-03
   9.1991992e+00   1.2274625e-03
   9.2192192e+00   1.1914615e-03
   9.2392392e+00   1.1562906e-03
   9.2592593e+00   1.1219515e-03
   9.2792793e+00   1.0884452e-03
   9.2992993e+00   1.0557724e-03
   9.3193193e+00   1.0239332e-03
   9.3393393e+00   9.9292744e-04
   9.3593594e+00   9.6275427e-04
   9.3793794e+00   9.3341251e-04
   9.3993994e+00   9.0490049e-04
   9.4194194e+00   8.7721609e-04
   9.4394394e+00   8.5035672e-04
   9.4594595e+00   8.2431929e-04
   9.4794795e+00   7.9910025e-04
   9.4994995e+00   7.7469551e-04
   9.5195195e+00   7.5110047e-04
   9.5395395e+00   7.2830996e-04
   9.5595596e+00   7.0631823e-04
   9.5795796e+00   6.8511893e-04
   9.5995996e+00   6.6470502e-04
   9.6196196e+00   6.4506881e-04
   9.6396396e+00   6.2620186e-04
   9.6596597e+00   6.0809496e-04
   9.6796797e+00   5.9073809e-04
   9.6996997e+00   5.7412037e-04
   9.7197197e+00   5.5823002e-04
   9.7397397e+00   5.4305435e-04
   9.7597598e+00   5.2857969e-04
   9.7797798e+00   5.1479138e-04
   9.7997998e+00   5.0167376e-04
   9.8198198e+00   4.8921017e-04
   9.8398398e+00   4.7738293e-04
   9.8598599e+00   4.6617340e-04
   9.8798799e+00   4.5556194e-04
   9.8998999e+00   4.4552806e-04
   9.9199199e+00   4.3605038e-04
   9.9399399e+00   4.2710677e-04
   9.9599600e+00   4.1867441e-04
   9.9799800e+00   4.1072991e-04
   1.0000000e+01   4.0324941e-04


==> 3Sol_real_opt_mid9.dat <==
  -1.0000000e+01   9.2223295e-04
  -9.9799800e+00   9.4140400e-04
  -9.9599600e+00   9.6071998e-04
  -9.9399399e+00   9.8017366e-04
  -9.9199199e+00   9.9975748e-04
  -9.8998999e+00   1.0194635e-03
  -9.8798799e+00   1.0392835e-03
  -9.8598599e+00   1.0592088e-03
  -9.8398398e+00   1.0792305e-03
  -9.8198198e+00   1.0993393e-03
  -9.7997998e+00   1.1195253e-03
  -9.7797798e+00   1.1397786e-03
  -9.7597598e+00   1.1600887e-03
  -9.7397397e+00   1.1804447e-03
  -9.7197197e+00   1.2008355e-03
  -9.6996997e+00   1.2212494e-03
  -9.6796797e+00   1.2416744e-03
  -9.6596597e+00   1.2620982e-03
  -9.6396396e+00   1.2825078e-03
  -9.6196196e+00   1.3028901e-03
  -9.5995996e+00   1.3232316e-03
  -9.5795796e+00   1.3435181e-03
  -9.5595596e+00   1.3637352e-03
  -9.5395395e+00   1.3838682e-03
  -9.5195195e+00   1.4039018e-03
  -9.4994995e+00   1.4238202e-03
  -9.4794795e+00   1.4436075e-03
  -9.4594595e+00   1.4632472e-03
  -9.4394394e+00   1.4827223e-03
  -9.4194194e+00   1.5020155e-03
  -9.3993994e+00   1.5211091e-03
  -9.3793794e+00   1.5399849e-03
  -9.3593594e+00   1.5586245e-03
  -9.3393393e+00   1.5770089e-03
  -9.3193193e+00   1.5951187e-03
  -9.2992993e+00   1.6129341e-03
  -9.2792793e+00   1.6304351e-03
  -9.2592593e+00   1.6476010e-03
  -9.2392392e+00   1.6644111e-03
  -9.2192192e+00   1.6808439e-03
  -9.1991992e+00   1.6968778e-03
  -9.1791792e+00   1.7124908e-03
  -9.1591592e+00   1.7276604e-03
  -9.1391391e+00   1.7423641e-03
  -9.1191191e+00   1.7565786e-03
  -9.0990991e+00   1.7702806e-03
  -9.0790791e+00   1.7834464e-03
  -9.0590591e+00   1.7960519e-03
  -9.0390390e+00   1.8080728e-03
  -9.0190190e+00   1.8194846e-03
  -8.9989990e+00   1.8302624e-03
  -8.9789790e+00   1.8403811e-03
  -8.9589590e+00   1.8498153e-03
  -8.9389389e+00   1.8585395e-03
  -8.9189189e+00   1.8665280e-03
  -8.8988989e+00   1.8737548e-03
  -8.8788789e+00   1.8801938e-03
  -8.8588589e+00   1.8858189e-03
  -8.8388388e+00   1.8906037e-03
  -8.8188188e+00   1.8945217e-03
  -8.7987988e+00   1.8975465e-03
  -8.7787788e+00   1.8996515e-03
  -8.7587588e+00   1.9008102e-03
  -8.7387387e+00   1.9009961e-03
  -8.7187187e+00   1.9001827e-03
  -8.6986987e+00   1.8983435e-03
  -8.6786787e+00   1.8954523e-03
  -8.6586587e+00   1.8914828e-03
  -8.6386386e+00   1.8864092e-03
  -8.6186186e+00   1.8802056e-03
  -8.5985986e+00   1.8728465e-03
  -8.5785786e+00   1.8643066e-03
  -8.5585586e+00   1.8545610e-03
  -8.5385385e+00   1.8435852e-03
  -8.5185185e+00   1.8313550e-03
  -8.4984985e+00   1.8178468e-03
  -8.4784785e+00   1.8030373e-03
  -8.4584585e+00   1.7869039e-03
  -8.4384384e+00   1.7694247e-03
  -8.4184184e+00   1.7505782e-03
  -8.3983984e+00   1.7303437e-03
  -8.3783784e+00   1.7087013e-03
  -8.3583584e+00   1.6856320e-03
  -8.3383383e+00   1.6611175e-03
  -8.3183183e+00   1.6351405e-03
  -8.2982983e+00   1.6076847e-03
  -8.2782783e+00   1.5787349e-03
  -8.2582583e+00   1.5482769e-03
  -8.2382382e+00   1.5162979e-03
  -8.2182182e+00   1.4827861e-03
  -8.1981982e+00   1.4477312e-03
  -8.1781782e+00   1.4111242e-03
  -8.1581582e+00   1.3729577e-03
  -8.1381381e+00   1.3332258e-03
  -8.1181181e+00   1.2919242e-03
  -8.0980981e+00   1.2490502e-03
  -8.0780781e+00   1.2046032e-03
  -8.0580581e+00   1.1585842e-03
  -8.0380380e+00   1.1109962e-03
  -8.0180180e+00   1.0618445e-03
  -7.9979980e+00   1.0111361e-03
  -7.9779780e+00   9.5888064e-04
  -7.9579580e+00   9.0508987e-04
  -7.9379379e+00   8.4977803e-04
  -7.9179179e+00   7.9296186e-04
  -7.8978979e+00   7.3466074e-04
  -7.8778779e+00   6.7489676e-04
  -7.8578579e+00   6.1369485e-04
  -7.8378378e+00   5.5108285e-04
  -7.8178178e+00   4.8709168e-04
  -7.7977978e+00   4.2175537e-04
  -7.7777778e+00   3.5511124e-04
  -7.7577578e+00   2.8719999e-04
  -7.7377377e+00   2.1806579e-04
  -7.7177177e+00   1.4775646e-04
  -7.6976977e+00   7.6323518e-05
  -7.6776777e+00   3.8223506e-06
  -7.6576577e+00   6.9687680e-05
  -7.6376376e+00   1.4414311e-04
  -7.6176176e+00   2.1947624e-04
  -7.5975976e+00   2.9561501e-04
  -7.5775776e+00   3.7248289e-04
  -7.5575576e+00   4.4999870e-04
  -7.5375375e+00   5.2807653e-04
  -7.5175175e+00   6.0662555e-04
  -7.4974975e+00   6.8554993e-04
  -7.4774775e+00   7.6474864e-04
  -7.4574575e+00   8.4411536e-04
  -7.4374374e+00   9.2353832e-04
  -7.4174174e+00   1.0029002e-03
  -7.3973974e+00   1.0820778e-03
  -7.3773774e+00   1.1609422e-03
  -7.3573574e+00   1.2393583e-03
  -7.3373373e+00   1.3171851e-03
  -7.3173173e+00   1.3942749e-03
  -7.2972973e+00   1.4704737e-03
  -7.2772773e+00   1.5456210e-03
  -7.2572573e+00   1.6195493e-03
  -7.2372372e+00   1.6920844e-03
  -7.2172172e+00   1.7630447e-03
  -7.1971972e+00   1.8322417e-03
  -7.1771772e+00   1.8994793e-03
  -7.1571572e+00   1.9645539e-03
  -7.1371371e+00   2.0272543e-03
  -7.1171171e+00   2.0873614e-03
  -7.0970971e+00   2.1446481e-03
  -7.0770771e+00   2.1988790e-03
  -7.0570571e+00   2.2498107e-03
  -7.0370370e+00   2.2971910e-03
  -7.0170170e+00   2.3407594e-03
  -6.9969970e+00   2.3802464e-03
  -6.9769770e+00   2.4153738e-03
  -6.9569570e+00   2.4458542e-03
  -6.9369369e+00   2.4713910e-03
  -6.9169169e+00   2.4916782e-03
  -6.8968969e+00   2.5064006e-03
  -6.8768769e+00   2.5152331e-03
  -6.8568569e+00   2.5178408e-03
  -6.8368368e+00   2.5138790e-03
  -6.8168168e+00   2.5029931e-03
  -6.7967968e+00   2.4848179e-03
  -6.7767768e+00   2.4589783e-03
  -6.7567568e+00   2.4250886e-03
  -6.7367367e+00   2.3827526e-03
  -6.7167167e+00   2.3315633e-03
  -6.6966967e+00   2.2711031e-03
  -6.6766767e+00   2.2009433e-03
  -6.6566567e+00   2.1206444e-03
  -6.6366366e+00   2.0297556e-03
  -6.6166166e+00   1.9278149e-03
  -6.5965966e+00   1.8143493e-03
  -6.5765766e+00   1.6888739e-03
  -6.5565566e+00   1.5508929e-03
  -6.5365365e+00   1.3998984e-03
  -6.5165165e+00   1.2353713e-03
  -6.4964965e+00   1.0567806e-03
  -6.4764765e+00   8.6358374e-04
  -6.4564565e+00   6.5522613e-04
  -6.4364364e+00   4.3114155e-04
  -6.4164164e+00   1.9075185e-04
  -6.3963964e+00   6.6533009e-05
  -6.3763764e+00   3.4131496e-04
  -6.3563564e+00   6.3420784e-04
  -6.3363363e+00   9.4583744e-04
  -6.3163163e+00   1.2768414e-03
  -6.2962963e+00   1.6278693e-03
  -6.2762763e+00   1.9995826e-03
  -6.2562563e+00   2.3926544e-03
  -6.2362362e+00   2.8077699e-03
  -6.2162162e+00   3.2456256e-03
  -6.1961962e+00   3.7069299e-03
  -6.1761762e+00   4.1924027e-03
  -6.1561562e+00   4.7027753e-03
  -6.1361361e+00   5.2387903e-03
  -6.1161161e+00   5.8012017e-03
  -6.0960961e+00   6.3907742e-03
  -6.0760761e+00   7.0082839e-03
  -6.0560561e+00   7.6545172e-03
  -6.0360360e+00   8.3302713e-03
  -6.0160160e+00   9.0363538e-03
  -5.9959960e+00   9.7735823e-03
  -5.9759760e+00   1.0542784e-02
  -5.9559560e+00   1.1344797e-02
  -5.9359359e+00   1.2180468e-02
  -5.9159159e+00   1.3050652e-02
  -5.8958959e+00   1.3956213e-02
  -5.8758759e+00   1.4898026e-02
  -5.8558559e+00   1.5876971e-02
  -5.8358358e+00   1.6893937e-02
  -5.8158158e+00   1.7949822e-02
  -5.7957958e+00   1.9045527e-02
  -5.7757758e+00   2.0181963e-02
  -5.7557558e+00   2.1360047e-02
  -5.7357357e+00   2.2580700e-02
  -5.7157157e+00   2.3844849e-02
  -5.6956957e+00   2.5153426e-02
  -5.6756757e+00   2.6507366e-02
  -5.6556557e+00   2.7907608e-02
  -5.6356356e+00   2.9355095e-02
  -5.6156156e+00   3.0850771e-02
  -5.5955956e+00   3.2395581e-02
  -5.5755756e+00   3.3990473e-02
  -5.5555556e+00   3.5636393e-02
  -5.5355355e+00   3.7334289e-02
  -5.5155155e+00   3.9085104e-02
  -5.4954955e+00   4.0889783e-02
  -5.4754755e+00   4.2749266e-02
  -5.4554555e+00   4.4664488e-02
  -5.4354354e+00   4.6636381e-02
  -5.4154154e+00   4.8665870e-02
  -5.3953954e+00   5.0753875e-02
  -5.3753754e+00   5.2901308e-02
  -5.3553554e+00   5.5109069e-02
  -5.3353353e+00   5.7378052e-02
  -5.3153153e+00   5.9709138e-02
  -5.2952953e+00   6.2103195e-02
  -5.2752753e+00   6.4561081e-02
  -5.2552553e+00   6.7083634e-02
  -5.2352352e+00   6.9671680e-02
  -5.2152152e+00   7.2326026e-02
  -5.1951952e+00   7.5047460e-02
  -5.1751752e+00   7.7836749e-02
  -5.1551552e+00   8.0694638e-02
  -5.1351351e+00   8.3621851e-02
  -5.1151151e+00   8.6619084e-02
  -5.0950951e+00   8.9687006e-02
  -5.0750751e+00   9.2826260e-02
  -5.0550551e+00   9.6037455e-02
  -5.0350350e+00   9.9321171e-02
  -5.0150150e+00   1.0267795e-01
  -4.9949950e+00   1.0610830e-01
  -4.9749750e+00   1.0961270e-01
  -4.9549550e+00   1.1319157e-01
  -4.9349349e+00   1.1684529e-01
  -4.9149149e+00   1.2057421e-01
  -4.8948949e+00   1.2437863e-01
  -4.8748749e+00   1.2825879e-01
  -4.8548549e+00   1.3221488e-01
  -4.8348348e+00   1.3624704e-01
  -4.8148148e+00   1.4035535e-01
  -4.7947948e+00   1.4453983e-01
  -4.7747748e+00   1.4880045e-01
  -4.7547548e+00   1.5313709e-01
  -4.7347347e+00   1.5754958e-01
  -4.7147147e+00   1.6203767e-01
  -4.6946947e+00   1.6660105e-01
  -4.6746747e+00   1.7123931e-01
  -4.6546547e+00   1.7595198e-01
  -4.6346346e+00   1.8073850e-01
  -4.6146146e+00   1.8559822e-01
  -4.5945946e+00   1.9053039e-01
  -4.5745746e+00   1.9553419e-01
  -4.5545546e+00   2.0060869e-01
  -4.5345345e+00   2.0575285e-01
  -4.5145145e+00   2.1096555e-01
  -4.4944945e+00   2.1624554e-01
  -4.4744745e+00   2.2159146e-01
  -4.4544545e+00   2.2700186e-01
  -4.4344344e+00   2.3247515e-01
  -4.4144144e+00   2.3800961e-01
  -4.3943944e+00   2.4360342e-01
  -4.3743744e+00   2.4925460e-01
  -4.3543544e+00   2.5496108e-01
  -4.3343343e+00   2.6072060e-01
  -4.3143143e+00   2.6653080e-01
  -4.2942943e+00   2.7238917e-01
  -4.2742743e+00   2.7829304e-01
  -4.2542543e+00   2.8423960e-01
  -4.2342342e+00   2.9022587e-01
  -4.2142142e+00   2.9624875e-01
  -4.1941942e+00   3.0230494e-01
  -4.1741742e+00   3.0839100e-01
  -4.1541542e+00   3.1450332e-01
  -4.1341341e+00   3.2063813e-01
  -4.1141141e+00   3.2679147e-01
  -4.0940941e+00   3.3295923e-01
  -4.0740741e+00   3.3913712e-01
  -4.0540541e+00   3.4532067e-01
  -4.0340340e+00   3.5150523e-01
  -4.0140140e+00   3.5768600e-01
  -3.9939940e+00   3.6385796e-01
  -3.9739740e+00   3.7001596e-01
  -3.9539540e+00   3.7615464e-01
  -3.9339339e+00   3.8226847e-01
  -3.9139139e+00   3.8835175e-01
  -3.8938939e+00   3.9439861e-01
  -3.8738739e+00   4.0040301e-01
  -3.8538539e+00   4.0635872e-01
  -3.8338338e+00   4.1225938e-01
  -3.8138138e+00   4.1809845e-01
  -3.7937938e+00   4.2386922e-01
  -3.7737738e+00   4.2956486e-01
  -3.7537538e+00   4.3517836e-01
  -3.7337337e+00   4.4070260e-01
  -3.7137137e+00   4.4613031e-01
  -3.6936937e+00   4.5145410e-01
  -3.6736737e+00   4.5666646e-01
  -3.6536537e+00   4.6175978e-01
  -3.6336336e+00   4.6672634e-01
  -3.6136136e+00   4.7155834e-01
  -3.5935936e+00   4.7624789e-01
  -3.5735736e+00   4.8078705e-01
  -3.5535536e+00   4.8516781e-01
  -3.5335335e+00   4.8938213e-01
  -3.5135135e+00   4.9342193e-01
  -3.4934935e+00   4.9727912e-01
  -3.4734735e+00   5.0094562e-01
  -3.4534535e+00   5.0441332e-01
  -3.4334334e+00   5.0767419e-01
  -3.4134134e+00   5.1072021e-01
  -3.3933934e+00   5.1354342e-01
  -3.3733734e+00   5.1613594e-01
  -3.3533534e+00   5.1848997e-01
  -3.3333333e+00   5.2059783e-01
  -3.3133133e+00   5.2245193e-01
  -3.2932933e+00   5.2404484e-01
  -3.2732733e+00   5.2536928e-01
  -3.2532533e+00   5.2641811e-01
  -3.2332332e+00   5.2718439e-01
  -3.2132132e+00   5.2766138e-01
  -3.1931932e+00   5.2784253e-01
  -3.1731732e+00   5.2772152e-01
  -3.1531532e+00   5.2729227e-01
  -3.1331331e+00   5.2654895e-01
  -3.1131131e+00   5.2548596e-01
  -3.0930931e+00   5.2409800e-01
  -3.0730731e+00   5.2238004e-01
  -3.0530531e+00   5.2032734e-01
  -3.0330330e+00   5.1793544e-01
  -3.0130130e+00   5.1520021e-01
  -2.9929930e+00   5.1211781e-01
  -2.9729730e+00   5.0868472e-01
  -2.9529530e+00   5.0489774e-01
  -2.9329329e+00   5.0075399e-01
  -2.9129129e+00   4.9625092e-01
  -2.8928929e+00   4.9138630e-01
  -2.8728729e+00   4.8615823e-01
  -2.8528529e+00   4.8056514e-01
  -2.8328328e+00   4.7460577e-01
  -2.8128128e+00   4.6827919e-01
  -2.7927928e+00   4.6158479e-01
  -2.7727728e+00   4.5452228e-01
  -2.7527528e+00   4.4709167e-01
  -2.7327327e+00   4.3929329e-01
  -2.7127127e+00   4.3112776e-01
  -2.6926927e+00   4.2259600e-01
  -2.6726727e+00   4.1369922e-01
  -2.6526527e+00   4.0443891e-01
  -2.6326326e+00   3.9481686e-01
  -2.6126126e+00   3.8483510e-01
  -2.5925926e+00   3.7449595e-01
  -2.5725726e+00   3.6380200e-01
  -2.5525526e+00   3.5275608e-01
  -2.5325325e+00   3.4136129e-01
  -2.5125125e+00   3.2962098e-01
  -2.4924925e+00   3.1753874e-01
  -2.4724725e+00   3.0511843e-01
  -2.4524525e+00   2.9236415e-01
  -2.4324324e+00   2.7928026e-01
  -2.4124124e+00   2.6587137e-01
  -2.3923924e+00   2.5214235e-01
  -2.3723724e+00   2.3809834e-01
  -2.3523524e+00   2.2374477e-01
  -2.3323323e+00   2.0908733e-01
  -2.3123123e+00   1.9413204e-01
  -2.2922923e+00   1.7888522e-01
  -2.2722723e+00   1.6335351e-01
  -2.2522523e+00   1.4754392e-01
  -2.2322322e+00   1.3146382e-01
  -2.2122122e+00   1.1512098e-01
  -2.1921922e+00   9.8523584e-02
  -2.1721722e+00   8.1680282e-02
  -2.1521522e+00   6.4600194e-02
  -2.1321321e+00   4.7292958e-02
  -2.1121121e+00   2.9768764e-02
  -2.0920921e+00   1.2038394e-02
  -2.0720721e+00   5.8867394e-03
  -2.0520521e+00   2.3994549e-02
  -2.0320320e+00   4.2272227e-02
  -2.0120120e+00   6.0706200e-02
  -1.9919920e+00   7.9282077e-02
  -1.9719720e+00   9.7984600e-02
  -1.9519520e+00   1.1679759e-01
  -1.9319319e+00   1.3570391e-01
  -1.9119119e+00   1.5468538e-01
  -1.8918919e+00   1.7372275e-01
  -1.8718719e+00   1.9279564e-01
  -1.8518519e+00   2.1188249e-01
  -1.8318318e+00   2.3096049e-01
  -1.8118118e+00   2.5000555e-01
  -1.7917918e+00   2.6899224e-01
  -1.7717718e+00   2.8789378e-01
  -1.7517518e+00   3.0668192e-01
  -1.7317317e+00   3.2532699e-01
  -1.7117117e+00   3.4379783e-01
  -1.6916917e+00   3.6206174e-01
  -1.6716717e+00   3.8008450e-01
  -1.6516517e+00   3.9783033e-01
  -1.6316316e+00   4.1526192e-01
  -1.6116116e+00   4.3234039e-01
  -1.5915916e+00   4.4902531e-01
  -1.5715716e+00   4.6527476e-01
  -1.5515516e+00   4.8104532e-01
  -1.5315315e+00   4.9629212e-01
  -1.5115115e+00   5.1096892e-01
  -1.4914915e+00   5.2502814e-01
  -1.4714715e+00   5.3842095e-01
  -1.4514515e+00   5.5109734e-01
  -1.4314314e+00   5.6300624e-01
  -1.4114114e+00   5.7409559e-01
  -1.3913914e+00   5.8431247e-01
  -1.3713714e+00   5.9360321e-01
  -1.3513514e+00   6.0191351e-01
  -1.3313313e+00   6.0918856e-01
  -1.3113113e+00   6.1537316e-01
  -1.2912913e+00   6.2041188e-01
  -1.2712713e+00   6.2424912e-01
  -1.2512513e+00   6.2682927e-01
  -1.2312312e+00   6.2809682e-01
  -1.2112112e+00   6.2799641e-01
  -1.1911912e+00   6.2647295e-01
  -1.1711712e+00   6.2347167e-01
  -1.1511512e+00   6.1893816e-01
  -1.1311311e+00   6.1281840e-01
  -1.1111111e+00   6.0505875e-01
  -1.0910911e+00   5.9560592e-01
  -1.0710711e+00   5.8440691e-01
  -1.0510511e+00   5.7140894e-01
  -1.0310310e+00   5.5655929e-01
  -1.0110110e+00   5.3980521e-01
  -9.9099099e-01   5.2109370e-01
  -9.7097097e-01   5.0037130e-01
  -9.5095095e-01   4.7758389e-01
  -9.3093093e-01   4.5267642e-01
  -9.1091091e-01   4.2559260e-01
  -8.9089089e-01   3.9627468e-01
  -8.7087087e-01   3.6466308e-01
  -8.5085085e-01   3.3069616e-01
  -8.3083083e-01   2.9430987e-01
  -8.1081081e-01   2.5543755e-01
  -7.9079079e-01   2.1400967e-01
  -7.7077077e-01   1.6995367e-01
  -7.5075075e-01   1.2319387e-01
  -7.3073073e-01   7.3651450e-02
  -7.1071071e-01   2.1244598e-02
  -6.9069069e-01   3.4111215e-02
  -6.7067067e-01   9.2502760e-02
  -6.5065065e-01   1.5401833e-01
  -6.3063063e-01   2.1874674e-01
  -6.1061061e-01   2.8677598e-01
  -5.9059059e-01   3.5819146e-01
  -5.7057057e-01   4.3307375e-01
  -5.5055055e-01   5.1149583e-01
  -5.3053053e-01   5.9351960e-01
  -5.1051051e-01   6.7919177e-01
  -4.9049049e-01   7.6853882e-01
  -4.7047047e-01   8.6156119e-01
  -4.5045045e-01   9.5822640e-01
  -4.3043043e-01   1.0584613e+00
  -4.1041041e-01   1.1621430e+00
  -3.9039039e-01   1.2690898e+00
  -3.7037037e-01   1.3790496e+00
  -3.5035035e-01   1.4916899e+00
  -3.3033033e-01   1.6065857e+00
  -3.1031031e-01   1.7232094e+00
  -2.9029029e-01   1.8409202e+00
  -2.7027027e-01   1.9589570e+00
  -2.5025025e-01   2.0764328e+00
  -2.3023023e-01   2.1923348e+00
  -2.1021021e-01   2.3055289e+00
  -1.9019019e-01   2.4147710e+00
  -1.7017017e-01   2.5187263e+00
  -1.5015015e-01   2.6159966e+00
  -1.3013013e-01   2.7051558e+00
  -1.1011011e-01   2.7847929e+00
  -9.0090090e-02   2.8535610e+00
  -7.0070070e-02   2.9102289e+00
  -5.0050050e-02   2.9537343e+00
  -3.0030030e-02   2.9832310e+00
  -1.0010010e-02   2.9981304e+00
   1.0010010e-02   2.9981304e+00
   3.0030030e-02   2.9832310e+00
   5.0050050e-02   2.9537343e+00
   7.0070070e-02   2.9102289e+00
   9.0090090e-02   2.8535610e+00
   1.1011011e-01   2.7847929e+00
   1.3013013e-01   2.7051558e+00
   1.5015015e-01   2.6159966e+00
   1.7017017e-01   2.5187263e+00
   1.9019019e-01   2.4147710e+00
   2.1021021e-01   2.3055289e+00
   2.3023023e-01   2.1923348e+00
   2.5025025e-01   2.0764328e+00
   2.7027027e-01   1.9589570e+00
   2.9029029e-01   1.8409202e+00
   3.1031031e-01   1.7232094e+00
   3.3033033e-01   1.6065857e+00
   3.5035035e-01   1.4916899e+00
   3.7037037e-01   1.3790496e+00
   3.9039039e-01   1.2690898e+00
   4.1041041e-01   1.1621430e+00
   4.3043043e-01   1.0584613e+00
   4.5045045e-01   9.5822640e-01
   4.7047047e-01   8.6156119e-01
   4.9049049e-01   7.6853882e-01
   5.1051051e-01   6.7919177e-01
   5.3053053e-01   5.9351960e-01
   5.5055055e-01   5.1149583e-01
   5.7057057e-01   4.3307375e-01
   5.9059059e-01   3.5819146e-01
   6.1061061e-01   2.8677598e-01
   6.3063063e-01   2.1874674e-01
   6.5065065e-01   1.5401833e-01
   6.7067067e-01   9.2502760e-02
   6.9069069e-01   3.4111215e-02
   7.1071071e-01   2.1244598e-02
   7.3073073e-01   7.3651450e-02
   7.5075075e-01   1.2319387e-01
   7.7077077e-01   1.6995367e-01
   7.9079079e-01   2.1400967e-01
   8.1081081e-01   2.5543755e-01
   8.3083083e-01   2.9430987e-01
   8.5085085e-01   3.3069616e-01
   8.7087087e-01   3.6466308e-01
   8.9089089e-01   3.9627468e-01
   9.1091091e-01   4.2559260e-01
   9.3093093e-01   4.5267642e-01
   9.5095095e-01   4.7758389e-01
   9.7097097e-01   5.0037130e-01
   9.9099099e-01   5.2109370e-01
   1.0110110e+00   5.3980521e-01
   1.0310310e+00   5.5655929e-01
   1.0510511e+00   5.7140894e-01
   1.0710711e+00   5.8440691e-01
   1.0910911e+00   5.9560592e-01
   1.1111111e+00   6.0505875e-01
   1.1311311e+00   6.1281840e-01
   1.1511512e+00   6.1893816e-01
   1.1711712e+00   6.2347167e-01
   1.1911912e+00   6.2647295e-01
   1.2112112e+00   6.2799641e-01
   1.2312312e+00   6.2809682e-01
   1.2512513e+00   6.2682927e-01
   1.2712713e+00   6.2424912e-01
   1.2912913e+00   6.2041188e-01
   1.3113113e+00   6.1537316e-01
   1.3313313e+00   6.0918856e-01
   1.3513514e+00   6.0191351e-01
   1.3713714e+00   5.9360321e-01
   1.3913914e+00   5.8431247e-01
   1.4114114e+00   5.7409559e-01
   1.4314314e+00   5.6300624e-01
   1.4514515e+00   5.5109734e-01
   1.4714715e+00   5.3842095e-01
   1.4914915e+00   5.2502814e-01
   1.5115115e+00   5.1096892e-01
   1.5315315e+00   4.9629212e-01
   1.5515516e+00   4.8104532e-01
   1.5715716e+00   4.6527476e-01
   1.5915916e+00   4.4902531e-01
   1.6116116e+00   4.3234039e-01
   1.6316316e+00   4.1526192e-01
   1.6516517e+00   3.9783033e-01
   1.6716717e+00   3.8008450e-01
   1.6916917e+00   3.6206174e-01
   1.7117117e+00   3.4379783e-01
   1.7317317e+00   3.2532699e-01
   1.7517518e+00   3.0668192e-01
   1.7717718e+00   2.8789378e-01
   1.7917918e+00   2.6899224e-01
   1.8118118e+00   2.5000555e-01
   1.8318318e+00   2.3096049e-01
   1.8518519e+00   2.1188249e-01
   1.8718719e+00   1.9279564e-01
   1.8918919e+00   1.7372275e-01
   1.9119119e+00   1.5468538e-01
   1.9319319e+00   1.3570391e-01
   1.9519520e+00   1.1679759e-01
   1.9719720e+00   9.7984600e-02
   1.9919920e+00   7.9282077e-02
   2.0120120e+00   6.0706200e-02
   2.0320320e+00   4.2272227e-02
   2.0520521e+00   2.3994549e-02
   2.0720721e+00   5.8867394e-03
   2.0920921e+00   1.2038394e-02
   2.1121121e+00   2.9768764e-02
   2.1321321e+00   4.7292958e-02
   2.1521522e+00   6.4600194e-02
   2.1721722e+00   8.1680282e-02
   2.1921922e+00   9.8523584e-02
   2.2122122e+00   1.1512098e-01
   2.2322322e+00   1.3146382e-01
   2.2522523e+00   1.4754392e-01
   2.2722723e+00   1.6335351e-01
   2.2922923e+00   1.7888522e-01
   2.3123123e+00   1.9413204e-01
   2.3323323e+00   2.0908733e-01
   2.3523524e+00   2.2374477e-01
   2.3723724e+00   2.3809834e-01
   2.3923924e+00   2.5214235e-01
   2.4124124e+00   2.6587137e-01
   2.4324324e+00   2.7928026e-01
   2.4524525e+00   2.9236415e-01
   2.4724725e+00   3.0511843e-01
   2.4924925e+00   3.1753874e-01
   2.5125125e+00   3.2962098e-01
   2.5325325e+00   3.4136129e-01
   2.5525526e+00   3.5275608e-01
   2.5725726e+00   3.6380200e-01
   2.5925926e+00   3.7449595e-01
   2.6126126e+00   3.8483510e-01
   2.6326326e+00   3.9481686e-01
   2.6526527e+00   4.0443891e-01
   2.6726727e+00   4.1369922e-01
   2.6926927e+00   4.2259600e-01
   2.7127127e+00   4.3112776e-01
   2.7327327e+00   4.3929329e-01
   2.7527528e+00   4.4709167e-01
   2.7727728e+00   4.5452228e-01
   2.7927928e+00   4.6158479e-01
   2.8128128e+00   4.6827919e-01
   2.8328328e+00   4.7460577e-01
   2.8528529e+00   4.8056514e-01
   2.8728729e+00   4.8615823e-01
   2.8928929e+00   4.9138630e-01
   2.9129129e+00   4.9625092e-01
   2.9329329e+00   5.0075399e-01
   2.9529530e+00   5.0489774e-01
   2.9729730e+00   5.0868472e-01
   2.9929930e+00   5.1211781e-01
   3.0130130e+00   5.1520021e-01
   3.0330330e+00   5.1793544e-01
   3.0530531e+00   5.2032734e-01
   3.0730731e+00   5.2238004e-01
   3.0930931e+00   5.2409800e-01
   3.1131131e+00   5.2548596e-01
   3.1331331e+00   5.2654895e-01
   3.1531532e+00   5.2729227e-01
   3.1731732e+00   5.2772152e-01
   3.1931932e+00   5.2784253e-01
   3.2132132e+00   5.2766138e-01
   3.2332332e+00   5.2718439e-01
   3.2532533e+00   5.2641811e-01
   3.2732733e+00   5.2536928e-01
   3.2932933e+00   5.2404484e-01
   3.3133133e+00   5.2245193e-01
   3.3333333e+00   5.2059783e-01
   3.3533534e+00   5.1848997e-01
   3.3733734e+00   5.1613594e-01
   3.3933934e+00   5.1354342e-01
   3.4134134e+00   5.1072021e-01
   3.4334334e+00   5.0767419e-01
   3.4534535e+00   5.0441332e-01
   3.4734735e+00   5.0094562e-01
   3.4934935e+00   4.9727912e-01
   3.5135135e+00   4.9342193e-01
   3.5335335e+00   4.8938213e-01
   3.5535536e+00   4.8516781e-01
   3.5735736e+00   4.8078705e-01
   3.5935936e+00   4.7624789e-01
   3.6136136e+00   4.7155834e-01
   3.6336336e+00   4.6672634e-01
   3.6536537e+00   4.6175978e-01
   3.6736737e+00   4.5666646e-01
   3.6936937e+00   4.5145410e-01
   3.7137137e+00   4.4613031e-01
   3.7337337e+00   4.4070260e-01
   3.7537538e+00   4.3517836e-01
   3.7737738e+00   4.2956486e-01
   3.7937938e+00   4.2386922e-01
   3.8138138e+00   4.1809845e-01
   3.8338338e+00   4.1225938e-01
   3.8538539e+00   4.0635872e-01
   3.8738739e+00   4.0040301e-01
   3.8938939e+00   3.9439861e-01
   3.9139139e+00   3.8835175e-01
   3.9339339e+00   3.8226847e-01
   3.9539540e+00   3.7615464e-01
   3.9739740e+00   3.7001596e-01
   3.9939940e+00   3.6385796e-01
   4.0140140e+00   3.5768600e-01
   4.0340340e+00   3.5150523e-01
   4.0540541e+00   3.4532067e-01
   4.0740741e+00   3.3913712e-01
   4.0940941e+00   3.3295923e-01
   4.1141141e+00   3.2679147e-01
   4.1341341e+00   3.2063813e-01
   4.1541542e+00   3.1450332e-01
   4.1741742e+00   3.0839100e-01
   4.1941942e+00   3.0230494e-01
   4.2142142e+00   2.9624875e-01
   4.2342342e+00   2.9022587e-01
   4.2542543e+00   2.8423960e-01
   4.2742743e+00   2.7829304e-01
   4.2942943e+00   2.7238917e-01
   4.3143143e+00   2.6653080e-01
   4.3343343e+00   2.6072060e-01
   4.3543544e+00   2.5496108e-01
   4.3743744e+00   2.4925460e-01
   4.3943944e+00   2.4360342e-01
   4.4144144e+00   2.3800961e-01
   4.4344344e+00   2.3247515e-01
   4.4544545e+00   2.2700186e-01
   4.4744745e+00   2.2159146e-01
   4.4944945e+00   2.1624554e-01
   4.5145145e+00   2.1096555e-01
   4.5345345e+00   2.0575285e-01
   4.5545546e+00   2.0060869e-01
   4.5745746e+00   1.9553419e-01
   4.5945946e+00   1.9053039e-01
   4.6146146e+00   1.8559822e-01
   4.6346346e+00   1.8073850e-01
   4.6546547e+00   1.7595198e-01
   4.6746747e+00   1.7123931e-01
   4.6946947e+00   1.6660105e-01
   4.7147147e+00   1.6203767e-01
   4.7347347e+00   1.5754958e-01
   4.7547548e+00   1.5313709e-01
   4.7747748e+00   1.4880045e-01
   4.7947948e+00   1.4453983e-01
   4.8148148e+00   1.4035535e-01
   4.8348348e+00   1.3624704e-01
   4.8548549e+00   1.3221488e-01
   4.8748749e+00   1.2825879e-01
   4.8948949e+00   1.2437863e-01
   4.9149149e+00   1.2057421e-01
   4.9349349e+00   1.1684529e-01
   4.9549550e+00   1.1319157e-01
   4.9749750e+00   1.0961270e-01
   4.9949950e+00   1.0610830e-01
   5.0150150e+00   1.0267795e-01
   5.0350350e+00   9.9321171e-02
   5.0550551e+00   9.6037455e-02
   5.0750751e+00   9.2826260e-02
   5.0950951e+00   8.9687006e-02
   5.1151151e+00   8.6619084e-02
   5.1351351e+00   8.3621851e-02
   5.1551552e+00   8.0694638e-02
   5.1751752e+00   7.7836749e-02
   5.1951952e+00   7.5047460e-02
   5.2152152e+00   7.2326026e-02
   5.2352352e+00   6.9671680e-02
   5.2552553e+00   6.7083634e-02
   5.2752753e+00   6.4561081e-02
   5.2952953e+00   6.2103195e-02
   5.3153153e+00   5.9709138e-02
   5.3353353e+00   5.7378052e-02
   5.3553554e+00   5.5109069e-02
   5.3753754e+00   5.2901308e-02
   5.3953954e+00   5.0753875e-02
   5.4154154e+00   4.8665870e-02
   5.4354354e+00   4.6636381e-02
   5.4554555e+00   4.4664488e-02
   5.4754755e+00   4.2749266e-02
   5.4954955e+00   4.0889783e-02
   5.5155155e+00   3.9085104e-02
   5.5355355e+00   3.7334289e-02
   5.5555556e+00   3.5636393e-02
   5.5755756e+00   3.3990473e-02
   5.5955956e+00   3.2395581e-02
   5.6156156e+00   3.0850771e-02
   5.6356356e+00   2.9355095e-02
   5.6556557e+00   2.7907608e-02
   5.6756757e+00   2.6507366e-02
   5.6956957e+00   2.5153426e-02
   5.7157157e+00   2.3844849e-02
   5.7357357e+00   2.2580700e-02
   5.7557558e+00   2.1360047e-02
   5.7757758e+00   2.0181963e-02
   5.7957958e+00   1.9045527e-02
   5.8158158e+00   1.7949822e-02
   5.8358358e+00   1.6893937e-02
   5.8558559e+00   1.5876971e-02
   5.8758759e+00   1.4898026e-02
   5.8958959e+00   1.3956213e-02
   5.9159159e+00   1.3050652e-02
   5.9359359e+00   1.2180468e-02
   5.9559560e+00   1.1344797e-02
   5.9759760e+00   1.0542784e-02
   5.9959960e+00   9.7735823e-03
   6.0160160e+00   9.0363538e-03
   6.0360360e+00   8.3302713e-03
   6.0560561e+00   7.6545172e-03
   6.0760761e+00   7.0082839e-03
   6.0960961e+00   6.3907742e-03
   6.1161161e+00   5.8012017e-03
   6.1361361e+00   5.2387903e-03
   6.1561562e+00   4.7027753e-03
   6.1761762e+00   4.1924027e-03
   6.1961962e+00   3.7069299e-03
   6.2162162e+00   3.2456256e-03
   6.2362362e+00   2.8077699e-03
   6.2562563e+00   2.3926544e-03
   6.2762763e+00   1.9995826e-03
   6.2962963e+00   1.6278693e-03
   6.3163163e+00   1.2768414e-03
   6.3363363e+00   9.4583744e-04
   6.3563564e+00   6.3420784e-04
   6.3763764e+00   3.4131496e-04
   6.3963964e+00   6.6533009e-05
   6.4164164e+00   1.9075185e-04
   6.4364364e+00   4.3114155e-04
   6.4564565e+00   6.5522613e-04
   6.4764765e+00   8.6358374e-04
   6.4964965e+00   1.0567806e-03
   6.5165165e+00   1.2353713e-03
   6.5365365e+00   1.3998984e-03
   6.5565566e+00   1.5508929e-03
   6.5765766e+00   1.6888739e-03
   6.5965966e+00   1.8143493e-03
   6.6166166e+00   1.9278149e-03
   6.6366366e+00   2.0297556e-03
   6.6566567e+00   2.1206444e-03
   6.6766767e+00   2.2009433e-03
   6.6966967e+00   2.2711031e-03
   6.7167167e+00   2.3315633e-03
   6.7367367e+00   2.3827526e-03
   6.7567568e+00   2.4250886e-03
   6.7767768e+00   2.4589783e-03
   6.7967968e+00   2.4848179e-03
   6.8168168e+00   2.5029931e-03
   6.8368368e+00   2.5138790e-03
   6.8568569e+00   2.5178408e-03
   6.8768769e+00   2.5152331e-03
   6.8968969e+00   2.5064006e-03
   6.9169169e+00   2.4916782e-03
   6.9369369e+00   2.4713910e-03
   6.9569570e+00   2.4458542e-03
   6.9769770e+00   2.4153738e-03
   6.9969970e+00   2.3802464e-03
   7.0170170e+00   2.3407594e-03
   7.0370370e+00   2.2971910e-03
   7.0570571e+00   2.2498107e-03
   7.0770771e+00   2.1988790e-03
   7.0970971e+00   2.1446481e-03
   7.1171171e+00   2.0873614e-03
   7.1371371e+00   2.0272543e-03
   7.1571572e+00   1.9645539e-03
   7.1771772e+00   1.8994793e-03
   7.1971972e+00   1.8322417e-03
   7.2172172e+00   1.7630447e-03
   7.2372372e+00   1.6920844e-03
   7.2572573e+00   1.6195493e-03
   7.2772773e+00   1.5456210e-03
   7.2972973e+00   1.4704737e-03
   7.3173173e+00   1.3942749e-03
   7.3373373e+00   1.3171851e-03
   7.3573574e+00   1.2393583e-03
   7.3773774e+00   1.1609422e-03
   7.3973974e+00   1.0820778e-03
   7.4174174e+00   1.0029002e-03
   7.4374374e+00   9.2353832e-04
   7.4574575e+00   8.4411536e-04
   7.4774775e+00   7.6474864e-04
   7.4974975e+00   6.8554993e-04
   7.5175175e+00   6.0662555e-04
   7.5375375e+00   5.2807653e-04
   7.5575576e+00   4.4999870e-04
   7.5775776e+00   3.7248289e-04
   7.5975976e+00   2.9561501e-04
   7.6176176e+00   2.1947624e-04
   7.6376376e+00   1.4414311e-04
   7.6576577e+00   6.9687680e-05
   7.6776777e+00   3.8223506e-06
   7.6976977e+00   7.6323518e-05
   7.7177177e+00   1.4775646e-04
   7.7377377e+00   2.1806579e-04
   7.7577578e+00   2.8719999e-04
   7.7777778e+00   3.5511124e-04
   7.7977978e+00   4.2175537e-04
   7.8178178e+00   4.8709168e-04
   7.8378378e+00   5.5108285e-04
   7.8578579e+00   6.1369485e-04
   7.8778779e+00   6.7489676e-04
   7.8978979e+00   7.3466074e-04
   7.9179179e+00   7.9296186e-04
   7.9379379e+00   8.4977803e-04
   7.9579580e+00   9.0508987e-04
   7.9779780e+00   9.5888064e-04
   7.9979980e+00   1.0111361e-03
   8.0180180e+00   1.0618445e-03
   8.0380380e+00   1.1109962e-03
   8.0580581e+00   1.1585842e-03
   8.0780781e+00   1.2046032e-03
   8.0980981e+00   1.2490502e-03
   8.1181181e+00   1.2919242e-03
   8.1381381e+00   1.3332258e-03
   8.1581582e+00   1.3729577e-03
   8.1781782e+00   1.4111242e-03
   8.1981982e+00   1.4477312e-03
   8.2182182e+00   1.4827861e-03
   8.2382382e+00   1.5162979e-03
   8.2582583e+00   1.5482769e-03
   8.2782783e+00   1.5787349e-03
   8.2982983e+00   1.6076847e-03
   8.3183183e+00   1.6351405e-03
   8.3383383e+00   1.6611175e-03
   8.3583584e+00   1.6856320e-03
   8.3783784e+00   1.7087013e-03
   8.3983984e+00   1.7303437e-03
   8.4184184e+00   1.7505782e-03
   8.4384384e+00   1.7694247e-03
   8.4584585e+00   1.7869039e-03
   8.4784785e+00   1.8030373e-03
   8.4984985e+00   1.8178468e-03
   8.5185185e+00   1.8313550e-03
   8.5385385e+00   1.8435852e-03
   8.5585586e+00   1.8545610e-03
   8.5785786e+00   1.8643066e-03
   8.5985986e+00   1.8728465e-03
   8.6186186e+00   1.8802056e-03
   8.6386386e+00   1.8864092e-03
   8.6586587e+00   1.8914828e-03
   8.6786787e+00   1.8954523e-03
   8.6986987e+00   1.8983435e-03
   8.7187187e+00   1.9001827e-03
   8.7387387e+00   1.9009961e-03
   8.7587588e+00   1.9008102e-03
   8.7787788e+00   1.8996515e-03
   8.7987988e+00   1.8975465e-03
   8.8188188e+00   1.8945217e-03
   8.8388388e+00   1.8906037e-03
   8.8588589e+00   1.8858189e-03
   8.8788789e+00   1.8801938e-03
   8.8988989e+00   1.8737548e-03
   8.9189189e+00   1.8665280e-03
   8.9389389e+00   1.8585395e-03
   8.9589590e+00   1.8498153e-03
   8.9789790e+00   1.8403811e-03
   8.9989990e+00   1.8302624e-03
   9.0190190e+00   1.8194846e-03
   9.0390390e+00   1.8080728e-03
   9.0590591e+00   1.7960519e-03
   9.0790791e+00   1.7834464e-03
   9.0990991e+00   1.7702806e-03
   9.1191191e+00   1.7565786e-03
   9.1391391e+00   1.7423641e-03
   9.1591592e+00   1.7276604e-03
   9.1791792e+00   1.7124908e-03
   9.1991992e+00   1.6968778e-03
   9.2192192e+00   1.6808439e-03
   9.2392392e+00   1.6644111e-03
   9.2592593e+00   1.6476010e-03
   9.2792793e+00   1.6304351e-03
   9.2992993e+00   1.6129341e-03
   9.3193193e+00   1.5951187e-03
   9.3393393e+00   1.5770089e-03
   9.3593594e+00   1.5586245e-03
   9.3793794e+00   1.5399849e-03
   9.3993994e+00   1.5211091e-03
   9.4194194e+00   1.5020155e-03
   9.4394394e+00   1.4827223e-03
   9.4594595e+00   1.4632472e-03
   9.4794795e+00   1.4436075e-03
   9.4994995e+00   1.4238202e-03
   9.5195195e+00   1.4039018e-03
   9.5395395e+00   1.3838682e-03
   9.5595596e+00   1.3637352e-03
   9.5795796e+00   1.3435181e-03
   9.5995996e+00   1.3232316e-03
   9.6196196e+00   1.3028901e-03
   9.6396396e+00   1.2825078e-03
   9.6596597e+00   1.2620982e-03
   9.6796797e+00   1.2416744e-03
   9.6996997e+00   1.2212494e-03
   9.7197197e+00   1.2008355e-03
   9.7397397e+00   1.1804447e-03
   9.7597598e+00   1.1600887e-03
   9.7797798e+00   1.1397786e-03
   9.7997998e+00   1.1195253e-03
   9.8198198e+00   1.0993393e-03
   9.8398398e+00   1.0792305e-03
   9.8598599e+00   1.0592088e-03
   9.8798799e+00   1.0392835e-03
   9.8998999e+00   1.0194635e-03
   9.9199199e+00   9.9975748e-04
   9.9399399e+00   9.8017366e-04
   9.9599600e+00   9.6071998e-04
   9.9799800e+00   9.4140400e-04
   1.0000000e+01   9.2223295e-04


==> B_2Sol_real_energy.dat <==
   0.0000000e+00   9.8646213e-01
   5.0000000e-02   9.8885558e-01
   1.0000000e-01   9.9125564e-01
   1.5000000e-01   9.9366242e-01
   2.0000000e-01   9.9711443e-01
   2.5000000e-01   9.9953600e-01
   3.0000000e-01   1.0030057e+00
   3.5000000e-01   1.0064852e+00
   4.0000000e-01   1.0099743e+00
   4.5000000e-01   1.0134731e+00
   5.0000000e-01   1.0169817e+00
   5.5000000e-01   1.0205000e+00
   6.0000000e-01   1.0250786e+00
   6.5000000e-01   1.0286181e+00
   7.0000000e-01   1.0332209e+00
   7.5000000e-01   1.0367819e+00
   8.0000000e-01   1.0414091e+00
   8.5000000e-01   1.0460493e+00
   9.0000000e-01   1.0507027e+00
   9.5000000e-01   1.0553691e+00
   1.0000000e+00   1.0611109e+00
   1.0500000e+00   1.0658054e+00
   1.1000000e+00   1.0715783e+00
   1.1500000e+00   1.0773677e+00
   1.2000000e+00   1.0831735e+00
   1.2500000e+00   1.1210881e+00
   1.3000000e+00   1.2662375e+00
   1.3500000e+00   1.2004606e+00
   1.4000000e+00   1.1549079e+00
   1.4500000e+00   1.1393490e+00
   1.5000000e+00   1.1323648e+00
   1.5500000e+00   1.1318342e+00
   1.6000000e+00   1.1410269e+00
   1.6500000e+00   1.1502460e+00
   1.7000000e+00   1.1605754e+00
   1.7500000e+00   1.1709346e+00
   1.8000000e+00   1.1824105e+00
   1.8500000e+00   1.1950082e+00
   1.9000000e+00   1.2076424e+00
   1.9500000e+00   1.2224964e+00
   2.0000000e+00   1.2384867e+00
   2.0500000e+00   1.2567131e+00
   2.1000000e+00   1.2771852e+00
   2.1500000e+00   1.2999131e+00
   2.2000000e+00   1.3260060e+00
   2.2500000e+00   1.3565799e+00
   2.3000000e+00   1.3916547e+00
   2.3500000e+00   1.4345631e+00
   2.4000000e+00   1.4864459e+00
   2.4500000e+00   1.5506655e+00
   2.5000000e+00   1.6317139e+00
   2.5500000e+00   1.7296653e+00
   2.6000000e+00   1.8290196e+00
   2.6500000e+00   1.9230981e+00
   2.7000000e+00   2.0074133e+00
   2.7500000e+00   2.0774521e+00
   2.8000000e+00   2.1275544e+00
   2.8500000e+00   2.1520270e+00
   2.9000000e+00   2.1493515e+00
   2.9500000e+00   2.1215312e+00
   3.0000000e+00   2.0692132e+00
   3.0500000e+00   1.9969697e+00
   3.1000000e+00   1.9104589e+00
   3.1500000e+00   1.8164180e+00
   3.2000000e+00   1.7159915e+00
   3.2500000e+00   1.6191887e+00
   3.3000000e+00   1.5414973e+00
   3.3500000e+00   1.4784096e+00
   3.4000000e+00   1.4287574e+00
   3.4500000e+00   1.3869684e+00
   3.5000000e+00   1.3519075e+00
   3.5500000e+00   1.3224458e+00
   3.6000000e+00   1.2963632e+00
   3.6500000e+00   1.2736450e+00
   3.7000000e+00   1.2542765e+00
   3.7500000e+00   1.2360573e+00
   3.8000000e+00   1.2200736e+00
   3.8500000e+00   1.2063158e+00
   3.9000000e+00   1.1925979e+00
   3.9500000e+00   1.1810928e+00
   4.0000000e+00   1.1696210e+00
   4.0500000e+00   1.1592656e+00
   4.1000000e+00   1.1489402e+00
   4.1500000e+00   1.1397247e+00
   4.2000000e+00   1.1316145e+00
   4.2500000e+00   1.1321452e+00
   4.3000000e+00   1.1412797e+00
   4.3500000e+00   1.1579071e+00
   4.4000000e+00   1.2195356e+00
   4.4500000e+00   1.2285064e+00
   4.5000000e+00   1.1112464e+00
   4.5500000e+00   1.0818973e+00
   4.6000000e+00   1.0760943e+00
   4.6500000e+00   1.0703079e+00
   4.7000000e+00   1.0656013e+00
   4.7500000e+00   1.0598461e+00
   4.8000000e+00   1.0551677e+00
   4.8500000e+00   1.0505023e+00
   4.9000000e+00   1.0458502e+00
   4.9500000e+00   1.0412111e+00
   5.0000000e+00   1.0365851e+00
   5.0500000e+00   1.0319720e+00
   5.1000000e+00   1.0284235e+00
   5.1500000e+00   1.0238348e+00
   5.2000000e+00   1.0203074e+00
   5.2500000e+00   1.0167900e+00
   5.3000000e+00   1.0132823e+00
   5.3500000e+00   1.0097845e+00
   5.4000000e+00   1.0062962e+00
   5.4500000e+00   1.0028178e+00
   5.5000000e+00   9.9934885e-01
   5.5500000e+00   9.9692808e-01
   5.6000000e+00   9.9347697e-01
   5.6500000e+00   9.9107090e-01
   5.7000000e+00   9.8867154e-01


==> B_2Sol_real_threshold.dat <==
   0.0000000e+00   9.2687758e-01
   5.0000000e-02   9.3009421e-01
   1.0000000e-01   9.3331901e-01
   1.5000000e-01   9.3553416e-01
   2.0000000e-01   9.3877431e-01
   2.5000000e-01   9.4202279e-01
   3.0000000e-01   9.4527955e-01
   3.5000000e-01   9.4854479e-01
   4.0000000e-01   9.5181846e-01
   4.5000000e-01   9.5612640e-01
   5.0000000e-01   9.5941836e-01
   5.5000000e-01   9.6271886e-01
   6.0000000e-01   9.6602783e-01
   6.5000000e-01   9.6934549e-01
   7.0000000e-01   9.7267178e-01
   7.5000000e-01   9.7600665e-01
   8.0000000e-01   9.7935030e-01
   8.5000000e-01   9.8270270e-01
   9.0000000e-01   9.8606386e-01
   9.5000000e-01   9.8943373e-01
   1.0000000e+00   9.9281253e-01
   1.0500000e+00   9.9620021e-01
   1.1000000e+00   9.9959670e-01
   1.1500000e+00   1.0040470e+00
   1.2000000e+00   1.0074629e+00
   1.2500000e+00   1.0108877e+00
   1.3000000e+00   1.0143217e+00
   1.3500000e+00   1.0177647e+00
   1.4000000e+00   1.0222685e+00
   1.4500000e+00   1.0257312e+00
   1.5000000e+00   1.0292031e+00
   1.5500000e+00   1.0337401e+00
   1.6000000e+00   1.0372320e+00
   1.6500000e+00   1.0407331e+00
   1.7000000e+00   1.0453038e+00
   1.7500000e+00   1.0488250e+00
   1.8000000e+00   1.0534188e+00
   1.8500000e+00   1.0569604e+00
   1.9000000e+00   1.0615773e+00
   1.9500000e+00   1.0672740e+00
   2.0000000e+00   1.0719173e+00
   2.0500000e+00   1.0765731e+00
   2.1000000e+00   1.0801699e+00
   2.1500000e+00   1.0859226e+00
   2.2000000e+00   1.0906162e+00
   2.2500000e+00   1.0974746e+00
   2.3000000e+00   1.1032741e+00
   2.3500000e+00   1.1080106e+00
   2.4000000e+00   1.1138402e+00
   2.4500000e+00   1.1207676e+00
   2.5000000e+00   1.1287972e+00
   2.5500000e+00   1.1346791e+00
   2.6000000e+00   1.1427498e+00
   2.6500000e+00   1.1508425e+00
   2.7000000e+00   1.1600466e+00
   2.7500000e+00   1.1703669e+00
   2.8000000e+00   1.1818078e+00
   2.8500000e+00   1.1932802e+00
   2.9000000e+00   1.2069748e+00
   2.9500000e+00   1.2218041e+00
   3.0000000e+00   1.2388709e+00
   3.0500000e+00   1.2603843e+00
   3.1000000e+00   1.2852614e+00
   3.1500000e+00   1.3179278e+00
   3.2000000e+00   1.3606246e+00
   3.2500000e+00   1.4178177e+00
   3.3000000e+00   1.4917828e+00
   3.3500000e+00   1.5892441e+00
   3.4000000e+00   1.7103006e+00
   3.4500000e+00   1.8061171e+00
   3.5000000e+00   1.8888380e+00
   3.5500000e+00   1.9628694e+00
   3.6000000e+00   2.0259408e+00
   3.6500000e+00   2.0757690e+00
   3.7000000e+00   2.1066979e+00
   3.7500000e+00   2.1175261e+00
   3.8000000e+00   2.1066979e+00
   3.8500000e+00   2.0757690e+00
   3.9000000e+00   2.0259408e+00
   3.9500000e+00   1.9628694e+00
   4.0000000e+00   1.8888380e+00
   4.0500000e+00   1.8061171e+00
   4.1000000e+00   1.7103006e+00
   4.1500000e+00   1.5892441e+00
   4.2000000e+00   1.4917828e+00
   4.2500000e+00   1.4178177e+00
   4.3000000e+00   1.3606246e+00
   4.3500000e+00   1.3179278e+00
   4.4000000e+00   1.2852614e+00
   4.4500000e+00   1.2603843e+00
   4.5000000e+00   1.2388709e+00
   4.5500000e+00   1.2218041e+00
   4.6000000e+00   1.2069748e+00
   4.6500000e+00   1.1932802e+00
   4.7000000e+00   1.1818078e+00
   4.7500000e+00   1.1703669e+00
   4.8000000e+00   1.1600466e+00
   4.8500000e+00   1.1508425e+00
   4.9000000e+00   1.1427498e+00
   4.9500000e+00   1.1346791e+00
   5.0000000e+00   1.1287972e+00
   5.0500000e+00   1.1207676e+00
   5.1000000e+00   1.1138402e+00
   5.1500000e+00   1.1080106e+00
   5.2000000e+00   1.1032741e+00
   5.2500000e+00   1.0974746e+00
   5.3000000e+00   1.0906162e+00
   5.3500000e+00   1.0859226e+00
   5.4000000e+00   1.0801699e+00
   5.4500000e+00   1.0765731e+00
   5.5000000e+00   1.0719173e+00
   5.5500000e+00   1.0672740e+00
   5.6000000e+00   1.0615773e+00
   5.6500000e+00   1.0569604e+00
   5.7000000e+00   1.0534188e+00
   5.7500000e+00   1.0488250e+00
   5.8000000e+00   1.0453038e+00
   5.8500000e+00   1.0407331e+00
   5.9000000e+00   1.0372320e+00
   5.9500000e+00   1.0337401e+00
   6.0000000e+00   1.0292031e+00
   6.0500000e+00   1.0257312e+00
   6.1000000e+00   1.0222685e+00
   6.1500000e+00   1.0177647e+00
   6.2000000e+00   1.0143217e+00
   6.2500000e+00   1.0108877e+00
   6.3000000e+00   1.0074629e+00
   6.3500000e+00   1.0040470e+00
   6.4000000e+00   9.9959670e-01
   6.4500000e+00   9.9620021e-01
   6.5000000e+00   9.9281253e-01
   6.5500000e+00   9.8943373e-01
   6.6000000e+00   9.8606386e-01
   6.6500000e+00   9.8270270e-01
   6.7000000e+00   9.7935030e-01
   6.7500000e+00   9.7600665e-01
   6.8000000e+00   9.7267178e-01
   6.8500000e+00   9.6934549e-01
   6.9000000e+00   9.6602783e-01
   6.9500000e+00   9.6271886e-01
   7.0000000e+00   9.5941836e-01
   7.0500000e+00   9.5612640e-01
   7.1000000e+00   9.5284303e-01
   7.1500000e+00   9.4854479e-01
   7.2000000e+00   9.4527955e-01
   7.2500000e+00   9.4202279e-01
   7.3000000e+00   9.3877431e-01
   7.3500000e+00   9.3553416e-01
   7.4000000e+00   9.3331901e-01
   7.4500000e+00   9.3009421e-01
   7.5000000e+00   9.2687758e-01


==> B_3Sol_real_energy-1.dat <==
   0.0000000e+00   1.1234572e+00
   1.2653061e-01   1.1248979e+00
   2.5306122e-01   1.1386762e+00
   3.7959184e-01   1.1552274e+00
   5.0612245e-01   1.1634459e+00
   6.3265306e-01   1.2417390e+00
   7.5918367e-01   1.2857800e+00
   8.8571429e-01   1.2481703e+00
   1.0122449e+00   1.3324545e+00
   1.1387755e+00   1.3075209e+00
   1.2653061e+00   1.3551039e+00
   1.3918367e+00   1.4251962e+00
   1.5183673e+00   1.5450991e+00
   1.6448980e+00   1.7566740e+00
   1.7714286e+00   1.7887811e+00
   1.8979592e+00   1.9765275e+00
   2.0244898e+00   2.1165011e+00
   2.1510204e+00   2.2006582e+00
   2.2775510e+00   2.2758874e+00
   2.4040816e+00   2.3593131e+00
   2.5306122e+00   2.4518233e+00
   2.6571429e+00   2.5981562e+00
   2.7836735e+00   2.8251296e+00
   2.9102041e+00   3.0588660e+00
   3.0367347e+00   3.2123014e+00
   3.1632653e+00   3.2249717e+00
   3.2897959e+00   3.0499825e+00
   3.4163265e+00   2.8266003e+00
   3.5428571e+00   2.6010779e+00
   3.6693878e+00   2.4605306e+00
   3.7959184e+00   2.3557088e+00
   3.9224490e+00   2.2773197e+00
   4.0489796e+00   2.2006582e+00
   4.1755102e+00   2.1165011e+00
   4.3020408e+00   1.9765275e+00
   4.4285714e+00   1.9053346e+00
   4.5551020e+00   1.7539000e+00
   4.6816327e+00   1.5402750e+00
   4.8081633e+00   1.4169779e+00
   4.9346939e+00   1.3564651e+00
   5.0612245e+00   1.3061681e+00
   5.1877551e+00   1.2712772e+00
   5.3142857e+00   1.3597573e+00
   5.4408163e+00   1.2970704e+00
   5.5673469e+00   1.2787073e+00
   5.6938776e+00   1.1647583e+00
   5.8204082e+00   1.1545751e+00
   5.9469388e+00   1.1386762e+00
   6.0734694e+00   1.1255426e+00
   6.2000000e+00   1.1234572e+00


==> B_3Sol_real_energy.dat <==
   0.0000000e+00   1.1382763e+00
   5.0000000e-02   1.1476245e+00
   1.0000000e-01   1.1550826e+00
   1.5000000e-01   1.1625788e+00
   2.0000000e-01   1.1694643e+00
   2.5000000e-01   1.1744323e+00
   3.0000000e-01   1.1800786e+00
   3.5000000e-01   1.1857542e+00
   4.0000000e-01   1.3633549e+00
   4.5000000e-01   1.3997962e+00
   5.0000000e-01   1.3797094e+00
   5.5000000e-01   1.3165366e+00
   6.0000000e-01   1.3485012e+00
   6.5000000e-01   1.2942197e+00
   7.0000000e-01   1.2629786e+00
   7.5000000e-01   1.2549606e+00
   8.0000000e-01   1.2696806e+00
   8.5000000e-01   1.2871662e+00
   9.0000000e-01   1.3000298e+00
   9.5000000e-01   1.3345749e+00
   1.0000000e+00   1.3652420e+00
   1.0500000e+00   1.3546535e+00
   1.1000000e+00   1.3828167e+00
   1.1500000e+00   1.5060268e+00
   1.2000000e+00   1.4882039e+00
   1.2500000e+00   1.5251967e+00
   1.3000000e+00   1.5403661e+00
   1.3500000e+00   1.5977183e+00
   1.4000000e+00   1.6159379e+00
   1.4500000e+00   1.6752008e+00
   1.5000000e+00   1.7208730e+00
   1.5500000e+00   1.9817161e+00
   1.6000000e+00   2.0347883e+00
   1.6500000e+00   1.9562423e+00
   1.7000000e+00   2.0341660e+00
   1.7500000e+00   2.0934742e+00
   1.8000000e+00   2.1396711e+00
   1.8500000e+00   2.1804512e+00
   1.9000000e+00   2.2171919e+00
   1.9500000e+00   2.2505723e+00
   2.0000000e+00   2.2877199e+00
   2.0500000e+00   2.3222081e+00
   2.1000000e+00   2.3626501e+00
   2.1500000e+00   2.3989931e+00
   2.2000000e+00   2.4492963e+00
   2.2500000e+00   2.5027922e+00
   2.3000000e+00   2.5638761e+00
   2.3500000e+00   2.6326139e+00
   2.4000000e+00   2.7207870e+00
   2.4500000e+00   2.8146130e+00
   2.5000000e+00   2.9207696e+00
   2.5500000e+00   3.0334559e+00
   2.6000000e+00   3.0934678e+00
   2.6500000e+00   3.1857798e+00
   2.7000000e+00   3.2041220e+00
   2.7500000e+00   3.2711505e+00
   2.8000000e+00   3.2405095e+00
   2.8500000e+00   3.2086445e+00
   2.9000000e+00   3.1220763e+00
   2.9500000e+00   3.0471089e+00
   3.0000000e+00   2.9548812e+00
   3.0500000e+00   2.8727491e+00
   3.1000000e+00   2.7683664e+00
   3.1500000e+00   2.6711672e+00
   3.2000000e+00   2.5949388e+00
   3.2500000e+00   2.5300515e+00
   3.3000000e+00   2.4713345e+00
   3.3500000e+00   2.4245160e+00
   3.4000000e+00   2.3786854e+00
   3.4500000e+00   2.3403010e+00
   3.5000000e+00   2.2964024e+00
   3.5500000e+00   2.2684707e+00
   3.6000000e+00   2.2321471e+00
   3.6500000e+00   2.1974488e+00
   3.7000000e+00   2.1586944e+00
   3.7500000e+00   2.1159180e+00
   3.8000000e+00   2.0635170e+00
   3.8500000e+00   1.9952489e+00
   3.9000000e+00   1.9133476e+00
   3.9500000e+00   2.0324162e+00
   4.0000000e+00   1.7927049e+00
   4.0500000e+00   1.6682632e+00
   4.1000000e+00   1.5985517e+00
   4.1500000e+00   1.6840097e+00
   4.2000000e+00   1.5112660e+00
   4.2500000e+00   1.4934078e+00
   4.3000000e+00   1.5085455e+00
   4.3500000e+00   1.4149190e+00
   4.4000000e+00   1.3872402e+00
   4.4500000e+00   1.4032213e+00
   4.5000000e+00   1.3431771e+00
   4.5500000e+00   1.3233512e+00
   4.6000000e+00   1.3063288e+00
   4.6500000e+00   1.3163016e+00
   4.7000000e+00   1.2759095e+00
   4.7500000e+00   1.2752053e+00
   4.8000000e+00   1.2544864e+00
   4.8500000e+00   1.2658217e+00
   4.9000000e+00   1.2671408e+00
   4.9500000e+00   1.3260498e+00
   5.0000000e+00   1.3278649e+00
   5.0500000e+00   1.2927901e+00
   5.1000000e+00   1.2730056e+00
   5.1500000e+00   1.4256313e+00
   5.2000000e+00   1.1834271e+00
   5.2500000e+00   1.1784172e+00
   5.3000000e+00   1.1708328e+00
   5.3500000e+00   1.1652326e+00
   5.4000000e+00   1.1583676e+00
   5.4500000e+00   1.1502474e+00
   5.5000000e+00   1.1421686e+00


==> B_3Sol_real_threshold.dat <==
   0.0000000e+00   1.0379825e+00
   5.0000000e-02   1.0437537e+00
   1.0000000e-01   1.0508589e+00
   1.5000000e-01   1.0566735e+00
   2.0000000e-01   1.0638270e+00
   2.5000000e-01   1.0710060e+00
   3.0000000e-01   1.0782106e+00
   3.5000000e-01   1.0861037e+00
   4.0000000e-01   1.0940251e+00
   4.5000000e-01   1.1026399e+00
   5.0000000e-01   1.1112858e+00
   5.5000000e-01   1.1192954e+00
   6.0000000e-01   1.1286712e+00
   6.5000000e-01   1.1387507e+00
   7.0000000e-01   1.1488668e+00
   7.5000000e-01   1.1590196e+00
   8.0000000e-01   1.1698829e+00
   8.5000000e-01   1.1814604e+00
   9.0000000e-01   1.1930802e+00
   9.5000000e-01   1.2060969e+00
   1.0000000e+00   1.2191613e+00
   1.0500000e+00   1.2329534e+00
   1.1000000e+00   1.2481580e+00
   1.1500000e+00   1.2634187e+00
   1.2000000e+00   1.2787356e+00
   1.2500000e+00   1.2954786e+00
   1.3000000e+00   1.3150276e+00
   1.3500000e+00   1.3346491e+00
   1.4000000e+00   1.3529666e+00
   1.4500000e+00   1.3761809e+00
   1.5000000e+00   1.3980997e+00
   1.5500000e+00   1.4228700e+00
   1.6000000e+00   1.4484268e+00
   1.6500000e+00   1.4740795e+00
   1.7000000e+00   1.5012213e+00
   1.7500000e+00   1.5326509e+00
   1.8000000e+00   1.5949520e+00
   1.8500000e+00   1.6700932e+00
   1.9000000e+00   1.7644615e+00
   1.9500000e+00   1.8233398e+00
   2.0000000e+00   1.8676529e+00
   2.0500000e+00   1.9036679e+00
   2.1000000e+00   1.9306302e+00
   2.1500000e+00   1.9534459e+00
   2.2000000e+00   1.9749298e+00
   2.2500000e+00   1.9879641e+00
   2.3000000e+00   2.0103094e+00
   2.3500000e+00   2.0241758e+00
   2.4000000e+00   2.0431017e+00
   2.4500000e+00   2.0585183e+00
   2.5000000e+00   2.0775841e+00
   2.5500000e+00   2.0974433e+00
   2.6000000e+00   2.1152177e+00
   2.6500000e+00   2.1388381e+00
   2.7000000e+00   2.1603803e+00
   2.7500000e+00   2.1747577e+00
   2.8000000e+00   2.2204240e+00
   2.8500000e+00   2.2531701e+00
   2.9000000e+00   2.2867743e+00
   2.9500000e+00   2.3044369e+00
   3.0000000e+00   2.3909853e+00
   3.0500000e+00   2.4698077e+00
   3.1000000e+00   2.5526178e+00
   3.1500000e+00   2.6762620e+00
   3.2000000e+00   2.7310347e+00
   3.2500000e+00   2.8525712e+00
   3.3000000e+00   2.8553138e+00
   3.3500000e+00   3.0392022e+00
   3.4000000e+00   3.0973753e+00
   3.4500000e+00   3.1088259e+00
   3.5000000e+00   3.1845515e+00
   3.5500000e+00   3.2001458e+00
   3.6000000e+00   3.1310506e+00
   3.6500000e+00   2.9922647e+00
   3.7000000e+00   3.0724339e+00
   3.7500000e+00   2.9758374e+00
   3.8000000e+00   2.8825863e+00
   3.8500000e+00   2.7734621e+00
   3.9000000e+00   2.6699307e+00
   3.9500000e+00   2.6065262e+00
   4.0000000e+00   2.4743754e+00
   4.0500000e+00   2.4042828e+00
   4.1000000e+00   2.3534761e+00
   4.1500000e+00   2.2977618e+00
   4.2000000e+00   2.2553751e+00
   4.2500000e+00   2.2153351e+00
   4.3000000e+00   2.1993900e+00
   4.3500000e+00   2.1726476e+00
   4.4000000e+00   2.1460095e+00
   4.4500000e+00   2.1201963e+00
   4.5000000e+00   2.1045600e+00
   4.5500000e+00   2.0846742e+00
   4.6000000e+00   2.0648654e+00
   4.6500000e+00   2.0472799e+00
   4.7000000e+00   2.0290480e+00
   4.7500000e+00   2.0137375e+00
   4.8000000e+00   1.9984859e+00
   4.8500000e+00   1.9818726e+00
   4.9000000e+00   1.9624880e+00
   4.9500000e+00   1.9396405e+00
   5.0000000e+00   1.9140559e+00
   5.0500000e+00   1.8808172e+00
   5.1000000e+00   1.8392644e+00
   5.1500000e+00   1.7859349e+00
   5.2000000e+00   1.7089836e+00
   5.2500000e+00   1.6162376e+00
   5.3000000e+00   1.5503670e+00
   5.3500000e+00   1.5126137e+00
   5.4000000e+00   1.4833472e+00
   5.4500000e+00   1.4541905e+00
   5.5000000e+00   1.4313783e+00
   5.5500000e+00   1.4065767e+00
   5.6000000e+00   1.3832480e+00
   5.6500000e+00   1.3613841e+00
   5.7000000e+00   1.3402890e+00
   5.7500000e+00   1.3213313e+00
   5.8000000e+00   1.3031288e+00
   5.8500000e+00   1.2856775e+00
   5.9000000e+00   1.2689731e+00
   5.9500000e+00   1.2516488e+00
   6.0000000e+00   1.2377887e+00
   6.0500000e+00   1.2239794e+00
   6.1000000e+00   1.2102206e+00
   6.1500000e+00   1.1978648e+00
   6.2000000e+00   1.1855540e+00
   6.2500000e+00   1.1739620e+00
   6.3000000e+00   1.1617394e+00
   6.3500000e+00   1.1522470e+00
   6.4000000e+00   1.1421187e+00
   6.4500000e+00   1.1320270e+00
   6.5000000e+00   1.1226395e+00
   6.5500000e+00   1.1132858e+00
   6.6000000e+00   1.1046312e+00
   6.6500000e+00   1.0960076e+00
   6.7000000e+00   1.0887410e+00
   6.7500000e+00   1.0808385e+00
   6.8000000e+00   1.0729642e+00
   6.8500000e+00   1.0657774e+00
   6.9000000e+00   1.0592746e+00
   6.9500000e+00   1.0527948e+00
   7.0000000e+00   1.0456820e+00
   7.0500000e+00   1.0399040e+00


==> B_vs_DeltaT_example.dat <==
   0.0000000e+00   3.2591057e+00
   5.0000000e-02   3.2096884e+00
   1.0000000e-01   3.1965347e+00
   1.5000000e-01   3.2498111e+00
   2.0000000e-01   3.2111962e+00
   2.5000000e-01   3.1475918e+00
   3.0000000e-01   3.1197805e+00
   3.5000000e-01   3.0871728e+00
   4.0000000e-01   3.0948237e+00
   4.5000000e-01   3.0426560e+00
   5.0000000e-01   3.0057825e+00
   5.5000000e-01   2.9642600e+00
   6.0000000e-01   2.9132225e+00
   6.5000000e-01   2.9165038e+00
   7.0000000e-01   2.8660515e+00
   7.5000000e-01   2.8208553e+00
   8.0000000e-01   2.7711649e+00
   8.5000000e-01   2.7749439e+00
   9.0000000e-01   2.7306196e+00
   9.5000000e-01   2.6866350e+00
   1.0000000e+00   2.6382154e+00
   1.0500000e+00   2.5901639e+00
   1.1000000e+00   2.5992916e+00
   1.1500000e+00   2.5517496e+00
   1.2000000e+00   2.5186621e+00
   1.2500000e+00   2.4811411e+00
   1.3000000e+00   2.4485639e+00
   1.3500000e+00   2.4580483e+00
   1.4000000e+00   2.4257980e+00
   1.4500000e+00   2.3983979e+00
   1.5000000e+00   2.3711994e+00
   1.5500000e+00   2.3762497e+00
   1.6000000e+00   2.3493304e+00
   1.6500000e+00   2.3226070e+00
   1.7000000e+00   2.2960772e+00
   1.7500000e+00   2.2697389e+00
   1.8000000e+00   2.2840556e+00
   1.8500000e+00   2.2579493e+00
   1.9000000e+00   2.2320293e+00
   1.9500000e+00   2.2062939e+00
   2.0000000e+00   2.2206325e+00
   2.0500000e+00   2.1995359e+00
   2.1000000e+00   2.1697856e+00
   2.1500000e+00   2.1534012e+00
   2.2000000e+00   2.1327609e+00
   2.2500000e+00   2.1427508e+00
   2.3000000e+00   2.1266309e+00
   2.3500000e+00   2.1062976e+00
   2.4000000e+00   2.0861044e+00
   2.4500000e+00   2.0703454e+00
   2.5000000e+00   2.0846586e+00
   2.5500000e+00   2.0647461e+00
   2.6000000e+00   2.0534719e+00
   2.6500000e+00   2.0380372e+00
   2.7000000e+00   2.0522661e+00
   2.7500000e+00   2.0369394e+00
   2.8000000e+00   2.0217155e+00
   2.8500000e+00   2.0107738e+00
   2.9000000e+00   1.9999051e+00
   2.9500000e+00   2.0181769e+00
   3.0000000e+00   2.0073557e+00
   3.0500000e+00   1.9966058e+00
   3.1000000e+00   1.9900383e+00
   3.1500000e+00   2.0081029e+00
   3.2000000e+00   2.0056256e+00
   3.2500000e+00   1.9990929e+00
   3.3000000e+00   1.9966609e+00
   3.3500000e+00   1.9901995e+00
   3.4000000e+00   2.0079723e+00
   3.4500000e+00   2.0015161e+00
   3.5000000e+00   1.9910950e+00
   3.5500000e+00   1.9807405e+00
   3.6000000e+00   1.9704520e+00
   3.6500000e+00   1.9880054e+00
   3.7000000e+00   1.9777590e+00
   3.7500000e+00   1.9636342e+00
   3.8000000e+00   1.9535289e+00
   3.8500000e+00   1.9748335e+00
   3.9000000e+00   1.9608502e+00
   3.9500000e+00   1.9508480e+00
   4.0000000e+00   1.9447898e+00
   4.0500000e+00   1.9348992e+00
   4.1000000e+00   1.9520747e+00
   4.1500000e+00   1.9422226e+00
   4.2000000e+00   1.9324309e+00
   4.2500000e+00   1.9188767e+00
   4.3000000e+00   1.9130267e+00
   4.3500000e+00   1.9262084e+00
   4.4000000e+00   1.9165839e+00
   4.4500000e+00   1.9070176e+00
   4.5000000e+00   1.8937441e+00
   4.5500000e+00   1.9105789e+00
   4.6000000e+00   1.9011165e+00
   4.6500000e+00   1.8917106e+00
   4.7000000e+00   1.8823607e+00
   4.7500000e+00   1.8767753e+00
   4.8000000e+00   1.8971094e+00
   4.8500000e+00   1.8952006e+00
   4.9000000e+00   1.8933030e+00
   4.9500000e+00   1.8950821e+00
   5.0000000e+00   1.9224346e+00
   5.0500000e+00   1.9204742e+00
   5.1000000e+00   1.9185252e+00
   5.1500000e+00   1.9165875e+00
   5.2000000e+00   1.9074359e+00
   5.2500000e+00   1.9271543e+00
   5.3000000e+00   1.9216168e+00
   5.3500000e+00   1.9089479e+00
   5.4000000e+00   1.9034940e+00
   5.4500000e+00   1.8945100e+00
   5.5000000e+00   1.9104341e+00
   5.5500000e+00   1.9014814e+00
   5.6000000e+00   1.8925792e+00
   5.6500000e+00   1.8802063e+00
   5.7000000e+00   1.8995027e+00
   5.7500000e+00   1.8871796e+00
   5.8000000e+00   1.8819084e+00
   5.8500000e+00   1.8731847e+00
   5.9000000e+00   1.8679817e+00
   5.9500000e+00   1.8835822e+00
   6.0000000e+00   1.8783791e+00
   6.0500000e+00   1.8697613e+00
   6.1000000e+00   1.8611909e+00
   6.1500000e+00   1.8766391e+00
   6.2000000e+00   1.8680967e+00
   6.2500000e+00   1.8596009e+00
   6.3000000e+00   1.8511512e+00
   6.3500000e+00   1.8562969e+00
   6.4000000e+00   1.8816843e+00
   6.4500000e+00   1.8833509e+00
   6.5000000e+00   1.8816484e+00
   6.5500000e+00   1.8799550e+00
   6.6000000e+00   1.8749286e+00
   6.6500000e+00   1.8965946e+00
   6.7000000e+00   1.8915507e+00
   6.7500000e+00   1.8865335e+00
   6.8000000e+00   1.8815429e+00
   6.8500000e+00   1.8996648e+00
   6.9000000e+00   1.8946658e+00
   6.9500000e+00   1.8896931e+00
   7.0000000e+00   1.8814744e+00
   7.0500000e+00   1.8765621e+00
   7.1000000e+00   1.8912059e+00
   7.1500000e+00   1.8798006e+00
   7.2000000e+00   1.8749308e+00
   7.2500000e+00   1.8636265e+00
   7.3000000e+00   1.8556020e+00
   7.3500000e+00   1.8701115e+00
   7.4000000e+00   1.8621115e+00
   7.4500000e+00   1.8541524e+00
   7.5000000e+00   1.8494226e+00
   7.5500000e+00   1.8669807e+00
   7.6000000e+00   1.8654148e+00
   7.6500000e+00   1.8606924e+00
   7.7000000e+00   1.8528374e+00
   7.7500000e+00   1.8481705e+00
   7.8000000e+00   1.8655111e+00
   7.8500000e+00   1.8639686e+00
   7.9000000e+00   1.8624337e+00
   7.9500000e+00   1.8671407e+00
   8.0000000e+00   1.8873709e+00
   8.0500000e+00   1.8857894e+00
   8.1000000e+00   1.8842158e+00
   8.1500000e+00   1.8795635e+00
   8.2000000e+00   1.8718555e+00
   8.2500000e+00   1.8887545e+00
   8.3000000e+00   1.8779982e+00
   8.3500000e+00   1.8734066e+00
   8.4000000e+00   1.8657888e+00
   8.4500000e+00   1.8612494e+00
   8.5000000e+00   1.8749352e+00
   8.5500000e+00   1.8703955e+00
   8.6000000e+00   1.8658778e+00
   8.6500000e+00   1.8613819e+00
   8.7000000e+00   1.8749358e+00
   8.7500000e+00   1.8704397e+00
   8.8000000e+00   1.8629748e+00
   8.8500000e+00   1.8555455e+00
   8.9000000e+00   1.8481516e+00
   8.9500000e+00   1.8615760e+00
   9.0000000e+00   1.8571648e+00
   9.0500000e+00   1.8498195e+00
   9.1000000e+00   1.8484049e+00
   9.1500000e+00   1.8499380e+00
   9.2000000e+00   1.8661348e+00
   9.2500000e+00   1.8617646e+00
   9.3000000e+00   1.8574148e+00
   9.3500000e+00   1.8530853e+00
   9.4000000e+00   1.8720310e+00
   9.4500000e+00   1.8705878e+00
   9.5000000e+00   1.8720448e+00
   9.5500000e+00   1.8706082e+00
   9.6000000e+00   1.8691783e+00
   9.6500000e+00   1.8849958e+00
   9.7000000e+00   1.8778056e+00
   9.7500000e+00   1.8735087e+00
   9.8000000e+00   1.8692315e+00
   9.8500000e+00   1.8792101e+00
   9.9000000e+00   1.8749393e+00
   9.9500000e+00   1.8650191e+00
   1.0000000e+01   1.8607998e+00
   1.0050000e+01   1.8537779e+00
   1.0100000e+01   1.8664942e+00
   1.0150000e+01   1.8594910e+00
   1.0200000e+01   1.8553219e+00
   1.0250000e+01   1.8539678e+00
   1.0300000e+01   1.8498296e+00
   1.0350000e+01   1.8651970e+00
   1.0400000e+01   1.8610522e+00
   1.0450000e+01   1.8541543e+00
   1.0500000e+01   1.8500523e+00
   1.0550000e+01   1.8625242e+00
   1.0600000e+01   1.8556687e+00
   1.0650000e+01   1.8543376e+00
   1.0700000e+01   1.8557534e+00
   1.0750000e+01   1.8544280e+00
   1.0800000e+01   1.8722125e+00
   1.0850000e+01   1.8681338e+00
   1.0900000e+01   1.8640727e+00
   1.0950000e+01   1.8600293e+00
   1.1000000e+01   1.8776477e+00
   1.1050000e+01   1.8708928e+00
   1.1100000e+01   1.8668608e+00
   1.1150000e+01   1.8601581e+00
   1.1200000e+01   1.8561664e+00
   1.1250000e+01   1.8736045e+00
   1.1300000e+01   1.8696012e+00
   1.1350000e+01   1.8656150e+00
   1.1400000e+01   1.8616457e+00
   1.1450000e+01   1.8550394e+00
   1.1500000e+01   1.8669987e+00
   1.1550000e+01   1.8604091e+00
   1.1600000e+01   1.8564843e+00
   1.1650000e+01   1.8499445e+00
   1.1700000e+01   1.8618140e+00
   1.1750000e+01   1.8552905e+00
   1.1800000e+01   1.8540243e+00
   1.1850000e+01   1.8527633e+00
   1.1900000e+01   1.8489035e+00
   1.1950000e+01   1.8632504e+00
   1.2000000e+01   1.8619782e+00
   1.2050000e+01   1.8581233e+00
   1.2100000e+01   1.8517017e+00
   1.2150000e+01   1.8478839e+00
   1.2200000e+01   1.8595134e+00
   1.2250000e+01   1.8608285e+00
   1.2300000e+01   1.8621383e+00
   1.2350000e+01   1.8608865e+00
   1.2400000e+01   1.8774964e+00
   1.2450000e+01   1.8736727e+00
   1.2500000e+01   1.8673240e+00
   1.2550000e+01   1.8635364e+00
   1.2600000e+01   1.8547036e+00
   1.2650000e+01   1.8686331e+00
   1.2700000e+01   1.8623457e+00
   1.2750000e+01   1.8585986e+00
   1.2800000e+01   1.8523567e+00
   1.2850000e+01   1.8636743e+00
   1.2900000e+01   1.8624469e+00
   1.2950000e+01   1.8587296e+00
   1.3000000e+01   1.8575170e+00
   1.3050000e+01   1.8538242e+00
   1.3100000e+01   1.8650267e+00
   1.3150000e+01   1.8588585e+00
   1.3200000e+01   1.8551849e+00
   1.3250000e+01   1.8490605e+00
   1.3300000e+01   1.8454207e+00
   1.3350000e+01   1.8565296e+00
   1.3400000e+01   1.8528894e+00
   1.3450000e+01   1.8541558e+00
   1.3500000e+01   1.8529758e+00
   1.3550000e+01   1.8688565e+00
   1.3600000e+01   1.8627889e+00
   1.3650000e+01   1.8591719e+00
   1.3700000e+01   1.8555689e+00
   1.3750000e+01   1.8495622e+00
   1.3800000e+01   1.8652962e+00
   1.3850000e+01   1.8617023e+00
   1.3900000e+01   1.8605260e+00
   1.3950000e+01   1.8593542e+00
   1.4000000e+01   1.8725543e+00
   1.4050000e+01   1.8713640e+00
   1.4100000e+01   1.8654073e+00
   1.4150000e+01   1.8618543e+00
   1.4200000e+01   1.8559383e+00
   1.4250000e+01   1.8666478e+00
   1.4300000e+01   1.8607453e+00
   1.4350000e+01   1.8548650e+00
   1.4400000e+01   1.8490069e+00
   1.4450000e+01   1.8455249e+00
   1.4500000e+01   1.8585029e+00
   1.4550000e+01   1.8573613e+00
   1.4600000e+01   1.8562239e+00
   1.4650000e+01   1.8527544e+00
   1.4700000e+01   1.8656221e+00
   1.4750000e+01   1.8598203e+00
   1.4800000e+01   1.8563635e+00
   1.4850000e+01   1.8506005e+00
   1.4900000e+01   1.8471735e+00
   1.4950000e+01   1.8576221e+00
   1.5000000e+01   1.8565010e+00


==> B_vs_DeltaT_imagConst.dat <==
   0.0000000e+00   3.1971690e+00
   1.5151515e-01   3.1652537e+00
   3.0303030e-01   3.0814528e+00
   4.5454545e-01   2.9656957e+00
   6.0606061e-01   2.8380103e+00
   7.5757576e-01   2.7133337e+00
   9.0909091e-01   2.5997586e+00
   1.0606061e+00   2.4999406e+00
   1.2121212e+00   2.4134099e+00
   1.3636364e+00   2.3407082e+00
   1.5151515e+00   2.2784366e+00
   1.6666667e+00   2.2252822e+00
   1.8181818e+00   2.1799897e+00
   1.9696970e+00   2.1423050e+00
   2.1212121e+00   2.1101102e+00
   2.2727273e+00   2.0832318e+00
   2.4242424e+00   2.0605855e+00
   2.5757576e+00   2.0411318e+00
   2.7272727e+00   2.0238739e+00
   2.8787879e+00   2.0096350e+00
   3.0303030e+00   1.9965624e+00
   3.1818182e+00   1.9854937e+00
   3.3333333e+00   1.9772337e+00
   3.4848485e+00   1.9699897e+00
   3.6363636e+00   1.9637323e+00
   3.7878788e+00   1.9584334e+00
   3.9393939e+00   1.9540657e+00
   4.0909091e+00   1.9489563e+00
   4.2424242e+00   1.9447574e+00
   4.3939394e+00   1.9422522e+00
   4.5454545e+00   1.9397926e+00
   4.6969697e+00   1.9381710e+00
   4.8484848e+00   1.9365785e+00
   5.0000000e+00   1.9350141e+00
   5.1515152e+00   1.9327044e+00
   5.3030303e+00   1.9312010e+00
   5.4545455e+00   1.9297236e+00
   5.6060606e+00   1.9297773e+00
   5.7575758e+00   1.9290835e+00
   5.9090909e+00   1.9291417e+00
   6.0606061e+00   1.9284648e+00
   6.2121212e+00   1.9270711e+00
   6.3636364e+00   1.9264223e+00
   6.5151515e+00   1.9257841e+00
   6.6666667e+00   1.9258666e+00
   6.8181818e+00   1.9266524e+00
   6.9696970e+00   1.9260276e+00
   7.1212121e+00   1.9261062e+00
   7.2727273e+00   1.9254954e+00
   7.4242424e+00   1.9248941e+00
   7.5757576e+00   1.9249796e+00
   7.7272727e+00   1.9250638e+00
   7.8787879e+00   1.9251467e+00
   8.0303030e+00   1.9252284e+00
   8.1818182e+00   1.9253089e+00
   8.3333333e+00   1.9247357e+00
   8.4848485e+00   1.9248186e+00
   8.6363636e+00   1.9242573e+00
   8.7878788e+00   1.9243425e+00
   8.9393939e+00   1.9250601e+00
   9.0909091e+00   1.9251383e+00
   9.2424242e+00   1.9245908e+00
   9.3939394e+00   1.9246712e+00
   9.5454545e+00   1.9247505e+00
   9.6969697e+00   1.9248287e+00
   9.8484848e+00   1.9242983e+00
   1.0000000e+01   1.9249818e+00
   1.0151515e+01   1.9250568e+00
   1.0303030e+01   1.9245357e+00
   1.0454545e+01   1.9246127e+00
   1.0606061e+01   1.9246887e+00
   1.0757576e+01   1.9247637e+00
   1.0909091e+01   1.9248377e+00
   1.1060606e+01   1.9249107e+00
   1.1212121e+01   1.9249828e+00
   1.1363636e+01   1.9244857e+00
   1.1515152e+01   1.9245596e+00
   1.1666667e+01   1.9246325e+00
   1.1818182e+01   1.9247045e+00
   1.1969697e+01   1.9247756e+00
   1.2121212e+01   1.9248458e+00
   1.2272727e+01   1.9249151e+00
   1.2424242e+01   1.9244400e+00
   1.2575758e+01   1.9245110e+00
   1.2727273e+01   1.9245811e+00
   1.2878788e+01   1.9246503e+00
   1.3030303e+01   1.9247188e+00
   1.3181818e+01   1.9247864e+00
   1.3333333e+01   1.9248531e+00
   1.3484848e+01   1.9243981e+00
   1.3636364e+01   1.9244664e+00
   1.3787879e+01   1.9245339e+00
   1.3939394e+01   1.9246006e+00
   1.4090909e+01   1.9246665e+00
   1.4242424e+01   1.9247317e+00
   1.4393939e+01   1.9247961e+00
   1.4545455e+01   1.9243595e+00
   1.4696970e+01   1.9249228e+00
   1.4848485e+01   1.9244904e+00
   1.5000000e+01   1.9245547e+00


==> B_vs_DeltaT_imagConst2.dat <==
   0.0000000e+00   2.5694704e+00
   7.0707071e-02   2.5527977e+00
   1.4141414e-01   2.5020676e+00
   2.1212121e-01   2.4275370e+00
   2.8282828e-01   2.3424787e+00
   3.5353535e-01   2.2518689e+00
   4.2424242e-01   2.1637768e+00
   4.9494949e-01   2.0797530e+00
   5.6565657e-01   2.0044785e+00
   6.3636364e-01   1.9346762e+00
   7.0707071e-01   1.8733943e+00
   7.7777778e-01   1.8189492e+00
   8.4848485e-01   1.7696899e+00
   9.1919192e-01   1.7270822e+00
   9.8989899e-01   1.6894940e+00
   1.0606061e+00   1.6553252e+00
   1.1313131e+00   1.6260458e+00
   1.2020202e+00   1.6000730e+00
   1.2727273e+00   1.5773591e+00
   1.3434343e+00   1.5563597e+00
   1.4141414e+00   1.5385410e+00
   1.4848485e+00   1.5223746e+00
   1.5555556e+00   1.5078368e+00
   1.6262626e+00   1.4949050e+00
   1.6969697e+00   1.4820936e+00
   1.7676768e+00   1.4708572e+00
   1.8383838e+00   1.4582749e+00
   1.9090909e+00   1.4486940e+00
   1.9797980e+00   1.4377643e+00
   2.0505051e+00   1.4269340e+00
   2.1212121e+00   1.4176251e+00
   2.1919192e+00   1.4084002e+00
   2.2626263e+00   1.4006686e+00
   2.3333333e+00   1.3916019e+00
   2.4040404e+00   1.3854118e+00
   2.4747475e+00   1.3778848e+00
   2.5454545e+00   1.3731955e+00
   2.6161616e+00   1.3685473e+00
   2.6868687e+00   1.3653133e+00
   2.7575758e+00   1.3634751e+00
   2.8282828e+00   1.3643759e+00
   2.8989899e+00   1.3652691e+00
   2.9696970e+00   1.3661547e+00
   3.0404040e+00   1.3683768e+00
   3.1111111e+00   1.3692416e+00
   3.1818182e+00   1.3687662e+00
   3.2525253e+00   1.3669677e+00
   3.3232323e+00   1.3651843e+00
   3.3939394e+00   1.3634159e+00
   3.4646465e+00   1.3603516e+00
   3.5353535e+00   1.3560076e+00
   3.6060606e+00   1.3529994e+00
   3.6767677e+00   1.3487215e+00
   3.7474747e+00   1.3444788e+00
   3.8181818e+00   1.3415545e+00
   3.8888889e+00   1.3373754e+00
   3.9595960e+00   1.3345036e+00
   4.0303030e+00   1.3316549e+00
   4.1010101e+00   1.3313555e+00
   4.1717172e+00   1.3323165e+00
   4.2424242e+00   1.3320167e+00
   4.3131313e+00   1.3304713e+00
   4.3838384e+00   1.3314244e+00
   4.4545455e+00   1.3348465e+00
   4.5252525e+00   1.3394752e+00
   4.5959596e+00   1.3428391e+00
   4.6666667e+00   1.3449530e+00
   4.7373737e+00   1.3458315e+00
   4.8080808e+00   1.3454888e+00
   4.8787879e+00   1.3451488e+00
   4.9494949e+00   1.3436062e+00
   5.0202020e+00   1.3420756e+00
   5.0909091e+00   1.3393607e+00
   5.1616162e+00   1.3366664e+00
   5.2323232e+00   1.3339925e+00
   5.3030303e+00   1.3313386e+00
   5.3737374e+00   1.3322385e+00
   5.4444444e+00   1.3354787e+00
   5.5151515e+00   1.3363564e+00
   5.5858586e+00   1.3383925e+00
   5.6565657e+00   1.3380924e+00
   5.7272727e+00   1.3366384e+00
   5.7979798e+00   1.3351950e+00
   5.8686869e+00   1.3337621e+00
   5.9393939e+00   1.3311960e+00
   6.0101010e+00   1.3320670e+00
   6.0808081e+00   1.3352025e+00
   6.1515152e+00   1.3383154e+00
   6.2222222e+00   1.3391515e+00
   6.2929293e+00   1.3399816e+00
   6.3636364e+00   1.3408058e+00
   6.4343434e+00   1.3393937e+00
   6.5050505e+00   1.3379916e+00
   6.5757576e+00   1.3365993e+00
   6.6464646e+00   1.3341134e+00
   6.7171717e+00   1.3316448e+00
   6.7878788e+00   1.3302893e+00
   6.8585859e+00   1.3344031e+00
   6.9292929e+00   1.3363120e+00
   7.0000000e+00   1.3371233e+00


==> B_vs_DeltaT_realConst.dat <==
   0.0000000e+00   2.3318875e+00
   2.0408163e-01   2.3169939e+00
   4.0816327e-01   2.2760248e+00
   6.1224490e-01   2.2141142e+00
   8.1632653e-01   2.1361925e+00
   1.0204082e+00   2.0501972e+00
   1.2244898e+00   1.9722085e+00
   1.4285714e+00   1.9166425e+00
   1.6326531e+00   1.8569528e+00
   1.8367347e+00   1.7932562e+00
   2.0408163e+00   1.7256647e+00
   2.2448980e+00   1.6542867e+00
   2.4489796e+00   1.5832190e+00
   2.6530612e+00   1.5193777e+00
   2.8571429e+00   1.4998178e+00
   3.0612245e+00   1.5204397e+00
   3.2653061e+00   1.5262527e+00
   3.4693878e+00   1.5214644e+00
   3.6734694e+00   1.5110821e+00
   3.8775510e+00   1.4971264e+00
   4.0816327e+00   1.4834093e+00
   4.2857143e+00   1.4699243e+00
   4.4897959e+00   1.4594092e+00
   4.6938776e+00   1.4517896e+00
   4.8979592e+00   1.4478931e+00
   5.1020408e+00   1.4467362e+00
   5.3061224e+00   1.4491370e+00
   5.5102041e+00   1.4523766e+00
   5.7142857e+00   1.4546939e+00
   5.9183673e+00   1.4526562e+00
   6.1224490e+00   1.4497937e+00
   6.3265306e+00   1.4512267e+00
   6.5306122e+00   1.4526375e+00
   6.7346939e+00   1.4506782e+00
   6.9387755e+00   1.4479182e+00
   7.1428571e+00   1.4468487e+00
   7.3469388e+00   1.4474318e+00
   7.5510204e+00   1.4471941e+00
   7.7551020e+00   1.4485721e+00
   7.9591837e+00   1.4475292e+00
   8.1632653e+00   1.4504734e+00
   8.3673469e+00   1.4549520e+00
   8.5714286e+00   1.4554517e+00
   8.7755102e+00   1.4528349e+00
   8.9795918e+00   1.4494834e+00
   9.1836735e+00   1.4477118e+00
   9.3877551e+00   1.4467260e+00
   9.5918367e+00   1.4465097e+00
   9.7959184e+00   1.4477974e+00
   1.0000000e+01   1.4475767e+00


==> B_vs_DeltaT_realConst2.dat <==
   1.0000000e-02   2.2870187e+00
   8.0606061e-02   2.2833697e+00
   1.5121212e-01   2.2752938e+00
   2.2181818e-01   2.2606195e+00
   2.9242424e-01   2.2416269e+00
   3.6303030e-01   2.2172599e+00
   4.3363636e-01   2.1886723e+00
   5.0424242e-01   2.1570020e+00
   5.7484848e-01   2.1211910e+00
   6.4545455e-01   2.0834546e+00
   7.1606061e-01   2.0427302e+00
   7.8666667e-01   2.0001274e+00
   8.5727273e-01   1.9578156e+00
   9.2787879e-01   1.9136490e+00
   9.9848485e-01   1.8708499e+00
   1.0690909e+00   1.8272760e+00
   1.1396970e+00   1.7839958e+00
   1.2103030e+00   1.7420634e+00
   1.2809091e+00   1.7056794e+00
   1.3515152e+00   1.6758384e+00
   1.4221212e+00   1.6503819e+00
   1.4927273e+00   1.6313525e+00
   1.5633333e+00   1.6145281e+00
   1.6339394e+00   1.5978145e+00
   1.7045455e+00   1.6628014e+00
   1.7751515e+00   1.5626564e+00
   1.8457576e+00   1.5452493e+00
   1.9163636e+00   1.5269325e+00
   1.9869697e+00   1.5087345e+00
   2.0575758e+00   1.4916700e+00
   2.1281818e+00   1.4737026e+00
   2.1987879e+00   1.4558504e+00
   2.2693939e+00   1.4381123e+00
   2.3400000e+00   1.4214906e+00
   2.4106061e+00   1.4049744e+00
   2.4812121e+00   1.3885629e+00
   2.5518182e+00   1.3732486e+00
   2.6224242e+00   1.3590213e+00
   2.6930303e+00   1.3448833e+00
   2.7636364e+00   1.3318180e+00
   2.8342424e+00   1.3198155e+00
   2.9048485e+00   1.3088658e+00
   2.9754545e+00   1.3145623e+00
   3.0460606e+00   1.3202236e+00
   3.1166667e+00   1.3248808e+00
   3.1872727e+00   1.3285432e+00
   3.2578788e+00   1.3312200e+00
   3.3284848e+00   1.3338804e+00
   3.3990909e+00   1.3346098e+00
   3.4696970e+00   1.3343803e+00
   3.5403030e+00   1.3341522e+00
   3.6109091e+00   1.3329768e+00
   3.6815152e+00   1.3318084e+00
   3.7521212e+00   1.3297040e+00
   3.8227273e+00   1.3276121e+00
   3.8933333e+00   1.3245953e+00
   3.9639394e+00   1.3215963e+00
   4.0345455e+00   1.3186152e+00
   4.1051515e+00   1.3156516e+00
   4.1757576e+00   1.3127055e+00
   4.2463636e+00   1.3097767e+00
   4.3169697e+00   1.3068650e+00
   4.3875758e+00   1.3048886e+00
   4.4581818e+00   1.3020081e+00
   4.5287879e+00   1.3000572e+00
   4.5993939e+00   1.2981177e+00
   4.6700000e+00   1.2970970e+00
   4.7406061e+00   1.2951771e+00
   4.8112121e+00   1.2941707e+00
   4.8818182e+00   1.2940700e+00
   4.9524242e+00   1.2930725e+00
   5.0230303e+00   1.2929754e+00
   5.0936364e+00   1.2928790e+00
   5.1642424e+00   1.2918933e+00
   5.2348485e+00   1.2918004e+00
   5.3054545e+00   1.2908233e+00
   5.3760606e+00   1.2898517e+00
   5.4466667e+00   1.2888855e+00
   5.5172727e+00   1.2879247e+00
   5.5878788e+00   1.2869692e+00
   5.6584848e+00   1.2851466e+00
   5.7290909e+00   1.2842041e+00
   5.7996970e+00   1.2841344e+00
   5.8703030e+00   1.2857957e+00
   5.9409091e+00   1.2865850e+00
   6.0115152e+00   1.2873700e+00
   6.0821212e+00   1.2872924e+00
   6.1527273e+00   1.2872154e+00
   6.2233333e+00   1.2871387e+00
   6.2939394e+00   1.2870624e+00
   6.3645455e+00   1.2861376e+00
   6.4351515e+00   1.2860645e+00
   6.5057576e+00   1.2851473e+00
   6.5763636e+00   1.2842351e+00
   6.6469697e+00   1.2833277e+00
   6.7175758e+00   1.2832628e+00
   6.7881818e+00   1.2831983e+00
   6.8587879e+00   1.2831340e+00
   6.9293939e+00   1.2830702e+00
   7.0000000e+00   1.2830066e+00


==> TBP_2Sol_real_energy.dat <==
   0.0000000e+00   1.5439488e+01
   5.0000000e-02   1.5477791e+01
   1.0000000e-01   1.5508826e+01
   1.5000000e-01   1.5544778e+01
   2.0000000e-01   1.5575822e+01
   2.5000000e-01   1.5616614e+01
   3.0000000e-01   1.5657421e+01
   3.5000000e-01   1.5688503e+01
   4.0000000e-01   1.5726813e+01
   4.5000000e-01   1.5767652e+01
   5.0000000e-01   1.5808506e+01
   5.5000000e-01   1.5839633e+01
   6.0000000e-01   1.5885509e+01
   6.5000000e-01   1.5926424e+01
   7.0000000e-01   1.5967355e+01
   7.5000000e-01   1.6010763e+01
   8.0000000e-01   1.6056805e+01
   8.5000000e-01   1.6102900e+01
   9.0000000e-01   1.6149050e+01
   9.5000000e-01   1.6205022e+01
   1.0000000e+00   1.6251284e+01
   1.0500000e+00   1.6297602e+01
   1.1000000e+00   1.6358950e+01
   1.1500000e+00   1.6417744e+01
   1.2000000e+00   1.6469505e+01
   1.2500000e+00   1.6531166e+01
   1.3000000e+00   1.6602750e+01
   1.3500000e+00   1.6674461e+01
   1.4000000e+00   1.6741808e+01
   1.4500000e+00   1.6828997e+01
   1.5000000e+00   1.6893949e+01
   1.5500000e+00   1.6992351e+01
   1.6000000e+00   1.7090055e+01
   1.6500000e+00   1.7178097e+01
   1.7000000e+00   1.7287277e+01
   1.7500000e+00   1.7406743e+01
   1.8000000e+00   1.7530956e+01
   1.8500000e+00   1.7652694e+01
   1.9000000e+00   1.7708108e+01
   1.9500000e+00   1.7742404e+01
   2.0000000e+00   1.7779094e+01
   2.0500000e+00   1.7833434e+01
   2.1000000e+00   1.7908871e+01
   2.1500000e+00   1.8000999e+01
   2.2000000e+00   1.8125437e+01
   2.2500000e+00   1.8303887e+01
   2.3000000e+00   1.8543799e+01
   2.3500000e+00   1.8906495e+01
   2.4000000e+00   1.9550992e+01
   2.4500000e+00   2.0438246e+01
   2.5000000e+00   2.1599097e+01
   2.5500000e+00   2.3109332e+01
   2.6000000e+00   2.4804563e+01
   2.6500000e+00   2.5980692e+01
   2.7000000e+00   2.7074658e+01
   2.7500000e+00   2.8067579e+01
   2.8000000e+00   2.8873862e+01
   2.8500000e+00   2.9465150e+01
   2.9000000e+00   2.9782554e+01
   2.9500000e+00   2.9811261e+01
   3.0000000e+00   2.9541043e+01
   3.0500000e+00   2.8996708e+01
   3.1000000e+00   2.8199159e+01
   3.1500000e+00   2.7239297e+01
   3.2000000e+00   2.6154382e+01
   3.2500000e+00   2.4995897e+01
   3.3000000e+00   2.3389339e+01
   3.3500000e+00   2.1814533e+01
   3.4000000e+00   2.0597259e+01
   3.4500000e+00   1.9681782e+01
   3.5000000e+00   1.8977226e+01
   3.5500000e+00   1.8593861e+01
   3.6000000e+00   1.8329574e+01
   3.6500000e+00   1.8151870e+01
   3.7000000e+00   1.8021336e+01
   3.7500000e+00   1.7920026e+01
   3.8000000e+00   1.7845012e+01
   3.8500000e+00   1.7794004e+01
   3.9000000e+00   1.7747771e+01
   3.9500000e+00   1.7713719e+01
   4.0000000e+00   1.7681042e+01
   4.0500000e+00   1.7540859e+01
   4.1000000e+00   1.7432109e+01
   4.1500000e+00   1.7302653e+01
   4.2000000e+00   1.7206081e+01
   4.2500000e+00   1.7098203e+01
   4.3000000e+00   1.6999471e+01
   4.3500000e+00   1.6921707e+01
   4.4000000e+00   1.6834280e+01
   4.4500000e+00   1.6756890e+01
   4.5000000e+00   1.6679681e+01
   4.5500000e+00   1.6615159e+01
   4.6000000e+00   1.6543552e+01
   4.6500000e+00   1.6481870e+01
   4.7000000e+00   1.6420299e+01
   4.7500000e+00   1.6358838e+01
   4.8000000e+00   1.6312439e+01
   4.8500000e+00   1.6266096e+01
   4.9000000e+00   1.6210037e+01
   4.9500000e+00   1.6156196e+01
   5.0000000e+00   1.6115146e+01
   5.0500000e+00   1.6069035e+01
   5.1000000e+00   1.6028035e+01
   5.1500000e+00   1.5982013e+01
   5.2000000e+00   1.5936044e+01
   5.2500000e+00   1.5895127e+01
   5.3000000e+00   1.5851799e+01
   5.3500000e+00   1.5810921e+01
   5.4000000e+00   1.5765117e+01
   5.4500000e+00   1.5738949e+01
   5.5000000e+00   1.5698113e+01
   5.5500000e+00   1.5657292e+01
   5.6000000e+00   1.5626222e+01
   5.6500000e+00   1.5587918e+01
   5.7000000e+00   1.5547130e+01


==> TBP_2Sol_real_threshold.dat <==
   0.0000000e+00   1.4920048e+01
   5.0000000e-02   1.4944094e+01
   1.0000000e-01   1.4962570e+01
   1.5000000e-01   1.5005491e+01
   2.0000000e-01   1.5029493e+01
   2.5000000e-01   1.5072340e+01
   3.0000000e-01   1.5096318e+01
   3.5000000e-01   1.5114633e+01
   4.0000000e-01   1.5138587e+01
   4.5000000e-01   1.5192946e+01
   5.0000000e-01   1.5205224e+01
   5.5000000e-01   1.5259594e+01
   6.0000000e-01   1.5277778e+01
   6.5000000e-01   1.5301697e+01
   7.0000000e-01   1.5356118e+01
   7.5000000e-01   1.5368154e+01
   8.0000000e-01   1.5398145e+01
   8.5000000e-01   1.5446492e+01
   9.0000000e-01   1.5464522e+01
   9.5000000e-01   1.5488403e+01
   1.0000000e+00   1.5542901e+01
   1.0500000e+00   1.5560861e+01
   1.1000000e+00   1.5621355e+01
   1.1500000e+00   1.5639282e+01
   1.2000000e+00   1.5699885e+01
   1.2500000e+00   1.5717778e+01
   1.3000000e+00   1.5778492e+01
   1.3500000e+00   1.5796350e+01
   1.4000000e+00   1.5857176e+01
   1.4500000e+00   1.5875000e+01
   1.5000000e+00   1.5929792e+01
   1.5500000e+00   1.5953727e+01
   1.6000000e+00   1.6008585e+01
   1.6500000e+00   1.6045217e+01
   1.7000000e+00   1.6100194e+01
   1.7500000e+00   1.6148699e+01
   1.8000000e+00   1.6179238e+01
   1.8500000e+00   1.6240654e+01
   1.9000000e+00   1.6308772e+01
   1.9500000e+00   1.6364052e+01
   2.0000000e+00   1.6412744e+01
   2.0500000e+00   1.6481213e+01
   2.1000000e+00   1.6543160e+01
   2.1500000e+00   1.6598705e+01
   2.2000000e+00   1.6698801e+01
   2.2500000e+00   1.6741185e+01
   2.3000000e+00   1.6855104e+01
   2.3500000e+00   1.6911050e+01
   2.4000000e+00   1.7030107e+01
   2.4500000e+00   1.7120301e+01
   2.5000000e+00   1.7226268e+01
   2.5500000e+00   1.7328194e+01
   2.6000000e+00   1.7462336e+01
   2.6500000e+00   1.7589932e+01
   2.7000000e+00   1.7668506e+01
   2.7500000e+00   1.7732342e+01
   2.8000000e+00   1.7772952e+01
   2.8500000e+00   1.7818627e+01
   2.9000000e+00   1.7879487e+01
   2.9500000e+00   1.7962174e+01
   3.0000000e+00   1.8097549e+01
   3.0500000e+00   1.8254867e+01
   3.1000000e+00   1.8462611e+01
   3.1500000e+00   1.8880516e+01
   3.2000000e+00   1.9504970e+01
   3.2500000e+00   2.0296319e+01
   3.3000000e+00   2.1358428e+01
   3.3500000e+00   2.2741785e+01
   3.4000000e+00   2.4462307e+01
   3.4500000e+00   2.5817453e+01
   3.5000000e+00   2.6971833e+01
   3.5500000e+00   2.8020889e+01
   3.6000000e+00   2.8940931e+01
   3.6500000e+00   2.9635679e+01
   3.7000000e+00   3.0080213e+01
   3.7500000e+00   3.0249815e+01
   3.8000000e+00   3.0104220e+01
   3.8500000e+00   2.9635679e+01
   3.9000000e+00   2.8964869e+01
   3.9500000e+00   2.8020889e+01
   4.0000000e+00   2.6995723e+01
   4.0500000e+00   2.5841314e+01
   4.1000000e+00   2.4462307e+01
   4.1500000e+00   2.2741785e+01
   4.2000000e+00   2.1358428e+01
   4.2500000e+00   2.0296319e+01
   4.3000000e+00   1.9504970e+01
   4.3500000e+00   1.8896571e+01
   4.4000000e+00   1.8462611e+01
   4.4500000e+00   1.8254867e+01
   4.5000000e+00   1.8097549e+01
   4.5500000e+00   1.7962174e+01
   4.6000000e+00   1.7879487e+01
   4.6500000e+00   1.7818627e+01
   4.7000000e+00   1.7772952e+01
   4.7500000e+00   1.7718077e+01
   4.8000000e+00   1.7668506e+01
   4.8500000e+00   1.7575905e+01
   4.9000000e+00   1.7448411e+01
   4.9500000e+00   1.7328194e+01
   5.0000000e+00   1.7226268e+01
   5.0500000e+00   1.7120301e+01
   5.1000000e+00   1.7043698e+01
   5.1500000e+00   1.6911050e+01
   5.2000000e+00   1.6855104e+01
   5.2500000e+00   1.6754545e+01
   5.3000000e+00   1.6698801e+01
   5.3500000e+00   1.6598705e+01
   5.4000000e+00   1.6543160e+01
   5.4500000e+00   1.6481213e+01
   5.5000000e+00   1.6412744e+01
   5.5500000e+00   1.6364052e+01
   5.6000000e+00   1.6308772e+01
   5.6500000e+00   1.6240654e+01
   5.7000000e+00   1.6179238e+01
   5.7500000e+00   1.6148699e+01
   5.8000000e+00   1.6100194e+01
   5.8500000e+00   1.6045217e+01
   5.9000000e+00   1.6008585e+01
   5.9500000e+00   1.5966319e+01
   6.0000000e+00   1.5929792e+01
   6.0500000e+00   1.5875000e+01
   6.1000000e+00   1.5844710e+01
   6.1500000e+00   1.5796350e+01
   6.2000000e+00   1.5778492e+01
   6.2500000e+00   1.5717778e+01
   6.3000000e+00   1.5699885e+01
   6.3500000e+00   1.5651509e+01
   6.4000000e+00   1.5621355e+01
   6.4500000e+00   1.5572999e+01
   6.5000000e+00   1.5542901e+01
   6.5500000e+00   1.5488403e+01
   6.6000000e+00   1.5464522e+01
   6.6500000e+00   1.5446492e+01
   6.7000000e+00   1.5398145e+01
   6.7500000e+00   1.5380049e+01
   6.8000000e+00   1.5344260e+01
   6.8500000e+00   1.5301697e+01
   6.9000000e+00   1.5277778e+01
   6.9500000e+00   1.5235139e+01
   7.0000000e+00   1.5205224e+01
   7.0500000e+00   1.5181295e+01
   7.1000000e+00   1.5163043e+01
   7.1500000e+00   1.5114633e+01
   7.2000000e+00   1.5096318e+01
   7.2500000e+00   1.5047872e+01
   7.3000000e+00   1.5029493e+01
   7.3500000e+00   1.5005491e+01
   7.4000000e+00   1.4987058e+01
   7.4500000e+00   1.4944094e+01
   7.5000000e+00   1.4920048e+01


==> TBP_3Sol_real_energy.dat <==
   0.0000000e+00   2.1481176e+01
   5.5757576e-02   2.1520622e+01
   1.1151515e-01   2.1583888e+01
   1.6727273e-01   2.1666131e+01
   2.2303030e-01   2.1701574e+01
   2.7878788e-01   2.1722595e+01
   3.3454545e-01   2.1695127e+01
   3.9030303e-01   2.3693633e+01
   4.4606061e-01   2.2906088e+01
   5.0181818e-01   2.3385795e+01
   5.5757576e-01   2.2755900e+01
   6.1333333e-01   2.3309023e+01
   6.6909091e-01   2.2895511e+01
   7.2484848e-01   2.2323507e+01
   7.8060606e-01   2.2477847e+01
   8.3636364e-01   2.2670321e+01
   8.9212121e-01   2.2906196e+01
   9.4787879e-01   2.3085709e+01
   1.0036364e+00   2.3356381e+01
   1.0593939e+00   2.3686047e+01
   1.1151515e+00   2.5948702e+01
   1.1709091e+00   2.4420744e+01
   1.2266667e+00   2.4867524e+01
   1.2824242e+00   2.5892495e+01
   1.3381818e+00   2.6038952e+01
   1.3939394e+00   2.6784620e+01
   1.4496970e+00   2.7796344e+01
   1.5054545e+00   3.0264970e+01
   1.5612121e+00   3.3398112e+01
   1.6169697e+00   3.3531582e+01
   1.6727273e+00   3.3138505e+01
   1.7284848e+00   3.4447672e+01
   1.7842424e+00   3.5389825e+01
   1.8400000e+00   3.6120769e+01
   1.8957576e+00   3.6757873e+01
   1.9515152e+00   3.7300910e+01
   2.0072727e+00   3.7993555e+01
   2.0630303e+00   3.8462001e+01
   2.1187879e+00   3.9071416e+01
   2.1745455e+00   3.9494218e+01
   2.2303030e+00   4.0446212e+01
   2.2860606e+00   4.1275714e+01
   2.3418182e+00   4.2478941e+01
   2.3975758e+00   4.3771695e+01
   2.4533333e+00   4.5396208e+01
   2.5090909e+00   4.7251703e+01
   2.5648485e+00   4.9031393e+01
   2.6206061e+00   4.9298631e+01
   2.6763636e+00   5.2065261e+01
   2.7321212e+00   5.3304984e+01
   2.7878788e+00   5.3541084e+01
   2.8436364e+00   5.3246637e+01
   2.8993939e+00   5.2493664e+01
   2.9551515e+00   5.0404662e+01
   3.0109091e+00   4.9616439e+01
   3.0666667e+00   4.8087591e+01
   3.1224242e+00   4.6221939e+01
   3.1781818e+00   4.4419398e+01
   3.2339394e+00   4.2979385e+01
   3.2896970e+00   4.1737787e+01
   3.3454545e+00   4.0837340e+01
   3.4012121e+00   4.0051857e+01
   3.4569697e+00   3.9310408e+01
   3.5127273e+00   3.8712191e+01
   3.5684848e+00   3.8127566e+01
   3.6242424e+00   3.7568390e+01
   3.6800000e+00   3.7001003e+01
   3.7357576e+00   3.6955623e+01
   3.7915152e+00   3.5718194e+01
   3.8472727e+00   3.4882547e+01
   3.9030303e+00   3.4023993e+01
   3.9587879e+00   3.4008795e+01
   4.0145455e+00   3.0874241e+01
   4.0703030e+00   3.2655486e+01
   4.1260606e+00   2.8395157e+01
   4.1818182e+00   2.7325805e+01
   4.2375758e+00   2.7974694e+01
   4.2933333e+00   2.6359420e+01
   4.3490909e+00   2.5065272e+01
   4.4048485e+00   2.5464477e+01
   4.4606061e+00   2.5552560e+01
   4.5163636e+00   2.3821900e+01
   4.5721212e+00   2.6287769e+01
   4.6278788e+00   2.3177377e+01
   4.6836364e+00   2.2918296e+01
   4.7393939e+00   2.2730294e+01
   4.7951515e+00   2.2538062e+01
   4.8509091e+00   2.2381105e+01
   4.9066667e+00   2.2434836e+01
   4.9624242e+00   2.4486036e+01
   5.0181818e+00   2.3463704e+01
   5.0739394e+00   2.6134172e+01
   5.1296970e+00   2.4065495e+01
   5.1854545e+00   2.3061895e+01
   5.2412121e+00   2.1737489e+01
   5.2969697e+00   2.1748482e+01
   5.3527273e+00   2.1703437e+01
   5.4084848e+00   2.1689635e+01
   5.4642424e+00   2.1643903e+01
   5.5200000e+00   2.1547139e+01


==> TBP_3Sol_real_threshold.dat <==
   0.0000000e+00   2.1698425e+01
   7.1414141e-02   2.1814771e+01
   1.4282828e-01   2.1925862e+01
   2.1424242e-01   2.2062266e+01
   2.8565657e-01   2.2205720e+01
   3.5707071e-01   2.2357482e+01
   4.2848485e-01   2.2539422e+01
   4.9989899e-01   2.2707225e+01
   5.7131313e-01   2.2900168e+01
   6.4272727e-01   2.3125825e+01
   7.1414141e-01   2.3356834e+01
   7.8555556e-01   2.3573004e+01
   8.5696970e-01   2.3850057e+01
   9.2838384e-01   2.4143927e+01
   9.9979798e-01   2.4451533e+01
   1.0712121e+00   2.4751495e+01
   1.1426263e+00   2.5168211e+01
   1.2140404e+00   2.5578646e+01
   1.2854545e+00   2.6006115e+01
   1.3568687e+00   2.6409324e+01
   1.4282828e+00   2.6995705e+01
   1.4996970e+00   2.7528973e+01
   1.5711111e+00   2.8190634e+01
   1.6425253e+00   2.8929987e+01
   1.7139394e+00   2.9500067e+01
   1.7853535e+00   3.0604568e+01
   1.8567677e+00   3.2499783e+01
   1.9281818e+00   3.4784939e+01
   1.9995960e+00   3.5973977e+01
   2.0710101e+00   3.6996338e+01
   2.1424242e+00   3.7443556e+01
   2.2138384e+00   3.7814709e+01
   2.2852525e+00   3.8127631e+01
   2.3566667e+00   3.8511686e+01
   2.4280808e+00   3.8764293e+01
   2.4994949e+00   3.9015598e+01
   2.5709091e+00   3.9182190e+01
   2.6423232e+00   3.9581579e+01
   2.7137374e+00   3.9785595e+01
   2.7851515e+00   4.0402173e+01
   2.8565657e+00   4.0828888e+01
   2.9279798e+00   4.1686279e+01
   2.9993939e+00   4.2859590e+01
   3.0708081e+00   4.4588462e+01
   3.1422222e+00   4.6794627e+01
   3.2136364e+00   4.9245225e+01
   3.2850505e+00   5.2413907e+01
   3.3564646e+00   5.5019875e+01
   3.4278788e+00   5.6441057e+01
   3.4992929e+00   5.8180861e+01
   3.5707071e+00   5.9323672e+01
   3.6421212e+00   5.8694364e+01
   3.7135354e+00   5.6142149e+01
   3.7849495e+00   5.4953221e+01
   3.8563636e+00   5.2050005e+01
   3.9277778e+00   4.9074755e+01
   3.9991919e+00   4.7060295e+01
   4.0706061e+00   4.4307359e+01
   4.1420202e+00   4.2884070e+01
   4.2134343e+00   4.1734249e+01
   4.2848485e+00   4.0953479e+01
   4.3562626e+00   4.0329306e+01
   4.4276768e+00   3.9876310e+01
   4.4990909e+00   3.9530329e+01
   4.5705051e+00   3.9224605e+01
   4.6419192e+00   3.8876188e+01
   4.7133333e+00   3.8692151e+01
   4.7847475e+00   3.8309867e+01
   4.8561616e+00   3.8160516e+01
   4.9275758e+00   3.7839973e+01
   4.9989899e+00   3.7577956e+01
   5.0704040e+00   3.6971319e+01
   5.1418182e+00   3.6133066e+01
   5.2132323e+00   3.4796575e+01
   5.2846465e+00   3.2345003e+01
   5.3560606e+00   3.0587148e+01
   5.4274747e+00   2.9642604e+01
   5.4988889e+00   2.8850013e+01
   5.5703030e+00   2.8152932e+01
   5.6417172e+00   2.7591348e+01
   5.7131313e+00   2.6980107e+01
   5.7845455e+00   2.6479176e+01
   5.8559596e+00   2.5974897e+01
   5.9273737e+00   2.5551815e+01
   5.9987879e+00   2.5137552e+01
   6.0702020e+00   2.4745021e+01
   6.1416162e+00   2.4457293e+01
   6.2130303e+00   2.4139980e+01
   6.2844444e+00   2.3855650e+01
   6.3558586e+00   2.3578524e+01
   6.4272727e+00   2.3314803e+01
   6.4986869e+00   2.3098398e+01
   6.5701010e+00   2.2905483e+01
   6.6415152e+00   2.2712480e+01
   6.7129293e+00   2.2523006e+01
   6.7843434e+00   2.2353901e+01
   6.8557576e+00   2.2193534e+01
   6.9271717e+00   2.2050198e+01
   6.9985859e+00   2.1930858e+01
   7.0700000e+00   2.1798319e+01


==> TBP_per_EV_LB_real_const_energy.dat <==
   1.0000000e+00   1
   2.0000000e+00   6.7023027e-01
   3.0000000e+00   5.5122494e-01
   4.0000000e+00   4.8471493e-01
   5.0000000e+00   4.4149478e-01
   6.0000000e+00   4.1084911e-01
   7.0000000e+00   3.8783068e-01
   8.0000000e+00   3.6981604e-01
   9.0000000e+00   3.5527622e-01
   1.0000000e+01   3.4325619e-01
   1.1000000e+01   3.3312682e-01
   1.2000000e+01   3.2445570e-01
   1.3000000e+01   3.1693521e-01
   1.4000000e+01   3.1034014e-01
   1.5000000e+01   3.0450155e-01
   1.6000000e+01   2.9929008e-01
   1.7000000e+01   2.9460486e-01
   1.8000000e+01   2.9036601e-01
   1.9000000e+01   2.8650937e-01
   2.0000000e+01   2.8298279e-01


==> TBP_per_eigenvalue_LB1.dat <==
   1.0000000e+00   1
   2.0000000e+00   6.7599006e-01
   3.0000000e+00   4.9934387e-01
   4.0000000e+00   4.0005905e-01
   5.0000000e+00   3.3637411e-01
   6.0000000e+00   2.9188103e-01
   7.0000000e+00   2.5932857e-01
   8.0000000e+00   2.3436520e-01
   9.0000000e+00   2.1497752e-01
   1.0000000e+01   1.9834140e-01
   1.1000000e+01   1.8625072e-01
   1.2000000e+01   1.7659830e-01
   1.3000000e+01   1.6908844e-01
   1.4000000e+01   1.6150581e-01
   1.5000000e+01   1.5093616e-01
   1.6000000e+01   1.4741880e-01
   1.7000000e+01   1.3403592e-01
   1.8000000e+01   1.4385902e-01
   1.9000000e+01   1.3708256e-01
   2.0000000e+01   1.3879256e-01


==> TBP_per_eigenvalue_LB2.dat <==
   1.0000000e+00   1
   2.0000000e+00   7.5697425e-01
   3.0000000e+00   6.5369364e-01
   4.0000000e+00   5.9051995e-01
   5.0000000e+00   5.4703365e-01
   6.0000000e+00   5.1488781e-01
   7.0000000e+00   4.8994779e-01
   8.0000000e+00   4.6990741e-01
   9.0000000e+00   4.5336949e-01
   1.0000000e+01   4.3943364e-01
   1.1000000e+01   4.2749108e-01
   1.2000000e+01   4.1711401e-01
   1.3000000e+01   4.0799217e-01
   1.4000000e+01   3.9989447e-01
   1.5000000e+01   3.9264495e-01
   1.6000000e+01   3.8610697e-01
   1.7000000e+01   3.8017263e-01
   1.8000000e+01   3.7475553e-01
   1.9000000e+01   3.6978549e-01
   2.0000000e+01   3.6520495e-01


==> TBP_per_eigenvalue_LB3.dat <==
   1.0000000e+00   1
   2.0000000e+00   8.8000000e-01
   3.0000000e+00   7.8000000e-01
   4.0000000e+00   7.3000000e-01
   5.0000000e+00   6.9000000e-01
   6.0000000e+00   6.6000000e-01
   7.0000000e+00   6.3000000e-01
   8.0000000e+00   6.1000000e-01
   9.0000000e+00   6.0000000e-01
   1.0000000e+01   5.9000000e-01
   1.1000000e+01   5.9000000e-01
   1.2000000e+01   5.7000000e-01
   1.3000000e+01   5.6000000e-01
   1.4000000e+01   5.5000000e-01
   1.5000000e+01   5.5000000e-01
   1.7000000e+01   5.3000000e-01
   2.0000000e+01   5.2000000e-01


==> TBP_per_eigenvalue_LB_imag_energy.dat <==
   1.0000000e+00   1
   2.0000000e+00   7.8643781e-01
   3.0000000e+00   6.5720697e-01
   4.0000000e+00   5.8201829e-01
   5.0000000e+00   5.3227196e-01
   6.0000000e+00   4.9650850e-01
   7.0000000e+00   4.6930110e-01
   8.0000000e+00   4.4774228e-01
   9.0000000e+00   4.3012771e-01
   1.0000000e+01   4.1538868e-01
   1.1000000e+01   4.0281852e-01
   1.2000000e+01   3.9193006e-01
   1.3000000e+01   3.8237559e-01
   1.4000000e+01   3.7389977e-01
   1.5000000e+01   3.6631044e-01
   1.6000000e+01   3.5946000e-01
   1.7000000e+01   3.5323290e-01
   1.8000000e+01   3.4753751e-01
   1.9000000e+01   3.4229978e-01
   2.0000000e+01   3.3745951e-01


==> TBP_per_eigenvalue_LB_imag_threshold.dat <==
   1.0000000e+00   1
   2.0000000e+00   8.8366950e-01
   3.0000000e+00   7.8597641e-01
   4.0000000e+00   7.2581910e-01
   5.0000000e+00   6.8486582e-01
   6.0000000e+00   6.5494547e-01
   7.0000000e+00   6.3197460e-01
   8.0000000e+00   6.1368745e-01
   9.0000000e+00   5.9872101e-01
   1.0000000e+01   5.8620359e-01
   1.1000000e+01   5.7554977e-01
   1.2000000e+01   5.6635065e-01
   1.3000000e+01   5.5831156e-01
   1.4000000e+01   5.5121420e-01
   1.5000000e+01   5.4489262e-01
   1.6000000e+01   5.3921925e-01
   1.7000000e+01   5.3409344e-01
   1.8000000e+01   5.2943484e-01
   1.9000000e+01   5.2517859e-01
   2.0000000e+01   5.2127157e-01


==> TBP_per_eigenvalue_LB_real_threshold2.dat <==
   1.0000000e+00   1
   2.0000000e+00   7.7634094e-01
   3.0000000e+00   6.7629112e-01
   4.0000000e+00   6.1620834e-01
   5.0000000e+00   5.7495006e-01
   6.0000000e+00   5.4433239e-01
   7.0000000e+00   5.2042806e-01
   8.0000000e+00   5.0108385e-01
   9.0000000e+00   4.8500620e-01
   1.0000000e+01   4.7136430e-01
   1.1000000e+01   4.5959658e-01
   1.2000000e+01   4.4930786e-01
   1.3000000e+01   4.4021078e-01
   1.4000000e+01   4.3209067e-01
   1.5000000e+01   4.2478348e-01
   1.6000000e+01   4.1816135e-01
   1.7000000e+01   4.1212299e-01
   1.8000000e+01   4.0658691e-01
   1.9000000e+01   4.0148677e-01
   2.0000000e+01   3.9676787e-01


==> T_2Sol_real_energy.dat <==
   0.0000000e+00   1.4932153e+01
   5.0000000e-02   1.4904922e+01
   1.0000000e-01   1.4887432e+01
   1.5000000e-01   1.4865434e+01
   2.0000000e-01   1.4838202e+01
   2.5000000e-01   1.4816206e+01
   3.0000000e-01   1.4788973e+01
   3.5000000e-01   1.4766978e+01
   4.0000000e-01   1.4739744e+01
   4.5000000e-01   1.4717751e+01
   5.0000000e-01   1.4690516e+01
   5.5000000e-01   1.4673022e+01
   6.0000000e-01   1.4651030e+01
   6.5000000e-01   1.4623794e+01
   7.0000000e-01   1.4601803e+01
   7.5000000e-01   1.4584308e+01
   8.0000000e-01   1.4562317e+01
   8.5000000e-01   1.4535080e+01
   9.0000000e-01   1.4522831e+01
   9.5000000e-01   1.4495594e+01
   1.0000000e+00   1.4478099e+01
   1.0500000e+00   1.4456109e+01
   1.1000000e+00   1.4438614e+01
   1.1500000e+00   1.4416623e+01
   1.2000000e+00   1.4399128e+01
   1.2500000e+00   1.4377137e+01
   1.3000000e+00   1.4359642e+01
   1.3500000e+00   1.4342148e+01
   1.4000000e+00   1.4320156e+01
   1.4500000e+00   1.4302662e+01
   1.5000000e+00   1.4290411e+01
   1.5500000e+00   1.4272919e+01
   1.6000000e+00   1.4260665e+01
   1.6500000e+00   1.4243174e+01
   1.7000000e+00   1.4230919e+01
   1.7500000e+00   1.4213429e+01
   1.8000000e+00   1.4195941e+01
   1.8500000e+00   1.4183683e+01
   1.9000000e+00   1.4175939e+01
   1.9500000e+00   1.4153937e+01
   2.0000000e+00   1.4146194e+01
   2.0500000e+00   1.4133930e+01
   2.1000000e+00   1.4126189e+01
   2.1500000e+00   1.4113922e+01
   2.2000000e+00   1.4106184e+01
   2.2500000e+00   1.4098449e+01
   2.3000000e+00   1.4086176e+01
   2.3500000e+00   1.4078444e+01
   2.4000000e+00   1.4075908e+01
   2.4500000e+00   1.4068181e+01
   2.5000000e+00   1.4065638e+01
   2.5500000e+00   1.4057914e+01
   2.6000000e+00   1.4050194e+01
   2.6500000e+00   1.4047646e+01
   2.7000000e+00   1.4049673e+01
   2.7500000e+00   1.4047116e+01
   2.8000000e+00   1.4039406e+01
   2.8500000e+00   1.4048556e+01
   2.9000000e+00   1.4047877e+01
   2.9500000e+00   1.4037642e+01
   3.0000000e+00   1.4040200e+01
   3.0500000e+00   1.4047913e+01
   3.1000000e+00   1.4045889e+01
   3.1500000e+00   1.4048439e+01
   3.2000000e+00   1.4056161e+01
   3.2500000e+00   1.4058705e+01
   3.3000000e+00   1.4066431e+01
   3.3500000e+00   1.4068968e+01
   3.4000000e+00   1.4076699e+01
   3.4500000e+00   1.4088973e+01
   3.5000000e+00   1.4096706e+01
   3.5500000e+00   1.4104443e+01
   3.6000000e+00   1.4116712e+01
   3.6500000e+00   1.4124451e+01
   3.7000000e+00   1.4136716e+01
   3.7500000e+00   1.4144457e+01
   3.8000000e+00   1.4156718e+01
   3.8500000e+00   1.4174204e+01
   3.9000000e+00   1.4181951e+01
   3.9500000e+00   1.4203950e+01
   4.0000000e+00   1.4211698e+01
   4.0500000e+00   1.4233695e+01
   4.1000000e+00   1.4241444e+01
   4.1500000e+00   1.4263440e+01
   4.2000000e+00   1.4271189e+01
   4.2500000e+00   1.4293183e+01
   4.3000000e+00   1.4310676e+01
   4.3500000e+00   1.4328169e+01
   4.4000000e+00   1.4340420e+01
   4.4500000e+00   1.4367656e+01
   4.5000000e+00   1.4379906e+01
   4.5500000e+00   1.4397401e+01
   4.6000000e+00   1.4419392e+01
   4.6500000e+00   1.4436887e+01
   4.7000000e+00   1.4458877e+01
   4.7500000e+00   1.4476372e+01
   4.8000000e+00   1.4503609e+01
   4.8500000e+00   1.4525600e+01
   4.9000000e+00   1.4543095e+01
   4.9500000e+00   1.4565086e+01
   5.0000000e+00   1.4582581e+01
   5.0500000e+00   1.4604572e+01
   5.1000000e+00   1.4631808e+01
   5.1500000e+00   1.4649303e+01
   5.2000000e+00   1.4671294e+01
   5.2500000e+00   1.4698530e+01
   5.3000000e+00   1.4720523e+01
   5.3500000e+00   1.4747757e+01
   5.4000000e+00   1.4769751e+01
   5.4500000e+00   1.4787244e+01
   5.5000000e+00   1.4818981e+01
   5.5500000e+00   1.4836472e+01
   5.6000000e+00   1.4863704e+01
   5.6500000e+00   1.4885700e+01
   5.7000000e+00   1.4912932e+01


==> T_2Sol_real_threshold.dat <==
   0.0000000e+00   1.6103480e+01
   5.0000000e-02   1.6082510e+01
   1.0000000e-01   1.6056565e+01
   1.5000000e-01   1.6035595e+01
   2.0000000e-01   1.6014625e+01
   2.5000000e-01   1.5993656e+01
   3.0000000e-01   1.5967710e+01
   3.5000000e-01   1.5946740e+01
   4.0000000e-01   1.5925771e+01
   4.5000000e-01   1.5899824e+01
   5.0000000e-01   1.5878855e+01
   5.5000000e-01   1.5857887e+01
   6.0000000e-01   1.5831938e+01
   6.5000000e-01   1.5810970e+01
   7.0000000e-01   1.5790002e+01
   7.5000000e-01   1.5764052e+01
   8.0000000e-01   1.5743084e+01
   8.5000000e-01   1.5722117e+01
   9.0000000e-01   1.5701150e+01
   9.5000000e-01   1.5675199e+01
   1.0000000e+00   1.5654232e+01
   1.0500000e+00   1.5633265e+01
   1.1000000e+00   1.5617067e+01
   1.1500000e+00   1.5605853e+01
   1.2000000e+00   1.5584885e+01
   1.2500000e+00   1.5558935e+01
   1.3000000e+00   1.5537968e+01
   1.3500000e+00   1.5526753e+01
   1.4000000e+00   1.5510559e+01
   1.4500000e+00   1.5489590e+01
   1.5000000e+00   1.5468622e+01
   1.5500000e+00   1.5462183e+01
   1.6000000e+00   1.5441213e+01
   1.6500000e+00   1.5420243e+01
   1.7000000e+00   1.5418779e+01
   1.7500000e+00   1.5392837e+01
   1.8000000e+00   1.5391373e+01
   1.8500000e+00   1.5370400e+01
   1.9000000e+00   1.5363972e+01
   1.9500000e+00   1.5342997e+01
   2.0000000e+00   1.5341529e+01
   2.0500000e+00   1.5335108e+01
   2.1000000e+00   1.5314130e+01
   2.1500000e+00   1.5312659e+01
   2.2000000e+00   1.5306245e+01
   2.2500000e+00   1.5304774e+01
   2.3000000e+00   1.5293544e+01
   2.3500000e+00   1.5282314e+01
   2.4000000e+00   1.5295420e+01
   2.4500000e+00   1.5293940e+01
   2.5000000e+00   1.5292456e+01
   2.5500000e+00   1.5286069e+01
   2.6000000e+00   1.5284584e+01
   2.6500000e+00   1.5302602e+01
   2.7000000e+00   1.5257210e+01
   2.7500000e+00   1.5158180e+01
   2.8000000e+00   1.5059164e+01
   2.8500000e+00   1.4945444e+01
   2.9000000e+00   1.4836681e+01
   2.9500000e+00   1.4727935e+01
   3.0000000e+00   1.4609455e+01
   3.0500000e+00   1.4495659e+01
   3.1000000e+00   1.4377184e+01
   3.1500000e+00   1.4356259e+01
   3.2000000e+00   1.4339968e+01
   3.2500000e+00   1.4338550e+01
   3.3000000e+00   1.4327375e+01
   3.3500000e+00   1.4320846e+01
   3.4000000e+00   1.4309671e+01
   3.4500000e+00   1.4308246e+01
   3.5000000e+00   1.4301728e+01
   3.5500000e+00   1.4300302e+01
   3.6000000e+00   1.4298874e+01
   3.6500000e+00   1.4297441e+01
   3.7000000e+00   1.4290937e+01
   3.7500000e+00   1.4299257e+01
   3.8000000e+00   1.4290937e+01
   3.8500000e+00   1.4297441e+01
   3.9000000e+00   1.4298874e+01
   3.9500000e+00   1.4300302e+01
   4.0000000e+00   1.4301728e+01
   4.0500000e+00   1.4308246e+01
   4.1000000e+00   1.4309671e+01
   4.1500000e+00   1.4320846e+01
   4.2000000e+00   1.4327375e+01
   4.2500000e+00   1.4328796e+01
   4.3000000e+00   1.4339968e+01
   4.3500000e+00   1.4356259e+01
   4.4000000e+00   1.4377184e+01
   4.4500000e+00   1.4495659e+01
   4.5000000e+00   1.4609455e+01
   4.5500000e+00   1.4727935e+01
   4.6000000e+00   1.4836681e+01
   4.6500000e+00   1.4945444e+01
   4.7000000e+00   1.5059164e+01
   4.7500000e+00   1.5158180e+01
   4.8000000e+00   1.5257210e+01
   4.8500000e+00   1.5302602e+01
   4.9000000e+00   1.5284584e+01
   4.9500000e+00   1.5286069e+01
   5.0000000e+00   1.5292456e+01
   5.0500000e+00   1.5293940e+01
   5.1000000e+00   1.5295420e+01
   5.1500000e+00   1.5282314e+01
   5.2000000e+00   1.5293544e+01
   5.2500000e+00   1.5304774e+01
   5.3000000e+00   1.5306245e+01
   5.3500000e+00   1.5312659e+01
   5.4000000e+00   1.5314130e+01
   5.4500000e+00   1.5335108e+01
   5.5000000e+00   1.5341529e+01
   5.5500000e+00   1.5342997e+01
   5.6000000e+00   1.5363972e+01
   5.6500000e+00   1.5370400e+01
   5.7000000e+00   1.5391373e+01
   5.7500000e+00   1.5392837e+01
   5.8000000e+00   1.5418779e+01
   5.8500000e+00   1.5420243e+01
   5.9000000e+00   1.5441213e+01
   5.9500000e+00   1.5462183e+01
   6.0000000e+00   1.5468622e+01
   6.0500000e+00   1.5489590e+01
   6.1000000e+00   1.5510559e+01
   6.1500000e+00   1.5526753e+01
   6.2000000e+00   1.5537968e+01
   6.2500000e+00   1.5558935e+01
   6.3000000e+00   1.5584885e+01
   6.3500000e+00   1.5605853e+01
   6.4000000e+00   1.5617067e+01
   6.4500000e+00   1.5633265e+01
   6.5000000e+00   1.5654232e+01
   6.5500000e+00   1.5675199e+01
   6.6000000e+00   1.5701150e+01
   6.6500000e+00   1.5722117e+01
   6.7000000e+00   1.5743084e+01
   6.7500000e+00   1.5764052e+01
   6.8000000e+00   1.5790002e+01
   6.8500000e+00   1.5810970e+01
   6.9000000e+00   1.5831938e+01
   6.9500000e+00   1.5857887e+01
   7.0000000e+00   1.5878855e+01
   7.0500000e+00   1.5899824e+01
   7.1000000e+00   1.5925771e+01
   7.1500000e+00   1.5946740e+01
   7.2000000e+00   1.5967710e+01
   7.2500000e+00   1.5993656e+01
   7.3000000e+00   1.6014625e+01
   7.3500000e+00   1.6035595e+01
   7.4000000e+00   1.6056565e+01
   7.4500000e+00   1.6082510e+01
   7.5000000e+00   1.6103480e+01


==> T_3Sol_real_energy-1.dat <==
   0.0000000e+00   1.9298913e+01
   1.2653061e-01   1.9125285e+01
   2.5306122e-01   1.8960392e+01
   3.7959184e-01   1.8795495e+01
   5.0612245e-01   1.8634630e+01
   6.3265306e-01   1.8476105e+01
   7.5918367e-01   1.8323951e+01
   8.8571429e-01   1.8175846e+01
   1.0122449e+00   1.8030066e+01
   1.1387755e+00   1.7890658e+01
   1.2653061e+00   1.7761687e+01
   1.3918367e+00   1.7635030e+01
   1.5183673e+00   1.7512437e+01
   1.6448980e+00   1.7404905e+01
   1.7714286e+00   1.7297373e+01
   1.8979592e+00   1.7200282e+01
   2.0244898e+00   1.7105501e+01
   2.1510204e+00   1.7023474e+01
   2.2775510e+00   1.6951880e+01
   2.4040816e+00   1.6888982e+01
   2.5306122e+00   1.6832464e+01
   2.6571429e+00   1.6792735e+01
   2.7836735e+00   1.6755349e+01
   2.9102041e+00   1.6737100e+01
   3.0367347e+00   1.6722852e+01
   3.1632653e+00   1.6722852e+01
   3.2897959e+00   1.6737100e+01
   3.4163265e+00   1.6761725e+01
   3.5428571e+00   1.6792735e+01
   3.6693878e+00   1.6838840e+01
   3.7959184e+00   1.6888982e+01
   3.9224490e+00   1.6951880e+01
   4.0489796e+00   1.7023474e+01
   4.1755102e+00   1.7105501e+01
   4.3020408e+00   1.7200282e+01
   4.4285714e+00   1.7297373e+01
   4.5551020e+00   1.7404905e+01
   4.6816327e+00   1.7512437e+01
   4.8081633e+00   1.7635030e+01
   4.9346939e+00   1.7761687e+01
   5.0612245e+00   1.7890658e+01
   5.1877551e+00   1.8030066e+01
   5.3142857e+00   1.8175846e+01
   5.4408163e+00   1.8323951e+01
   5.5673469e+00   1.8476105e+01
   5.6938776e+00   1.8634630e+01
   5.8204082e+00   1.8795495e+01
   5.9469388e+00   1.8960392e+01
   6.0734694e+00   1.9125285e+01
   6.2000000e+00   1.9298913e+01


==> T_3Sol_real_energy.dat <==
   0.0000000e+00   1.8857770e+01
   5.0000000e-02   1.8788413e+01
   1.0000000e-01   1.8712704e+01
   1.5000000e-01   1.8636994e+01
   2.0000000e-01   1.8565336e+01
   2.5000000e-01   1.8489627e+01
   3.0000000e-01   1.8420266e+01
   3.5000000e-01   1.8350903e+01
   4.0000000e-01   1.8281540e+01
   4.5000000e-01   1.8209893e+01
   5.0000000e-01   1.8140530e+01
   5.5000000e-01   1.8077515e+01
   6.0000000e-01   1.8008150e+01
   6.5000000e-01   1.7945134e+01
   7.0000000e-01   1.7879846e+01
   7.5000000e-01   1.7810480e+01
   8.0000000e-01   1.7747463e+01
   8.5000000e-01   1.7684445e+01
   9.0000000e-01   1.7627776e+01
   9.5000000e-01   1.7562496e+01
   1.0000000e+00   1.7505827e+01
   1.0500000e+00   1.7449158e+01
   1.1000000e+00   1.7392488e+01
   1.1500000e+00   1.7335817e+01
   1.2000000e+00   1.7283242e+01
   1.2500000e+00   1.7226572e+01
   1.3000000e+00   1.7176251e+01
   1.3500000e+00   1.7125930e+01
   1.4000000e+00   1.7079707e+01
   1.4500000e+00   1.7029386e+01
   1.5000000e+00   1.6985414e+01
   1.5500000e+00   1.6941443e+01
   1.6000000e+00   1.6897472e+01
   1.6500000e+00   1.6851248e+01
   1.7000000e+00   1.6813626e+01
   1.7500000e+00   1.6776005e+01
   1.8000000e+00   1.6738385e+01
   1.8500000e+00   1.6700765e+01
   1.9000000e+00   1.6667236e+01
   1.9500000e+00   1.6635965e+01
   2.0000000e+00   1.6604695e+01
   2.0500000e+00   1.6579776e+01
   2.1000000e+00   1.6554859e+01
   2.1500000e+00   1.6527670e+01
   2.2000000e+00   1.6502752e+01
   2.2500000e+00   1.6484185e+01
   2.3000000e+00   1.6465620e+01
   2.3500000e+00   1.6447056e+01
   2.4000000e+00   1.6432552e+01
   2.4500000e+00   1.6420338e+01
   2.5000000e+00   1.6408126e+01
   2.5500000e+00   1.6395916e+01
   2.6000000e+00   1.6390058e+01
   2.6500000e+00   1.6388234e+01
   2.7000000e+00   1.6382375e+01
   2.7500000e+00   1.6382869e+01
   2.8000000e+00   1.6383658e+01
   2.8500000e+00   1.6383162e+01
   2.9000000e+00   1.6389020e+01
   2.9500000e+00   1.6394879e+01
   3.0000000e+00   1.6400741e+01
   3.0500000e+00   1.6415255e+01
   3.1000000e+00   1.6427466e+01
   3.1500000e+00   1.6439679e+01
   3.2000000e+00   1.6458244e+01
   3.2500000e+00   1.6476811e+01
   3.3000000e+00   1.6497657e+01
   3.3500000e+00   1.6516223e+01
   3.4000000e+00   1.6541140e+01
   3.4500000e+00   1.6566059e+01
   3.5000000e+00   1.6597328e+01
   3.5500000e+00   1.6624512e+01
   3.6000000e+00   1.6655781e+01
   3.6500000e+00   1.7309323e+01
   3.7000000e+00   1.6724671e+01
   3.7500000e+00   1.6755943e+01
   3.8000000e+00   1.6795819e+01
   3.8500000e+00   1.6833440e+01
   3.9000000e+00   1.6877411e+01
   3.9500000e+00   1.6921382e+01
   4.0000000e+00   1.6961256e+01
   4.0500000e+00   1.7011577e+01
   4.1000000e+00   1.7055548e+01
   4.1500000e+00   1.7105869e+01
   4.2000000e+00   1.7156190e+01
   4.2500000e+00   1.7202414e+01
   4.3000000e+00   1.7259085e+01
   4.3500000e+00   1.7309406e+01
   4.4000000e+00   1.7366076e+01
   4.4500000e+00   1.7422745e+01
   4.5000000e+00   1.7481672e+01
   4.5500000e+00   1.7538342e+01
   4.6000000e+00   1.7601361e+01
   4.6500000e+00   1.7658029e+01
   4.7000000e+00   1.7721047e+01
   4.7500000e+00   1.7779980e+01
   4.8000000e+00   1.7849348e+01
   4.8500000e+00   1.7912364e+01
   4.9000000e+00   1.7975380e+01
   4.9500000e+00   1.8044744e+01
   5.0000000e+00   1.8110036e+01
   5.0500000e+00   1.8179401e+01
   5.1000000e+00   1.8248765e+01
   5.1500000e+00   1.8318127e+01
   5.2000000e+00   1.8389778e+01
   5.2500000e+00   1.8459141e+01
   5.3000000e+00   1.8534852e+01
   5.3500000e+00   1.8604213e+01
   5.4000000e+00   1.8679922e+01
   5.4500000e+00   1.8751584e+01
   5.5000000e+00   1.8827293e+01


==> T_3Sol_real_threshold.dat <==
   0.0000000e+00   2.0931896e+01
   5.0000000e-02   2.0880441e+01
   1.0000000e-01   2.0835426e+01
   1.5000000e-01   2.0790411e+01
   2.0000000e-01   2.0751836e+01
   2.5000000e-01   2.0700380e+01
   3.0000000e-01   2.0655365e+01
   3.5000000e-01   2.0616790e+01
   4.0000000e-01   2.0578216e+01
   4.5000000e-01   2.0526760e+01
   5.0000000e-01   2.0494626e+01
   5.5000000e-01   2.0456051e+01
   6.0000000e-01   2.0411036e+01
   6.5000000e-01   2.0372461e+01
   7.0000000e-01   2.0333886e+01
   7.5000000e-01   2.0282430e+01
   8.0000000e-01   2.0243855e+01
   8.5000000e-01   2.0224603e+01
   9.0000000e-01   2.0198910e+01
   9.5000000e-01   2.0147453e+01
   1.0000000e+00   2.0128202e+01
   1.0500000e+00   2.0083186e+01
   1.1000000e+00   2.0076816e+01
   1.1500000e+00   2.0025360e+01
   1.2000000e+00   2.0025432e+01
   1.2500000e+00   1.9980416e+01
   1.3000000e+00   1.9954724e+01
   1.3500000e+00   1.9929031e+01
   1.4000000e+00   1.9890457e+01
   1.4500000e+00   1.9871206e+01
   1.5000000e+00   1.9851955e+01
   1.5500000e+00   1.9806940e+01
   1.6000000e+00   1.9839219e+01
   1.6500000e+00   1.9810867e+01
   1.7000000e+00   1.9752971e+01
   1.7500000e+00   1.9675754e+01
   1.8000000e+00   1.9598537e+01
   1.8500000e+00   1.9605046e+01
   1.9000000e+00   1.9605116e+01
   1.9500000e+00   1.9534338e+01
   2.0000000e+00   1.9463561e+01
   2.0500000e+00   1.9373462e+01
   2.1000000e+00   1.9231836e+01
   2.1500000e+00   1.9219024e+01
   2.2000000e+00   1.9206212e+01
   2.2500000e+00   1.9122552e+01
   2.3000000e+00   1.9058214e+01
   2.3500000e+00   1.8890824e+01
   2.4000000e+00   1.8916656e+01
   2.4500000e+00   1.8852317e+01
   2.5000000e+00   1.8794419e+01
   2.5500000e+00   1.8717199e+01
   2.6000000e+00   1.8646418e+01
   2.6500000e+00   1.8607843e+01
   2.7000000e+00   1.8459771e+01
   2.7500000e+00   1.8472722e+01
   2.8000000e+00   1.8363295e+01
   2.8500000e+00   1.8331160e+01
   2.9000000e+00   1.8266819e+01
   2.9500000e+00   1.8228243e+01
   3.0000000e+00   1.8228313e+01
   3.0500000e+00   1.8228383e+01
   3.1000000e+00   1.8228454e+01
   3.1500000e+00   1.8234966e+01
   3.2000000e+00   1.8247919e+01
   3.2500000e+00   1.8267315e+01
   3.3000000e+00   1.8318917e+01
   3.3500000e+00   1.8396284e+01
   3.4000000e+00   1.8480094e+01
   3.4500000e+00   1.8563905e+01
   3.5000000e+00   1.8538214e+01
   3.5500000e+00   1.8510691e+01
   3.6000000e+00   1.8568587e+01
   3.6500000e+00   1.8471906e+01
   3.7000000e+00   1.8420311e+01
   3.7500000e+00   1.8349394e+01
   3.8000000e+00   1.8265597e+01
   3.8500000e+00   1.8252648e+01
   3.9000000e+00   1.8239699e+01
   3.9500000e+00   1.8233191e+01
   4.0000000e+00   1.8226683e+01
   4.0500000e+00   1.8226616e+01
   4.1000000e+00   1.8229124e+01
   4.1500000e+00   1.8229053e+01
   4.2000000e+00   1.8241864e+01
   4.2500000e+00   1.8325530e+01
   4.3000000e+00   1.8441402e+01
   4.3500000e+00   1.8525067e+01
   4.4000000e+00   1.8563643e+01
   4.4500000e+00   1.8589337e+01
   4.5000000e+00   1.8705207e+01
   4.5500000e+00   1.8769548e+01
   4.6000000e+00   1.8808123e+01
   4.6500000e+00   1.8827376e+01
   4.7000000e+00   1.8981891e+01
   4.7500000e+00   1.9020466e+01
   4.8000000e+00   1.9078365e+01
   4.8500000e+00   1.9136263e+01
   4.9000000e+00   1.9232807e+01
   4.9500000e+00   1.9303586e+01
   5.0000000e+00   1.9380807e+01
   5.0500000e+00   1.9361413e+01
   5.1000000e+00   1.9503042e+01
   5.1500000e+00   1.9554498e+01
   5.2000000e+00   1.9657481e+01
   5.2500000e+00   1.9715378e+01
   5.3000000e+00   1.9741070e+01
   5.3500000e+00   1.9792526e+01
   5.4000000e+00   1.9786014e+01
   5.4500000e+00   1.9824588e+01
   5.5000000e+00   1.9811637e+01
   5.5500000e+00   1.9869533e+01
   5.6000000e+00   1.9863023e+01
   5.6500000e+00   1.9908038e+01
   5.7000000e+00   1.9920849e+01
   5.7500000e+00   1.9940102e+01
   5.8000000e+00   1.9965795e+01
   5.8500000e+00   2.0004370e+01
   5.9000000e+00   2.0036504e+01
   5.9500000e+00   2.0049316e+01
   6.0000000e+00   2.0087891e+01
   6.0500000e+00   2.0120025e+01
   6.1000000e+00   2.0152159e+01
   6.1500000e+00   2.0190733e+01
   6.2000000e+00   2.0225506e+01
   6.2500000e+00   2.0251198e+01
   6.3000000e+00   2.0283332e+01
   6.3500000e+00   2.0334789e+01
   6.4000000e+00   2.0366923e+01
   6.4500000e+00   2.0405498e+01
   6.5000000e+00   2.0437631e+01
   6.5500000e+00   2.0476206e+01
   6.6000000e+00   2.0521222e+01
   6.6500000e+00   2.0566238e+01
   6.7000000e+00   2.0604812e+01
   6.7500000e+00   2.0649828e+01
   6.8000000e+00   2.0688403e+01
   6.8500000e+00   2.0733418e+01
   6.9000000e+00   2.0771993e+01
   6.9500000e+00   2.0823449e+01
   7.0000000e+00   2.0868465e+01
   7.0500000e+00   2.0913480e+01


==> T_vs_DeltaT_arbConst.dat <==
   7.5376884e-02   1.1009816e+01
   2.2613065e-01   1.1011924e+01
   3.7688442e-01   1.1014041e+01
   5.2763819e-01   1.1016167e+01
   6.7839196e-01   1.1022226e+01
   8.2914573e-01   1.1029337e+01
   9.7989950e-01   1.1036455e+01
   1.1306533e+00   1.1048564e+01
   1.2814070e+00   1.1064545e+01
   1.4321608e+00   1.1084131e+01
   1.5829146e+00   1.1108706e+01
   1.7336683e+00   1.1140763e+01
   1.8844221e+00   1.1179136e+01
   2.0351759e+00   1.1226144e+01
   2.1859296e+00   1.1280633e+01
   2.3366834e+00   1.1342600e+01
   2.4874372e+00   1.1413345e+01
   2.6381910e+00   1.1495248e+01
   2.7889447e+00   1.1582136e+01
   2.9396985e+00   1.1678993e+01
   3.0904523e+00   1.1779632e+01
   3.2412060e+00   1.1888948e+01
   3.3919598e+00   1.2003249e+01
   3.5427136e+00   1.2122534e+01
   3.6934673e+00   1.2244310e+01
   3.8442211e+00   1.2372358e+01
   3.9949749e+00   1.2501609e+01
   4.1457286e+00   1.2635844e+01
   4.2964824e+00   1.2770077e+01
   4.4472362e+00   1.2908097e+01
   4.5979899e+00   1.3047315e+01
   4.7487437e+00   1.3189022e+01
   4.8994975e+00   1.3330729e+01
   5.0502513e+00   1.3476232e+01
   5.2010050e+00   1.3620430e+01
   5.3517588e+00   1.3764627e+01
   5.5025126e+00   1.3911315e+01
   5.6532663e+00   1.4059317e+01
   5.8040201e+00   1.4206005e+01
   5.9547739e+00   1.4352691e+01
   6.1055276e+00   1.4501868e+01
   6.2562814e+00   1.4651044e+01
   6.4070352e+00   1.4799055e+01
   6.5577889e+00   1.4948230e+01
   6.7085427e+00   1.5097405e+01
   6.8592965e+00   1.5246578e+01
   7.0100503e+00   1.5397088e+01
   7.1608040e+00   1.5546261e+01
   7.3115578e+00   1.5697925e+01
   7.4623116e+00   1.5847096e+01
   7.6130653e+00   1.5997613e+01
   7.7638191e+00   1.6146784e+01
   7.9145729e+00   1.6298445e+01
   8.0653266e+00   1.6447614e+01
   8.2160804e+00   1.6598138e+01
   8.3668342e+00   1.6749799e+01
   8.5175879e+00   1.6898966e+01
   8.6683417e+00   1.7050624e+01
   8.8190955e+00   1.7201155e+01
   8.9698492e+00   1.7350322e+01
   9.1206030e+00   1.7501979e+01
   9.2713568e+00   1.7653635e+01
   9.4221106e+00   1.7802798e+01
   9.5728643e+00   1.7953336e+01
   9.7236181e+00   1.8104991e+01
   9.8743719e+00   1.8256645e+01
   1.0025126e+01   1.8405807e+01
   1.0175879e+01   1.8556351e+01
   1.0326633e+01   1.8708004e+01
   1.0477387e+01   1.8857165e+01
   1.0628141e+01   1.9008816e+01
   1.0778894e+01   1.9159366e+01
   1.0929648e+01   1.9311017e+01
   1.1080402e+01   1.9460176e+01
   1.1231156e+01   1.9611825e+01
   1.1381910e+01   1.9762380e+01
   1.1532663e+01   1.9914030e+01
   1.1683417e+01   2.0063187e+01
   1.1834171e+01   2.0214835e+01
   1.1984925e+01   2.0365395e+01
   1.2135678e+01   2.0517043e+01
   1.2286432e+01   2.0666199e+01
   1.2437186e+01   2.0817845e+01
   1.2587940e+01   2.0969491e+01
   1.2738693e+01   2.1120056e+01
   1.2889447e+01   2.1269210e+01
   1.3040201e+01   2.1420855e+01
   1.3190955e+01   2.1572500e+01
   1.3341709e+01   2.1723070e+01
   1.3492462e+01   2.1872222e+01
   1.3643216e+01   2.2023866e+01
   1.3793970e+01   2.2175509e+01
   1.3944724e+01   2.2326083e+01
   1.4095477e+01   2.2475234e+01
   1.4246231e+01   2.2626876e+01
   1.4396985e+01   2.2778518e+01
   1.4547739e+01   2.2929097e+01
   1.4698492e+01   2.3078246e+01
   1.4849246e+01   2.3229887e+01
   1.5000000e+01   2.3381528e+01


==> T_vs_DeltaT_imagConst.dat <==
   0.0000000e+00   1.1011748e+01
   1.5151515e-01   1.1012053e+01
   3.0303030e-01   1.1012350e+01
   4.5454545e-01   1.1016167e+01
   6.0606061e-01   1.1018960e+01
   7.5757576e-01   1.1024238e+01
   9.0909091e-01   1.1032001e+01
   1.0606061e+00   1.1042250e+01
   1.2121212e+00   1.1056097e+01
   1.3636364e+00   1.1073824e+01
   1.5151515e+00   1.1096530e+01
   1.6666667e+00   1.1126707e+01
   1.8181818e+00   1.1160531e+01
   1.9696970e+00   1.1203169e+01
   2.1212121e+00   1.1255770e+01
   2.2727273e+00   1.1315844e+01
   2.4242424e+00   1.1383391e+01
   2.5757576e+00   1.1459607e+01
   2.7272727e+00   1.1544598e+01
   2.8787879e+00   1.1639555e+01
   3.0303030e+00   1.1739495e+01
   3.1818182e+00   1.1844418e+01
   3.3333333e+00   1.1958021e+01
   3.4848485e+00   1.2075404e+01
   3.6363636e+00   1.2197770e+01
   3.7878788e+00   1.2325121e+01
   3.9393939e+00   1.2453674e+01
   4.0909091e+00   1.2586008e+01
   4.2424242e+00   1.2720834e+01
   4.3939394e+00   1.2860645e+01
   4.5454545e+00   1.2997965e+01
   4.6969697e+00   1.3141462e+01
   4.8484848e+00   1.3283765e+01
   5.0000000e+00   1.3426069e+01
   5.1515152e+00   1.3570866e+01
   5.3030303e+00   1.3716847e+01
   5.4545455e+00   1.3864135e+01
   5.6060606e+00   1.4011425e+01
   5.7575758e+00   1.4161207e+01
   5.9090909e+00   1.4308499e+01
   6.0606061e+00   1.4456961e+01
   6.2121212e+00   1.4606744e+01
   6.3636364e+00   1.4756528e+01
   6.5151515e+00   1.4906313e+01
   6.6666667e+00   1.5057258e+01
   6.8181818e+00   1.5207043e+01
   6.9696970e+00   1.5356829e+01
   7.1212121e+00   1.5506616e+01
   7.2727273e+00   1.5658896e+01
   7.4242424e+00   1.5809831e+01
   7.5757576e+00   1.5959619e+01
   7.7272727e+00   1.6111899e+01
   7.8787879e+00   1.6261688e+01
   8.0303030e+00   1.6412616e+01
   8.1818182e+00   1.6564897e+01
   8.3333333e+00   1.6714687e+01
   8.4848485e+00   1.6866970e+01
   8.6363636e+00   1.7019253e+01
   8.7878788e+00   1.7170173e+01
   8.9393939e+00   1.7319964e+01
   9.0909091e+00   1.7472248e+01
   9.2424242e+00   1.7624533e+01
   9.3939394e+00   1.7775446e+01
   9.5454545e+00   1.7927730e+01
   9.6969697e+00   1.8077524e+01
   9.8484848e+00   1.8229811e+01
   1.0000000e+01   1.8382098e+01
   1.0151515e+01   1.8533002e+01
   1.0303030e+01   1.8682798e+01
   1.0454545e+01   1.8835085e+01
   1.0606061e+01   1.8987374e+01
   1.0757576e+01   1.9138272e+01
   1.0909091e+01   1.9290560e+01
   1.1060606e+01   1.9440358e+01
   1.1212121e+01   1.9592647e+01
   1.1363636e+01   1.9744938e+01
   1.1515152e+01   1.9895829e+01
   1.1666667e+01   2.0048120e+01
   1.1818182e+01   2.0197919e+01
   1.1969697e+01   2.0350210e+01
   1.2121212e+01   2.0501096e+01
   1.2272727e+01   2.0653388e+01
   1.2424242e+01   2.0805680e+01
   1.2575758e+01   2.0955481e+01
   1.2727273e+01   2.1107774e+01
   1.2878788e+01   2.1258654e+01
   1.3030303e+01   2.1410947e+01
   1.3181818e+01   2.1563241e+01
   1.3333333e+01   2.1713043e+01
   1.3484848e+01   2.1866410e+01
   1.3636364e+01   2.2016213e+01
   1.3787879e+01   2.2168508e+01
   1.3939394e+01   2.2320803e+01
   1.4090909e+01   2.2470607e+01
   1.4242424e+01   2.2623969e+01
   1.4393939e+01   2.2773773e+01
   1.4545455e+01   2.2926069e+01
   1.4696970e+01   2.3078366e+01
   1.4848485e+01   2.3229231e+01
   1.5000000e+01   2.3381528e+01


==> T_vs_DeltaT_imagConst2.dat <==
   0.0000000e+00   1.2779414e+01
   7.0707071e-02   1.2778917e+01
   1.4141414e-01   1.2785548e+01
   2.1212121e-01   1.2785061e+01
   2.8282828e-01   1.2791702e+01
   3.5353535e-01   1.2798347e+01
   4.2424242e-01   1.2804996e+01
   4.9494949e-01   1.2811650e+01
   5.6565657e-01   1.2825429e+01
   6.3636364e-01   1.2839212e+01
   7.0707071e-01   1.2850175e+01
   7.7777778e-01   1.2863948e+01
   8.4848485e-01   1.2877725e+01
   9.1919192e-01   1.2898628e+01
   9.8989899e-01   1.2919534e+01
   1.0606061e+00   1.2940443e+01
   1.1313131e+00   1.2961355e+01
   1.2020202e+00   1.2989391e+01
   1.2727273e+00   1.3010309e+01
   1.3434343e+00   1.3038350e+01
   1.4141414e+00   1.3070558e+01
   1.4848485e+00   1.3098592e+01
   1.5555556e+00   1.3133752e+01
   1.6262626e+00   1.3168914e+01
   1.6969697e+00   1.3204077e+01
   1.7676768e+00   1.3239242e+01
   1.8383838e+00   1.3274409e+01
   1.9090909e+00   1.3316698e+01
   1.9797980e+00   1.3358989e+01
   2.0505051e+00   1.3401282e+01
   2.1212121e+00   1.3447665e+01
   2.1919192e+00   1.3489954e+01
   2.2626263e+00   1.3539366e+01
   2.3333333e+00   1.3588779e+01
   2.4040404e+00   1.3638193e+01
   2.4747475e+00   1.3687608e+01
   2.5454545e+00   1.3744144e+01
   2.6161616e+00   1.3793560e+01
   2.6868687e+00   1.3850097e+01
   2.7575758e+00   1.3899514e+01
   2.8282828e+00   1.3960114e+01
   2.8989899e+00   1.4016651e+01
   2.9696970e+00   1.4073188e+01
   3.0404040e+00   1.4129725e+01
   3.1111111e+00   1.4193385e+01
   3.1818182e+00   1.4249922e+01
   3.2525253e+00   1.4313581e+01
   3.3232323e+00   1.4370119e+01
   3.3939394e+00   1.4433778e+01
   3.4646465e+00   1.4497437e+01
   3.5353535e+00   1.4558035e+01
   3.6060606e+00   1.4621694e+01
   3.6767677e+00   1.4685354e+01
   3.7474747e+00   1.4749013e+01
   3.8181818e+00   1.4812671e+01
   3.8888889e+00   1.4883451e+01
   3.9595960e+00   1.4947110e+01
   4.0303030e+00   1.5010768e+01
   4.1010101e+00   1.5081546e+01
   4.1717172e+00   1.5145204e+01
   4.2424242e+00   1.5212934e+01
   4.3131313e+00   1.5276592e+01
   4.3838384e+00   1.5347371e+01
   4.4545455e+00   1.5411029e+01
   4.5252525e+00   1.5481807e+01
   4.5959596e+00   1.5552585e+01
   4.6666667e+00   1.5616242e+01
   4.7373737e+00   1.5687019e+01
   4.8080808e+00   1.5750675e+01
   4.8787879e+00   1.5821451e+01
   4.9494949e+00   1.5889197e+01
   5.0202020e+00   1.5959975e+01
   5.0909091e+00   1.6030752e+01
   5.1616162e+00   1.6101528e+01
   5.2323232e+00   1.6165183e+01
   5.3030303e+00   1.6235959e+01
   5.3737374e+00   1.6306734e+01
   5.4444444e+00   1.6377509e+01
   5.5151515e+00   1.6448283e+01
   5.5858586e+00   1.6511937e+01
   5.6565657e+00   1.6586823e+01
   5.7272727e+00   1.6657598e+01
   5.7979798e+00   1.6721251e+01
   5.8686869e+00   1.6792025e+01
   5.9393939e+00   1.6862799e+01
   6.0101010e+00   1.6933573e+01
   6.0808081e+00   1.7004345e+01
   6.1515152e+00   1.7075118e+01
   6.2222222e+00   1.7145890e+01
   6.2929293e+00   1.7216661e+01
   6.3636364e+00   1.7284445e+01
   6.4343434e+00   1.7355218e+01
   6.5050505e+00   1.7425990e+01
   6.5757576e+00   1.7496762e+01
   6.6464646e+00   1.7567534e+01
   6.7171717e+00   1.7638305e+01
   6.7878788e+00   1.7709075e+01
   6.8585859e+00   1.7779845e+01
   6.9292929e+00   1.7850615e+01
   7.0000000e+00   1.7914264e+01


==> T_vs_DeltaT_realConst.dat <==
   0.0000000e+00   1.0711990e+01
   2.0408163e-01   1.0726457e+01
   4.0816327e-01   1.0759670e+01
   6.1224490e-01   1.0821869e+01
   8.1632653e-01   1.0902781e+01
   1.0204082e+00   1.0996795e+01
   1.2244898e+00   1.1117465e+01
   1.4285714e+00   1.1259186e+01
   1.6326531e+00   1.1419624e+01
   1.8367347e+00   1.1950954e+01
   2.0408163e+00   1.2365924e+01
   2.2448980e+00   1.2682477e+01
   2.4489796e+00   1.2819175e+01
   2.6530612e+00   1.2976674e+01
   2.8571429e+00   1.3129284e+01
   3.0612245e+00   1.3358336e+01
   3.2653061e+00   1.3658918e+01
   3.4693878e+00   1.3899026e+01
   3.6734694e+00   1.4096217e+01
   3.8775510e+00   1.4272736e+01
   4.0816327e+00   1.4454012e+01
   4.2857143e+00   1.4638495e+01
   4.4897959e+00   1.4827709e+01
   4.6938776e+00   1.5020157e+01
   4.8979592e+00   1.5209356e+01
   5.1020408e+00   1.5409770e+01
   5.3061224e+00   1.5622806e+01
   5.5102041e+00   1.5831188e+01
   5.7142857e+00   1.6036256e+01
   5.9183673e+00   1.6236704e+01
   6.1224490e+00   1.6433806e+01
   6.3265306e+00   1.6642219e+01
   6.5306122e+00   1.6839307e+01
   6.7346939e+00   1.7047735e+01
   6.9387755e+00   1.7252758e+01
   7.1428571e+00   1.7453250e+01
   7.3469388e+00   1.7658260e+01
   7.5510204e+00   1.7858765e+01
   7.7551020e+00   1.8063761e+01
   7.9591837e+00   1.8264280e+01
   8.1632653e+00   1.8469263e+01
   8.3673469e+00   1.8677747e+01
   8.5714286e+00   1.8882716e+01
   8.7755102e+00   1.9083262e+01
   8.9795918e+00   1.9288219e+01
   9.1836735e+00   1.9488777e+01
   9.3877551e+00   1.9693722e+01
   9.5918367e+00   1.9902243e+01
   9.7959184e+00   2.0107176e+01
   1.0000000e+01   2.0307758e+01


==> T_vs_DeltaT_realConst2.dat <==
   1.0000000e-02   1.0604882e+01
   8.0606061e-02   1.0604860e+01
   1.5121212e-01   1.0612407e+01
   2.2181818e-01   1.0619954e+01
   2.9242424e-01   1.0627501e+01
   3.6303030e-01   1.0642617e+01
   4.3363636e-01   1.0657734e+01
   5.0424242e-01   1.0672851e+01
   5.7484848e-01   1.0695537e+01
   6.4545455e-01   1.0718224e+01
   7.1606061e-01   1.0740910e+01
   7.8666667e-01   1.0809013e+01
   8.5727273e-01   1.0907392e+01
   9.2787879e-01   1.0998202e+01
   9.9848485e-01   1.1081443e+01
   1.0690909e+00   1.1149545e+01
   1.1396970e+00   1.1225216e+01
   1.2103030e+00   1.1293318e+01
   1.2809091e+00   1.1361419e+01
   1.3515152e+00   1.1421952e+01
   1.4221212e+00   1.1490053e+01
   1.4927273e+00   1.1550585e+01
   1.5633333e+00   1.1611117e+01
   1.6339394e+00   1.1671649e+01
   1.7045455e+00   1.1739750e+01
   1.7751515e+00   1.1800281e+01
   1.8457576e+00   1.1853244e+01
   1.9163636e+00   1.1913775e+01
   1.9869697e+00   1.1974307e+01
   2.0575758e+00   1.2034838e+01
   2.1281818e+00   1.2095369e+01
   2.1987879e+00   1.2155901e+01
   2.2693939e+00   1.2216432e+01
   2.3400000e+00   1.2276963e+01
   2.4106061e+00   1.2337494e+01
   2.4812121e+00   1.2398025e+01
   2.5518182e+00   1.2458556e+01
   2.6224242e+00   1.2526656e+01
   2.6930303e+00   1.2587186e+01
   2.7636364e+00   1.2647717e+01
   2.8342424e+00   1.2708247e+01
   2.9048485e+00   1.2776347e+01
   2.9754545e+00   1.2836877e+01
   3.0460606e+00   1.2897408e+01
   3.1166667e+00   1.2965507e+01
   3.1872727e+00   1.3033606e+01
   3.2578788e+00   1.3094136e+01
   3.3284848e+00   1.3162235e+01
   3.3990909e+00   1.3230334e+01
   3.4696970e+00   1.3290864e+01
   3.5403030e+00   1.3358962e+01
   3.6109091e+00   1.3427061e+01
   3.6815152e+00   1.3495159e+01
   3.7521212e+00   1.3563258e+01
   3.8227273e+00   1.3631356e+01
   3.8933333e+00   1.3707023e+01
   3.9639394e+00   1.3775121e+01
   4.0345455e+00   1.3850788e+01
   4.1051515e+00   1.3918886e+01
   4.1757576e+00   1.3994553e+01
   4.2463636e+00   1.4062651e+01
   4.3169697e+00   1.4138317e+01
   4.3875758e+00   1.4206415e+01
   4.4581818e+00   1.4274512e+01
   4.5287879e+00   1.4350178e+01
   4.5993939e+00   1.4418276e+01
   4.6700000e+00   1.4486373e+01
   4.7406061e+00   1.4562039e+01
   4.8112121e+00   1.4630136e+01
   4.8818182e+00   1.4698233e+01
   4.9524242e+00   1.4773899e+01
   5.0230303e+00   1.4841996e+01
   5.0936364e+00   1.4910093e+01
   5.1642424e+00   1.4978189e+01
   5.2348485e+00   1.5053855e+01
   5.3054545e+00   1.5121951e+01
   5.3760606e+00   1.5190048e+01
   5.4466667e+00   1.5258144e+01
   5.5172727e+00   1.5333809e+01
   5.5878788e+00   1.5401906e+01
   5.6584848e+00   1.5470002e+01
   5.7290909e+00   1.5538098e+01
   5.7996970e+00   1.5613763e+01
   5.8703030e+00   1.5681859e+01
   5.9409091e+00   1.5749955e+01
   6.0115152e+00   1.5825619e+01
   6.0821212e+00   1.5893715e+01
   6.1527273e+00   1.5961811e+01
   6.2233333e+00   1.6029907e+01
   6.2939394e+00   1.6105571e+01
   6.3645455e+00   1.6173667e+01
   6.4351515e+00   1.6241762e+01
   6.5057576e+00   1.6317426e+01
   6.5763636e+00   1.6385522e+01
   6.6469697e+00   1.6453617e+01
   6.7175758e+00   1.6529281e+01
   6.7881818e+00   1.6597376e+01
   6.8587879e+00   1.6665471e+01
   6.9293939e+00   1.6741135e+01
   7.0000000e+00   1.6809230e+01


==> test1.dat <==
   0.0000000e+00   1.4701845e+01
   3.0000000e-02   1.4712924e+01
   6.0000000e-02   1.4734189e+01
   9.0000000e-02   1.4721224e+01
   1.2000000e-01   1.4755442e+01
   1.5000000e-01   1.4742436e+01
   1.8000000e-01   1.4776684e+01
   2.1000000e-01   1.4763636e+01
   2.4000000e-01   1.4773616e+01
   2.7000000e-01   1.4807891e+01
   3.0000000e-01   1.4794761e+01
   3.3000000e-01   1.4815894e+01
   3.6000000e-01   1.4850228e+01
   3.9000000e-01   1.4837014e+01
   4.2000000e-01   1.4871380e+01
   4.5000000e-01   1.4881159e+01
   4.8000000e-01   1.4915573e+01
   5.1000000e-01   1.4925286e+01
   5.4000000e-01   1.4959748e+01
   5.7000000e-01   1.4946366e+01
   6.0000000e-01   1.4967433e+01
   6.3000000e-01   1.5001956e+01
   6.6000000e-01   1.5011512e+01
   6.9000000e-01   1.5046083e+01
   7.2000000e-01   1.5055573e+01
   7.5000000e-01   1.5090192e+01
   7.8000000e-01   1.5099615e+01
   8.1000000e-01   1.5157319e+01
   8.4000000e-01   1.5166654e+01
   8.7000000e-01   1.5187645e+01
   9.0000000e-01   1.5222411e+01
   9.3000000e-01   1.5231632e+01
   9.6000000e-01   1.5289474e+01
   9.9000000e-01   1.5298606e+01
   1.0200000e+00   1.5333488e+01
   1.0500000e+00   1.5365555e+01
   1.0800000e+00   1.5400505e+01
   1.1100000e+00   1.5435509e+01
   1.1400000e+00   1.5479533e+01
   1.1700000e+00   1.5488435e+01
   1.2000000e+00   1.5546571e+01
   1.2300000e+00   1.5578393e+01
   1.2600000e+00   1.5613583e+01
   1.2900000e+00   1.5806367e+01
   1.3200000e+00   1.5956880e+01
   1.3500000e+00   1.8158529e+01
   1.3800000e+00   1.5793579e+01
   1.4100000e+00   1.6643176e+01
   1.4400000e+00   1.5895997e+01
   1.4700000e+00   1.6346544e+01
   1.5000000e+00   1.6216352e+01
   1.5300000e+00   1.6044689e+01
   1.5600000e+00   1.6126535e+01
   1.5900000e+00   1.6157801e+01
   1.6200000e+00   1.6239748e+01
   1.6500000e+00   1.6293923e+01
   1.6800000e+00   1.6388933e+01
   1.7100000e+00   1.6442998e+01
   1.7400000e+00   1.6525257e+01
   1.7700000e+00   1.6607647e+01
   1.8000000e+00   1.6684615e+01
   1.8300000e+00   1.6790238e+01
   1.8600000e+00   1.6872915e+01
   1.8900000e+00   1.7001987e+01
   1.9200000e+00   1.7078719e+01
   1.9500000e+00   1.7184833e+01
   1.9800000e+00   1.7298246e+01
   2.0100000e+00   1.7427773e+01
   2.0400000e+00   1.7580671e+01
   2.0700000e+00   1.7710631e+01
   2.1000000e+00   1.7879520e+01
   2.1300000e+00   1.8079263e+01
   2.1600000e+00   1.8256130e+01
   2.1900000e+00   1.8456496e+01
   2.2200000e+00   1.8657183e+01
   2.2500000e+00   1.8794293e+01
   2.2800000e+00   1.9134916e+01
   2.3100000e+00   1.9522625e+01
   2.3400000e+00   1.9899758e+01
   2.3700000e+00   2.0334597e+01
   2.4000000e+00   2.0770137e+01
   2.4300000e+00   2.1229685e+01
   2.4600000e+00   2.1899879e+01
   2.4900000e+00   2.2711206e+01
   2.5200000e+00   2.3595462e+01
   2.5500000e+00   2.4572263e+01
   2.5800000e+00   2.5527273e+01
   2.6100000e+00   2.6320065e+01
   2.6400000e+00   2.6926829e+01
   2.6700000e+00   2.7347111e+01
   2.7000000e+00   2.7650814e+01
   2.7300000e+00   2.7861125e+01
   2.7600000e+00   2.7954323e+01
   2.7900000e+00   2.8045343e+01
   2.8200000e+00   2.8115290e+01
   2.8500000e+00   2.8138298e+01
   2.8800000e+00   2.8700082e+01
   2.9100000e+00   2.8210319e+01
   2.9400000e+00   2.8210802e+01
   2.9700000e+00   2.8164186e+01
   3.0000000e+00   2.8094118e+01
   3.0300000e+00   2.8024163e+01
   3.0600000e+00   2.7907341e+01
   3.0900000e+00   2.7720293e+01
   3.1200000e+00   2.7253377e+01
   3.1500000e+00   2.7067317e+01
   3.1800000e+00   2.6530626e+01
   3.2100000e+00   2.5761039e+01
   3.2400000e+00   2.4875912e+01
   3.2700000e+00   2.3875527e+01
   3.3000000e+00   2.2993360e+01
   3.3300000e+00   2.2174353e+01
   3.3600000e+00   2.1433428e+01
   3.3900000e+00   2.0950040e+01
   3.4200000e+00   2.0474194e+01
   3.4500000e+00   2.0050685e+01
   3.4800000e+00   1.9638969e+01
   3.5100000e+00   1.9251167e+01
   3.5400000e+00   1.8910450e+01
   3.5700000e+00   1.8663133e+01
   3.6000000e+00   1.8485795e+01
   3.6300000e+00   1.8340417e+01
   3.6600000e+00   1.8140144e+01
   3.6900000e+00   1.7925840e+01
   3.7200000e+00   1.7780176e+01
   3.7500000e+00   1.7603834e+01
   3.7800000e+00   1.7474062e+01
   3.8100000e+00   1.7344498e+01
   3.8400000e+00   1.7244821e+01
   3.8700000e+00   1.7115446e+01
   3.9000000e+00   1.7009387e+01
   3.9300000e+00   1.6903498e+01
   3.9600000e+00   1.6813333e+01
   3.9900000e+00   1.6707692e+01
   4.0200000e+00   1.6630745e+01
   4.0500000e+00   1.6548337e+01
   4.0800000e+00   1.6466060e+01
   4.1100000e+00   1.6412016e+01
   4.1400000e+00   1.6329858e+01
   4.1700000e+00   1.6247830e+01
   4.2000000e+00   1.6193612e+01
   4.2300000e+00   1.6149606e+01
   4.2600000e+00   1.6159953e+01
   4.2900000e+00   1.6170283e+01
   4.3200000e+00   1.6300432e+01
   4.3500000e+00   1.6402826e+01
   4.3800000e+00   1.6574118e+01
   4.4100000e+00   1.6451097e+01
   4.4400000e+00   1.6369146e+01
   4.4700000e+00   1.5738928e+01
   4.5000000e+00   1.6243516e+01
   4.5300000e+00   1.5751756e+01
   4.5600000e+00   1.5578393e+01
   4.5900000e+00   1.5569602e+01
   4.6200000e+00   1.5511449e+01
   4.6500000e+00   1.5479533e+01
   4.6800000e+00   1.5444479e+01
   4.7100000e+00   1.5412471e+01
   4.7400000e+00   1.5377484e+01
   4.7700000e+00   1.5356512e+01
   4.8000000e+00   1.5298606e+01
   4.8300000e+00   1.5289474e+01
   4.8600000e+00   1.5254640e+01
   4.8900000e+00   1.5222411e+01
   4.9200000e+00   1.5187645e+01
   4.9500000e+00   1.5178356e+01
   4.9800000e+00   1.5143639e+01
   5.0100000e+00   1.5134284e+01
   5.0400000e+00   1.5113231e+01
   5.0700000e+00   1.5078593e+01
   5.1000000e+00   1.5069124e+01
   5.1300000e+00   1.5034536e+01
   5.1600000e+00   1.5025000e+01
   5.1900000e+00   1.4990460e+01
   5.2200000e+00   1.4980858e+01
   5.2500000e+00   1.4946366e+01
   5.2800000e+00   1.4936697e+01
   5.3100000e+00   1.4902254e+01
   5.3400000e+00   1.4881159e+01
   5.3700000e+00   1.4894436e+01
   5.4000000e+00   1.4860053e+01
   5.4300000e+00   1.4850228e+01
   5.4600000e+00   1.4815894e+01
   5.4900000e+00   1.4829065e+01
   5.5200000e+00   1.4794761e+01
   5.5500000e+00   1.4784825e+01
   5.5800000e+00   1.4797915e+01
   5.6100000e+00   1.4776684e+01
   5.6400000e+00   1.4742436e+01
   5.6700000e+00   1.4755442e+01
   5.7000000e+00   1.4721224e+01

